Data-integrated uncertainty quantification for the performance prediction of iced airfoils

Airfoil icing is a severe safety hazard in aviation and causes power losses on wind turbines. The precise shape of the ice formation is subject to large uncertainties, so uncertainty quantification (UQ) is needed for a reliable prediction of its effects. In this study, we aim to establish a reliable estimate of the effect of icing on airfoil performance through UQ. We use a series of experimentally measured wind tunnel ice shapes as input data. Principal component analysis is employed to construct a set of linearly uncorrelated geometric modes from the data, which serves as random input to the UQ simulation. For uncertainty propagation, non-intrusive polynomial chaos expansion (NIPC), multi-level Monte Carlo (MLMC) and multi-fidelity Monte Carlo control variate (MFMC) methods are employed and compared. As a baseline model, large eddy simulations (LES) are carried out using the discontinuous Galerkin flow solver FLEXI. UQ simulations are carried out with the in-house framework PoUnce. Its focus is on a high level of automation and efficiency considerations in a high performance computing environment. Due to the high number of samples, the simulation tool chain of the baseline model is completely automatized, including a new structured boundary layer grid generator for highly irregular domain shapes. The results show that forces on the airfoil vary considerably due to the uncertain ice shape. All three methods prove to be suited to predict mean and standard deviation. In the Monte Carlo techniques, the choice and performance of low-fidelity models is shown to be decisive for estimator variance reduction. The MFMC method performs best in this study. To our knowledge, there are no UQ studies of iced airfoils based on LES, let alone with advanced UQ methods such as MLMC or MFMC. The present study thus represents a leap in accuracy and level of detail for this application.

==> plots/icing/csv_clcd/cd_2D_N1.csv <==
2.036986000000000005e-02 2.819320000000000159e-02
2.625995000000000065e-02 5.257788000000000045e-02
1.923940999999999846e-02 2.817831000000000155e-02
2.277440999999999841e-02 3.817846999999999907e-02
3.739139999999999825e-02 6.311901999999999791e-02
1.619175000000000128e-02 2.608364999999999989e-02
2.568024000000000001e-02 4.750817999999999708e-02
3.972143999999999675e-02 4.373371000000000203e-02
3.090423000000000128e-02 4.618354999999999683e-02
4.054801000000000238e-02 4.988197999999999938e-02


==> plots/icing/csv_clcd/cd_2D_N3.csv <==
2.036986000000000005e-02 2.868075999999999959e-02
2.625995000000000065e-02 5.010893999999999765e-02
1.923940999999999846e-02 2.098956000000000086e-02
2.277440999999999841e-02 2.120071000000000108e-02
3.739139999999999825e-02 4.772418999999999967e-02
1.619175000000000128e-02 1.586167999999999953e-02
2.568024000000000001e-02 4.381795000000000134e-02
3.972143999999999675e-02 7.432020000000000293e-02
3.090423000000000128e-02 2.874853000000000131e-02
4.054801000000000238e-02 6.745339999999999669e-02


==> plots/icing/csv_clcd/cd_2D_N5.csv <==
2.036986000000000005e-02 2.053678999999999921e-02
2.625995000000000065e-02 3.591073000000000182e-02
1.923940999999999846e-02 1.969013000000000013e-02
2.277440999999999841e-02 3.458249000000000045e-02
3.739139999999999825e-02 5.697088000000000152e-02
1.619175000000000128e-02 1.511025000000000042e-02
2.568024000000000001e-02 4.212003999999999748e-02
3.972143999999999675e-02 5.962379000000000290e-02
3.090423000000000128e-02 4.244234999999999675e-02
4.054801000000000238e-02 5.976428000000000296e-02


==> plots/icing/csv_clcd/cd_3D_N1.csv <==
2.036986000000000005e-02 3.304432999999999676e-02
2.625995000000000065e-02 4.562731999999999899e-02
1.923940999999999846e-02 3.829579999999999790e-02
2.277440999999999841e-02 3.992637999999999743e-02
3.739139999999999825e-02 4.744527999999999940e-02
1.619175000000000128e-02 2.845856999999999901e-02
2.568024000000000001e-02 3.419446000000000291e-02
3.972143999999999675e-02 6.163812999999999931e-02
3.090423000000000128e-02 4.357549000000000144e-02
4.054801000000000238e-02 4.293713999999999864e-02


==> plots/icing/csv_clcd/cd_3D_N3.csv <==
2.036986000000000005e-02 2.272013999999999978e-02
2.625995000000000065e-02 3.680771000000000043e-02
1.923940999999999846e-02 2.213899000000000075e-02
2.277440999999999841e-02 2.348967000000000069e-02
3.739139999999999825e-02 3.749580999999999747e-02
1.619175000000000128e-02 1.648946999999999913e-02
2.568024000000000001e-02 2.551967000000000124e-02
3.972143999999999675e-02 4.486583000000000238e-02
3.090423000000000128e-02 3.243908999999999682e-02
4.054801000000000238e-02 4.269608999999999904e-02


==> plots/icing/csv_clcd/cd_all_nisp.csv <==
1.709113819805079329e-02
1.757336924932679373e-02
1.724264158621416701e-02
1.660907773649896932e-02
1.565941866470134738e-02
1.618132564018442965e-02
1.701728637457341001e-02
1.804228159202374629e-02
1.499466697023511992e-02
2.037893811413194270e-02
1.963163345129404630e-02
1.827205518708685181e-02
1.565161259161984911e-02
2.298429586566428165e-02
3.844896833330604252e-02
2.487580575944822736e-02
2.386928321691713858e-02
2.297958048695692562e-02
3.537911863521471523e-02
4.549802007728508124e-02
2.909077692336166712e-02
2.914968811982152075e-02
2.644222069968869132e-02
3.910217164043790217e-02
4.446510709843197462e-02


==> plots/icing/csv_clcd/cl_2D_N1.csv <==
6.670330300000000268e-01 6.368175200000000258e-01
6.776874600000000193e-01 5.569055200000000427e-01
7.039814800000000483e-01 5.858729499999999479e-01
6.635231999999999797e-01 7.122130599999999534e-01
5.860600700000000440e-01 6.223346199999999495e-01
8.249437899999999546e-01 6.140252099999999880e-01
6.492377700000000473e-01 7.453691900000000148e-01
5.454406099999999924e-01 5.454887999999999959e-01
6.353501200000000182e-01 5.936685000000000434e-01
5.720118800000000281e-01 4.363677799999999829e-01


==> plots/icing/csv_clcd/cl_2D_N3.csv <==
6.670330300000000268e-01 7.898479000000000472e-01
6.776874600000000193e-01 6.971296599999999843e-01
7.039814800000000483e-01 7.746588800000000496e-01
6.635231999999999797e-01 7.794794099999999837e-01
5.860600700000000440e-01 6.206670899999999769e-01
8.249437899999999546e-01 8.125110399999999622e-01
6.492377700000000473e-01 7.384378000000000331e-01
5.454406099999999924e-01 6.589114799999999939e-01
6.353501200000000182e-01 6.631312700000000504e-01
5.720118800000000281e-01 5.996483000000000230e-01


==> plots/icing/csv_clcd/cl_2D_N5.csv <==
6.670330300000000268e-01 7.766975499999999588e-01
6.776874600000000193e-01 7.587096700000000027e-01
7.039814800000000483e-01 7.786485100000000159e-01
6.635231999999999797e-01 7.696480700000000175e-01
5.860600700000000440e-01 6.578062500000000368e-01
8.249437899999999546e-01 8.145359300000000191e-01
6.492377700000000473e-01 7.148772500000000196e-01
5.454406099999999924e-01 6.334745800000000093e-01
6.353501200000000182e-01 7.607639400000000274e-01
5.720118800000000281e-01 5.634382700000000188e-01


==> plots/icing/csv_clcd/cl_3D_N1.csv <==
6.670330300000000268e-01 5.591922700000000468e-01
6.776874600000000193e-01 5.262892300000000523e-01
7.039814800000000483e-01 6.940129800000000015e-01
6.635231999999999797e-01 6.343840499999999771e-01
5.860600700000000440e-01 5.179418300000000475e-01
8.249437899999999546e-01 6.879406500000000424e-01
6.492377700000000473e-01 5.872727599999999493e-01
5.454406099999999924e-01 5.305463200000000157e-01
6.353501200000000182e-01 5.458356899999999845e-01
5.720118800000000281e-01 5.078384000000000231e-01


==> plots/icing/csv_clcd/cl_3D_N3.csv <==
6.670330300000000268e-01 7.367505100000000251e-01
6.776874600000000193e-01 6.538031800000000393e-01
7.039814800000000483e-01 7.560021700000000289e-01
6.635231999999999797e-01 7.463832599999999928e-01
5.860600700000000440e-01 6.587762900000000421e-01
8.249437899999999546e-01 8.302364100000000358e-01
6.492377700000000473e-01 7.269107500000000499e-01
5.454406099999999924e-01 6.068956699999999982e-01
6.353501200000000182e-01 7.111869499999999844e-01
5.720118800000000281e-01 6.137959699999999685e-01


==> plots/icing/csv_clcd/cl_all_nisp.csv <==
8.212601230046039369e-01
7.984070407447614315e-01
7.930450054718196640e-01
8.110266040713030034e-01
7.513049903975492771e-01
8.227203754731804430e-01
7.943422821958393554e-01
7.904951998184920336e-01
7.758289622072176428e-01
6.882931143749686509e-01
6.766077263432336286e-01
7.051659439998987366e-01
7.901085797292431989e-01
6.439391737613127109e-01
5.685889921257272217e-01
6.428051968851606901e-01
6.476757461295234997e-01
6.592334470283051084e-01
5.795188945263175517e-01
5.526239015102716312e-01
6.251050841581651252e-01
6.151502447150941633e-01
6.480855324334702239e-01
5.715951581509214341e-01
5.505164375343425398e-01


==> plots/icing/csv_cp/mfmc.csv <==
x mean stddev
9.994497248624313324e-01 3.002625868958116659e-02 9.471040490206600326e-02
9.939469734867433237e-01 7.610599417450567006e-02 7.666044186596752963e-02
9.884442221110555371e-01 9.769707199733683456e-02 7.030164446940778689e-02
9.829414707353677505e-01 1.129657693365485882e-01 6.597840088920754742e-02
9.774387193596799639e-01 1.246696461806326567e-01 6.272967039219937146e-02
9.719359679839919552e-01 1.338941257549172981e-01 6.001350135735130514e-02
9.664332166083041686e-01 1.425024323141911575e-01 5.748461933054734019e-02
9.609304652326163820e-01 1.503160867862374239e-01 5.530403211045343409e-02
9.554277138569285954e-01 1.571934594483209435e-01 5.392725380675453262e-02
9.499249624812405868e-01 1.640439668189839773e-01 5.298868330820235423e-02
9.444222111055528002e-01 1.702397789490738000e-01 5.207988939902355452e-02
9.389194597298650136e-01 1.764252849579600047e-01 5.142453524078548915e-02
9.334167083541772270e-01 1.824511280635854882e-01 5.150652843762870692e-02
9.279139569784892183e-01 1.875882657287130106e-01 5.138166605458326791e-02
9.224112056028014317e-01 1.934961495718915125e-01 5.093429304957424603e-02
9.169084542271136451e-01 1.986600809895647801e-01 5.059427905939016534e-02
9.114057028514258585e-01 2.041775097476615231e-01 5.129047038168253053e-02
9.059029514757378498e-01 2.080874758226582966e-01 5.054584358247420084e-02
9.004002001000500632e-01 2.116667722062818557e-01 5.048155481337103512e-02
8.948974487243622766e-01 2.139717183703005732e-01 4.835243145303376455e-02
8.893946973486743790e-01 2.162148477170433014e-01 4.686722170179444258e-02
8.838919459729865924e-01 2.176455297181457971e-01 4.298153568565004495e-02
8.783891945972986948e-01 2.175385716220419041e-01 3.781853419836413849e-02
8.728864432216109082e-01 2.170620574998812502e-01 3.449340250171342714e-02
8.673836918459230105e-01 2.137254068304739463e-01 3.056338119703331385e-02
8.618809404702351129e-01 2.104260440838284507e-01 2.804967895030940211e-02
8.563781890945473263e-01 2.057041810956684869e-01 2.702192206407125208e-02
8.508754377188594287e-01 2.001244470348509663e-01 2.821689691790166613e-02
8.453726863431716421e-01 1.925020142667414891e-01 3.309870909450397802e-02
8.398699349674837444e-01 1.852674856717755059e-01 3.796995396694170105e-02
8.343671835917959578e-01 1.788326772858412905e-01 4.565566744558455931e-02
8.288644322161080602e-01 1.719242700047483585e-01 5.706657314477475013e-02
8.233616808404202736e-01 1.665819009888425684e-01 6.684407709391722296e-02
8.178589294647323760e-01 1.616870116352870368e-01 7.191454780013095682e-02
8.123561780890445894e-01 1.590969437814705179e-01 7.185991916853681771e-02
8.068534267133566917e-01 1.559245606422745845e-01 6.903716153734429373e-02
8.013506753376689051e-01 1.536338641692177043e-01 6.630411901420243947e-02
7.958479239619810075e-01 1.512725602807182268e-01 6.840903743747762944e-02
7.903451725862932209e-01 1.486253060579989238e-01 7.271130793974832363e-02
7.848424212106053233e-01 1.455336945401762005e-01 7.579628360978693524e-02
7.793396698349175367e-01 1.386724824095842412e-01 7.610105078439505233e-02
7.738369184592296390e-01 1.309853495802092982e-01 7.384446672608270534e-02
7.683341670835418524e-01 1.187988888089336059e-01 6.970925378757132640e-02
7.628314157078539548e-01 1.039921200248119793e-01 6.529899430952196271e-02
7.573286643321661682e-01 8.676814786328915230e-02 5.883775021038981784e-02
7.518259129564782706e-01 6.738580771360258570e-02 5.365913301992795981e-02
7.463231615807904840e-01 4.831128405884058119e-02 4.764950722644892972e-02
7.408204102051025863e-01 2.840489336634592285e-02 4.020242448306464433e-02
7.353176588294147997e-01 1.179265572383396757e-02 3.411812217736091141e-02
7.298149074537269021e-01 -8.511921470053675221e-03 3.077961269588755724e-02
7.243121560780391155e-01 -2.760759375438438801e-02 3.068283007357042527e-02
7.188094047023512179e-01 -4.719649238488289600e-02 3.281571525279411428e-02
7.133066533266633202e-01 -6.594027859393217228e-02 3.640586536656700845e-02
7.078039019509755336e-01 -8.245570915426389536e-02 3.990661835394096468e-02
7.023011505752876360e-01 -9.729733534528553496e-02 4.390375600573894616e-02
6.967983991995998494e-01 -1.078955252018878319e-01 4.642632249860163124e-02
6.912956478239119518e-01 -1.172708351405372662e-01 4.850727214077330679e-02
6.857928964482241652e-01 -1.228892348766334186e-01 4.926353638677819641e-02
6.802901450725362675e-01 -1.273796782654490478e-01 4.879207449276616593e-02
6.747873936968484809e-01 -1.293800418209767877e-01 4.777725645364369611e-02
6.692846423211605833e-01 -1.299382263083764810e-01 4.578466326882052462e-02
6.637818909454727967e-01 -1.300101236715417441e-01 4.404824050154319132e-02
6.582791395697848991e-01 -1.286552916395451440e-01 4.187152902410049005e-02
6.527763881940971125e-01 -1.278375090370329203e-01 4.067871544796276134e-02
6.472736368184092148e-01 -1.261132800448076796e-01 3.909559450255720159e-02
6.417708854427214282e-01 -1.251406580636247323e-01 3.823150476086037419e-02
6.362681340670335306e-01 -1.240369564210023340e-01 3.729915562588358852e-02
6.307653826913457440e-01 -1.232630386262223571e-01 3.656310217034887400e-02
6.252626313156578464e-01 -1.228386748601261319e-01 3.606330554300331281e-02
6.197598799399700598e-01 -1.220162032443905947e-01 3.548948692958670686e-02
6.142571285642821621e-01 -1.221749782823803726e-01 3.516206781443482338e-02
6.087543771885943755e-01 -1.206347208748822647e-01 3.463169850892419688e-02
6.032516258129064779e-01 -1.203551413596120750e-01 3.404372027260867128e-02
5.977488744372186913e-01 -1.186578552187012719e-01 3.370699954437490764e-02
5.922461230615307937e-01 -1.177358963913932299e-01 3.332490325286614069e-02
5.867433716858430071e-01 -1.161857544045937773e-01 3.312182685124501896e-02
5.812406203101551094e-01 -1.142430753135949689e-01 3.270836012458058772e-02
5.757378689344673228e-01 -1.124504683956298601e-01 3.258432764972026691e-02
5.702351175587794252e-01 -1.097841846386233555e-01 3.220520002071132482e-02
5.647323661830916386e-01 -1.079512387690385877e-01 3.197610302605471966e-02
5.592296148074037410e-01 -1.052935697757451522e-01 3.170446696579897611e-02
5.537268634317158433e-01 -1.036329918323141835e-01 3.124214633438974001e-02
5.482241120560280567e-01 -1.013080356641376939e-01 3.104746997292137656e-02
5.427213606803401591e-01 -9.894407608623681516e-02 3.070817569189698143e-02
5.372186093046523725e-01 -9.632056205586217446e-02 3.048415855383510703e-02
5.317158579289644749e-01 -9.345022067674207955e-02 3.001730572412113218e-02
5.262131065532766883e-01 -9.122310861061701248e-02 2.987352084833127044e-02
5.207103551775887906e-01 -8.818744768328556916e-02 2.940785796762532267e-02
5.152076038019010040e-01 -8.612019169236681537e-02 2.926755710604237587e-02
5.097048524262131064e-01 -8.326478038238462054e-02 2.904375495794362175e-02
5.042021010505253198e-01 -8.128324466644273882e-02 2.892988306031970408e-02
4.986993496748374222e-01 -7.860547294058603529e-02 2.901518417826290733e-02
4.931965982991496356e-01 -7.656531843570371643e-02 2.888097115772372131e-02
4.876938469234617379e-01 -7.454119915887497116e-02 2.895071936057899351e-02
4.821910955477739513e-01 -7.243671204489934845e-02 2.865047833980480935e-02
4.766883441720860537e-01 -7.099768762405854472e-02 2.860993788235100671e-02
4.711855927963982671e-01 -6.883898199135396467e-02 2.829245867958457214e-02
4.656828414207103695e-01 -6.758197417667623219e-02 2.807881864451625825e-02
4.601800900450225829e-01 -6.548140578154793001e-02 2.812884410801064564e-02
4.546773386693346852e-01 -6.417804034939497693e-02 2.826372653923263714e-02
4.491745872936468986e-01 -6.262024970598176199e-02 2.876248389343486617e-02
4.436718359179590010e-01 -6.088625224800685298e-02 2.867101354608680638e-02
4.381690845422712144e-01 -5.909235061952121393e-02 2.902074069783180596e-02
4.326663331665833168e-01 -5.680680580176172140e-02 2.887723236912924027e-02
4.271635817908955302e-01 -5.502085415276639080e-02 2.924244796546088265e-02
4.216608304152076325e-01 -5.246079538304913165e-02 2.930255091552896873e-02
4.161580790395198459e-01 -5.055380997263423520e-02 2.942462687113828884e-02
4.106553276638319483e-01 -4.774221494471343058e-02 2.959494792608434455e-02
4.051525762881441617e-01 -4.522823385953913394e-02 2.945281143207602662e-02
3.996498249124562641e-01 -4.232441168092278272e-02 2.957296179565347891e-02
3.941470735367683664e-01 -3.924751770141839124e-02 2.915025939077199590e-02
3.886443221610805798e-01 -3.636201055872935461e-02 2.898374851515578970e-02
3.831415707853926822e-01 -3.245058337534927756e-02 2.861789322108980113e-02
3.776388194097048956e-01 -2.952279522960899946e-02 2.813743791750540277e-02
3.721360680340169980e-01 -2.595765670867925326e-02 2.754050628233873851e-02
3.666333166583292114e-01 -2.297262976870416418e-02 2.701298974632602989e-02
3.611305652826413137e-01 -1.990955139981708671e-02 2.688567695894055268e-02
3.556278139069535271e-01 -1.706611719878438349e-02 2.643190920768163921e-02
3.501250625312656295e-01 -1.436387720437330359e-02 2.644844526727160167e-02
3.446223111555778429e-01 -1.153087055672894108e-02 2.548969555985488439e-02
3.391195597798899453e-01 -8.915152208527100941e-03 2.428986466231626215e-02
3.336168084042021587e-01 -5.830289276519258664e-03 2.232859135304345391e-02
3.281140570285142610e-01 -3.129432672607142859e-03 1.965274124067555722e-02
3.226113056528264744e-01 2.610801874871097276e-05 1.530382330074077021e-02
3.171085542771385768e-01 2.728115723719735323e-03 7.345769525562206859e-03
3.116058029014506792e-01 6.019037840630813742e-03 0.000000000000000000e+00
3.061030515257628926e-01 9.214945869646684953e-03 0.000000000000000000e+00
3.006003001500749949e-01 1.183621153923044775e-02 9.459701530572741171e-03
2.950975487743872083e-01 1.583917978597384341e-02 2.421918844345927191e-02
2.895947973986993107e-01 2.045835054306315709e-02 3.784494872039961821e-02
2.840920460230115241e-01 2.720666775900556708e-02 4.615699486694226777e-02
2.785892946473236265e-01 3.434429073323606169e-02 4.651163054059120200e-02
2.730865432716358399e-01 4.340605779147272553e-02 4.133805788435494094e-02
2.675837918959479422e-01 5.143629710858024090e-02 3.169958676620371341e-02
2.620810405202601556e-01 6.098309869495401048e-02 0.000000000000000000e+00
2.565782891445722580e-01 6.485178396429870651e-02 0.000000000000000000e+00
2.510755377688844714e-01 5.579358850170752782e-02 5.950843543776829225e-02
2.455727863931966015e-01 4.826561393790215065e-02 7.601644709593007032e-02
2.400700350175087594e-01 4.658319138555674227e-02 9.730336921096661984e-02
2.345672836418209173e-01 4.523872479930361040e-02 1.157790874545258503e-01
2.290645322661330752e-01 6.247140834960441397e-02 8.916832637989909049e-02
2.235617808904452330e-01 9.028559862715461459e-02 7.390943966952731592e-02
2.180590295147573909e-01 1.013852540545752690e-01 6.228224522950032843e-02
2.125562781390695488e-01 7.624915878033726446e-02 8.397414187861296231e-02
2.070535267633817067e-01 6.861714631629134420e-02 9.803138653317518270e-02
2.015507753876938646e-01 1.620542535826359487e-02 1.280764424935418033e-01
1.960480240120060225e-01 5.514860266868049088e-02 1.140363857789776086e-01
1.905452726363181803e-01 7.736262204411846477e-02 1.110489244905872863e-01
1.850425212606303382e-01 1.209426207554698957e-01 1.083552581537238213e-01
1.795397698849424961e-01 1.152916070124524600e-01 8.787949697601905863e-02
1.740370185092546540e-01 1.336065014354853864e-01 6.647245502858817323e-02
1.685342671335668119e-01 1.573988626854893602e-01 6.473167303749324808e-02
1.630315157578789143e-01 1.285670662343005033e-01 7.964589164651246500e-02
1.575287643821910721e-01 8.815610595659616189e-02 1.074364771646390132e-01
1.520260130065032300e-01 1.638203117787729590e-01 1.059809203517339815e-01
1.465232616308154157e-01 1.562795531879574984e-01 7.165571170542270329e-02
1.410205102551275735e-01 1.301257000825336019e-01 9.414631634934245152e-02
1.355177588794397314e-01 1.339004909533081378e-01 1.094331182613424991e-01
1.300150075037518893e-01 1.430712767921833162e-01 1.346554649912297952e-01
1.245122561280640194e-01 1.830614763061469696e-01 1.181004404070957609e-01
1.190095047523761773e-01 2.246178796387678644e-01 8.678548552155605778e-02
1.135067533766883352e-01 2.313152876101911837e-01 9.608009149101207069e-02
1.080040020010004931e-01 2.375305115377276677e-01 8.525887115155139639e-02
1.025012506253126510e-01 2.189932093553828563e-01 1.045362098878363788e-01
9.699849924962480885e-02 2.131451360662141858e-01 9.687436639310630093e-02
9.149574787393696673e-02 1.933028699008182416e-01 1.415773928478925303e-01
8.599299649824912462e-02 2.440531579242803950e-01 1.217171896185908903e-01
8.049024512256128250e-02 2.851525068904044447e-01 1.125677463853509419e-01
7.498749374687344038e-02 2.813952329496136051e-01 1.050512768852158441e-01
6.948474237118559826e-02 2.645765147943970885e-01 1.240952228065659441e-01
6.398199099549775615e-02 2.651248590797210536e-01 1.518409424498293192e-01
5.847923961980991403e-02 2.558970272594942030e-01 1.699106969721177474e-01
5.297648824412207191e-02 2.815061900760953972e-01 1.881654752741935832e-01
4.747373686843420204e-02 2.909351576701579845e-01 1.831385465353454756e-01
4.197098549274635992e-02 2.834906688862221524e-01 1.764187468150748839e-01
3.646823411705851781e-02 2.706810666288184120e-01 2.033555067806029903e-01
3.096548274137067569e-02 2.551873999600620668e-01 2.276363427809851292e-01
2.546273136568283357e-02 2.965621242693993187e-01 2.679491785356338251e-01
1.995997998999499146e-02 3.134993147724348117e-01 2.848131681980678453e-01
1.445722861430714934e-02 3.769395684022039950e-01 3.153637797709611390e-01
8.954477238619307222e-03 4.330296878256879034e-01 3.556330304374352713e-01
3.451725862931465105e-03 5.227074125404823635e-01 4.001997499284000726e-01
-2.051025512756377012e-03 2.489501156595070874e-01 3.298777971148147969e-01
-7.553776888444219129e-03 2.190211591506948108e-01 3.276776396340205233e-01
-1.305652826413207512e-02 1.746472931839618270e-01 3.252101280384793180e-01
-1.855927963981991724e-02 1.960366717151585392e-01 3.161133812190452530e-01
-2.406203101550775936e-02 1.904324403007325028e-01 3.134291898131483789e-01
-2.956478239119560147e-02 1.730779203103577080e-01 3.204993478459342016e-01
-3.506753376688344359e-02 7.815136359113684927e-02 2.622130674692184638e-01
-4.057028514257129265e-02 1.248764452636818515e-03 3.504000428164871089e-02
-3.671835917958979345e-02 4.162828567245984920e-03 7.188517579261853585e-02
-3.121560780390195133e-02 -3.685347545075183529e-02 3.646156647024647035e-01
-2.571285642821410922e-02 -2.892196645964003610e-01 5.955465172886578173e-01
-2.021010505252626710e-02 -4.913831432993473469e-01 6.854208153746831345e-01
-1.470735367683842498e-02 -6.069415388908145914e-01 7.292963772198649552e-01
-9.204602301150582866e-03 -7.119599352779729662e-01 7.782465156766665837e-01
-3.701850925462740749e-03 -7.651691250750705109e-01 7.235321167697149614e-01
1.800900450225115246e-03 -9.546501462225182033e-01 7.336164515615203330e-01
7.303651825912957363e-03 -1.300860107013696254e+00 6.039368853700322060e-01
1.280640320160079948e-02 -1.362966863970659803e+00 4.994611320529426801e-01
1.830915457728864160e-02 -1.303601139705782508e+00 4.583157169379661333e-01
2.381190595297648371e-02 -1.277160516420771330e+00 4.335330532737138864e-01
2.931465732866433971e-02 -1.211785192005148781e+00 4.101230265908167305e-01
3.481740870435218183e-02 -1.182875383006916303e+00 3.355215564997429678e-01
4.032016008004002394e-02 -1.158080392725623131e+00 3.051715408474411362e-01
4.582291145572786606e-02 -1.180866939046687047e+00 3.342799907508360868e-01
5.132566283141570818e-02 -1.186697023103072235e+00 3.384300568410276155e-01
5.682841420710355029e-02 -1.158665814882197331e+00 2.868661529293188850e-01
6.233116558279139241e-02 -1.065391353040376687e+00 2.974513518427196468e-01
6.783391695847923453e-02 -9.735469076996179361e-01 2.817986582695348741e-01
7.333666833416707664e-02 -9.268390590313494437e-01 2.884056271061851140e-01
7.883941970985491876e-02 -9.187508782741571345e-01 2.857464800511649305e-01
8.434217108554276088e-02 -9.072709931824664009e-01 2.693996658397234678e-01
8.984492246123060299e-02 -9.125847008481946521e-01 2.690384163545654905e-01
9.534767383691844511e-02 -9.002691922921157719e-01 2.568812150880743217e-01
1.008504252126063150e-01 -8.860879728719965875e-01 2.456082345777050313e-01
1.063531765882941571e-01 -8.880499653879666555e-01 2.463517422676955726e-01
1.118559279639819992e-01 -8.601318710600245332e-01 2.285616785315808253e-01
1.173586793396698413e-01 -8.996894847866323541e-01 2.043691314821055316e-01
1.228614307153576835e-01 -8.390857890901638472e-01 2.185637778681483179e-01
1.283641820910455256e-01 -8.382142329991506546e-01 1.852568499936962931e-01
1.338669334667333677e-01 -8.484145757461956094e-01 1.887289561684317718e-01
1.393696848424212098e-01 -8.295461559652645978e-01 1.891537360471043927e-01
1.448724362181090519e-01 -8.037399508840620266e-01 1.715418588566087199e-01
1.503751875937968940e-01 -7.824335475571195797e-01 1.677489289759526159e-01
1.558779389694847362e-01 -7.898082423539080077e-01 1.538925238397131634e-01
1.613806903451725783e-01 -7.723032229436557206e-01 1.526401636474817858e-01
1.668834417208604204e-01 -7.796788097415285890e-01 1.461939992046610293e-01
1.723861930965482625e-01 -7.732858192176605971e-01 1.400342925423496421e-01
1.778889444722361046e-01 -7.735904193873678336e-01 1.397249128090680137e-01
1.833916958479239467e-01 -7.745952084784470948e-01 1.392178200709012492e-01
1.888944472236117889e-01 -7.721554535065809910e-01 1.418662371998293259e-01
1.943971985992996310e-01 -7.738335253162047511e-01 1.439834421457927838e-01
1.998999499749874731e-01 -7.724861900548937177e-01 1.459457220893377039e-01
2.054027013506753152e-01 -7.727580970733831656e-01 1.472354306222431464e-01
2.109054527263631573e-01 -7.714184465089273246e-01 1.472736186471298447e-01
2.164082041020510550e-01 -7.724292239300118990e-01 1.439662921712636934e-01
2.219109554777388971e-01 -7.725299823361636564e-01 1.406836037300379094e-01
2.274137068534267392e-01 -7.704639698623340083e-01 1.386551154311742584e-01
2.329164582291145813e-01 -7.714436462238610792e-01 1.363252282623133027e-01
2.384192096048024234e-01 -7.705898690553127928e-01 1.349835695610503705e-01
2.439219609804902655e-01 -7.721930746903471476e-01 1.336858049004861215e-01
2.494247123561781077e-01 -7.700962476894144260e-01 1.324332302349790214e-01
2.549274637318659220e-01 -7.699261537704039648e-01 1.306537103397485688e-01
2.604302151075538196e-01 -7.684683369480729276e-01 1.270552159774494261e-01
2.659329664832416062e-01 -7.658214545242701954e-01 1.261165117318613083e-01
2.714357178589295039e-01 -7.645408709640924005e-01 1.232512737824471155e-01
2.769384692346172905e-01 -7.610671147325337449e-01 1.215628042014661736e-01
2.824412206103051881e-01 -7.612617882523751156e-01 1.180953923839628966e-01
2.879439719859929747e-01 -7.579943796390503641e-01 1.161504790734942116e-01
2.934467233616808723e-01 -7.582989813160809778e-01 1.134427767779352392e-01
2.989494747373686589e-01 -7.553046951827062649e-01 1.116007960307202340e-01
3.044522261130565566e-01 -7.526612880879653966e-01 1.102943840065292169e-01
3.099549774887443432e-01 -7.515983097171724525e-01 1.081656756576812317e-01
3.154577288644322408e-01 -7.489107083180197577e-01 1.061097432058407536e-01
3.209604802401200274e-01 -7.500791315382334679e-01 1.036154719118111273e-01
3.264632316158079250e-01 -7.484472350436115473e-01 1.015110894496971394e-01
3.319659829914957117e-01 -7.493258111641940555e-01 1.004106912844145993e-01
3.374687343671836093e-01 -7.462104930722215368e-01 9.944986899759457322e-02
3.429714857428713959e-01 -7.458736349275586486e-01 9.916758879833953433e-02
3.484742371185592935e-01 -7.438703968704794001e-01 9.803147862267154455e-02
3.539769884942470801e-01 -7.423186675056125949e-01 9.782425098009721320e-02
3.594797398699349777e-01 -7.408544719942347090e-01 9.621023284523953778e-02
3.649824912456227644e-01 -7.379371563689640645e-01 9.537065536083066952e-02
3.704852426213106620e-01 -7.370281773459940178e-01 9.484050536735721959e-02
3.759879939969985596e-01 -7.326217844289805159e-01 9.420880285139100752e-02
3.814907453726863462e-01 -7.315090029725118681e-01 9.325172902196547653e-02
3.869934967483742438e-01 -7.278879249798554385e-01 9.150114355593197413e-02
3.924962481240620304e-01 -7.267883322945536406e-01 8.899546503579879031e-02
3.979989994997499281e-01 -7.252444515443881023e-01 8.633271370687953250e-02
4.035017508754377147e-01 -7.231226113853342907e-01 8.340816405323220328e-02
4.090045022511256123e-01 -7.219816323921817158e-01 8.101514602395258613e-02
4.145072536268133989e-01 -7.187665814869819148e-01 8.004519780370940307e-02
4.200100050025012965e-01 -7.177340081796019788e-01 8.080395739604948058e-02
4.255127563781890832e-01 -7.141010355611764338e-01 8.144439339778396236e-02
4.310155077538769808e-01 -7.127400741767356829e-01 8.150414956698963376e-02
4.365182591295647674e-01 -7.087708214994040690e-01 8.172030125964065139e-02
4.420210105052526650e-01 -7.055146647125779547e-01 8.172158359575347475e-02
4.475237618809404516e-01 -7.024726638393483658e-01 8.141266978256950226e-02
4.530265132566283492e-01 -6.984512924151666802e-01 8.051587342809274350e-02
4.585292646323162469e-01 -6.969147266133741692e-01 8.007035427017997198e-02
4.640320160080040335e-01 -6.943289160483762101e-01 7.875528753164481865e-02
4.695347673836919311e-01 -6.933952540513771412e-01 7.954040927440311770e-02
4.750375187593797177e-01 -6.887304291437555959e-01 8.119595779166885463e-02
4.805402701350676153e-01 -6.867494000108758101e-01 8.346560034711220100e-02
4.860430215107554019e-01 -6.833652931099283290e-01 8.514595881067048289e-02
4.915457728864432996e-01 -6.803785748684293422e-01 8.630540123285584952e-02
4.970485242621310862e-01 -6.789602858306406086e-01 8.552553453124239757e-02
5.025512756378189838e-01 -6.763270958119470544e-01 8.462033203694330208e-02
5.080540270135067704e-01 -6.759270162405723870e-01 8.473672636493498334e-02
5.135567783891946680e-01 -6.718321922327091800e-01 8.649683678623686089e-02
5.190595297648824546e-01 -6.704532177984198205e-01 8.756840023435247256e-02
5.245622811405703523e-01 -6.663840174861315191e-01 8.875130981882897729e-02
5.300650325162581389e-01 -6.642301471309176586e-01 8.945144676512857551e-02
5.355677838919460365e-01 -6.606812381426084846e-01 9.076242448416810271e-02
5.410705352676338231e-01 -6.568613730248407112e-01 9.252947197829762549e-02
5.465732866433217207e-01 -6.547332332243070985e-01 9.278858235355118278e-02
5.520760380190095074e-01 -6.498704111999851207e-01 9.390072877978453136e-02
5.575787893946974050e-01 -6.471036683803859102e-01 9.545560132872679682e-02
5.630815407703851916e-01 -6.412866358185183024e-01 9.699908576187145359e-02
5.685842921460730892e-01 -6.384039739196158969e-01 9.743020171653100914e-02
5.740870435217608758e-01 -6.339744419846895518e-01 9.761036594928348964e-02
5.795897948974487734e-01 -6.299494312526178197e-01 9.830788695404003852e-02
5.850925462731365601e-01 -6.262979544174530622e-01 9.858088331769400414e-02
5.905952976488244577e-01 -6.206165340155435084e-01 9.963197072370265361e-02
5.960980490245122443e-01 -6.170704030329491330e-01 1.008526886528829936e-01
6.016008004002001419e-01 -6.118545872797865881e-01 1.004963693486322640e-01
6.071035517758880395e-01 -6.079617464036558561e-01 1.013587421587049120e-01
6.126063031515758261e-01 -6.019221097414781951e-01 1.027799587670694959e-01
6.181090545272637238e-01 -5.970130369507758994e-01 1.038219841054151410e-01
6.236118059029515104e-01 -5.907904260708519706e-01 1.061007489735007192e-01
6.291145572786394080e-01 -5.839405275305403764e-01 1.072105071987027453e-01
6.346173086543271946e-01 -5.786836575589724418e-01 1.081715742068227182e-01
6.401200600300150922e-01 -5.706300601381292248e-01 1.091467603522778135e-01
6.456228114057028789e-01 -5.649699013919492474e-01 1.107834370981399391e-01
6.511255627813907765e-01 -5.567186293483193937e-01 1.117284237890396742e-01
6.566283141570785631e-01 -5.505624724163264982e-01 1.131134216607022486e-01
6.621310655327664607e-01 -5.431120917064881093e-01 1.150750367379654721e-01
6.676338169084542473e-01 -5.355471122790275151e-01 1.171394404247455001e-01
6.731365682841421449e-01 -5.282429439339876298e-01 1.182540410081171639e-01
6.786393196598299316e-01 -5.185885586328822239e-01 1.197344096720048823e-01
6.841420710355178292e-01 -5.098826480981566434e-01 1.211805854080551942e-01
6.896448224112056158e-01 -4.975686906832902934e-01 1.229397385584316132e-01
6.951475737868935134e-01 -4.862951410701955579e-01 1.245660040830621484e-01
7.006503251625813000e-01 -4.716017275468306069e-01 1.274842410677714255e-01
7.061530765382691976e-01 -4.546284515227397294e-01 1.311421917871140319e-01
7.116558279139569843e-01 -4.380430746558509614e-01 1.354123483615411461e-01
7.171585792896448819e-01 -4.192525288071924372e-01 1.393820942299575094e-01
7.226613306653326685e-01 -4.021891426479904941e-01 1.446182545590987134e-01
7.281640820410205661e-01 -3.805845766442310651e-01 1.523894160897385219e-01
7.336668334167083527e-01 -3.596614805994830522e-01 1.612324659120732973e-01
7.391695847923962504e-01 -3.377275511128240426e-01 1.673599586818841078e-01
7.446723361680840370e-01 -3.108001273127982134e-01 1.620604419876664481e-01
7.501750875437719346e-01 -2.827727700582164938e-01 1.466279545978879106e-01
7.556778389194597212e-01 -2.498292744048043190e-01 1.224320720053250350e-01
7.611805902951476188e-01 -2.186322035174374789e-01 9.697332964235957919e-02
7.666833416708355164e-01 -1.900711324859764573e-01 7.451747208292641700e-02
7.721860930465233031e-01 -1.637846863070844816e-01 5.865666569470729536e-02
7.776888444222112007e-01 -1.432509352444159556e-01 5.177796020803841770e-02
7.831915957978989873e-01 -1.248552968254787315e-01 4.502444602804741430e-02
7.886943471735868849e-01 -1.105488878681791520e-01 4.157705135837699156e-02
7.941970985492746715e-01 -9.886821712953115793e-02 4.011097991681326219e-02
7.996998499249625691e-01 -8.804407715176137961e-02 4.072807361534128145e-02
8.052026013006503558e-01 -7.720927800597510160e-02 4.005099735664862520e-02
8.107053526763382534e-01 -6.676616898817125390e-02 4.137117741332238530e-02
8.162081040520260400e-01 -6.093591616865940558e-02 4.167360292607714956e-02
8.217108554277139376e-01 -5.461441839849641433e-02 3.492693418873227262e-02
8.272136068034017242e-01 -4.757798916634650710e-02 3.165631119532427706e-02
8.327163581790896218e-01 -4.286734528477150613e-02 2.947888510748344557e-02
8.382191095547774085e-01 -3.952371959673680463e-02 2.696287399124681905e-02
8.437218609304653061e-01 -3.654145650210501028e-02 2.924523865253957772e-02
8.492246123061530927e-01 -3.376989469157219009e-02 3.131731074876450971e-02
8.547273636818409903e-01 -2.832297314794568477e-02 2.624215981562857611e-02
8.602301150575287769e-01 -2.532229461707168755e-02 3.059601017031742670e-02
8.657328664332166746e-01 -2.369364284685260974e-02 3.963629635801983048e-02
8.712356178089044612e-01 -2.116541011533625352e-02 4.235469912200536674e-02
8.767383691845923588e-01 -1.678025745161094984e-02 4.333539706590176094e-02
8.822411205602801454e-01 -1.308823216351470350e-02 4.733037001561160584e-02
8.877438719359680430e-01 -1.002381251781674434e-02 4.686174843783430521e-02
8.932466233116558296e-01 -6.647333512873761750e-03 5.121053123564937859e-02
8.987493746873437273e-01 -6.047009517153539501e-03 5.466864195832418089e-02
9.042521260630315139e-01 -6.265297719674089820e-03 5.856731921813757014e-02
9.097548774387193005e-01 -5.516056424180664636e-03 5.971470180529024618e-02
9.152576288144073091e-01 -4.488222645730071889e-03 6.187097901422067281e-02
9.207603801900950957e-01 -2.312545107287021767e-03 6.329140927395987548e-02
9.262631315657828823e-01 -7.557076183162805480e-04 6.576499987386566493e-02
9.317658829414708910e-01 1.330048167316324765e-03 7.228292201406345818e-02
9.372686343171586776e-01 5.009195778739783736e-03 7.791354541745568185e-02
9.427713856928464642e-01 7.410205826440469448e-03 8.277912343636793790e-02
9.482741370685342508e-01 1.022385160275313294e-02 8.287348377902628571e-02
9.537768884442222594e-01 1.320763585243256086e-02 8.335239829204806050e-02
9.592796398199100461e-01 1.492359235860606786e-02 8.667227654955612925e-02
9.647823911955978327e-01 1.733392366323263656e-02 9.048280254285728796e-02
9.702851425712856193e-01 1.861561663458550370e-02 9.359411414727610012e-02
9.757878939469736279e-01 1.957433747877767444e-02 9.783140545513539788e-02
9.812906453226614145e-01 2.257412995394568467e-02 9.909817301760960595e-02
9.867933966983492011e-01 2.556777513996708745e-02 9.926561113569949690e-02
9.922961480740369877e-01 2.833987864508353410e-02 9.613070245145097226e-02
9.977988994497249964e-01 3.039755913200493931e-02 9.397047369854431842e-02
9.994497248624313324e-01 2.850720698335141440e-02 9.413771013577305891e-02


==> plots/icing/csv_cp/mfmc_ps.csv <==
x mean stddev
9.994497248624313324e-01 3.002625868958116659e-02 9.471040490206600326e-02
9.939469734867433237e-01 7.610599417450567006e-02 7.666044186596752963e-02
9.884442221110555371e-01 9.769707199733683456e-02 7.030164446940778689e-02
9.829414707353677505e-01 1.129657693365485882e-01 6.597840088920754742e-02
9.774387193596799639e-01 1.246696461806326567e-01 6.272967039219937146e-02
9.719359679839919552e-01 1.338941257549172981e-01 6.001350135735130514e-02
9.664332166083041686e-01 1.425024323141911575e-01 5.748461933054734019e-02
9.609304652326163820e-01 1.503160867862374239e-01 5.530403211045343409e-02
9.554277138569285954e-01 1.571934594483209435e-01 5.392725380675453262e-02
9.499249624812405868e-01 1.640439668189839773e-01 5.298868330820235423e-02
9.444222111055528002e-01 1.702397789490738000e-01 5.207988939902355452e-02
9.389194597298650136e-01 1.764252849579600047e-01 5.142453524078548915e-02
9.334167083541772270e-01 1.824511280635854882e-01 5.150652843762870692e-02
9.279139569784892183e-01 1.875882657287130106e-01 5.138166605458326791e-02
9.224112056028014317e-01 1.934961495718915125e-01 5.093429304957424603e-02
9.169084542271136451e-01 1.986600809895647801e-01 5.059427905939016534e-02
9.114057028514258585e-01 2.041775097476615231e-01 5.129047038168253053e-02
9.059029514757378498e-01 2.080874758226582966e-01 5.054584358247420084e-02
9.004002001000500632e-01 2.116667722062818557e-01 5.048155481337103512e-02
8.948974487243622766e-01 2.139717183703005732e-01 4.835243145303376455e-02
8.893946973486743790e-01 2.162148477170433014e-01 4.686722170179444258e-02
8.838919459729865924e-01 2.176455297181457971e-01 4.298153568565004495e-02
8.783891945972986948e-01 2.175385716220419041e-01 3.781853419836413849e-02
8.728864432216109082e-01 2.170620574998812502e-01 3.449340250171342714e-02
8.673836918459230105e-01 2.137254068304739463e-01 3.056338119703331385e-02
8.618809404702351129e-01 2.104260440838284507e-01 2.804967895030940211e-02
8.563781890945473263e-01 2.057041810956684869e-01 2.702192206407125208e-02
8.508754377188594287e-01 2.001244470348509663e-01 2.821689691790166613e-02
8.453726863431716421e-01 1.925020142667414891e-01 3.309870909450397802e-02
8.398699349674837444e-01 1.852674856717755059e-01 3.796995396694170105e-02
8.343671835917959578e-01 1.788326772858412905e-01 4.565566744558455931e-02
8.288644322161080602e-01 1.719242700047483585e-01 5.706657314477475013e-02
8.233616808404202736e-01 1.665819009888425684e-01 6.684407709391722296e-02
8.178589294647323760e-01 1.616870116352870368e-01 7.191454780013095682e-02
8.123561780890445894e-01 1.590969437814705179e-01 7.185991916853681771e-02
8.068534267133566917e-01 1.559245606422745845e-01 6.903716153734429373e-02
8.013506753376689051e-01 1.536338641692177043e-01 6.630411901420243947e-02
7.958479239619810075e-01 1.512725602807182268e-01 6.840903743747762944e-02
7.903451725862932209e-01 1.486253060579989238e-01 7.271130793974832363e-02
7.848424212106053233e-01 1.455336945401762005e-01 7.579628360978693524e-02
7.793396698349175367e-01 1.386724824095842412e-01 7.610105078439505233e-02
7.738369184592296390e-01 1.309853495802092982e-01 7.384446672608270534e-02
7.683341670835418524e-01 1.187988888089336059e-01 6.970925378757132640e-02
7.628314157078539548e-01 1.039921200248119793e-01 6.529899430952196271e-02
7.573286643321661682e-01 8.676814786328915230e-02 5.883775021038981784e-02
7.518259129564782706e-01 6.738580771360258570e-02 5.365913301992795981e-02
7.463231615807904840e-01 4.831128405884058119e-02 4.764950722644892972e-02
7.408204102051025863e-01 2.840489336634592285e-02 4.020242448306464433e-02
7.353176588294147997e-01 1.179265572383396757e-02 3.411812217736091141e-02
7.298149074537269021e-01 -8.511921470053675221e-03 3.077961269588755724e-02
7.243121560780391155e-01 -2.760759375438438801e-02 3.068283007357042527e-02
7.188094047023512179e-01 -4.719649238488289600e-02 3.281571525279411428e-02
7.133066533266633202e-01 -6.594027859393217228e-02 3.640586536656700845e-02
7.078039019509755336e-01 -8.245570915426389536e-02 3.990661835394096468e-02
7.023011505752876360e-01 -9.729733534528553496e-02 4.390375600573894616e-02
6.967983991995998494e-01 -1.078955252018878319e-01 4.642632249860163124e-02
6.912956478239119518e-01 -1.172708351405372662e-01 4.850727214077330679e-02
6.857928964482241652e-01 -1.228892348766334186e-01 4.926353638677819641e-02
6.802901450725362675e-01 -1.273796782654490478e-01 4.879207449276616593e-02
6.747873936968484809e-01 -1.293800418209767877e-01 4.777725645364369611e-02
6.692846423211605833e-01 -1.299382263083764810e-01 4.578466326882052462e-02
6.637818909454727967e-01 -1.300101236715417441e-01 4.404824050154319132e-02
6.582791395697848991e-01 -1.286552916395451440e-01 4.187152902410049005e-02
6.527763881940971125e-01 -1.278375090370329203e-01 4.067871544796276134e-02
6.472736368184092148e-01 -1.261132800448076796e-01 3.909559450255720159e-02
6.417708854427214282e-01 -1.251406580636247323e-01 3.823150476086037419e-02
6.362681340670335306e-01 -1.240369564210023340e-01 3.729915562588358852e-02
6.307653826913457440e-01 -1.232630386262223571e-01 3.656310217034887400e-02
6.252626313156578464e-01 -1.228386748601261319e-01 3.606330554300331281e-02
6.197598799399700598e-01 -1.220162032443905947e-01 3.548948692958670686e-02
6.142571285642821621e-01 -1.221749782823803726e-01 3.516206781443482338e-02
6.087543771885943755e-01 -1.206347208748822647e-01 3.463169850892419688e-02
6.032516258129064779e-01 -1.203551413596120750e-01 3.404372027260867128e-02
5.977488744372186913e-01 -1.186578552187012719e-01 3.370699954437490764e-02
5.922461230615307937e-01 -1.177358963913932299e-01 3.332490325286614069e-02
5.867433716858430071e-01 -1.161857544045937773e-01 3.312182685124501896e-02
5.812406203101551094e-01 -1.142430753135949689e-01 3.270836012458058772e-02
5.757378689344673228e-01 -1.124504683956298601e-01 3.258432764972026691e-02
5.702351175587794252e-01 -1.097841846386233555e-01 3.220520002071132482e-02
5.647323661830916386e-01 -1.079512387690385877e-01 3.197610302605471966e-02
5.592296148074037410e-01 -1.052935697757451522e-01 3.170446696579897611e-02
5.537268634317158433e-01 -1.036329918323141835e-01 3.124214633438974001e-02
5.482241120560280567e-01 -1.013080356641376939e-01 3.104746997292137656e-02
5.427213606803401591e-01 -9.894407608623681516e-02 3.070817569189698143e-02
5.372186093046523725e-01 -9.632056205586217446e-02 3.048415855383510703e-02
5.317158579289644749e-01 -9.345022067674207955e-02 3.001730572412113218e-02
5.262131065532766883e-01 -9.122310861061701248e-02 2.987352084833127044e-02
5.207103551775887906e-01 -8.818744768328556916e-02 2.940785796762532267e-02
5.152076038019010040e-01 -8.612019169236681537e-02 2.926755710604237587e-02
5.097048524262131064e-01 -8.326478038238462054e-02 2.904375495794362175e-02
5.042021010505253198e-01 -8.128324466644273882e-02 2.892988306031970408e-02
4.986993496748374222e-01 -7.860547294058603529e-02 2.901518417826290733e-02
4.931965982991496356e-01 -7.656531843570371643e-02 2.888097115772372131e-02
4.876938469234617379e-01 -7.454119915887497116e-02 2.895071936057899351e-02
4.821910955477739513e-01 -7.243671204489934845e-02 2.865047833980480935e-02
4.766883441720860537e-01 -7.099768762405854472e-02 2.860993788235100671e-02
4.711855927963982671e-01 -6.883898199135396467e-02 2.829245867958457214e-02
4.656828414207103695e-01 -6.758197417667623219e-02 2.807881864451625825e-02
4.601800900450225829e-01 -6.548140578154793001e-02 2.812884410801064564e-02
4.546773386693346852e-01 -6.417804034939497693e-02 2.826372653923263714e-02
4.491745872936468986e-01 -6.262024970598176199e-02 2.876248389343486617e-02
4.436718359179590010e-01 -6.088625224800685298e-02 2.867101354608680638e-02
4.381690845422712144e-01 -5.909235061952121393e-02 2.902074069783180596e-02
4.326663331665833168e-01 -5.680680580176172140e-02 2.887723236912924027e-02
4.271635817908955302e-01 -5.502085415276639080e-02 2.924244796546088265e-02
4.216608304152076325e-01 -5.246079538304913165e-02 2.930255091552896873e-02
4.161580790395198459e-01 -5.055380997263423520e-02 2.942462687113828884e-02
4.106553276638319483e-01 -4.774221494471343058e-02 2.959494792608434455e-02
4.051525762881441617e-01 -4.522823385953913394e-02 2.945281143207602662e-02
3.996498249124562641e-01 -4.232441168092278272e-02 2.957296179565347891e-02
3.941470735367683664e-01 -3.924751770141839124e-02 2.915025939077199590e-02
3.886443221610805798e-01 -3.636201055872935461e-02 2.898374851515578970e-02
3.831415707853926822e-01 -3.245058337534927756e-02 2.861789322108980113e-02
3.776388194097048956e-01 -2.952279522960899946e-02 2.813743791750540277e-02
3.721360680340169980e-01 -2.595765670867925326e-02 2.754050628233873851e-02
3.666333166583292114e-01 -2.297262976870416418e-02 2.701298974632602989e-02
3.611305652826413137e-01 -1.990955139981708671e-02 2.688567695894055268e-02
3.556278139069535271e-01 -1.706611719878438349e-02 2.643190920768163921e-02
3.501250625312656295e-01 -1.436387720437330359e-02 2.644844526727160167e-02
3.446223111555778429e-01 -1.153087055672894108e-02 2.548969555985488439e-02
3.391195597798899453e-01 -8.915152208527100941e-03 2.428986466231626215e-02
3.336168084042021587e-01 -5.830289276519258664e-03 2.232859135304345391e-02
3.281140570285142610e-01 -3.129432672607142859e-03 1.965274124067555722e-02
3.226113056528264744e-01 2.610801874871097276e-05 1.530382330074077021e-02
3.171085542771385768e-01 2.728115723719735323e-03 7.345769525562206859e-03
3.116058029014506792e-01 6.019037840630813742e-03 0.000000000000000000e+00
3.061030515257628926e-01 9.214945869646684953e-03 0.000000000000000000e+00
3.006003001500749949e-01 1.183621153923044775e-02 9.459701530572741171e-03
2.950975487743872083e-01 1.583917978597384341e-02 2.421918844345927191e-02
2.895947973986993107e-01 2.045835054306315709e-02 3.784494872039961821e-02
2.840920460230115241e-01 2.720666775900556708e-02 4.615699486694226777e-02
2.785892946473236265e-01 3.434429073323606169e-02 4.651163054059120200e-02
2.730865432716358399e-01 4.340605779147272553e-02 4.133805788435494094e-02
2.675837918959479422e-01 5.143629710858024090e-02 3.169958676620371341e-02
2.620810405202601556e-01 6.098309869495401048e-02 0.000000000000000000e+00
2.565782891445722580e-01 6.485178396429870651e-02 0.000000000000000000e+00
2.510755377688844714e-01 5.579358850170752782e-02 5.950843543776829225e-02
2.455727863931966015e-01 4.826561393790215065e-02 7.601644709593007032e-02
2.400700350175087594e-01 4.658319138555674227e-02 9.730336921096661984e-02
2.345672836418209173e-01 4.523872479930361040e-02 1.157790874545258503e-01
2.290645322661330752e-01 6.247140834960441397e-02 8.916832637989909049e-02
2.235617808904452330e-01 9.028559862715461459e-02 7.390943966952731592e-02
2.180590295147573909e-01 1.013852540545752690e-01 6.228224522950032843e-02
2.125562781390695488e-01 7.624915878033726446e-02 8.397414187861296231e-02
2.070535267633817067e-01 6.861714631629134420e-02 9.803138653317518270e-02
2.015507753876938646e-01 1.620542535826359487e-02 1.280764424935418033e-01
1.960480240120060225e-01 5.514860266868049088e-02 1.140363857789776086e-01
1.905452726363181803e-01 7.736262204411846477e-02 1.110489244905872863e-01
1.850425212606303382e-01 1.209426207554698957e-01 1.083552581537238213e-01
1.795397698849424961e-01 1.152916070124524600e-01 8.787949697601905863e-02
1.740370185092546540e-01 1.336065014354853864e-01 6.647245502858817323e-02
1.685342671335668119e-01 1.573988626854893602e-01 6.473167303749324808e-02
1.630315157578789143e-01 1.285670662343005033e-01 7.964589164651246500e-02
1.575287643821910721e-01 8.815610595659616189e-02 1.074364771646390132e-01
1.520260130065032300e-01 1.638203117787729590e-01 1.059809203517339815e-01
1.465232616308154157e-01 1.562795531879574984e-01 7.165571170542270329e-02
1.410205102551275735e-01 1.301257000825336019e-01 9.414631634934245152e-02
1.355177588794397314e-01 1.339004909533081378e-01 1.094331182613424991e-01
1.300150075037518893e-01 1.430712767921833162e-01 1.346554649912297952e-01
1.245122561280640194e-01 1.830614763061469696e-01 1.181004404070957609e-01
1.190095047523761773e-01 2.246178796387678644e-01 8.678548552155605778e-02
1.135067533766883352e-01 2.313152876101911837e-01 9.608009149101207069e-02
1.080040020010004931e-01 2.375305115377276677e-01 8.525887115155139639e-02
1.025012506253126510e-01 2.189932093553828563e-01 1.045362098878363788e-01
9.699849924962480885e-02 2.131451360662141858e-01 9.687436639310630093e-02
9.149574787393696673e-02 1.933028699008182416e-01 1.415773928478925303e-01
8.599299649824912462e-02 2.440531579242803950e-01 1.217171896185908903e-01
8.049024512256128250e-02 2.851525068904044447e-01 1.125677463853509419e-01
7.498749374687344038e-02 2.813952329496136051e-01 1.050512768852158441e-01
6.948474237118559826e-02 2.645765147943970885e-01 1.240952228065659441e-01
6.398199099549775615e-02 2.651248590797210536e-01 1.518409424498293192e-01
5.847923961980991403e-02 2.558970272594942030e-01 1.699106969721177474e-01
5.297648824412207191e-02 2.815061900760953972e-01 1.881654752741935832e-01
4.747373686843420204e-02 2.909351576701579845e-01 1.831385465353454756e-01
4.197098549274635992e-02 2.834906688862221524e-01 1.764187468150748839e-01
3.646823411705851781e-02 2.706810666288184120e-01 2.033555067806029903e-01
3.096548274137067569e-02 2.551873999600620668e-01 2.276363427809851292e-01
2.546273136568283357e-02 2.965621242693993187e-01 2.679491785356338251e-01
1.995997998999499146e-02 3.134993147724348117e-01 2.848131681980678453e-01
1.445722861430714934e-02 3.769395684022039950e-01 3.153637797709611390e-01
8.954477238619307222e-03 4.330296878256879034e-01 3.556330304374352713e-01
3.451725862931465105e-03 5.227074125404823635e-01 4.001997499284000726e-01
-2.051025512756377012e-03 2.489501156595070874e-01 3.298777971148147969e-01
-7.553776888444219129e-03 2.190211591506948108e-01 3.276776396340205233e-01
-1.305652826413207512e-02 1.746472931839618270e-01 3.252101280384793180e-01
-1.855927963981991724e-02 1.960366717151585392e-01 3.161133812190452530e-01
-2.406203101550775936e-02 1.904324403007325028e-01 3.134291898131483789e-01
-2.956478239119560147e-02 1.730779203103577080e-01 3.204993478459342016e-01
-3.506753376688344359e-02 7.815136359113684927e-02 2.622130674692184638e-01
-4.057028514257129265e-02 1.248764452636818515e-03 3.504000428164871089e-02
-4.057028514257129265e-02 1.248764452636818515e-03 3.504000428164871089e-02


==> plots/icing/csv_cp/mfmc_source.csv <==
x mean stddev
1.0 0.0 0.0
0.9994497248624313 0.030026258689581167 0.094710404902066
0.9988994497248626 0.03772860700914226 0.0912469111239756
0.9983491745872938 0.04514199751428173 0.08800944341184923
0.997798899449725 0.051318642462211524 0.08561468012652652
0.9972486243121562 0.056912882365567546 0.08351517722712704
0.9966983491745874 0.06096510741218503 0.08212222158163482
0.9961480740370187 0.06446612845458312 0.0808687298522038
0.9955977988994499 0.06703021961087079 0.07982588898454657
0.9950475237618809 0.0698752694939256 0.07869796213542404
0.9944972486243121 0.07309500631869352 0.07743024739955413
0.9939469734867433 0.07610599417450567 0.07666044186596753
0.9933966983491745 0.07885780978675497 0.076303317598446
0.9928464232116058 0.08132923154272054 0.0756921337926646
0.992296148074037 0.08377015575573926 0.07487484342902058
0.9917458729364682 0.08603393901130485 0.07412512923031782
0.9911955977988994 0.08819878544477586 0.07341186521470135
0.9906453226613307 0.09024608932788486 0.07274197933457124
0.9900950475237619 0.09222821405691564 0.07209505178221842
0.9895447723861931 0.0941215256551886 0.07147687095937309
0.9889944972486243 0.09596502925793812 0.07087309806755664
0.9884442221110555 0.09769707199733683 0.07030164446940779
0.9878939469734868 0.0993566276049216 0.06975113191932006
0.987343671835918 0.10106555754936382 0.06932144526446679
0.9867933966983492 0.10279113388866375 0.06901184704800742
0.9862431215607804 0.10439001444342172 0.06863682468860656
0.9856928464232116 0.10590616490777272 0.06815728231843686
0.9851425712856429 0.10739325805154314 0.06769160879262388
0.9845922961480741 0.10883712196262717 0.06724723392115611
0.9840420210105053 0.11026183241389245 0.06680959383926544
0.9834917458729365 0.1116181654854784 0.06639356547870981
0.9829414707353678 0.11296576933654859 0.06597840088920755
0.982391195597799 0.11423537264882157 0.06558558124139253
0.9818409204602302 0.11550366928715451 0.06519137341422916
0.9812906453226614 0.11670441773053337 0.06480911482468808
0.9807403701850926 0.11790087213218212 0.0644270969489575
0.9801900950475239 0.11906924089011936 0.06416103310696294
0.9796398199099551 0.12022847273335802 0.0639383330200623
0.9790895447723863 0.12136587307910238 0.06367383580501534
0.9785392696348175 0.12250084263616248 0.0633511425231936
0.9779889944972487 0.12360942063602161 0.06303504223240104
0.97743871935968 0.12466964618063266 0.06272967039219937
0.9768884442221112 0.1257223996010887 0.062424529198141954
0.9763381690845424 0.12670540375228004 0.06213024921161222
0.9757878939469736 0.1276881374425041 0.061835036078788194
0.9752376188094048 0.12859758103376587 0.06155081353347392
0.9746873436718361 0.12948839128758183 0.06126810232518498
0.9741370685342673 0.1303286311724499 0.060986220602542204
0.9735867933966983 0.13113072638891982 0.06070328319973812
0.9730365182591295 0.13195233489067196 0.06043777169962794
0.9724862431215607 0.13291955990891816 0.060226100413106685
0.971935967983992 0.1338941257549173 0.060013501357351305
0.9713856928464232 0.13478925354991084 0.05976171660681579
0.9708354177088544 0.13565500339577735 0.05949047633825908
0.9702851425712856 0.13652524056639448 0.05922850951726849
0.9697348674337168 0.13740015682884069 0.05896697541047724
0.9691845922961481 0.138274551941952 0.05870862750719362
0.9686343171585793 0.1391386099777522 0.05845598786570365
0.9680840420210105 0.14000131664113957 0.058203651890000534
0.9675337668834417 0.14084864898380528 0.05796113927573587
0.966983491745873 0.14167919249072536 0.05772361386941178
0.9664332166083042 0.14250243231419116 0.05748461933054734
0.9658829414707354 0.14329961512203596 0.0572518846985712
0.9653326663331666 0.14408540937085612 0.05701875462995375
0.9647823911955978 0.1447856918343278 0.05677597768266237
0.964232116058029 0.1455256304512343 0.056532557073235866
0.9636818409204603 0.14634282782682143 0.05630653650753051
0.9631315657828915 0.1471609437393327 0.05609360388905084
0.9625812906453227 0.147974075778815 0.05588500132475421
0.9620310155077539 0.14876250779445338 0.05568809929953916
0.9614807403701852 0.14954570719473947 0.05549452980238388
0.9609304652326164 0.15031608678623742 0.055304032110453434
0.9603801900950476 0.15106138803300515 0.05512184724980232
0.9598299149574788 0.15180772953323265 0.054939753958760607
0.95927963981991 0.1525181214868528 0.05477235625065348
0.9587293646823413 0.15321564856469647 0.05461184980449854
0.9581790895447725 0.1538976338646312 0.05445048756441106
0.9576288144072037 0.15453374821837693 0.05430289247344342
0.9570785392696349 0.15516958054502067 0.0541582174223375
0.9565282641320662 0.1557960339278702 0.05408938832127249
0.9559779889944974 0.15648961538671682 0.054018112743500254
0.9554277138569286 0.15719345944832094 0.05392725380675453
0.9548774387193598 0.15791799476007454 0.05382439145244019
0.954327163581791 0.15861963039423213 0.05371809918742552
0.9537768884442223 0.15932009469393568 0.05361843042823267
0.9532266133066535 0.16001757671927203 0.053526749006942397
0.9526763381690847 0.1607168192949964 0.053434399137661494
0.9521260630315157 0.1614013814424053 0.05334348366251256
0.9515757878939469 0.1620792724205917 0.05325114431960638
0.9510255127563781 0.16275624884685436 0.053158865034731426
0.9504752376188094 0.16340477267799727 0.05307293490769117
0.9499249624812406 0.16404396681898398 0.052988683308202354
0.9493746873436718 0.16466938179806384 0.05289689361246857
0.948824412206103 0.16525530355489618 0.052803139435682225
0.9482741370685343 0.16583466031478306 0.05271392938075468
0.9477238619309655 0.16635733617902232 0.05260036998133145
0.9471735867933967 0.16695639967079787 0.05246309881771763
0.9466233116558279 0.16756187270230136 0.05232736387244379
0.9460730365182591 0.16826317238507996 0.052260995967775274
0.9455227613806904 0.16892096722112024 0.052197658335259974
0.9449724862431216 0.16957997870302022 0.05213550571694064
0.9444222111055528 0.1702397789490738 0.052079889399023555
0.943871935967984 0.17090206087122847 0.05201520774909935
0.9433216608304152 0.17156252761843765 0.051950033152822324
0.9427713856928465 0.17220551350545216 0.05188395558366375
0.9422211105552777 0.17284738337016026 0.05180832142968875
0.9416708354177089 0.1734884502072844 0.05173848850064403
0.9411205602801401 0.17410506559691638 0.051684183899769365
0.9405702851425713 0.17471974109573912 0.05162233476152208
0.9400200100050026 0.17532028006981773 0.051555069061660665
0.9394697348674338 0.17587442871093406 0.051491237114847876
0.938919459729865 0.17642528495796 0.05142453524078549
0.9383691845922962 0.17695732978627274 0.05143236728560249
0.9378189094547275 0.17753299100435035 0.05141430314336729
0.9372686343171587 0.17812251799827397 0.0513999105102383
0.9367183591795899 0.178752385563285 0.05135307543084724
0.9361680840420211 0.17938752767076346 0.051353838350746535
0.9356178089044523 0.1800186837545589 0.05135839684315915
0.9350675337668836 0.18064444275275215 0.05137022214650806
0.9345172586293148 0.1812553211758989 0.05140626153321393
0.933966983491746 0.1818605577108619 0.051459932590588356
0.9334167083541772 0.1824511280635855 0.05150652843762871
0.9328664332166084 0.18302900226249955 0.05154995829851236
0.9323161580790397 0.18360812936586687 0.0515926905482246
0.9317658829414709 0.18417777950927017 0.051641066244907566
0.9312156078039019 0.18472699296565048 0.051695056387877414
0.9306653326663331 0.18527554701004098 0.05175287932552158
0.9301150575287643 0.18579245328081057 0.051792890348059895
0.9295647823911956 0.1862732047281939 0.051843396773607074
0.9290145072536268 0.18675155171969127 0.051903084370462385
0.928464232116058 0.18712064103215187 0.051693107027525616
0.9279139569784892 0.187588265728713 0.05138166605458327
0.9273636818409204 0.18808160396388712 0.051055069144434834
0.9268134067033517 0.18871641805354647 0.051009403513560606
0.9262631315657829 0.18932556039652207 0.0510132453876286
0.9257128564282141 0.18992649621191085 0.051020316856187
0.9251625812906453 0.19053240987138423 0.05102741840187892
0.9246123061530765 0.19113789115095176 0.05103001653312984
0.9240620310155078 0.1917454890644814 0.05103143626199717
0.923511755877939 0.1923340463412045 0.0510014785472478
0.9229614807403702 0.19291340054851067 0.050968203929135876
0.9224112056028014 0.1934961495718915 0.050934293049574246
0.9218609304652327 0.1940723134998548 0.05091053533514372
0.9213106553276639 0.19464003345780115 0.05088234533143631
0.9207603801900951 0.19520853942604535 0.050850431118648384
0.9202101050525263 0.19574360775746102 0.050813592818434804
0.9196598299149575 0.19625709952517076 0.050780317591191386
0.9191095547773888 0.1967674441839209 0.050767454704256455
0.91855927963982 0.19720331374819025 0.05076456056379356
0.9180090045022512 0.1976497071516739 0.05070976526051388
0.9174587293646824 0.1981042162979983 0.05063427117164742
0.9169084542271136 0.19866008098956478 0.050594279059390165
0.9163581790895449 0.19925593480324558 0.05060162295398426
0.9158079039519761 0.19984089553260032 0.050626552817422
0.9152576288144073 0.20042628256910022 0.05067201503151976
0.9147073536768385 0.20099881373718675 0.05073468354799396
0.9141570785392698 0.20156185703854976 0.050806999379128276
0.913606803401701 0.20210455397793367 0.05088690784552098
0.9130565282641322 0.20263117390307217 0.05097867428662433
0.9125062531265634 0.20316319082899045 0.05107268825262078
0.9119559779889946 0.20368007604833535 0.05117940491289314
0.9114057028514259 0.20417750974766152 0.05129047038168253
0.9108554277138571 0.2046700422909843 0.051383744994946426
0.9103051525762883 0.2051046904757268 0.05143643538022006
0.9097548774387193 0.2055033463023155 0.051499189716561054
0.9092046023011505 0.20586406358065537 0.05150074731341354
0.9086543271635817 0.20617208566182743 0.05111446096455142
0.908104052026013 0.20649872154443932 0.05073329610901715
0.9075537768884442 0.20684057910025525 0.05044649700397375
0.9070035017508754 0.20724887300218106 0.05049387335114417
0.9064532266133066 0.20766065555262708 0.05052375898840295
0.9059029514757378 0.2080874758226583 0.0505458435824742
0.9053526763381691 0.2085133477929754 0.05056776901374428
0.9048024012006003 0.2089299347164925 0.0505849387493264
0.9042521260630315 0.20933920559107919 0.05058275126325498
0.9037018509254627 0.20971137222575692 0.050559377255596116
0.903151575787894 0.2100679186670907 0.0505289475966801
0.9026013006503252 0.21042953047027607 0.05051155450694586
0.9020510255127564 0.21077341740831865 0.05051556446561561
0.9015007503751876 0.21110103006236874 0.050514592926074325
0.9009504752376188 0.21140756627120455 0.05050152531328206
0.9004002001000501 0.21166677220628186 0.050481554813371035
0.8998499249624813 0.21189850824106315 0.05047160562648087
0.8992996498249125 0.21206341424904132 0.05026565909307949
0.8987493746873437 0.21218436630801632 0.04965016140976679
0.898199099549775 0.21231420147144858 0.04909212409533722
0.8976488244122062 0.21250215840485348 0.04872483141982355
0.8970985492746374 0.212762270412912 0.048670859234570464
0.8965482741370686 0.2130556101869236 0.04856231884969022
0.8959979989994998 0.213363141095652 0.048470620984743466
0.895447723861931 0.21366969842388742 0.04840916376842576
0.8948974487243623 0.21397171837030057 0.048352431453033765
0.8943471735867935 0.21427101250257896 0.04828461824659676
0.8937968984492246 0.21455142216910664 0.04821462410806639
0.8932466233116558 0.21482047008077326 0.048156281666418284
0.892696348174087 0.21509325001773455 0.0480956924355326
0.8921460730365183 0.21534996877647877 0.04803125555166898
0.8915957978989495 0.21559675141817422 0.04796972841043606
0.8910455227613807 0.2158149531649532 0.04784546987972475
0.8904952476238119 0.21599569868552843 0.04767789782027526
0.8899449724862432 0.21616332212222372 0.04750897296094072
0.8893946973486744 0.2162148477170433 0.04686722170179444
0.8888444222111056 0.216214153178618 0.04605708020481082
0.8882941470735368 0.2161853063669018 0.04537180020931419
0.887743871935968 0.21624923965105397 0.04504832364856244
0.8871935967983993 0.21639688995059356 0.04480411135701372
0.8866433216608305 0.2166067499262182 0.044469181928095056
0.8860930465232617 0.21684255931806704 0.04417158637782639
0.8855427713856929 0.2170745843903485 0.04390150208227313
0.8849924962481241 0.21730433320397052 0.04362594673228048
0.8844422211105554 0.21749523065062448 0.04328983059591523
0.8838919459729866 0.2176455297181458 0.042981535685650045
0.8833416708354177 0.2177852521934746 0.04267277727478372
0.8827913956978489 0.21789473397123407 0.04231244184448205
0.8822411205602801 0.21797785154958874 0.04194997674934449
0.8816908454227114 0.21804625228529384 0.0415825442737861
0.8811405702851426 0.21808557546514482 0.041204924896262936
0.8805902951475738 0.21808788455362424 0.040820531329891996
0.880040020010005 0.21806767240428665 0.04044120312326254
0.8794897448724363 0.2179031185190498 0.03952694793559334
0.8789394697348675 0.21775180445457762 0.038648968855538486
0.8783891945972987 0.2175385716220419 0.03781853419836414
0.8778389194597299 0.21743300565918713 0.03749571944765262
0.8772886443221611 0.2173366536217223 0.0371137982290089
0.8767383691845924 0.21731437075692195 0.03672461091984371
0.8761880940470236 0.21733898191410658 0.036427895017221476
0.8756378189094548 0.21734863116727174 0.03613082534638845
0.875087543771886 0.21735295821449047 0.035841384348953245
0.8745372686343172 0.21730752416536278 0.03549995194084448
0.8739869934967485 0.2172355172537013 0.03514552829377465
0.8734367183591797 0.21715778253061147 0.034793620323067494
0.8728864432216109 0.21706205749988125 0.03449340250171343
0.872336168084042 0.21692514857504405 0.03425521986874534
0.8717858929464732 0.21678050674061855 0.034019654041900826
0.8712356178089045 0.2165985549196044 0.033763086554756405
0.8706853426713357 0.2163753443353831 0.03352766417993393
0.8701350675337669 0.21612078474528681 0.03320020490471165
0.8695847923961981 0.21566980866756874 0.032355587161700027
0.8690345172586293 0.2151699006084942 0.03173289123359321
0.8684842421210606 0.214608918171422 0.031146079007821532
0.8679339669834918 0.2141203584341387 0.030923610408757282
0.867383691845923 0.21372540683047395 0.030563381197033314
0.8668334167083542 0.21342388693667966 0.03026471017968898
0.8662831415707855 0.21314830033278695 0.03002916817447558
0.8657328664332167 0.21285627432056864 0.029826383660393224
0.8651825912956479 0.21255276077388482 0.029630481599904092
0.8646323161580791 0.21220698343286523 0.02935104381542318
0.8640820410205103 0.21184043708153838 0.02907531885711819
0.8635317658829416 0.21147843909838526 0.0288260945580455
0.8629814907453728 0.21113474944218047 0.02856658147123888
0.862431215607804 0.21077287438548584 0.02830890462177533
0.8618809404702351 0.21042604408382845 0.028049678950309402
0.8613306653326663 0.21010851344515466 0.02774877285193295
0.8607803901950976 0.2097631317445644 0.027438959312056532
0.8602301150575288 0.20932331933166676 0.02713004088433886
0.85967983991996 0.20883339568926504 0.02714761132393552
0.8591295647823912 0.20825829291833675 0.02737912544559942
0.8585792896448224 0.20764922320611023 0.02750125091817099
0.8580290145072537 0.207000114264633 0.027360135844870417
0.8574787393696849 0.2064791678290096 0.027190957993048787
0.8569284642321161 0.20607084465710662 0.027080964201144156
0.8563781890945473 0.2057041810956685 0.027021922064071252
0.8558279139569785 0.2053170263969436 0.026992335902439605
0.8552776388194098 0.20489471596073522 0.026985441179254464
0.854727363681841 0.20442588497751177 0.027000495314176375
0.8541770885442722 0.2039310002571648 0.02704739138290015
0.8536268134067034 0.20338574272325943 0.027146844914824164
0.8530765382691347 0.20278677070876255 0.027299167827931074
0.8525262631315659 0.2021667715353488 0.027490452040163583
0.8519759879939971 0.2015292774153056 0.027670265697576926
0.8514257128564282 0.20084347522564777 0.02791989690840827
0.8508754377188594 0.20012444703485097 0.028216896917901666
0.8503251625812907 0.1993094132841857 0.028106568831516292
0.8497748874437219 0.19851673596438862 0.028124345510715357
0.8492246123061531 0.19765100600261196 0.028423863623833593
0.8486743371685843 0.1967402750370692 0.029306735246469304
0.8481240620310155 0.19577708685475828 0.030211130175241706
0.8475737868934468 0.19493906100830316 0.03105359142644543
0.847023511755878 0.19427573600637082 0.03167410223489856
0.8464732366183092 0.19369335053291287 0.032210566038520676
0.8459229614807404 0.19310767625991032 0.03277654055920201
0.8453726863431716 0.1925020142667415 0.03309870909450398
0.8448224112056029 0.1918695904978976 0.033374464674409486
0.8442721360680341 0.19122462399779694 0.033689849298965374
0.8437218609304653 0.1904734018874356 0.03413346150259864
0.8431715857928965 0.18967159516713847 0.03469023334112908
0.8426213106553277 0.18885853513623063 0.035312547717191875
0.842071035517759 0.1880868113741744 0.03583510055858022
0.8415207603801902 0.18731388520135803 0.03638755037632168
0.8409704852426214 0.18652161880664442 0.036973574035163936
0.8404202101050525 0.18584805360879902 0.03728444323381007
0.8398699349674837 0.1852674856717755 0.0379699539669417
0.839319659829915 0.18458967323876785 0.03898747836990465
0.8387693846923462 0.1837775104093936 0.039979802474396385
0.8382191095547774 0.1829333872046393 0.040774203112734414
0.8376688344172086 0.18224176189270866 0.041453525865317614
0.8371185592796399 0.1816737974941278 0.042030145128488405
0.8365682841420711 0.18113059908988494 0.04265929378827503
0.8360180090045023 0.18058582536115128 0.0433333141013513
0.8354677338669335 0.18001559656156377 0.04403929437392316
0.8349174587293647 0.17943001028204675 0.04482402677468436
0.834367183591796 0.1788326772858413 0.04565566744558456
0.8338169084542272 0.17817311643702793 0.04663287131790907
0.8332666333166584 0.1774990781271685 0.04768964927999894
0.8327163581790896 0.17681453255071794 0.04879403239934463
0.8321660830415208 0.17613525084361484 0.0498731513884686
0.8316158079039521 0.17542474674913544 0.05099926031163305
0.8310655327663833 0.17470057141233672 0.052133123066867855
0.8305152576288145 0.17415805391786696 0.05311041789842271
0.8299649824912456 0.17356645686001132 0.05429241412896377
0.8294147073536768 0.17281347975634004 0.05568884728730586
0.8288644322161081 0.17192427000474836 0.05706657314477475
0.8283141570785393 0.17113204044527172 0.058330647916206124
0.8277638819409705 0.17052730917881678 0.05947966683857407
0.8272136068034017 0.1700486192773771 0.0604072217642354
0.826663331665833 0.1695699709619933 0.06135898254049804
0.8261130565282642 0.1690882002511647 0.06231474247015618
0.8255627813906954 0.1686123233565235 0.06323141731690032
0.8250125062531266 0.16810923395973396 0.0641709814280556
0.8244622311155578 0.16759956405677146 0.0651060505937945
0.823911955977989 0.16709937387075277 0.06597682496736595
0.8233616808404203 0.16658190098884257 0.06684407709391722
0.8228114057028515 0.16608324915541442 0.06764100469681725
0.8222611305652827 0.16562272423064295 0.068247057492227
0.8217108554277139 0.1651272315576914 0.06882951587782879
0.8211605802901452 0.16465798074576 0.0693266085781108
0.8206103051525764 0.1642413086802534 0.06970428521064344
0.8200600300150076 0.16377407018734771 0.07015496383298286
0.8195097548774387 0.16317909047149712 0.0706804972446438
0.8189594797398699 0.16256444150778449 0.07114759730227088
0.8184092046023012 0.16204263727463517 0.07160612376256273
0.8178589294647324 0.16168701163528704 0.07191454780013096
0.8173086543271636 0.16142586996768155 0.07204220092870908
0.8167583791895948 0.16117737822191666 0.0721739136669756
0.816208104052026 0.16093418022240719 0.07226091310770355
0.8156578289144573 0.1606976912430845 0.07227837275076712
0.8151075537768885 0.1604589415176618 0.0722723311735719
0.8145572786393197 0.16020169201804638 0.07226731618267125
0.8140070035017509 0.15992283472460708 0.07225518272819988
0.8134567283641821 0.15963540673107562 0.07223323709875348
0.8129064532266134 0.15937280804146656 0.07208906354953239
0.8123561780890446 0.15909694378147052 0.07185991916853682
0.8118059029514758 0.15878618810566633 0.07160927846086651
0.811255627813907 0.15844526349706312 0.0714164115552766
0.8107053526763383 0.15808748640517134 0.07123939718834876
0.8101550775387695 0.15765188303979502 0.07108919763046488
0.8096048024012007 0.1572022069419928 0.07080684115225591
0.8090545272636319 0.15675637775342352 0.07047320805219842
0.808504252126063 0.15647028289569878 0.07017356430087725
0.8079539769884942 0.15627545306199944 0.06981180336653874
0.8074037018509255 0.1560937276100228 0.0694261354010843
0.8068534267133567 0.15592456064227458 0.0690371615373443
0.8063031515757879 0.15576528956897845 0.06866455928881947
0.8057528764382191 0.15558474944777223 0.06827100758019256
0.8052026013006504 0.15539229473926996 0.06788141011077388
0.8046523261630816 0.15518692421437907 0.06760337560235101
0.8041020510255128 0.15495818830419036 0.06730848945715148
0.803551775887944 0.1547237969708873 0.0670242538189296
0.8030015007503752 0.15449309109056011 0.06682447521962212
0.8024512256128065 0.15421792631806672 0.06660619519374837
0.8019009504752377 0.1539161982160866 0.06639875902297908
0.8013506753376689 0.1536338641692177 0.06630411901420244
0.8008004002001001 0.15335067604951233 0.06615802302922195
0.8002501250625313 0.15301401755065167 0.06606016313004592
0.7996998499249626 0.1526625515997564 0.06610401431107663
0.7991495747873938 0.15229686620312816 0.06619930803284751
0.798599299649825 0.1520906464997069 0.06635356854417854
0.7980490245122561 0.15192334868938007 0.06670354042918185
0.7974987493746873 0.15175409438261336 0.06706579326351994
0.7969484742371186 0.15160881029629453 0.06745605150401164
0.7963981990995498 0.15145461959219395 0.06793905938819275
0.795847923961981 0.15127256028071823 0.06840903743747763
0.7952976488244122 0.15109430228223006 0.06889561048104384
0.7947473736868435 0.15089268590561922 0.0694066089739667
0.7941970985492747 0.15067345766520104 0.06990402822867603
0.7936468234117059 0.15046884999147495 0.07040047260752946
0.7930965482741371 0.15023620344609037 0.07082047403349012
0.7925462731365683 0.14995595715590332 0.0712321054740255
0.7919959979989996 0.1496581327360341 0.07165919205712502
0.7914457228614308 0.14935299164326493 0.07202275273361118
0.790895447723862 0.14900910253058866 0.07235725862671472
0.7903451725862932 0.14862530605799892 0.07271130793974832
0.7897948974487244 0.14819189490732418 0.07300630377821123
0.7892446223111557 0.14782078185439332 0.0733228144468216
0.7886943471735869 0.14756698184074302 0.07368459631076506
0.7881440720360181 0.1473257647291766 0.07402835912007337
0.7875937968984492 0.14709920084832193 0.0743674865280872
0.7870435217608804 0.146883625317985 0.07470168687812102
0.7864932466233117 0.14659998707658828 0.07500739242187525
0.7859429714857429 0.1462776541563314 0.07531234583843055
0.7853926963481741 0.14594986861524523 0.07558342729903848
0.7848424212106053 0.1455336945401762 0.07579628360978694
0.7842921460730365 0.14507821936006626 0.07601497841062982
0.7837418709354678 0.14461094708295014 0.0761649707442532
0.783191595797899 0.14404016884516163 0.07622440074460642
0.7826413206603302 0.14340767152066825 0.07626488053825363
0.7820910455227614 0.14274329450827294 0.07631482326016205
0.7815407703851927 0.14202105762019998 0.07634056858645463
0.7809904952476239 0.14124008721025288 0.07635016132390061
0.7804402201100551 0.14036092252805524 0.07631546240693059
0.7798899449724863 0.13945330927812435 0.07619007679014483
0.7793396698349175 0.13867248240958424 0.07610105078439505
0.7787893946973488 0.13799689485603386 0.0760385364013048
0.77823911955978 0.13733742835057647 0.07591414531727271
0.7776888444222112 0.13669384833073425 0.07578319494346203
0.7771385692846424 0.13603826332670513 0.07560412129261299
0.7765882941470735 0.13531644630184947 0.07537282930365348
0.7760380190095048 0.13454716113425855 0.07514224596001166
0.775487743871936 0.13373077436226294 0.07486727159360883
0.7749374687343672 0.1328529930099878 0.07453789413487172
0.7743871935967984 0.13194749969159622 0.0742180582728441
0.7738369184592296 0.1309853495802093 0.0738444667260827
0.7732866433216609 0.12995708062941105 0.07341179503737455
0.7727363681840921 0.12885396920635334 0.07299754613073056
0.7721860930465233 0.12767928346444982 0.07267612616350853
0.7716358179089545 0.12649866822830577 0.07228786094795632
0.7710855427713857 0.1251810257503928 0.0719022280516232
0.770535267633817 0.1238243746157328 0.07145253424494036
0.7699849924962482 0.12242816840896546 0.07097533598220314
0.7694347173586794 0.1211929217797992 0.07058292916971802
0.7688844422211106 0.11998345109694081 0.07017567975077715
0.7683341670835419 0.1187988888089336 0.06970925378757133
0.7677838919459731 0.11757744318991362 0.06927147737228534
0.7672336168084043 0.11630049519388712 0.06882345973053892
0.7666833416708355 0.11499712443055467 0.06831675075376822
0.7661330665332666 0.11360554042330827 0.06787828696469311
0.7655827913956978 0.11214557078060904 0.06743416281195486
0.7650325162581291 0.1106631621282496 0.066940234614902
0.7644822411205603 0.10905941913578139 0.06664216786930907
0.7639319659829915 0.1074139093569712 0.06631719470936502
0.7633816908454227 0.10569528153354146 0.06594799497053049
0.762831415707854 0.10399212002481198 0.06529899430952196
0.7622811405702852 0.10223385501663185 0.06459505821932827
0.7617308654327164 0.10037150288263724 0.06389473296571148
0.7611805902951476 0.09838641181683269 0.06319132364617791
0.7606303151575788 0.0964376995168813 0.062485670341515566
0.7600800400200101 0.0946324841725574 0.061823536930051985
0.7595297648824413 0.09299309087602922 0.061261459189247885
0.7589794897448725 0.09147301589102065 0.060645040202327846
0.7584292146073037 0.08994772420537232 0.060011485908781345
0.757878939469735 0.08835634517368807 0.05942985628015566
0.7573286643321662 0.08676814786328915 0.05883775021038982
0.7567783891945974 0.08511886103230577 0.058227428126255344
0.7562281140570286 0.08335896886283803 0.0577444098244955
0.7556778389194597 0.08159461441224665 0.05722123193706839
0.7551275637818909 0.07975698164804068 0.056712505203413255
0.7545772886443222 0.07783461986815972 0.05633889743923331
0.7540270135067534 0.07598297850187222 0.05586885604560174
0.7534767383691846 0.07399505794400049 0.05535497642368309
0.7529264632316158 0.07192364777857566 0.05473081179677322
0.752376188094047 0.06975296635211453 0.054206145494812126
0.7518259129564783 0.06738580771360259 0.05365913301992796
0.7512756378189095 0.064999034832023 0.053088484671832324
0.7507253626813407 0.06272533209743024 0.05250131558598492
0.7501750875437719 0.060688977188491255 0.05199155288369424
0.7496248124062032 0.05888908235423756 0.051404206758010766
0.7490745372686344 0.057185916949519106 0.0507839028322772
0.7485242621310656 0.05544897055263176 0.05015726115143491
0.7479739869934968 0.053749612903355386 0.049476992969103184
0.747423711855928 0.05203191960189396 0.04881526024658497
0.7468734367183593 0.05016324288112883 0.04823212750949151
0.7463231615807905 0.04831128405884058 0.04764950722644893
0.7457728864432217 0.04644603074240366 0.047062513922979096
0.7452226113056529 0.044505300520371785 0.04646542859405119
0.744672336168084 0.042695374215698786 0.04573906386904411
0.7441220610305153 0.04086541343847759 0.04500527452401312
0.7435717858929465 0.03896748283702254 0.044141592243037646
0.7430215107553777 0.03688880418982394 0.043385364096804734
0.7424712356178089 0.03474736730214895 0.04268829632254772
0.7419209604802401 0.03252065430423165 0.04194162178706626
0.7413706853426714 0.03040365682664307 0.04104234552820103
0.7408204102051026 0.028404893366345923 0.040202424483064644
0.7402701350675338 0.0266620426223155 0.03945240496283845
0.739719859929965 0.02505176147339927 0.038723360876964596
0.7391695847923963 0.023488893541666393 0.038022186491310755
0.7386193096548275 0.02195179326300412 0.03736634004614021
0.7380690345172587 0.020399466148714986 0.03675523152153076
0.7375187593796899 0.01878797022282548 0.03616505683324775
0.7369684842421211 0.017110222207566157 0.035603206590283765
0.7364182091045524 0.015393114483688403 0.035094776779750134
0.7358679339669836 0.01361433161738403 0.0346015816991463
0.7353176588294148 0.011792655723833968 0.03411812217736091
0.734767383691846 0.0099438967347797 0.03370732937366726
0.7342171085542771 0.007987280268949477 0.0332884272604273
0.7336668334167084 0.0059252337241420365 0.03283371678414632
0.7331165582791396 0.003815385876903767 0.03247150373376579
0.7325662831415708 0.0016006537031573276 0.032191990039429276
0.732016008004002 -0.0006693849117380274 0.031887730075371885
0.7314657328664332 -0.0029305888464509293 0.031493333439647254
0.7309154577288645 -0.0049153105554532945 0.03113335203511329
0.7303651825912957 -0.0067437944202093135 0.030941624442668163
0.7298149074537269 -0.008511921470053675 0.030779612695887557
0.7292646323161581 -0.010255140765984301 0.030648886773513268
0.7287143571785893 -0.01201011302553714 0.030550180581085357
0.7281640820410206 -0.013790730081836637 0.03048466911502038
0.7276138069034518 -0.01564076527856938 0.03042775646495055
0.727063531765883 -0.017529004576784246 0.03038682713913805
0.7265132566283142 -0.019441119984751367 0.030387774763514303
0.7259629814907455 -0.02140813506855935 0.030407991417088744
0.7254127063531767 -0.023418097256029006 0.03046516887021108
0.7248624312156079 -0.025479546435953734 0.030580788431665746
0.7243121560780391 -0.027607593754384388 0.030682830073570425
0.7237618809404702 -0.029751737563338664 0.030774209841882536
0.7232116058029014 -0.03189137633414881 0.03095923231539455
0.7226613306653327 -0.03409562488307193 0.03123714177527004
0.7221110555277639 -0.03630941411694039 0.03144063603991357
0.7215607803901951 -0.03838045515226252 0.03160634404362557
0.7210105052526263 -0.040218152110892504 0.0317775421991746
0.7204602301150576 -0.041977385350632355 0.03204865064165035
0.7199099549774888 -0.04371454700445169 0.03228111123872933
0.71935967983992 -0.045449311642092885 0.03253403153930666
0.7188094047023512 -0.047196492384882896 0.032815715252794114
0.7182591295647824 -0.04896949913402885 0.03310875339848413
0.7177088544272137 -0.050771861630559245 0.03340783676871474
0.7171585792896449 -0.052591914367152374 0.03372371075893488
0.7166083041520761 -0.05442909992959939 0.0340594598026771
0.7160580290145073 -0.05628988623952619 0.03441887509600794
0.7155077538769385 -0.05817694997773964 0.03481271814627361
0.7149574787393698 -0.06010355211987698 0.03522304774286569
0.714407203601801 -0.06205144284697546 0.03557912122991208
0.7138569284642322 -0.06394468059549707 0.03596763219118407
0.7133066533266633 -0.06594027859393217 0.03640586536656701
0.7127563781890945 -0.06796388346515848 0.03688723233203802
0.7122061030515258 -0.07002743592893779 0.037223049570611816
0.711655827913957 -0.07179176292443017 0.037516787946948335
0.7111055527763882 -0.0734095902278646 0.037830807868409214
0.7105552776388194 -0.07495811665954004 0.038177143424006
0.7100050025012506 -0.07645956009590446 0.03850681217383785
0.7094547273636819 -0.07794987255548973 0.03884896974426364
0.7089044522261131 -0.0794418456054275 0.039197761390467
0.7083541770885443 -0.08094524642279419 0.03955214553921094
0.7078039019509755 -0.0824557091542639 0.039906618353940965
0.7072536268134068 -0.08396559200750456 0.04026503682395056
0.706703351675838 -0.08547835034180343 0.04062917443135615
0.7061530765382692 -0.0870027972975645 0.04101382204842989
0.7056028014007004 -0.08853904429927927 0.04141531097030057
0.7050525262631316 -0.09005536462752443 0.04180132004051107
0.7045022511255629 -0.09155208715602882 0.04217511727628867
0.7039519759879941 -0.09294432802769448 0.04260429639933307
0.7034017008504253 -0.09439383463274076 0.04310388883994261
0.7028514257128565 -0.0958499969144222 0.04356066295081729
0.7023011505752876 -0.09729733534528553 0.043903756005738946
0.7017508754377189 -0.09851867843326638 0.04415689226551776
0.7012006003001501 -0.09965008390142402 0.04442840865783107
0.7006503251625813 -0.10073046098944921 0.04468578951756144
0.7001000500250125 -0.10177797545566553 0.044933544078088056
0.6995497748874437 -0.10279406604314552 0.04518530955713496
0.698999499749875 -0.10380996553347696 0.045440452486746635
0.6984492246123062 -0.10483508564352385 0.04569121492801072
0.6978989494747374 -0.10585493502613619 0.045935356517198475
0.6973486743371686 -0.1068715111899554 0.04618079619766262
0.6967983991995998 -0.10789552520188783 0.04642632249860163
0.6962481240620311 -0.10892338947066585 0.04667951026771004
0.6956978489244623 -0.1099640682583942 0.04693455108824966
0.6951475737868935 -0.11097640360896832 0.047138456213185284
0.6945972986493247 -0.11197868397228614 0.04737769871442962
0.694047023511756 -0.11294249309970442 0.04766937505185014
0.6934967483741872 -0.11395874648652038 0.047997390924966486
0.6929464732366184 -0.11498323009385689 0.04821825349078346
0.6923961980990496 -0.11589717910327917 0.04834047850764488
0.6918459229614807 -0.11664848894427773 0.048403890644404285
0.691295647823912 -0.11727083514053727 0.04850727214077331
0.6907453726863432 -0.11786452276343984 0.048590046462712075
0.6901950975487744 -0.1184286687692007 0.048672006348871644
0.6896448224112056 -0.11897978788313568 0.04875560766502372
0.6890945472736368 -0.11953147497821973 0.04883520477791262
0.6885442721360681 -0.12008649164310095 0.04890738302192136
0.6879939969984993 -0.12063524614909972 0.04897536190936641
0.6874437218609305 -0.12118691663246174 0.04904096706158388
0.6868934467233617 -0.12174681816595108 0.04911023513910183
0.6863431715857929 -0.12230970869065733 0.04918948602229256
0.6857928964482242 -0.12288923487663342 0.049263536386778196
0.6852426213106554 -0.12349648912401974 0.04930268059470778
0.6846923461730866 -0.12410207137332646 0.04928988229934173
0.6841420710355178 -0.12475031479405672 0.04926975172717352
0.683591795897949 -0.12539817752734708 0.04928445744232701
0.6830415207603803 -0.12602133095698878 0.04925721466844525
0.6824912456228115 -0.126444951162306 0.04917735259417362
0.6819409704852427 -0.12674458954472365 0.04906649300940495
0.6813906953476738 -0.12697370990069096 0.04899122901206012
0.680840420210105 -0.1271884437781616 0.04888726785570847
0.6802901450725363 -0.12737967826544905 0.048792074492766166
0.6797398699349675 -0.12755147245395831 0.048700900028054384
0.6791895947973987 -0.12773579975410346 0.048610125233236164
0.6786393196598299 -0.1279199508314104 0.04852052659591235
0.6780890445222612 -0.12809887823024 0.04843199521007887
0.6775387693846924 -0.12829242440293007 0.048347802943302175
0.6769884942471236 -0.12849857609898369 0.04827504692858677
0.6764382191095548 -0.1287184079317194 0.04820963144577109
0.675887943971986 -0.1289680178734932 0.0481495399431128
0.6753376688344173 -0.1291768636043885 0.0479853326693113
0.6747873936968485 -0.1293800418209768 0.047777256453643696
0.6742371185592797 -0.1296057262461737 0.04754336148114931
0.6736868434217109 -0.12984379660377968 0.04736339473917622
0.6731365682841421 -0.13006766871438724 0.04717664115384363
0.6725862931465734 -0.1301441950609082 0.04698854230521484
0.6720360180090046 -0.13016271972848015 0.046785171603765094
0.6714857428714358 -0.1301332268107108 0.0465830281172933
0.670935467733867 -0.13008341525661624 0.04636940334691574
0.6703851925962981 -0.1300252219133987 0.04616941556702281
0.6698349174587294 -0.129970396153199 0.04597281453554314
0.6692846423211606 -0.12993822630837648 0.045784663268820525
0.6687343671835918 -0.12991369016055915 0.04560096499299458
0.668184092046023 -0.1298942912658309 0.0454191641181639
0.6676338169084542 -0.1299031674936728 0.04525187716592889
0.6670835417708855 -0.12992833201994206 0.045099710794214445
0.6665332666333167 -0.12996727150079904 0.04495756624304059
0.6659829914957479 -0.13000972744082315 0.044797634362797586
0.6654327163581791 -0.13000011782365362 0.044602417588771696
0.6648824412206104 -0.1299739895608712 0.0444090957686306
0.6643321660830416 -0.12998312699987782 0.044243037612657445
0.6637818909454728 -0.13001012367154174 0.04404824050154319
0.663231615807904 -0.13001882752480318 0.04383545400954576
0.6626813406703352 -0.1299038566992631 0.043599692514104234
0.6621310655327665 -0.12975696797666716 0.04337234416248543
0.6615807903951977 -0.12959061979286735 0.043146569634559574
0.6610305152576289 -0.12940937198819247 0.042912335261133
0.6604802401200601 -0.12922906774530157 0.042689312610191196
0.6599299649824912 -0.1290536289493118 0.04247325545799391
0.6593796898449225 -0.12890706487035966 0.042269035303400496
0.6588294147073537 -0.1287742321462714 0.0420675589827421
0.6582791395697849 -0.12865529163954514 0.04187152902410049
0.6577288644322161 -0.12856913163125788 0.04169462065028093
0.6571785892946473 -0.12850658344237625 0.04153489999441198
0.6566283141570786 -0.128462232761582 0.04137918064053168
0.6560780390195098 -0.12843018724924438 0.04125859544340633
0.655527763881941 -0.12835540899093573 0.041192053585002435
0.6549774887443722 -0.1282619097928589 0.04116614475689772
0.6544272136068034 -0.1281702867374943 0.0411494081936764
0.6538769384692347 -0.12810610306797857 0.041046542813700154
0.6533266633316659 -0.12801962483851778 0.04088263090514791
0.6527763881940971 -0.12783750903703292 0.04067871544796276
0.6522261130565283 -0.12761734204466443 0.04048890820087552
0.6516758379189596 -0.1273923075223026 0.04030962069275188
0.6511255627813908 -0.127174609206123 0.040124894472348904
0.650575287643822 -0.12696073235480804 0.039949161819394
0.6500250125062532 -0.12675437157158126 0.039783731129276474
0.6494747373686843 -0.12658122123047805 0.039627570714047516
0.6489244622311156 -0.12642375520349308 0.03947459990524991
0.6483741870935468 -0.12628605146388514 0.03933175837364033
0.647823911955978 -0.12618575413448269 0.03920616611983297
0.6472736368184092 -0.12611328004480768 0.0390955945025572
0.6467233616808404 -0.12604915448367665 0.03897624360676866
0.6461730865432717 -0.12604190008889538 0.03887119015117499
0.6456228114057029 -0.12597775434462008 0.03879608735962214
0.6450725362681341 -0.12588927435017994 0.03878682487192387
0.6445222611305653 -0.12576184147225036 0.03881734933927119
0.6439719859929965 -0.12571193194104255 0.03878301647501922
0.6434217108554278 -0.1256500047316566 0.038668910789105726
0.642871435717859 -0.12551701117452208 0.038512197718993724
0.6423211605802902 -0.12533041855981855 0.03836589736439578
0.6417708854427214 -0.12514065806362473 0.038231504760860374
0.6412206103051526 -0.12494167654725423 0.03809448587953781
0.6406703351675839 -0.1247445107700758 0.03797117466293636
0.6401200600300151 -0.12456177296346393 0.03786214177227316
0.6395697848924463 -0.12440940667528078 0.03776224967884686
0.6390195097548775 -0.12427510549994847 0.037664376775086585
0.6384692346173086 -0.1241651053355353 0.03757960605624206
0.6379189594797399 -0.12409113199724958 0.037512949814742125
0.6373686843421711 -0.12404438351451073 0.03745747113319165
0.6368184092046023 -0.1240105415261211 0.03739285574733371
0.6362681340670335 -0.12403695642100233 0.03729915562588359
0.6357178589294648 -0.12402705085998497 0.03723468518946087
0.635167583791896 -0.12400337879076764 0.03721890734606886
0.6346173086543272 -0.12398320010321806 0.03723909227709209
0.6340670335167584 -0.12403596954617647 0.03721274741519988
0.6335167583791896 -0.12404182272373632 0.03711246658701941
0.6329664832416209 -0.12394929229730242 0.0369856462750419
0.6324162081040521 -0.1237814540239345 0.03687094256639752
0.6318659329664833 -0.12361606831057212 0.03676582023670568
0.6313156578289145 -0.12344006583480706 0.03665903380399808
0.6307653826913457 -0.12326303862622236 0.036563102170348874
0.630215107553777 -0.12310374005864021 0.0364787888998421
0.6296648324162082 -0.12297011385455113 0.03640040736756069
0.6291145572786394 -0.12285370038829842 0.03632155343152246
0.6285642821410706 -0.12276757450191085 0.03625525133166892
0.6280140070035017 -0.12271527222048823 0.03621123767339316
0.627463731865933 -0.12268892684014748 0.03617585785878236
0.6269134567283642 -0.12269711175668148 0.03612705090828862
0.6263631815907954 -0.12274208036946081 0.036087419187394686
0.6258129064532266 -0.12279506229289973 0.03606642097805288
0.6252626313156578 -0.12283867486012613 0.03606330554300331
0.6247123561780891 -0.12287937678893818 0.03604219409494495
0.6241620810405203 -0.12296452156447282 0.03600573265917044
0.6236118059029515 -0.12295971108685083 0.03592699134513259
0.6230615307653827 -0.12288636723196099 0.03582572913492935
0.622511255627814 -0.12272812406096698 0.03573703931365235
0.6219609804902452 -0.12258038858040549 0.03566114570281091
0.6214107053526764 -0.1224214826608072 0.03560386254342428
0.6208604302151076 -0.12226319842033391 0.03555679476612337
0.6203101550775388 -0.1221289617643495 0.035521408043328595
0.6197598799399701 -0.1220162032443906 0.03548948692958671
0.6192096048024013 -0.1219145471896867 0.03545581096736777
0.6186593296648325 -0.1218379376266447 0.03543110915058639
0.6181090545272637 -0.12179014654497851 0.035423514255875414
0.6175587793896948 -0.12175884505699486 0.03541645812842699
0.617008504252126 -0.12177786431183611 0.03540970964400949
0.6164582291145573 -0.12181729866517764 0.03537665530204943
0.6159079539769885 -0.12187462224455575 0.035332990404485974
0.6153576788394197 -0.12197299438294183 0.03528595116592939
0.6148074037018509 -0.12207132117477251 0.035222863753784715
0.6142571285642822 -0.12217497828238037 0.03516206781443482
0.6137068534267134 -0.12210994290385122 0.03509024254397098
0.6131565782891446 -0.12197669990822088 0.03502393644007573
0.6126063031515758 -0.12178868577307866 0.03497289528865989
0.612056028014007 -0.12161325249314962 0.03491212628627679
0.6115057528764383 -0.12142600051221075 0.03484632328316664
0.6109554777388695 -0.12123516797347313 0.03479023999059701
0.6104052026013007 -0.12105724574480302 0.03474356301754628
0.6098549274637319 -0.12089675089994407 0.03470059428568033
0.6093046523261632 -0.12075129780405523 0.03466023485118174
0.6087543771885944 -0.12063472087488226 0.0346316985089242
0.6082041020510256 -0.12054411875309361 0.03462009720180853
0.6076538269134568 -0.12046663337157673 0.03461174223502018
0.607103551775888 -0.12045268560815671 0.03459966783663805
0.6065532766383191 -0.12045374540293499 0.034542014406063644
0.6060030015007504 -0.12048149679956786 0.034458840054011994
0.6054527263631816 -0.12054965936086469 0.03436399100648088
0.6049024512256128 -0.12061660744659647 0.034274451086127054
0.604352176088044 -0.1206594357554436 0.03419223020141975
0.6038019009504753 -0.12053020219724653 0.03412114584407914
0.6032516258129065 -0.12035514135961208 0.03404372027260867
0.6027013506753377 -0.12013088397510187 0.033983073711891375
0.6021510755377689 -0.11991295466663067 0.03391958946449907
0.6016008004002001 -0.11968005597800509 0.03387011049480215
0.6010505252626314 -0.11946348891616396 0.03382978231937774
0.6005002501250626 -0.11927829374334645 0.03379720018569072
0.5999499749874938 -0.11911092662768324 0.03376397702901251
0.599399699849925 -0.11896209560638461 0.033734550197542894
0.5988494247123562 -0.11884197621962332 0.03371843493283248
0.5982991495747875 -0.11874849389402162 0.033715816153729955
0.5977488744372187 -0.11865785521870127 0.03370699954437491
0.5971985992996499 -0.11862638006316222 0.033684498937969515
0.5966483241620811 -0.11860138831568066 0.033676077209154415
0.5960980490245122 -0.118613941211616 0.03365217873697142
0.5955477738869435 -0.11862487270748749 0.03363474207007051
0.5949974987493747 -0.11862450475042545 0.03357524450621672
0.5944472236118059 -0.11858220865185383 0.03352238788571029
0.5938969484742371 -0.11840418517534124 0.03346305015440748
0.5933466733366684 -0.11819370805155296 0.03340964249876623
0.5927963981990996 -0.1179573645170189 0.03337129023890363
0.5922461230615308 -0.11773589639139323 0.03332490325286614
0.591695847923962 -0.11750406038777972 0.03327472027014923
0.5911455727863932 -0.11727860842007226 0.033232251368352894
0.5905952976488245 -0.11707043635292345 0.03319901089431407
0.5900450225112557 -0.11687610177671699 0.033164575995051966
0.5894947473736869 -0.11670069941850708 0.033136666323350564
0.5889444722361181 -0.11655400486002919 0.03312503646753679
0.5883941970985493 -0.11643111020483272 0.03312499286701405
0.5878439219609806 -0.11630875780654545 0.03311780160304806
0.5872936468234118 -0.11625626472977844 0.03310589885659844
0.586743371685843 -0.11618575440459378 0.03312182685124502
0.5861930965482742 -0.1161324201017953 0.03312348987915304
0.5856428214107053 -0.11600232960824318 0.03312898455967492
0.5850925462731366 -0.11588906003657001 0.033075620281759095
0.5845422711355678 -0.11574623283161439 0.03300630405677362
0.583991995997999 -0.11552549143019887 0.03292353130837628
0.5834417208604302 -0.11527553870237858 0.03286155331552681
0.5828914457228614 -0.11500302583215731 0.032824580170536154
0.5823411705852927 -0.11475664489411189 0.03278174910200772
0.5817908954477239 -0.11450073164352978 0.0327408464585664
0.5812406203101551 -0.11424307531359497 0.03270836012458059
0.5806903451725863 -0.11398719924915471 0.0326852982840641
0.5801400700350176 -0.11374445393611174 0.03266283160899566
0.5795897948974488 -0.11352287146336269 0.03264988335929702
0.57903951975988 -0.11332867466607166 0.032653969940754285
0.5784892446223112 -0.11315212767624795 0.03266347423883159
0.5779389694847424 -0.11296779391270843 0.032654773695852825
0.5773886943471737 -0.112841808996762 0.03262901907728111
0.5768384192096049 -0.1126955117222465 0.03262188818372279
0.5762881440720361 -0.11257528932608064 0.032604859571076235
0.5757378689344673 -0.11245046839562986 0.03258432764972027
0.5751875937968985 -0.11234237315933528 0.03252316820554227
0.5746373186593297 -0.11218122223865018 0.03245424385647059
0.5740870435217609 -0.11190761943588039 0.03239687355315657
0.5735367683841921 -0.11162202945166125 0.03236052142524123
0.5729864932466233 -0.11131609625710749 0.03234398404324367
0.5724362181090545 -0.11100577915066237 0.032309885586363496
0.5718859429714858 -0.11066876626767963 0.03227213730258715
0.571335667833917 -0.11035124783376297 0.032243647414665975
0.5707853926963482 -0.11006062796455535 0.032224185346402014
0.5702351175587794 -0.10978418463862336 0.032205200020711325
0.5696848424212106 -0.10953081443258147 0.032195855876454973
0.5691345672836419 -0.10931263041021559 0.03221040660323713
0.5685842921460731 -0.10910676135669939 0.03222008503601431
0.5680340170085043 -0.10890497614131099 0.032205682828404164
0.5674837418709355 -0.10875810814071259 0.032184504128103614
0.5669334667333668 -0.10858881992318417 0.03216101190169597
0.566383191595798 -0.1084410177188703 0.03214392416065823
0.5658329164582292 -0.1082779505211268 0.03211630521951771
0.5652826413206604 -0.1081357556908883 0.032061366530825364
0.5647323661830916 -0.10795123876903859 0.03197610302605472
0.5641820910455227 -0.10767128145917494 0.031885728354624436
0.563631815907954 -0.10737861630847087 0.03181974112472073
0.5630815407703852 -0.10706869643619735 0.0317854922640552
0.5625312656328164 -0.1067751875462269 0.03174981541740211
0.5619809904952476 -0.1064739415935137 0.03171989002062309
0.5614307153576789 -0.10619038510596063 0.03169884282625642
0.5608804402201101 -0.1059298255265903 0.03168936164820362
0.5603301650825413 -0.10568929792345814 0.031680541920398805
0.5597798899449725 -0.10547290642857236 0.031677766298804325
0.5592296148074037 -0.10529356977574515 0.031704466965798976
0.558679339669835 -0.10512095288853351 0.03171303564697552
0.5581290645322662 -0.1049632039970598 0.0316861833481619
0.5575787893946974 -0.1048216659314043 0.031627869700410656
0.5570285142571286 -0.1046661646919201 0.03156610166734569
0.5564782391195598 -0.10451625962698761 0.03155866698966617
0.5559279639819911 -0.10438518585268622 0.03154839309005221
0.5553776888444223 -0.10427498881254768 0.031505505762657156
0.5548274137068535 -0.10412939092340295 0.0314004273887927
0.5542771385692847 -0.10388758005272472 0.03130599468435993
0.5537268634317158 -0.10363299183231418 0.03124214633438974
0.5531765882941471 -0.10335600589113207 0.031206710119694045
0.5526263131565783 -0.10310396539008045 0.031163422380401307
0.5520760380190095 -0.10283685778226027 0.031128011126401036
0.5515257628814407 -0.10257813970789142 0.031103326344954677
0.550975487743872 -0.10232165978428927 0.031091360572789054
0.5504252126063032 -0.10208499788465912 0.031081272172829078
0.5498749374687344 -0.10187033061583861 0.031081038994487897
0.5493246623311656 -0.10168208284543379 0.03110270276631257
0.5487743871935968 -0.1014833619515932 0.03109760961817972
0.5482241120560281 -0.1013080356641377 0.031047469972921377
0.5476738369184593 -0.10114723548559165 0.031003752373283237
0.5471235617808905 -0.10097808248463327 0.030967881789802778
0.5465732866433217 -0.10081149779585488 0.031007207605818786
0.5460230115057529 -0.10062914206436256 0.031022776701117125
0.5454727363681842 -0.10047406490756909 0.03099677565651055
0.5449224612306154 -0.10025039959447153 0.03089698228607422
0.5443721860930466 -0.09996800594440836 0.030791065849089666
0.5438219109554778 -0.09964070642147134 0.030744548603887735
0.543271635817909 -0.09929189034305114 0.03073068375111034
0.5427213606803402 -0.09894407608623682 0.03070817569189698
0.5421710855427714 -0.09859493810102925 0.03067512919854729
0.5416208104052026 -0.0982691548557686 0.030648191862193665
0.5410705352676338 -0.0979641389035519 0.030629898904517686
0.540520260130065 -0.09767798927826975 0.030615193834485552
0.5399699849924963 -0.0974162670762464 0.03061154779779704
0.5394197098549275 -0.09718376993502557 0.030629898458368877
0.5388694347173587 -0.09694201662316779 0.030626837248406993
0.5383191595797899 -0.09674081184804562 0.03057987641762696
0.5377688844422212 -0.09652837284198791 0.030532609793331843
0.5372186093046524 -0.09632056205586217 0.030484158553835107
0.5366683341670836 -0.0961097467672642 0.030505438761243807
0.5361180590295148 -0.09592208437636943 0.030500435061508988
0.535567783891946 -0.09573194494868033 0.030467365129997197
0.5350175087543773 -0.09546031080874973 0.03037070300044381
0.5344672336168085 -0.095132036170507 0.03027620289202845
0.5339169584792397 -0.09479133280166828 0.030206529918205775
0.5333666833416709 -0.0944443797489871 0.03016241371035276
0.5328164082041021 -0.09411527783694322 0.030105335786204872
0.5322661330665333 -0.09377363970875491 0.030057094508248682
0.5317158579289645 -0.09345022067674208 0.030017305724121132
0.5311655827913957 -0.09312721811396982 0.029984444931860345
0.5306153076538269 -0.09282845525672355 0.029954422427953493
0.5300650325162581 -0.09255811548169654 0.029935295609413583
0.5295147573786894 -0.09230940180278553 0.02992913503970483
0.5289644822411206 -0.09206016882896623 0.029904537562724
0.5284142071035518 -0.09187394108721604 0.029857729861813044
0.527863931965983 -0.0916968469986289 0.029849710780536897
0.5273136568284142 -0.09153705257444854 0.029847330324471323
0.5267633816908455 -0.09137481267598116 0.029883121774518455
0.5262131065532767 -0.09122310861061701 0.02987352084833127
0.5256628314157079 -0.09106030303838565 0.029822396604604957
0.5251125562781391 -0.09079178899550104 0.02972608080226591
0.5245622811405704 -0.0904828212743253 0.029630400701554996
0.5240120060030016 -0.09014770905270963 0.029581723136025986
0.5234617308654328 -0.08980522773779732 0.02956088271048484
0.522911455727864 -0.08945230318355744 0.029525310296483864
0.5223611805902952 -0.08909769537639055 0.02948583747229218
0.5218109054527263 -0.0887700434790342 0.02945306234914807
0.5212606303151576 -0.08846486650431683 0.029428225086273244
0.5207103551775888 -0.08818744768328557 0.029407857967625323
0.52016008004002 -0.08793841907507809 0.029402651346112963
0.5196098049024512 -0.08770738971980993 0.029409340902218535
0.5190595297648825 -0.08748272430619455 0.029402959859609522
0.5185092546273137 -0.08731562347684868 0.029365338486141104
0.5179589794897449 -0.08713464309480465 0.029356783220218716
0.5174087043521761 -0.08695895952530724 0.02933476424622492
0.5168584292146073 -0.08677525924974319 0.029358385401439237
0.5163081540770386 -0.08660094587377745 0.0293427594158801
0.5157578789394698 -0.08641327479825145 0.029327996930294364
0.515207603801901 -0.08612019169236682 0.029267557106042376
0.5146573286643322 -0.08580334206242564 0.029200901720058164
0.5141070535267634 -0.08547290618646025 0.0291393128374657
0.5135567783891947 -0.08515022529843075 0.029096306364472666
0.5130065032516259 -0.08485505107120686 0.029042940186154907
0.5124562281140571 -0.08454788351640752 0.029016612418347604
0.5119059529764883 -0.0842635798149685 0.02899964261259984
0.5113556778389196 -0.08397488564827976 0.02899561477746199
0.5108054027013507 -0.08371215114393425 0.028997409700238903
0.5102551275637819 -0.08348240482861821 0.02901778291084896
0.5097048524262131 -0.08326478038238462 0.029043754957943622
0.5091545772886443 -0.08306061886225329 0.029054893242998765
0.5086043021510755 -0.08291449922184947 0.029049093968253753
0.5080540270135068 -0.08275602550161007 0.02907403572885881
0.507503751875938 -0.08260767636747854 0.029094952108850995
0.5069534767383692 -0.08245896023753266 0.02912270124902995
0.5064032016008004 -0.08232199155630616 0.029110327711187513
0.5058529264632317 -0.08217828328254444 0.029080924911798756
0.5053026513256629 -0.08191315271615426 0.029021426447100953
0.5047523761880941 -0.08162318761862192 0.028958282735027027
0.5042021010505253 -0.08128324466644274 0.028929883060319704
0.5036518259129565 -0.08093868361455829 0.028924436636919976
0.5031015507753878 -0.08057857412932491 0.028916224521489817
0.502551275637819 -0.08022858445605159 0.02890938960137612
0.5020010005002502 -0.0799107518957491 0.028913135360524617
0.5014507253626814 -0.07962741942489548 0.02892255741374965
0.5009004502251126 -0.07936850123292734 0.0289345224122801
0.5003501750875438 -0.07914413748259048 0.028969017481534364
0.499799899949975 -0.0789272261292583 0.02900553457503557
0.4992496248124062 -0.07874101385744617 0.029019108472529857
0.4986993496748374 -0.07860547294058604 0.029015184178262907
0.49814907453726864 -0.07846713244302883 0.029029211986650906
0.49759879939969986 -0.07833524918793228 0.029061754788575898
0.4970485242621311 -0.07821289096256032 0.02907616592512071
0.4964982491245623 -0.07810060795714104 0.02906851290638094
0.49594797398699353 -0.07798019977218736 0.0290312821003901
0.49539769884942475 -0.07773512308398396 0.02898084966088863
0.49484742371185597 -0.07747429635697536 0.028927252064169726
0.4942971485742872 -0.07716429621809073 0.028904462413650873
0.4937468734367184 -0.07686498878552238 0.02889916829718871
0.49319659829914964 -0.07656531843570372 0.02888097115772372
0.49264632316158086 -0.07626382604879263 0.0288750178686443
0.4920960480240121 -0.07598661328886856 0.028876433991290085
0.4915457728864433 -0.07571723470634888 0.028889435869416585
0.4909954977488745 -0.07547139738506983 0.028905079903513445
0.49044522261130574 -0.07526016496540161 0.02893855036379142
0.48989494747373685 -0.07505054140611347 0.02896436448005609
0.4893446723361681 -0.07488212942988613 0.028955518035306098
0.4887943971985993 -0.07476218530050956 0.02893982514990669
0.4882441220610305 -0.07464810254439336 0.028929889065613713
0.48769384692346174 -0.07454119915887497 0.028950719360578994
0.48714357178589296 -0.0744437990338651 0.02893418941900882
0.4865932966483242 -0.07435150618891444 0.028897839828042223
0.4860430215107554 -0.07424676343207658 0.02882261424468064
0.4854927463731866 -0.07402714570521199 0.028759093482930542
0.48494247123561784 -0.07379673364444954 0.02869357659336973
0.48439219609804907 -0.07350659991187092 0.028674202529965578
0.4838419209604803 -0.07323276935767653 0.02867404141525155
0.4832916458229115 -0.07295883426714118 0.028656675710281902
0.48274137068534273 -0.07268564892953663 0.028647804489084893
0.48219109554777395 -0.07243671204489935 0.02865047833980481
0.4816408204102052 -0.07219632918108582 0.028662617044920184
0.4810905452726364 -0.07197978990637113 0.028676830066738823
0.4805402701350676 -0.07179322783234611 0.028706941153348303
0.47998999499749884 -0.07160987462846072 0.02873083273039282
0.47943971985993006 -0.07146957617628341 0.02872019733789461
0.47888944472236117 -0.07136757317875812 0.0287074977374016
0.4783391695847924 -0.07126413713672251 0.02869636106359058
0.4777888944472236 -0.07117541895343164 0.02870673260021807
0.47723861930965483 -0.0710886421340472 0.02866313377913633
0.47668834417208605 -0.07099768762405854 0.028609937882351007
0.4761380690345173 -0.07088684887806976 0.028525251125265064
0.4755877938969485 -0.07068313471311127 0.02845054367830662
0.4750375187593797 -0.07047508611311062 0.028376877547062477
0.47448724362181094 -0.07021211808501894 0.02834536280683261
0.47393696848424216 -0.06996118394018828 0.028324474398536206
0.4733866933466734 -0.06971088207635318 0.028295811634794034
0.4728364182091046 -0.0694642767398233 0.028278302060534336
0.4722861430715358 -0.06923811478249764 0.02826839942348785
0.47173586793396705 -0.06902458875548632 0.028276276630158293
0.47118559279639827 -0.06883898199135396 0.028292458679584572
0.4706353176588295 -0.06867824414474293 0.028320180509235286
0.4700850425212607 -0.06853374506387602 0.02835609405233625
0.46953476738369193 -0.068428067441401 0.028349078241941373
0.46898449224612315 -0.06835199031748607 0.028344476777953275
0.46843421710855426 -0.06825325151205959 0.028316967625275746
0.4678839419709855 -0.06815582930414532 0.02831085324137591
0.4673336668334167 -0.06805578760271205 0.028244797619962965
0.4667833916958479 -0.06794756551051795 0.028200262112443152
0.46623311655827915 -0.06780679634014532 0.028125593407054988
0.46568284142071037 -0.06758197417667623 0.028078818644516258
0.4651325662831416 -0.06736083824525957 0.02802531142934593
0.4645822911455728 -0.0671045733155126 0.028005519632041027
0.46403201600800403 -0.06686316848204708 0.027992074564905222
0.46348174087043525 -0.06662400743857405 0.02798463749181073
0.4629314657328665 -0.0663925909767217 0.027989833775879255
0.4623811905952977 -0.0661802459175895 0.027999576334603933
0.4618309154577289 -0.06597758000661581 0.02802331853261825
0.46128064032016014 -0.06580441855506017 0.028059242565196322
0.46073036518259136 -0.06564269385298017 0.028095756935319252
0.4601800900450226 -0.06548140578154793 0.028128844108010646
0.4596298149074538 -0.06537385495969562 0.028137336923723246
0.459079539769885 -0.06529659112229488 0.02816795433125045
0.45852926463231625 -0.06524729008795693 0.028224897146098094
0.45797898949474736 -0.06518129317169359 0.028302659914500032
0.4574287143571786 -0.06511837086164049 0.028335886371217284
0.4568784392196098 -0.065011433291521 0.028348766928836765
0.456328164082041 -0.0648537927605782 0.028319095908386865
0.45577788894447224 -0.06463348303029227 0.028295809121673152
0.45522761380690346 -0.06441584992649371 0.028262625920547485
0.4546773386693347 -0.06417804034939498 0.028263726539232637
0.4541270635317659 -0.06395618550634022 0.028273610046204004
0.45357678839419713 -0.06373561081183644 0.028271896892845056
0.45302651325662835 -0.06351946136538478 0.028290744075928312
0.45247623811905957 -0.06332215291661095 0.028318405150043375
0.4519259629814908 -0.06314143945433448 0.028367095608539908
0.451375687843922 -0.0629965689110652 0.028435317126039365
0.45082541270635323 -0.06286455936622251 0.028514975351624644
0.45027513756878446 -0.06275939311901224 0.028610375591430984
0.4497248624312157 -0.06269707900430163 0.028686379217248287
0.4491745872936469 -0.06262024970598176 0.028762483893434866
0.4486243121560781 -0.0625145291429275 0.02878856400383572
0.44807403701850934 -0.0623925758464142 0.028778021906134876
0.44752376188094045 -0.06230751142231487 0.028716496828381816
0.4469734867433717 -0.06222318766887582 0.028680367459287818
0.4464232116058029 -0.062078536996767485 0.02863535996191499
0.4458729364682341 -0.061864163106321306 0.0286189441331247
0.44532266133066534 -0.06163897043847333 0.02860708538704887
0.44477238619309656 -0.06138779337905747 0.028630707519695767
0.4442221110555278 -0.061148980353622366 0.02865600153967492
0.443671835917959 -0.06088625224800685 0.028671013546086806
0.4431215607803902 -0.060634774685352874 0.02869560217394436
0.44257128564282144 -0.06040058708004491 0.028725925068998213
0.44202101050525267 -0.0601880094474994 0.028755890270383652
0.4414707353676839 -0.06000581895673109 0.02880554801403235
0.4409204602301151 -0.05982051635247635 0.02885737750220002
0.44037018509254633 -0.05964853119326339 0.028909180319250518
0.43981990995497755 -0.059520156519130736 0.028960098945419486
0.43926963481740877 -0.05938832858603021 0.029011413139940895
0.43871935967984 -0.059240520303871294 0.0290434756232822
0.4381690845422712 -0.059092350619521214 0.029020740697831806
0.43761880940470244 -0.05896903516941216 0.02896298952803445
0.43706853426713366 -0.0588447125886048 0.028910651257184467
0.43651825912956477 -0.058643038914472465 0.028846963461333662
0.435967983991996 -0.05839641708070115 0.02880229473906547
0.4354177088544272 -0.05813510171110525 0.02878412939464067
0.43486743371685843 -0.05785295383363981 0.028803438947594
0.43431715857928965 -0.057585643941147 0.028826961576693032
0.4337668834417209 -0.05730945353619286 0.028830651104851862
0.4332166083041521 -0.05704966630950654 0.028848349158804906
0.4326663331665833 -0.05680680580176172 0.02887723236912924
0.43211605802901454 -0.05655438970541339 0.028927379128760828
0.43156578289144576 -0.05633916919724027 0.02899320958042624
0.431015507753877 -0.0561130582431119 0.029050547963372246
0.4304652326163082 -0.05590831127696977 0.029104907860950553
0.4299149574787394 -0.055747136365838196 0.029142871189398737
0.42936468234117064 -0.05559833371305263 0.029190784895545642
0.42881440720360187 -0.055461929126022616 0.029246388335273363
0.4282641320660331 -0.055328862875335 0.02926993171868074
0.4277138569284643 -0.05519222704516486 0.029262307277424893
0.42716358179089553 -0.05502085415276639 0.029242447965460883
0.42661330665332675 -0.05478400847997875 0.02920629840553087
0.42606303151575786 -0.05452393869156865 0.02917870656025433
0.4255127563781891 -0.05425064506959309 0.02916190212844238
0.4249624812406203 -0.053958546996685015 0.029174366051359323
0.4244122061030515 -0.053679714249888856 0.029187182346054434
0.42386193096548275 -0.053418977896130704 0.0291774363841742
0.42331165582791397 -0.053172067165104704 0.02918477150485706
0.4227613806903452 -0.05293701311615989 0.029202487278217337
0.4222111055527764 -0.05268590603998639 0.029247881150655113
0.42166083041520763 -0.05246079538304913 0.02930255091552897
0.42111055527763885 -0.05222090003155229 0.029344244661758317
0.4205602801400701 -0.052006858495587706 0.029380948759106382
0.4200100050025013 -0.051851122503468954 0.029427631653259092
0.4194597298649325 -0.051696748480863086 0.029476509621539863
0.41890945472736374 -0.05155094637006335 0.02952071994136729
0.41835917958979496 -0.051406260395541276 0.02953035170578466
0.4178089044522262 -0.05125966681985515 0.029524804644475336
0.4172586293146574 -0.05109319952083412 0.029512370161842466
0.4167083541770886 -0.05083269742027061 0.02946653951061726
0.41615807903951985 -0.050553809972634235 0.02942462687113829
0.41560780390195096 -0.05025816626656721 0.029396731945744315
0.4150575287643822 -0.049946681469195446 0.02940395739846884
0.4145072536268134 -0.04964817775392808 0.02941370877839854
0.4139569784892446 -0.049342683948011286 0.029408303140540406
0.41340670335167584 -0.0490520955977563 0.029417278786313783
0.41285642821410706 -0.04877467232462402 0.029437007171092065
0.4123061530765383 -0.048491932139242785 0.029483079566742294
0.4117558779389695 -0.0482315567114572 0.02953058222636298
0.4112056028014007 -0.047974548089666724 0.02957839696096251
0.41065532766383195 -0.04774221494471343 0.029594947926084345
0.41010505252626317 -0.047533748743589455 0.029596812332008865
0.4095547773886944 -0.04731248763693007 0.02958979480024388
0.4090045022511256 -0.04710082329034848 0.02959670354750828
0.40845422711355683 -0.04692592199526517 0.02957864390488869
0.40790395197598805 -0.04674485487180265 0.029549096044167777
0.4073536768384193 -0.04653117710689715 0.029520692626792612
0.4068034017008505 -0.04622435968994734 0.029487913934308434
0.4062531265632817 -0.04590239327246141 0.02945612485595764
0.40570285142571294 -0.04557177879373168 0.02944075631133534
0.40515257628814416 -0.045228233859539134 0.029452811432076027
0.40460230115057527 -0.044893832090314376 0.02946655434000746
0.4040520260130065 -0.04455681087030714 0.02946187233735122
0.4035017508754377 -0.04423387290999266 0.029471713335335988
0.40295147573786894 -0.04392024463290361 0.02948875191223919
0.40240120060030016 -0.04361303127200261 0.029528971072681463
0.4018509254627314 -0.04331980273783172 0.029550665590242987
0.4013006503251626 -0.04302904420554952 0.02955801680315817
0.4007503751875938 -0.04277384478825256 0.029546140678668852
0.40020010005002504 -0.04255377267160087 0.029553360043230233
0.39964982491245626 -0.04232441168092278 0.02957296179565348
0.3990995497748875 -0.04208750857122563 0.02958728366549707
0.3985492746373187 -0.041869753365371166 0.029570562013874452
0.39799899949974993 -0.041627208368096844 0.029546932224009788
0.39744872436218115 -0.04135121227548196 0.029496230827211267
0.39689844922461226 -0.040994112256908986 0.029420330932382804
0.3963481740870435 -0.040635710563950836 0.029340929401535747
0.3957978989494747 -0.0402780492172208 0.029291756759537
0.3952476238119059 -0.039912603930222654 0.029262431865930836
0.39469734867433715 -0.0395569368497091 0.029235948500608823
0.39414707353676837 -0.03924751770141839 0.029150259390771996
0.3935967983991996 -0.038945253797296506 0.02908732752985571
0.3930465232616308 -0.038651589448417116 0.02903121975719857
0.39249624812406203 -0.038319401722719956 0.029038298874791965
0.39194597298649325 -0.03799695166872354 0.029030526125048466
0.3913956978489245 -0.03769580954546473 0.029017460768415108
0.3908454227113557 -0.037430027725561296 0.02901488352134439
0.3902951475737869 -0.03718072311532663 0.029033300191442093
0.38974487243621814 -0.03691106950253765 0.029048976286421318
0.38919459729864936 -0.03662422512454021 0.029032370367559204
0.3886443221610806 -0.036362010558729355 0.02898374851515579
0.3880940470235118 -0.03606657189738989 0.028937297286079303
0.387543771885943 -0.03571940606625047 0.028876657042575436
0.38699349674837424 -0.03529532664356652 0.028809171943704588
0.38644322161080547 -0.03487278675830519 0.028736238357698486
0.3858929464732366 -0.034459836459853295 0.028682359993720246
0.3853426713356678 -0.03405503349428717 0.028641556558179307
0.384792396198099 -0.033660888773674257 0.02860066236829144
0.38424212106053024 -0.03324611464557779 0.028590278821366392
0.38369184592296146 -0.03284495486809226 0.028601774292788717
0.3831415707853927 -0.03245058337534928 0.0286178932210898
0.3825912956478239 -0.0321049946966127 0.028612923323403025
0.3820410205102551 -0.03176841716467025 0.02858795312668074
0.38149074537268635 -0.03145506050377079 0.02855669378069127
0.38094047023511757 -0.031157496994002262 0.028503864821926076
0.3803901950975488 -0.030874867141444544 0.02846542065627818
0.37983991995998 -0.030594203061289935 0.028444221667194177
0.37928964482241123 -0.030329134392598923 0.028406885292355397
0.37873936968484245 -0.03010289585479891 0.02833121728231686
0.3781890945472737 -0.02983987955883001 0.0282461504568224
0.3776388194097049 -0.029522795229609 0.028137437917505403
0.3770885442721361 -0.029135256602207237 0.02803446192886949
0.37653826913456734 -0.028742784971658893 0.027927339065347827
0.37598799399699856 -0.02834055730871282 0.027847092014519896
0.37543771885942967 -0.02794074981065705 0.027782154250191374
0.3748874437218609 -0.02755311615478575 0.027715696880124593
0.3743371685842921 -0.02721816576689434 0.02766096483949176
0.37378689344672333 -0.02690222843006006 0.02762444280184547
0.37323661830915456 -0.026593456224663716 0.027594652712610395
0.3726863431715858 -0.026278352657691493 0.027579851508345125
0.372136068034017 -0.025957656708679253 0.02754050628233874
0.3715857928964482 -0.025658181186167014 0.027497397145491913
0.37103551775887944 -0.02538882177295462 0.027463279742336866
0.37048524262131066 -0.025140364880504088 0.027448047188589585
0.3699349674837419 -0.024875301969461673 0.02742090274029059
0.3693846923461731 -0.024588405791032553 0.02737054084103107
0.3688344172086043 -0.024316333210520548 0.027291546036132795
0.36828414207103555 -0.024025090231570373 0.027231703965850035
0.36773386693346677 -0.023691679762395165 0.02716033449036943
0.367183591795898 -0.023329661457887025 0.027086910641995744
0.3666333166583292 -0.022972629768704164 0.02701298974632603
0.36608304152076043 -0.022632927847647363 0.026978574545790647
0.36553276638319165 -0.022297318514974535 0.026946345125483627
0.36498249124562276 -0.021972427208360262 0.026911483228162142
0.364432216108054 -0.021668194459959926 0.026904402158828437
0.3638819409704852 -0.021365622430090863 0.02692491793994851
0.36333166583291643 -0.02107093746438204 0.02695489702681308
0.36278139069534765 -0.02077060824784142 0.02695905044335838
0.36223111555777887 -0.020462014316746407 0.026941998389536523
0.3616808404202101 -0.02016653243198966 0.02691100124251273
0.3611305652826413 -0.019909551399817087 0.026885676958940553
0.36058029014507254 -0.019671909922469075 0.026880183798702363
0.36003001500750376 -0.019434181389143476 0.026880287177009146
0.359479739869935 -0.019210310173578958 0.026836676230596112
0.3589294647323662 -0.019024780455349898 0.02675981635644917
0.3583791895947974 -0.018815069307900594 0.0266847639361848
0.35782891445722864 -0.018520967215222457 0.02662010137435556
0.35727863931965986 -0.018171186063680993 0.026559631398737283
0.3567283641820911 -0.017810320629792986 0.02650234883831569
0.3561780890445223 -0.017437843177372656 0.026457423543365048
0.3556278139069535 -0.017066117198784383 0.02643190920768164
0.35507753876938475 -0.016709056965688036 0.026408483273307894
0.35452726363181597 -0.016421221872976774 0.02643084941685665
0.3539769884942471 -0.016144518519333052 0.026464151600597768
0.3534267133566783 -0.015876332957048444 0.026508075470668108
0.3528764382191095 -0.015593702558171352 0.026514293160165858
0.35232616308154074 -0.015310801077438234 0.026508186477845433
0.35177588794397197 -0.015042450515092546 0.026489441160270126
0.3512256128064032 -0.014814778361784586 0.026474433200547463
0.3506753376688344 -0.014593228173509703 0.02646338391786124
0.35012506253126563 -0.014363877204373304 0.0264484452672716
0.34957478739369685 -0.01416315900293715 0.026391735305414114
0.34902451225612807 -0.01397648730364172 0.026303846300886388
0.3484742371185593 -0.013755984964374633 0.026212391297816513
0.3479239619809905 -0.013462756112619677 0.02610193252844445
0.34737368684342174 -0.013139155607538974 0.025988168374234333
0.34682341170585296 -0.012806589145292147 0.025876060087915553
0.3462731365682842 -0.012475522020745602 0.02577354801603096
0.3457228614307154 -0.012140756693049058 0.025678357780655952
0.3451725862931466 -0.011815352455549032 0.02557497498749015
0.34462231115557784 -0.011530870556728941 0.025489695559854884
0.34407203601800906 -0.01124498951823128 0.025416176756231576
0.3435217608804402 -0.010967387771077409 0.02535363741868246
0.3429714857428714 -0.01065879724077037 0.025257674553793526
0.3424212106053026 -0.010352701717148579 0.025143098118422712
0.34187093546773384 -0.010059349376815272 0.02501430133349843
0.34132066033016506 -0.009816469643446618 0.024903154389822105
0.3407703851925963 -0.009574567349150666 0.02479281600937299
0.3402201100550275 -0.009326602182287348 0.024668604556346157
0.3396698349174587 -0.009118897472945897 0.02449113662746593
0.33911955977988995 -0.008915152208527101 0.024289864662316262
0.33856928464232117 -0.008680781736405943 0.024079870443848284
0.3380190095047524 -0.008368705872925748 0.02384724370901725
0.3374687343671836 -0.008040436767083995 0.02361590792089468
0.33691845922961483 -0.007706587753790218 0.02339943101237506
0.33636818409204605 -0.007363281550770706 0.02321369670066905
0.3358179089544773 -0.007025382201446656 0.023038194048150124
0.3352676338169085 -0.00670166103946535 0.022856480635409057
0.3347173586793397 -0.006409427702001731 0.022664242321599144
0.33416708354177094 -0.006114124688295089 0.022489990974519862
0.33361680840420216 -0.005830289276519259 0.022328591353043454
0.33306653326663327 -0.0055132187253914 0.022134121471038732
0.3325162581290645 -0.005211723185806048 0.021924153300417512
0.3319659829914957 -0.004927825947217951 0.021707388400015827
0.33141570785392693 -0.004691994938985834 0.021501163659705867
0.33086543271635815 -0.004448386788483047 0.021289024694820313
0.3303151575787894 -0.004197429351422593 0.021042620885461598
0.3297648824412206 -0.003976369049855772 0.02074073289980818
0.3292146073036518 -0.003743030550829746 0.020400472785828162
0.32866433216608304 -0.0034770893167629527 0.02003305521439632
0.32811405702851426 -0.003129432672607143 0.019652741240675557
0.3275637818909455 -0.0027797871939039685 0.019252866294108724
0.3270135067533767 -0.0024194319571547254 0.018868051364335503
0.3264632316158079 -0.0020606135159495745 0.018488226122863858
0.32591295647823915 -0.0017090789189172226 0.01810477105106917
0.32536268134067037 -0.0013717827067469014 0.017701611629944908
0.3248124062031016 -0.0011013045539886752 0.017222787862060003
0.3242621310655328 -0.0008316454737124331 0.01674652536314503
0.32371185592796403 -0.0005722751424199073 0.01627428562849111
0.32316158079039525 -0.00026335034213662 0.015798955464389124
0.3226113056528265 2.6108018748710973e-05 0.01530382330074077
0.3220610305152576 0.0003006963208529333 0.014780183985479114
0.3215107553776888 0.0005199253712313706 0.014276681765240233
0.32096048024012 0.000757419822709024 0.01373110381617676
0.32041020510255125 0.0009956633822331062 0.013103741038927303
0.31985992996498247 0.001194192041448331 0.012360992718841262
0.3193096548274137 0.0014198558773056867 0.011513337218763941
0.3187593796898449 0.0016781394428299996 0.010551242125210695
0.31820910455227613 0.00202951453809188 0.009583728041344613
0.31765882941470736 0.002373524894712817 0.008496234640202195
0.3171085542771386 0.0027281157237197353 0.007345769525562207
0.3165582791395698 0.0031128883586868045 0.006273311161382076
0.316008004002001 0.003491622607106276 0.005018010520065368
0.31545772886443224 0.0038529515555268306 0.003318299017153112
0.31490745372686346 0.004207922755269194 0.0
0.3143571785892947 0.004573959796977604 0.0
0.3138069034517259 0.004933417123239456 0.0
0.3132566283141571 0.00524537076172031 0.0
0.31270635317658835 0.005532336943094504 0.0
0.31215607803901957 0.00579442758554415 0.0
0.3116058029014507 0.006019037840630814 0.0
0.3110555277638819 0.006258441621081008 0.0
0.3105052526263131 0.006500992615276886 0.0
0.30995497748874434 0.006721861573915678 0.0
0.30940470235117556 0.006972560601941543 0.0
0.3088544272136068 0.007265088275664421 0.0
0.308304152076038 0.007649121646998457 0.0
0.30775387693846923 0.008036772655901456 0.0
0.30720360180090045 0.008429224648908464 0.0
0.30665332666333167 0.008823891957455672 0.0
0.3061030515257629 0.009214945869646685 0.0
0.3055527763881941 0.009590747730044459 0.0
0.30500250125062534 0.009843519721036195 0.0
0.30445222611305656 0.010081567693347475 0.0
0.3039019509754878 0.010322173458780887 0.0
0.303351675837919 0.010639970670060908 0.0
0.3028014007003502 0.010927053888649507 0.0
0.30225112556278144 0.011178358782733083 0.002851667551270872
0.30170085042521266 0.011405068346302462 0.00583003741331805
0.3011505752876438 0.011623212103683247 0.00785748503453554
0.300600300150075 0.011836211539230448 0.009459701530572741
0.3000500250125062 0.012046187088394935 0.01111240658716913
0.29949974987493744 0.01230183102534129 0.012536126200562001
0.29894947473736866 0.012631283293183332 0.013807475698060595
0.2983991995997999 0.013066894712455328 0.015344675706238908
0.2978489244622311 0.013502343293959147 0.016782687336552856
0.2972986493246623 0.013947689304236207 0.018152812996440296
0.29674837418709354 0.014453360578727115 0.019661743091038228
0.29619809904952477 0.014945415324245823 0.021093091260746398
0.295647823911956 0.015419207046663806 0.022423816926603585
0.2950975487743872 0.015839179785973843 0.024219188443459272
0.29454727363681843 0.016260439801315602 0.025964950214289944
0.29399699849924965 0.016696245770817675 0.02758619332910016
0.2934467233616809 0.01719494050625555 0.029136317717937878
0.2928964482241121 0.01767987121758022 0.03058363007384475
0.2923461730865433 0.018133795622180267 0.03194651458220522
0.29179589794897454 0.018607651045000433 0.03325853439498655
0.29124562281140576 0.01908195864772641 0.034461766471996044
0.29069534767383687 0.019528392638446263 0.035559655013941927
0.2901450725362681 0.01997449488880705 0.03675227056514549
0.2895947973986993 0.020458350543063157 0.03784494872039962
0.28904452226113053 0.021023514529108854 0.03885042608231291
0.28849424712356175 0.021665360025710956 0.03993658304627614
0.287943971985993 0.022308912576114646 0.040939506354618564
0.2873936968484242 0.022971002353931753 0.04188923655050336
0.2868434217108554 0.023682621418953435 0.04276983605031191
0.28629314657328664 0.024381443763462875 0.04355010559271075
0.28574287143571786 0.02506598288089977 0.04424549365705256
0.2851925962981491 0.025769466799694607 0.044966046053666574
0.2846423211605803 0.02647821346213187 0.04561233197075424
0.2840920460230115 0.027206667759005567 0.04615699486694227
0.28354177088544275 0.027939335546761566 0.046648202228022934
0.28299149574787397 0.028669623387898663 0.04704909845040984
0.2824412206103052 0.029373964564302326 0.04736854440393275
0.2818909454727364 0.030085666490399916 0.04742921871933508
0.28134067033516763 0.030789187097733456 0.047373568821696924
0.28079039519759885 0.03143279589197437 0.04720799865233723
0.2802401200600301 0.03206441067436849 0.047086373035535686
0.2796898449224612 0.03273229244148194 0.04688218585418024
0.2791395697848924 0.03352066785684386 0.04662145558706584
0.2785892946473236 0.03434429073323606 0.0465116305405912
0.27803901950975485 0.03516673959222833 0.04636078066829389
0.27748874437218607 0.03603351091705936 0.04619231761399626
0.2769384692346173 0.03694836434225342 0.045881878267471005
0.2763881940970485 0.037843715788819864 0.04549832682665648
0.27583791895947973 0.03871665902414956 0.04504837574896126
0.27528764382191095 0.03971657345046292 0.043871872509308484
0.2747373686843422 0.04072625597959851 0.042534062874501594
0.2741870935467734 0.04176522970981728 0.04104233532352794
0.2736368184092046 0.042595212239704805 0.041157300517878005
0.27308654327163584 0.043406057791472726 0.04133805788435494
0.27253626813406706 0.04417177315261278 0.041474704577086574
0.2719859929964983 0.04491952641371939 0.0411179823486587
0.2714357178589295 0.04564897605706812 0.040644228379756016
0.2708854427213607 0.0462700124395521 0.03999093246048973
0.27033516758379195 0.047016004900164166 0.038518209479161604
0.26978489244622317 0.04780034822640523 0.0368426863768726
0.2692346173086543 0.04869282859649608 0.03508656396394659
0.2686843421710855 0.04960918591434103 0.03403416495703811
0.2681340670335167 0.05051955080843505 0.03290939611181545
0.26758379189594794 0.05143629710858024 0.03169958676620371
0.26703351675837916 0.052302428467834734 0.031083230968889403
0.2664832416208104 0.05313553595581318 0.030396048895866983
0.2659329664832416 0.0540085631659273 0.029646060774934115
0.2653826913456728 0.05495512146966565 0.028550583238199076
0.26483241620810405 0.055903927837353685 0.027277027882108482
0.26428214107053527 0.05696815606422837 0.025881495672442717
0.2637318659329665 0.05806235723464489 0.023011159938651538
0.2631815907953977 0.059142941891679034 0.0193816380027331
0.26263131565782893 0.06016591764971359 0.014451285839671263
0.26208104052026016 0.06098309869495401 0.0
0.2615307653826914 0.06179905785063069 0.0
0.2609804902451226 0.062225979074143574 0.0
0.2604302151075538 0.062497545290111436 0.0
0.25987993996998504 0.06279562445163797 0.0
0.25932966483241626 0.06343727117897895 0.0
0.2587793896948474 0.06392232155811833 0.0
0.2582291145572786 0.06441703133256643 0.0
0.2576788394197098 0.06479931018205147 0.0
0.25712856428214104 0.06483647111216591 0.0
0.25657828914457226 0.0648517839642987 0.0
0.2560280140070035 0.06467963784533486 0.0
0.2554777388694347 0.06443965820761394 0.0
0.2549274637318659 0.0642055547131661 0.0
0.25437718859429714 0.06375987968004404 0.0
0.25382691345672836 0.06297977233135227 0.0
0.2532766383191596 0.06222377929842818 0.02074388093709137
0.2527263631815908 0.06094118070034534 0.033085024398843754
0.25217608804402203 0.05962939556426044 0.043017966612260795
0.25162581290645325 0.05831632152110992 0.05145018320375133
0.25107553776888447 0.05579358850170753 0.05950843543776829
0.2505252626313157 0.0539183744417541 0.06408830329878755
0.2499749874937469 0.052128023213026106 0.06895520169932941
0.2494247123561781 0.05118492552991294 0.07155406389962961
0.24887443721860933 0.050357617442282294 0.07385669190358472
0.24832416208104055 0.049595132817861126 0.07610436460548055
0.24777388694347172 0.04929252959797299 0.07647721507944406
0.24722361180590294 0.04907412313828535 0.07615688246249598
0.24667333666833416 0.04883245414326514 0.07595230599522833
0.24612306153076538 0.048545392179433135 0.0759746752255505
0.2455727863931966 0.04826561393790215 0.07601644709593007
0.24502251125562782 0.04788670391685644 0.07779560346864123
0.24447223611805904 0.04780303877911575 0.07996953109605767
0.24392196098049027 0.04769761216977432 0.08217126579318168
0.2433716858429215 0.04741124572095397 0.08526571939434613
0.24282141070535265 0.04736171643860061 0.08767494344714905
0.24227113556778387 0.04740529359787636 0.08924212494957548
0.2417208604302151 0.047094462615845024 0.09182135570026115
0.24117058529264632 0.04685694191068727 0.09349847483432283
0.24062031015507754 0.04673900090938179 0.09497514466269937
0.24007003501750876 0.04658319138555674 0.09730336921096662
0.23951975987993998 0.046439855850861196 0.09990424881956829
0.2389694847423712 0.04603999362592066 0.1031477573446123
0.23841920960480242 0.04523252366725589 0.10745094453971875
0.23786893446723364 0.044322825479988885 0.11159150239431856
0.2373186593296648 0.04357321284200923 0.11482969121122927
0.23676838419209603 0.0433469769702377 0.11665070429986615
0.23621810905452725 0.04314419616293225 0.11850303490435854
0.23566783391695847 0.043399595774476864 0.11880469648949378
0.2351175587793897 0.04427834132734546 0.11729123948209465
0.23456728364182092 0.04523872479930361 0.11577908745452585
0.23401700850425214 0.046403539690720315 0.11344267261730367
0.23346673336668336 0.04781305080181614 0.11026754615146196
0.23291645822911458 0.049334569084991876 0.10694115821498601
0.2323661830915458 0.05095389602687404 0.10335820084178955
0.23181590795397697 0.052527822108144995 0.09961269490516973
0.2312656328164082 0.05413404887683887 0.09591173906268936
0.2307153576788394 0.05610423350178045 0.0921651205808291
0.23016508254127063 0.058387392250373364 0.0885581595997414
0.22961480740370185 0.06083364502262736 0.08531916082598595
0.22906453226613308 0.062471408349604414 0.08916832637989909
0.2285142571285643 0.06409875461620508 0.0934587758977238
0.22796398199099552 0.06588302646052305 0.09789132741586967
0.22741370685342674 0.0688313437080826 0.09738412832011586
0.2268634317158579 0.07175531977635381 0.09719579969262092
0.22631315657828913 0.07476268052187644 0.0966923326671902
0.22576288144072035 0.07812593064546682 0.0924249057626165
0.22521260630315157 0.08144551047416766 0.0884563736776713
0.2246623311655828 0.08451881864139343 0.08393948481583369
0.224112056028014 0.08747107542345862 0.0786204438581493
0.22356178089044523 0.09028559862715461 0.07390943966952732
0.22301150575287645 0.09227396279687161 0.06868215328623369
0.22246123061530768 0.09426926673129679 0.06416800777184614
0.2219109554777389 0.09600474079967107 0.06095896551369611
0.22136068034017006 0.09742699032711334 0.058916244323559186
0.22081040520260128 0.09882193975966448 0.05778085056467043
0.2202601300650325 0.09984053310694103 0.05762806850047994
0.21970985492746373 0.10056874189817605 0.05781364278372858
0.21915957978989495 0.10115075119704703 0.058802726782756116
0.21860930465232617 0.10139977822122818 0.060454904584412446
0.2180590295147574 0.10138525405457527 0.06228224522950033
0.2175087543771886 0.10098115126428485 0.06419485906250487
0.21695847923961983 0.10013609194293263 0.06651678527230033
0.21640820410205105 0.0988509326600936 0.06841744623111899
0.21585792896448222 0.09732544928580539 0.07034966710773974
0.21530765382691344 0.09530279675820316 0.0722265158635085
0.21475737868934466 0.09284504063598292 0.07439457859548432
0.21420710355177588 0.0896550876665431 0.07700967760444193
0.2136568284142071 0.08564519045459748 0.07946928627141257
0.21310655327663833 0.08092314838340658 0.08222874634470019
0.21255627813906955 0.07624915878033726 0.08397414187861296
0.21200600300150077 0.07312166950807619 0.08461776836954414
0.211455727863932 0.07110008576312875 0.08539594539344894
0.21090545272636316 0.07164557124302921 0.08488405854172845
0.21035517758879438 0.07367434779457306 0.08448917227996698
0.2098049024512256 0.07572011364903149 0.0855065708969968
0.20925462731365682 0.07684277656580359 0.0873896437657384
0.20870435217608804 0.07664510843750552 0.08890306253657472
0.20815407703851926 0.07538756810611706 0.09126591265003615
0.20760380190095049 0.07247398771996348 0.09463839599039776
0.2070535267633817 0.06861714631629134 0.09803138653317518
0.20650325162581293 0.06461563557341644 0.10072123268505805
0.20595297648824415 0.05894736599776642 0.10338947503163971
0.20540270135067532 0.05314007753389114 0.10578215122882556
0.20485242621310654 0.04798818045781348 0.10758131891405348
0.20430215107553776 0.04243602014370326 0.10946041819286889
0.20375187593796898 0.034807416696920356 0.11492801248321463
0.2032016008004002 0.027215329958680524 0.12227615903381044
0.20265132566283142 0.02185418748873743 0.1274954107883456
0.20210105052526264 0.018265472277389345 0.12856240106030467
0.20155077538769386 0.016205425358263595 0.1280764424935418
0.20100050025012509 0.017207294144765975 0.1259236144338957
0.2004502251125563 0.02059894255172134 0.12162176764647885
0.19989994997498747 0.02455398130552659 0.11775607195579041
0.1993496748374187 0.0286939724793169 0.11526973098820277
0.19879939969984992 0.03365398504297051 0.11512028224019578
0.19824912456228114 0.03763856402472732 0.11452417494802508
0.19769884942471236 0.04095070148455247 0.11346326966816284
0.19714857428714358 0.046334996456281204 0.1162499669476196
0.1965982991495748 0.05053235060839846 0.11795777369929135
0.19604802401200602 0.05514860266868049 0.11403638577897761
0.19549774887443724 0.057780626944069505 0.11355000825442821
0.1949474737368684 0.06130543562473947 0.11754305074800106
0.19439719859929963 0.0646642715526544 0.12717125548811709
0.19384692346173085 0.07135585886787264 0.13272001006508227
0.19329664832416207 0.07403663905724714 0.12912318798443806
0.1927463731865933 0.07486368470583442 0.12441903063508764
0.19219609804902452 0.0750260105092932 0.11824061043684497
0.19164582291145574 0.07698782870815456 0.11454440626696036
0.19109554777388696 0.07756195129660225 0.11254688787587412
0.19054527263631818 0.07736262204411846 0.11104892449058729
0.1899949974987494 0.07784787766480641 0.1101794193426041
0.18944472236118057 0.07864175695199266 0.10986354233654202
0.1888944472236118 0.08499845761202253 0.10314997303479859
0.188344172086043 0.09278797156832692 0.09857116562056376
0.18779389694847423 0.10002919275781032 0.09468031636084179
0.18724362181090545 0.10642515492275154 0.09177258280524637
0.18669334667333667 0.11087042191889623 0.09577972475069294
0.1861430715357679 0.11510698634171548 0.10288208505805284
0.18559279639819912 0.11884545630503889 0.10767384306132555
0.18504252126063034 0.1209426207554699 0.10835525815372382
0.18449224612306156 0.12146417152688481 0.10684487095211637
0.18394197098549273 0.12455188287150891 0.10260806115880314
0.18339169584792395 0.1272997511645831 0.10050295020622285
0.18284142071035517 0.12833563438559528 0.09962272239059163
0.1822911455727864 0.1276201249600564 0.09832116214607572
0.1817408704352176 0.12615935256402414 0.0966325390921605
0.18119059529764883 0.12339212738092784 0.0944964614844915
0.18064032016008005 0.12074816615420995 0.09239142095347076
0.18009004502251127 0.11809703797469677 0.08962929237377223
0.1795397698849425 0.11529160701245246 0.08787949697601906
0.17898949474737366 0.11374166160213703 0.0875803164018688
0.17843921960980488 0.11402858731137093 0.08705150607511995
0.1778889444722361 0.11374504339501397 0.08973700211146596
0.17733866933466733 0.1162916463186096 0.08709340424681107
0.17678839419709855 0.11931192205069945 0.08819127660382275
0.17623811905952977 0.12027195226534568 0.08912306875308873
0.175687843921961 0.12146816766126926 0.0856102282023632
0.1751375687843922 0.12582394672347993 0.0777271430475553
0.17458729364682343 0.1298268919487968 0.07148244946096845
0.17403701850925465 0.1336065014354854 0.06647245502858817
0.17348674337168582 0.13679200700246477 0.06417806798883108
0.17293646823411704 0.13881189215625536 0.060977661527195345
0.17238619309654826 0.13967349010628483 0.05938049358590537
0.17183591795897948 0.14059989995294805 0.05844718299850778
0.1712856428214107 0.14227764598147136 0.058569314878119026
0.17073536768384193 0.14572557622175533 0.06013236768178889
0.17018509254627315 0.1512861714301072 0.06145457253688543
0.16963481740870437 0.1570098280329559 0.061131435255167135
0.1690845422711356 0.1589683833202227 0.0601639987822462
0.1685342671335668 0.15739886268548936 0.06473167303749325
0.16798399199599798 0.15311784407395806 0.06790148519611419
0.1674337168584292 0.14907524628778268 0.06999935450857984
0.16688344172086042 0.14625653190752563 0.07246057233228259
0.16633316658329164 0.14459995728274835 0.06925484247912664
0.16578289144572286 0.14321072424976158 0.06773217294043486
0.16523261630815408 0.14153773517552765 0.0670537882832056
0.1646823411705853 0.13924160481587516 0.06795408022240557
0.16413206603301653 0.1355386097587532 0.07170664693564488
0.16358179089544775 0.13119792951229017 0.07698341536871975
0.16303151575787891 0.1285670662343005 0.07964589164651247
0.16248124062031014 0.1256912818846718 0.0843727507935259
0.16193096548274136 0.12123150059405012 0.0837214764708342
0.16138069034517258 0.11627051036218167 0.08317312012088225
0.1608304152076038 0.11173095254388506 0.08523900451403313
0.16028014007003502 0.10990916684281311 0.08639916732944888
0.15972986493246624 0.11064103508565 0.0886231874412096
0.15917958979489746 0.10950654605471488 0.0917925001144137
0.15862931465732868 0.10388727227203166 0.09952279533350739
0.1580790395197599 0.09633669729424779 0.10390547987949622
0.15752876438219107 0.08815610595659616 0.10743647716463901
0.1569784892446223 0.08571805649613261 0.10410722206420132
0.15642821410705351 0.08832384118179079 0.10086909006108188
0.15587793896948474 0.09914371072803686 0.0959826066510688
0.15532766383191596 0.114942908460423 0.10086165439197364
0.15477738869434718 0.13147304818598707 0.10020709608583762
0.1542271135567784 0.14811527112241638 0.10520920391510652
0.15367683841920962 0.1583405353400146 0.1112450009030019
0.15312656328164084 0.16175453148801866 0.11126639620398898
0.15257628814407206 0.16264873614681782 0.10908513056483007
0.15202601300650323 0.16382031177877296 0.10598092035173398
0.15147573786893445 0.1643525381731748 0.10322920286322479
0.15092546273136567 0.16264457061864923 0.10089897994784675
0.1503751875937969 0.15958644942013386 0.09990722678400277
0.14982491245622812 0.1562296136305928 0.09882908982547639
0.14927463731865934 0.15179383355486273 0.09743981983248207
0.14872436218109056 0.1481353431947542 0.09628352866015917
0.14817408704352175 0.14932237087693032 0.08064187597943075
0.14762381190595297 0.1516226019752432 0.07043019445698118
0.1470735367683842 0.15468562245927817 0.06879277313156643
0.14652326163081542 0.1562795531879575 0.0716557117054227
0.14597298649324664 0.1605879887500412 0.07526987151417226
0.14542271135567783 0.1629889743929361 0.08118557721734013
0.14487243621810905 0.1615223162757301 0.0860051268337929
0.14432216108054027 0.15659692363965683 0.09027027785006705
0.1437718859429715 0.1517041229404685 0.09382931455648579
0.14322161080540272 0.14718653469443943 0.09671535316875172
0.1426713356678339 0.14302333495509023 0.09712276583256595
0.14212106053026513 0.1392510022915197 0.09542499804523613
0.14157078539269635 0.1345979985386161 0.09415579029639617
0.14102051025512757 0.1301257000825336 0.09414631634934245
0.14047023511755877 0.12861601330866973 0.091186547195607
0.13991995997999 0.1276035373871113 0.09066582265120202
0.1393696848424212 0.1259293784562645 0.09282867670401648
0.13881940970485243 0.12381055865629667 0.10013665153496809
0.13826913456728365 0.12089588652870774 0.10819912575850793
0.13771885942971485 0.11939630715108442 0.11191069934734099
0.13716858429214607 0.1223759194935256 0.10974279738834708
0.1366183091545773 0.12890344785593738 0.10356477931777618
0.1360680340170085 0.1349412419166468 0.10560580110215553
0.13551775887943973 0.13390049095330814 0.1094331182613425
0.13496748374187093 0.1285213691527589 0.11593866825945687
0.13441720860430215 0.12011997740708874 0.1233843981885647
0.13386693346673337 0.12193521602914663 0.11953427150283043
0.1333166583291646 0.1286945847835278 0.11283512777863675
0.1327663831915958 0.1390195471386748 0.10443361059174157
0.132216108054027 0.1481723251114279 0.10519924253070892
0.13166583291645823 0.15369046897224922 0.10783197389543497
0.13111555777888945 0.15211079903029046 0.11346121287547746
0.13056528264132067 0.1478403424037502 0.12289735624677224
0.1300150075037519 0.14307127679218332 0.1346554649912298
0.12946473236618308 0.1430957211278244 0.13764980122823192
0.1289144572286143 0.15051514637127775 0.13108317905234437
0.12836418209104553 0.16465100606450556 0.12105632760088994
0.12781390695347675 0.17746388453684084 0.12116195632728473
0.12726363181590797 0.18522877710881094 0.1287231727874937
0.12671335667833916 0.19015461730779104 0.13186136704557344
0.12616308154077038 0.19137075402148568 0.13323113959559935
0.1256128064032016 0.19059323319704202 0.1274593222557389
0.12506253126563283 0.1841098608706297 0.12108228707461123
0.12451225612806402 0.18306147630614697 0.11810044040709576
0.12396198099049524 0.19116910698833017 0.11083194092724331
0.12341170585292646 0.20002304048665565 0.1084145824730978
0.12286143071535768 0.20158077905109056 0.11259520598546789
0.1223111555777889 0.19372665124001998 0.12259927211260868
0.1217608804402201 0.18599035848503365 0.1278446791289383
0.12121060530265132 0.187680820111393 0.12294893305903139
0.12066033016508254 0.19961989162467036 0.10480053064121558
0.12011005502751376 0.21205613565928025 0.09568773714983823
0.11955977988994498 0.21899660792992073 0.09197685986537438
0.11900950475237618 0.22461787963876786 0.08678548552155606
0.1184592296148074 0.2283769849575569 0.08567819545077263
0.11790895447723862 0.22687216532453408 0.09595748267712076
0.11735867933966984 0.22575296019105048 0.10507439106988443
0.11680840420210106 0.2282642765866619 0.10756947733576751
0.11625812906453226 0.23666297476867804 0.10139416428325239
0.11570785392696348 0.24521912123690545 0.09349727510518664
0.1151575787893947 0.2466642825769541 0.09444213107626062
0.11460730365182592 0.24282017697247554 0.0937476934424137
0.11405702851425714 0.2374992647966127 0.09456419063088473
0.11350675337668834 0.23131528761019118 0.09608009149101207
0.11295647823911956 0.22618126278201825 0.09686331206686304
0.11240620310155078 0.2224396543727467 0.09792055713242352
0.111855927963982 0.21624943892753187 0.10894334956354274
0.11130565282641322 0.21248764899165273 0.11101845910900858
0.11075537768884441 0.21220462647138585 0.10823634326444873
0.11020510255127564 0.21523438554480565 0.10295975601877401
0.10965482741370686 0.21960239303733248 0.0986152220463555
0.10910455227613808 0.22513216786185863 0.09287441073161974
0.10855427713856927 0.23130161621984544 0.08832955781505633
0.1080040020010005 0.23753051153772767 0.0852588711515514
0.10745372686343171 0.23819662971417999 0.08682471267259625
0.10690345172586294 0.23470550230235274 0.08432683563501493
0.10635317658829416 0.23889493841232845 0.077071982991822
0.10580290145072535 0.2434313657599118 0.07326664214653347
0.10525262631315657 0.24116443628579112 0.06896395477325168
0.1047023511755878 0.23655423144862997 0.07923767865759633
0.10415207603801901 0.23066425317781145 0.08564933295483297
0.10360180090045024 0.22718081159760456 0.09096569243757469
0.10305152576288143 0.22252011006885264 0.09938088959391607
0.10250125062531265 0.21899320935538286 0.10453620988783638
0.10195097548774387 0.2162656878194595 0.11178580237996856
0.1014007003501751 0.2156473069930808 0.10977414206075947
0.10085042521260631 0.2185976681566754 0.09976586248064043
0.10030015007503751 0.21804872759758265 0.09854512987749729
0.09974987493746873 0.21645253450164337 0.09646797176903792
0.09919959979989995 0.21495067463676631 0.09615686898384032
0.09864932466233117 0.214457869501459 0.09690397161561133
0.0980990495247624 0.2143961114125164 0.09737774947090055
0.09754877438719359 0.2139056334453107 0.09757105943846477
0.09699849924962481 0.21314513606621419 0.0968743663931063
0.09644822411205603 0.2121789725216876 0.09674001576817011
0.09589794897448725 0.20982113295405397 0.10014127559144667
0.09534767383691845 0.20724830239798922 0.10472675044602003
0.09479739869934967 0.20375388700762215 0.1108178468281592
0.09424712356178089 0.20004277652090724 0.11699692359715651
0.09369684842421211 0.19673802054655629 0.12182022733765245
0.09314657328664333 0.19409141535774807 0.12609397667528596
0.09259629814907452 0.19173162138818337 0.13236655557169522
0.09204602301150575 0.1906002845269974 0.13896418020166734
0.09149574787393697 0.19330286990081824 0.14157739284789253
0.09094547273636819 0.20056965319036205 0.14298690153881174
0.09039519759879941 0.20979817142794835 0.14599668260760237
0.0898449224612306 0.21833311696523247 0.1496126634979752
0.08929464732366182 0.22546006656075016 0.1517676031216173
0.08874437218609305 0.23070327090845416 0.15007048327802142
0.08819409704852427 0.2350041779250263 0.14495320882257595
0.08764382191095549 0.23800185763966702 0.1395042148434942
0.08709354677338668 0.24017756801880324 0.13288033472107721
0.0865432716358179 0.24225505269402212 0.1268617088876586
0.08599299649824912 0.2440531579242804 0.12171718961859089
0.08544272136068035 0.24621742574002384 0.11702205807448961
0.08489244622311157 0.2500575713917899 0.11327910034428354
0.08434217108554276 0.2548788770107928 0.11038366549904789
0.08379189594797398 0.25998498322473945 0.10882380867090889
0.0832416208104052 0.26592144252628874 0.10741077030465569
0.08269134567283642 0.27169595427195226 0.1069366114441526
0.08214107053526765 0.277064624089503 0.1068438752264567
0.08159079539769884 0.2808569030996576 0.10946249422880941
0.08104052026013006 0.2831055346617056 0.11268943167803046
0.08049024512256128 0.28515250689040444 0.11256774638535094
0.0799399699849925 0.28597475728818456 0.11258885391094407
0.0793896948474237 0.28729527375028313 0.11048797922442
0.07883941970985492 0.288671757774268 0.10794498730315324
0.07828914457228614 0.2894951218115244 0.10500671719870336
0.07773886943471736 0.28876482201268056 0.10290789895052566
0.07718859429714858 0.28711858653223465 0.10204687886894022
0.07663831915957978 0.285694041806232 0.10270667003198837
0.076088044022011 0.28386594643262075 0.10439320566184776
0.07553776888444222 0.28313415089885363 0.10476489764679223
0.07498749374687344 0.2813952329496136 0.10505127688521584
0.07443721860930466 0.2784678640254466 0.10445626599134651
0.07388694347173586 0.2737096492578365 0.1059596310289055
0.07333666833416708 0.26822507156676845 0.10694497034304973
0.0727863931965983 0.2636069621122868 0.10761230316866517
0.07223611805902952 0.2587268895574243 0.1116121664960567
0.07168584292146074 0.25400039030561394 0.11511913517744536
0.07113556778389193 0.2522017067736694 0.11670271164510679
0.07058529264632316 0.2545638530544237 0.12055567961810079
0.07003501750875438 0.2588246984337632 0.12336843095057766
0.0694847423711856 0.2645765147943971 0.12409522280656594
0.06893446723361682 0.270083513749659 0.12694547678876605
0.06838419209604801 0.27448985340777315 0.13229552368807188
0.06783391695847923 0.2778955351953 0.13804131794605567
0.06728364182091046 0.27940540578733214 0.14536549348190497
0.06673336668334168 0.2808729729614225 0.15062581819310694
0.0661830915457729 0.2798490361885943 0.15339575206921083
0.06563281640820409 0.27826687258598465 0.15390740166963832
0.06508254127063531 0.2748786639919903 0.15421718521471292
0.06453226613306653 0.26992937446991233 0.15315350876396178
0.06398199099549776 0.26512485907972105 0.15184094244982932
0.06343171585792895 0.26062689878154466 0.15243475031056988
0.06288144072036017 0.2587974139129335 0.1553958446118814
0.06233116558279139 0.2568950672798824 0.15945167356503076
0.061780890445222614 0.2570624219983745 0.16291436239218343
0.061230615307653835 0.25635896189623214 0.16664210324078296
0.06068034017008503 0.25583578843343785 0.17005432631279285
0.06013006503251625 0.2554542408809219 0.1717823397975831
0.05957978989494747 0.25506963055603854 0.17102062146658842
0.05902951475737869 0.25547444220130244 0.16862339631126314
0.058479239619809914 0.2558970272594942 0.16991069697211775
0.05792896448224111 0.25820295869447474 0.1720981508108196
0.05737868934467233 0.2611900807222832 0.1765224667361239
0.05682841420710355 0.2619962187908922 0.18401021780088703
0.05627813906953477 0.26175407073330115 0.1917709207166121
0.05572786393196599 0.26343498387569886 0.19498834846468155
0.05517758879439719 0.26193169154528234 0.19751024893445537
0.05462731365682841 0.2602390136771343 0.20005066443596645
0.05407703851925963 0.2635863620848154 0.19744932069980428
0.05352676338169085 0.2707186524649182 0.1918487311275732
0.05297648824412207 0.2815061900760954 0.18816547527419358
0.052426213106553265 0.2894551413578402 0.18772655865932633
0.05187593796898449 0.29157077367220197 0.18951510895357102
0.05132566283141571 0.29256251963063484 0.19099499373790402
0.05077538769384693 0.2923102655045654 0.19140710545552464
0.05022511255627815 0.29073264575437713 0.19153148385538196
0.049674837418709344 0.28923432240979263 0.1908910499073784
0.049124562281140566 0.29026693795410796 0.1883663885956807
0.04857428714357179 0.2906761419193776 0.18588681721100297
0.04802401200600301 0.29069947075122016 0.18467335792301712
0.0474737368684342 0.290935157670158 0.18313854653534548
0.04692346173086542 0.2914296254516844 0.1823317344676594
0.046373186593296645 0.291789385583201 0.18103387212383668
0.045822911455727866 0.2897731253370149 0.180921988636388
0.04527263631815909 0.2884516532591329 0.18178275887607276
0.04472236118059028 0.2877401003720909 0.1817333503157758
0.0441720860430215 0.28798047976400887 0.1812851046342755
0.043621810905452724 0.2885633997401082 0.18061134890535957
0.043071535767883945 0.2871638145420056 0.18127630059415722
0.042521260630315166 0.28539184549032665 0.17927468443889485
0.04197098549274636 0.28349066888622215 0.17641874681507488
0.04142071035517758 0.28151153017500147 0.17159022853678363
0.0408704352176088 0.27936715766943726 0.16998482839286203
0.040320160080040024 0.27649602501426385 0.17058951428290697
0.039769884942471245 0.27466835409478213 0.17280653800597198
0.03921960980490244 0.2731950671733744 0.17732194811899418
0.03866933466733366 0.273327258679123 0.1806843246077814
0.03811905952976488 0.2747332276310221 0.18389296751047995
0.0375687843921961 0.2737018849704496 0.19083028289276432
0.037018509254627324 0.27160937445445293 0.19747898715014095
0.03646823411705852 0.2706810666288184 0.203355506780603
0.03591795897948974 0.26956241253086555 0.2079341253566663
0.03536768384192096 0.2669018492875427 0.21167337922698629
0.03481740870435218 0.263963999228671 0.21395711684800983
0.0342671335667834 0.2617376026516183 0.21587187341951944
0.0337168584292146 0.2599284302880219 0.21616632730505472
0.03316658329164582 0.2580709111118687 0.2175939720026849
0.03261630815407704 0.25659864448179825 0.21953811635851697
0.03206603301650826 0.25813537123347796 0.2202004562769768
0.031515757878939454 0.2567242442347636 0.2236407371083083
0.030965482741370676 0.25518739996006207 0.22763634278098513
0.030415207603801897 0.25595555319845414 0.23151379624662863
0.02986493246623312 0.2550141417703594 0.2351259478286496
0.02931465732866434 0.25675375353945407 0.2380271901045563
0.028764382191095533 0.2608381265629449 0.23644114322668908
0.028214107053526755 0.26947477429916317 0.23256259951512986
0.027663831915957976 0.2788196591491053 0.2298223458195774
0.027113556778389197 0.28632092136928144 0.23543708845329173
0.02656328164082042 0.2929212575575442 0.24628214801538725
0.026013006503251612 0.296265449078158 0.25912885118789336
0.025462731365682834 0.2965621242693993 0.2679491785356338
0.024912456228114055 0.29431942192004623 0.2704840827045882
0.024362181090545276 0.2900822463628651 0.26660745569005134
0.023811905952976484 0.28772745661384813 0.26356557893714455
0.023261630815407705 0.29218732918009765 0.2683938590655096
0.022711355677838913 0.29830381077056456 0.2733951208033712
0.022161080540270134 0.30073350122536774 0.27507170277630355
0.021610805402701355 0.3066619766213159 0.2732940233108136
0.021060530265132563 0.3122828154267263 0.2766275935154803
0.020510255127563784 0.3127080452395813 0.28045225550310704
0.01995997998999499 0.3134993147724348 0.28481316819806785
0.019409704852426213 0.31761661062887575 0.28454429358946304
0.01885942971485742 0.3243980111894432 0.28783355796415094
0.01830915457728864 0.3313379610852702 0.29499728729258246
0.017758879439719863 0.3377371980201945 0.3007922110835082
0.01720860430215107 0.3404883978411839 0.3039708797535647
0.016658329164582292 0.34516702345687494 0.3036885441028372
0.0161080540270135 0.35022162883772606 0.30595102052828577
0.01555777888944472 0.3560454584491638 0.3139182646315664
0.015007503751875942 0.3671716075313042 0.3136784586397284
0.01445722861430715 0.376939568402204 0.31536377977096114
0.01390695347673837 0.3893762633972951 0.3135115648396811
0.013356678339169578 0.3970814267907173 0.31312927767360754
0.0128064032016008 0.40449415011160805 0.3124103781177335
0.012256128064032007 0.4087523512725976 0.31329224613657347
0.011705852926463228 0.415165154225098 0.31469130061142325
0.01115557778889445 0.4190781699322089 0.32417350928631483
0.010605302651325657 0.4195330735934656 0.3387358695315238
0.010055027513756878 0.4213368528061357 0.347668503325881
0.009504752376188086 0.4242218003332801 0.3551099033425748
0.008954477238619307 0.4330296878256879 0.35563303043743527
0.008404202101050529 0.4374731376552207 0.35976948836065986
0.007853926963481736 0.44036453054248165 0.36360359082095633
0.007303651825912957 0.4472066678506222 0.368327435565459
0.006753376688344165 0.4563356692743412 0.37670371251206775
0.006203101550775386 0.45693470398366476 0.3853101894426881
0.0056528264132066075 0.46012818475504375 0.3883090747178478
0.005102551275637815 0.4777946964341797 0.38898223684195243
0.004552276138069036 0.4971162445909497 0.38621343611628944
0.004002001000500244 0.5147041690123106 0.38929368349691196
0.003451725862931465 0.5227074125404824 0.4001997499284001
0.0029014507253626726 0.5270571727823842 0.4160048485532168
0.002351175587793894 0.5332767736274584 0.4177857064113694
0.0018009004502251152 0.5385947148719238 0.4170043054282737
0.0012506253126563227 0.5422983706383107 0.40265972712431625
0.000700350175087544 0.5308972979588391 0.38055854698113084
0.0001500750375187515 0.46993865155417963 0.3360689482680065
-0.00040020010005002715 0.2754118079512856 0.33559260225662796
-0.0009504752376188058 0.26098797236431237 0.3333002167997282
-0.0015007503751875984 0.24999390883815756 0.32899567282913766
-0.002051025512756377 0.2489501156595071 0.3298777971148148
-0.0026013006503251696 0.24207272919833142 0.32927766145984894
-0.003151575787893948 0.24329853744065438 0.3367114731720036
-0.0037018509254627407 0.26189804477668377 0.3473423409137434
-0.004252126063031519 0.2567403435344694 0.3457625483720367
-0.004802401200600298 0.25323260757704547 0.3419813819760508
-0.005352676338169091 0.24706224924724587 0.3429482397572536
-0.005902951475737869 0.23970395332560185 0.3382153395275143
-0.006453226613306662 0.2321802538021742 0.3292213804904733
-0.0070035017508754405 0.22547410178203403 0.32811668129946353
-0.007553776888444219 0.2190211591506948 0.3276776396340205
-0.008104052026013012 0.2151538034070332 0.325756396710686
-0.00865432716358179 0.21357659093065226 0.3332913913257441
-0.009204602301150583 0.210075754773651 0.33010453330418305
-0.009754877438719362 0.20559010422824797 0.3317342642069142
-0.010305152576288154 0.19789070662432745 0.32378764687039696
-0.010855427713856933 0.18802847167566997 0.3245760518771967
-0.011405702851425711 0.187395753239087 0.3329845858300328
-0.011955977988994504 0.18064587101572435 0.3266050498531079
-0.012506253126563283 0.1789019629108399 0.3246804177137627
-0.013056528264132075 0.17464729318396183 0.3252101280384793
-0.013606803401700854 0.1663580078061175 0.3329305070144464
-0.014157078539269632 0.1630435268701954 0.3277238364147806
-0.014707353676838425 0.16543047329457783 0.33109403675459215
-0.015257628814407204 0.1655885029704026 0.33153421460579774
-0.015807903951975996 0.16654155423893652 0.3235129250652425
-0.016358179089544775 0.17050053538404578 0.3218072071824326
-0.016908454227113554 0.17582409639196545 0.32325716506071817
-0.017458729364682346 0.18331312903017496 0.3253556026472571
-0.018009004502251125 0.19302083326282454 0.3217683996373023
-0.018559279639819917 0.19603667171515854 0.31611338121904525
-0.019109554777388696 0.20069022354106694 0.3139863369963689
-0.01965982991495749 0.19955151490992623 0.29343268935103206
-0.020210105052526267 0.19939182000568806 0.3303393824227131
-0.020760380190095046 0.20449889772450333 0.31675522364266134
-0.02131065532766384 0.20099638623303578 0.3209071037310038
-0.021860930465232617 0.20156385509376257 0.3124956388911392
-0.02241120560280141 0.20286048116080485 0.311819258859054
-0.022961480740370188 0.1983652845137202 0.3080992891880265
-0.023511755877938967 0.19444737889132635 0.29789824603858
-0.02406203101550776 0.1904324403007325 0.3134291898131484
-0.024612306153076538 0.1940152629858145 0.3254495192352608
-0.02516258129064533 0.19300232137291395 0.3196414024429196
-0.02571285642821411 0.19145171558496132 0.31916524882573816
-0.026263131565782902 0.19151935873443926 0.31750015816156507
-0.02681340670335168 0.18931963742791635 0.32074398620442396
-0.02736368184092046 0.18276028229016286 0.3216974972074493
-0.02791395697848925 0.1820904540468315 0.3248561147704767
-0.02846423211605803 0.18075054265524126 0.32593605577312096
-0.029014507253626823 0.1730314632730198 0.3170420191443859
-0.0295647823911956 0.1730779203103577 0.3204993478459342
-0.03011505752876438 0.16856355326132794 0.3174399487583562
-0.030665332666333173 0.15996768290092325 0.323739325241537
-0.03121560780390195 0.1561101464433527 0.32594522346408966
-0.031765882941470744 0.14267361605161238 0.3204336241085145
-0.03231615807903952 0.12382572204422354 0.30698943730599937
-0.0328664332166083 0.10757217821073477 0.29205698110836065
-0.033416708354177094 0.10244567330702853 0.28968965271090985
-0.03396698349174587 0.10254955136022556 0.29217856752048066
-0.034517258629314665 0.09575471640484498 0.2835465165597308
-0.035067533766883444 0.07815136359113685 0.26221306746921846
-0.035617808904452236 0.05131143069775505 0.21934924552584098
-0.036168084042021015 0.044313019541976 0.20368510267477352
-0.03671835917958979 0.027909514517314073 0.1661386410023751
-0.037268634317158586 0.023823000601826568 0.15446288561216084
-0.037818909454727365 0.020253423677714284 0.14314471921150787
-0.03836918459229615 0.01607327304520341 0.12031060587215335
-0.038919459729864936 0.0032821690864766233 0.05550983604748246
-0.03946973486743372 0.0028962895994546745 0.05329324491665745
-0.04002001000500251 0.0019110301427095885 0.04383097055531791
-0.04057028514257129 0.0012487644526368185 0.03504000428164871
-0.04112056028014007 0.00039317468346342777 0.019170494005177244
-0.04167083541770886 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.043871935967984 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.1 0.0 0.0
-0.1 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.043871935967984 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04167083541770886 0.0 0.0
-0.04112056028014007 0.00019360565806837978 0.01018305140756441
-0.04057028514257129 0.00020884224412881747 0.0
-0.04002001000500251 0.00039469372714530794 0.010405855308362391
-0.03946973486743372 0.00018726134637910545 0.01851821121284157
-0.038919459729864936 -0.000531194350111619 0.019108236221275682
-0.03836918459229615 0.008976119328868765 0.08506547850042875
-0.037818909454727365 0.00636155304199166 0.06403640604583995
-0.037268634317158586 0.0030262389666771083 0.07062691670887553
-0.03671835917958979 0.004162828567245985 0.07188517579261854
-0.036168084042021015 0.003425878198317748 0.10156555316779603
-0.035617808904452236 -0.006480766520029331 0.12265408859137046
-0.035067533766883444 0.004080378159891329 0.15469583928874794
-0.034517258629314665 -0.0016853972798485388 0.19017747787253064
-0.03396698349174587 -0.008037621203806168 0.2100042422833915
-0.033416708354177094 -0.026865773751775807 0.24412360698645125
-0.0328664332166083 -0.0317988636376363 0.27309560077864814
-0.03231615807903952 -0.02706748208126844 0.29483477471665737
-0.031765882941470744 -0.03229787183757023 0.3342456791768654
-0.03121560780390195 -0.036853475450751835 0.3646156647024647
-0.030665332666333173 -0.057322850636099695 0.3998623800676401
-0.03011505752876438 -0.0896595769084595 0.4173445106975512
-0.0295647823911956 -0.11103781232331182 0.4231883002442587
-0.029014507253626823 -0.12430833523257456 0.425270938763106
-0.02846423211605803 -0.15355544756396516 0.462258248961062
-0.02791395697848925 -0.18403458408866302 0.4976730337850421
-0.02736368184092046 -0.21114338980271383 0.5294490619273529
-0.02681340670335168 -0.22255036353663335 0.5598739393181206
-0.026263131565782902 -0.2478178056544468 0.5751897746220606
-0.02571285642821411 -0.28921966459640036 0.5955465172886578
-0.02516258129064533 -0.30444239213546614 0.6174648245223575
-0.024612306153076538 -0.3179884303961313 0.6270678540463936
-0.02406203101550776 -0.3447466681215666 0.6419527934727057
-0.023511755877938967 -0.36445500956170684 0.6490872174316471
-0.022961480740370188 -0.3889858645935585 0.6396440080640103
-0.02241120560280141 -0.4141655144953895 0.6669720467137001
-0.021860930465232617 -0.4458978657993858 0.6823061017330109
-0.02131065532766384 -0.4561252872711442 0.6659144480414683
-0.020760380190095046 -0.47219885484858776 0.6677178916401159
-0.020210105052526267 -0.49138314329934735 0.6854208153746831
-0.01965982991495749 -0.5015895493232816 0.6813987067787688
-0.019109554777388696 -0.5147338690991861 0.6778468865808741
-0.018559279639819917 -0.5267939523272674 0.6800803470276248
-0.018009004502251125 -0.5384101686750269 0.6942444518572431
-0.017458729364682346 -0.5571572647346577 0.7195547077299622
-0.016908454227113554 -0.5654508041905317 0.7370938151431758
-0.016358179089544775 -0.5812090313255719 0.7388147544443405
-0.015807903951975996 -0.5973768922764248 0.7513096236662125
-0.015257628814407204 -0.5972103854854615 0.7358056443973652
-0.014707353676838425 -0.6069415388908146 0.729296377219865
-0.014157078539269632 -0.6041827554737969 0.7167579565511292
-0.013606803401700854 -0.6118110727550914 0.7188409657103911
-0.013056528264132075 -0.6242223022163053 0.7221481919349065
-0.012506253126563283 -0.635137630604345 0.7345800312448497
-0.011955977988994504 -0.6537155947342067 0.7423756241919438
-0.011405702851425711 -0.6677620508349561 0.7558357047178023
-0.010855427713856933 -0.6738608272707927 0.7619255546120548
-0.010305152576288154 -0.6879856470240022 0.7641855582673296
-0.009754877438719362 -0.6979982761891351 0.7697120376648205
-0.009204602301150583 -0.711959935277973 0.7782465156766666
-0.00865432716358179 -0.7228818357868576 0.7774058312238359
-0.008104052026013012 -0.7163340629992955 0.7554317015667877
-0.007553776888444219 -0.7149406314178841 0.7419949261233709
-0.0070035017508754405 -0.728535781590272 0.7423486710894622
-0.006453226613306662 -0.7362763184042133 0.7279572530376748
-0.005902951475737869 -0.7425826827268599 0.7326623697815265
-0.005352676338169091 -0.7546474574737089 0.7399225601753393
-0.004802401200600298 -0.7576558702266176 0.7263371449286693
-0.004252126063031519 -0.7657922985123802 0.7164991300547416
-0.0037018509254627407 -0.7651691250750705 0.723532116769715
-0.003151575787893948 -0.7774132041208605 0.7119672426360293
-0.0026013006503251696 -0.7850280302298724 0.7196051095008852
-0.002051025512756377 -0.7983687144703757 0.7333051658662463
-0.0015007503751875984 -0.8222253739072113 0.7259629529833556
-0.0009504752376188058 -0.8204208403143193 0.7333644213185504
-0.00040020010005002715 -0.830171394857596 0.7372390634456278
0.0001500750375187515 -0.8289705373146198 0.7559027863480988
0.000700350175087544 -0.8385607394086836 0.8130931722069742
0.0012506253126563227 -0.9110319601738823 0.7723518780197566
0.0018009004502251152 -0.9546501462225182 0.7336164515615203
0.002351175587793894 -1.0012447684046684 0.699995240775688
0.0029014507253626726 -1.0404267792545205 0.693896713658683
0.003451725862931465 -1.083195733918713 0.6764247968077299
0.004002001000500244 -1.127610057031705 0.6562685723404961
0.004552276138069036 -1.1595769970747283 0.6435293094586834
0.005102551275637815 -1.1943166115857053 0.6358927248587275
0.0056528264132066075 -1.2270496965010858 0.6337849022761852
0.006203101550775386 -1.253744442573705 0.6257263311218163
0.006753376688344165 -1.2811329203367088 0.6217241205535862
0.007303651825912957 -1.3008601070136963 0.6039368853700322
0.007853926963481736 -1.3133138282253074 0.5548785519245782
0.008404202101050529 -1.3446165122705847 0.5423224802890844
0.008954477238619307 -1.3620529540721036 0.5268294945991385
0.009504752376188086 -1.3702176053437995 0.5161971958179734
0.010055027513756878 -1.3782850874817898 0.5090657815078399
0.010605302651325657 -1.3836731757639125 0.5239686920976391
0.01115557778889445 -1.3906022551617372 0.5113382536595255
0.011705852926463228 -1.3825824101763882 0.5008777832830872
0.012256128064032007 -1.370899197365225 0.49549275863772013
0.0128064032016008 -1.3629668639706598 0.4994611320529427
0.013356678339169578 -1.34616733696694 0.5255894271412058
0.01390695347673837 -1.3490194536723397 0.5373826746189961
0.01445722861430715 -1.3518222552753503 0.5318403911508466
0.015007503751875942 -1.3447707970281892 0.5271041759233447
0.01555777888944472 -1.3454477311676551 0.52557343457445
0.0161080540270135 -1.3429860252393948 0.5158971998265725
0.016658329164582292 -1.3322326030940226 0.5072741573803684
0.01720860430215107 -1.321544120961721 0.5068816989686307
0.017758879439719863 -1.311396974729309 0.48370860386310693
0.01830915457728864 -1.3036011397057825 0.45831571693796613
0.01885942971485742 -1.305117521329355 0.44620933725094564
0.019409704852426213 -1.303693995235602 0.4562058999335254
0.01995997998999499 -1.2942069648021237 0.45836786145087516
0.020510255127563784 -1.2909702079753993 0.4704093395609875
0.021060530265132563 -1.2939204123721992 0.4685951329259697
0.021610805402701355 -1.3015086424221185 0.4768980842299058
0.022161080540270134 -1.298967690770959 0.45251511109097164
0.022711355677838913 -1.2892843111455006 0.4317893497280364
0.023261630815407705 -1.2825270367562343 0.4321806799258144
0.023811905952976484 -1.2771605164207713 0.4335330532737139
0.024362181090545276 -1.2759014824310426 0.43382731542638653
0.024912456228114055 -1.273710733632711 0.4279443013854107
0.025462731365682834 -1.2651823000298155 0.41946983706922236
0.026013006503251612 -1.2555817930475288 0.4159760619434651
0.02656328164082042 -1.2432290501512788 0.41433227029115477
0.027113556778389197 -1.225083244632753 0.41452729503208174
0.027663831915957976 -1.2187176048005677 0.42444244090509786
0.028214107053526755 -1.217737152333709 0.4294085676749085
0.028764382191095533 -1.216317768481208 0.4229464701059285
0.02931465732866434 -1.2117851920051488 0.41012302659081673
0.02986493246623312 -1.209906027895548 0.39858265044584756
0.030415207603801897 -1.2055427931920377 0.3922706447485998
0.030965482741370676 -1.2042122457040216 0.38795773342506634
0.031515757878939454 -1.199920658173178 0.37974672352080097
0.03206603301650826 -1.1985899330591046 0.3713209414946775
0.03261630815407704 -1.1975534972851547 0.362292294363352
0.03316658329164582 -1.1896395367577295 0.3510295813714032
0.0337168584292146 -1.1858428179175566 0.34523116178395347
0.0342671335667834 -1.1824181381259609 0.33944534520569997
0.03481740870435218 -1.1828753830069163 0.33552155649974297
0.03536768384192096 -1.1851127005829596 0.33505487509164994
0.03591795897948974 -1.181651182956048 0.3356915803784333
0.03646823411705852 -1.1807763266000029 0.33874615636913313
0.037018509254627324 -1.1804401967201947 0.3421535984198809
0.0375687843921961 -1.1763712751847561 0.3391020745409857
0.03811905952976488 -1.1712979637727814 0.33101260496111967
0.03866933466733366 -1.167826096061938 0.32550986322149866
0.03921960980490244 -1.164866659762094 0.32164610172187824
0.039769884942471245 -1.1628806828680986 0.3157269423578567
0.040320160080040024 -1.1580803927256231 0.30517154084744114
0.0408704352176088 -1.1518305937721223 0.2934974310434403
0.04142071035517758 -1.1496593807382007 0.2850722292326653
0.04197098549274636 -1.1509105514137372 0.27782074692237485
0.042521260630315166 -1.1549743202422464 0.2732911603443566
0.043071535767883945 -1.1596999935737657 0.27287098897600087
0.043621810905452724 -1.1644805756527918 0.27810412983869603
0.0441720860430215 -1.1667871220141466 0.28428080971630076
0.04472236118059028 -1.169511811772721 0.2972409357660579
0.04527263631815909 -1.1759325746188758 0.31742719292046473
0.045822911455727866 -1.180866939046687 0.3342799907508361
0.046373186593296645 -1.1859073882551099 0.3457589416534946
0.04692346173086542 -1.1866395952336277 0.34971237635222424
0.0474737368684342 -1.1878555696554314 0.35027738709583867
0.04802401200600301 -1.1877838193884962 0.35167695003996374
0.04857428714357179 -1.1879422607751393 0.3505174163216013
0.049124562281140566 -1.1893978214875878 0.34931200324459855
0.049674837418709344 -1.1902333597687615 0.34735066192107333
0.05022511255627815 -1.1903206953336989 0.3437961281909449
0.05077538769384693 -1.188458347825919 0.34040804741983616
0.05132566283141571 -1.1866970231030722 0.3384300568410276
0.05187593796898449 -1.1838516581003384 0.3337723919082917
0.052426213106553265 -1.1795088114804153 0.3274313242427294
0.05297648824412207 -1.1747514132259524 0.32083508911618314
0.05352676338169085 -1.1698069235605786 0.31631381534734254
0.05407703851925963 -1.1638442386681132 0.3105743939305341
0.05462731365682841 -1.1610705249894955 0.30432716365507845
0.05517758879439719 -1.1616378651508108 0.2988996693334594
0.05572786393196599 -1.161664594512818 0.29322443131539905
0.05627813906953477 -1.1600894394805716 0.2892317526148095
0.05682841420710355 -1.1586658148821973 0.2868661529293189
0.05737868934467233 -1.156476904488886 0.2891143307863487
0.05792896448224111 -1.151641355145649 0.29086814068761774
0.058479239619809914 -1.1452041978037333 0.29150936855854387
0.05902951475737869 -1.1332568624335513 0.2907947062832257
0.05957978989494747 -1.119284494416264 0.28906048098699083
0.06013006503251625 -1.1067059761410918 0.2897304417598099
0.06068034017008503 -1.0944882918376417 0.2914799220837305
0.061230615307653835 -1.0847211981059586 0.29493425803525863
0.061780890445222614 -1.0758169106880564 0.2977700116164316
0.06233116558279139 -1.0653913530403767 0.29745135184271965
0.06288144072036017 -1.0525258510295246 0.292532754666462
0.06343171585792895 -1.0412051483161628 0.286571133159296
0.06398199099549776 -1.0314839304108632 0.28115109203254063
0.06453226613306653 -1.0224451467427846 0.2785644308742425
0.06508254127063531 -1.0142623050844035 0.27678352152957747
0.06563281640820409 -1.0058578036935575 0.27583723470162985
0.0661830915457729 -0.9972686361515435 0.2763428006240599
0.06673336668334168 -0.9886620035681924 0.27825874591540334
0.06728364182091046 -0.9807795556888587 0.280878481482794
0.06783391695847923 -0.9735469076996179 0.2817986582695349
0.06838419209604801 -0.9673486594090777 0.28059843770990567
0.06893446723361682 -0.9625179274664145 0.27688875870349394
0.0694847423711856 -0.9588097559391986 0.2736297471424661
0.07003501750875438 -0.9558251005650343 0.27228525985853613
0.07058529264632316 -0.9529243846180415 0.2742948898321287
0.07113556778389193 -0.948955283233502 0.27813261566090797
0.07168584292146074 -0.944172419872509 0.28238621050848906
0.07223611805902952 -0.9384707148775492 0.2855563123204904
0.0727863931965983 -0.9319812960387404 0.2867638581294346
0.07333666833416708 -0.9268390590313494 0.2884056271061851
0.07388694347173586 -0.9211334327198121 0.2896629748269503
0.07443721860930466 -0.9173979189509294 0.29136659104313883
0.07498749374687344 -0.9145209188081991 0.29373264636502794
0.07553776888444222 -0.9117513046181541 0.29572707645537555
0.076088044022011 -0.9095896690417232 0.2970380768567009
0.07663831915957978 -0.908720033006835 0.29693443046985796
0.07718859429714858 -0.9094700060401953 0.29616452528277115
0.07773886943471736 -0.9111067870746504 0.2934990619094834
0.07828914457228614 -0.914388674062995 0.2890918933339561
0.07883941970985492 -0.9187508782741571 0.28574648005116493
0.0793896948474237 -0.9220458813125335 0.2845762226719522
0.0799399699849925 -0.925033086021896 0.28415699064518257
0.08049024512256128 -0.9259898331878008 0.2825357774395789
0.08104052026013006 -0.9244793059795469 0.2808813857619263
0.08159079539769884 -0.9206182099032274 0.2777108368072546
0.08214107053526765 -0.9174172211087046 0.27567107190998025
0.08269134567283642 -0.9140260897271423 0.27352855297111867
0.0832416208104052 -0.9112821219036187 0.27197379320328374
0.08379189594797398 -0.9091380333193072 0.27114923448927336
0.08434217108554276 -0.9072709931824664 0.26939966583972347
0.08489244622311157 -0.9058634263016535 0.266489720730786
0.08544272136068035 -0.9064802089004877 0.26451436457285116
0.08599299649824912 -0.908245440213614 0.2643839457664751
0.0865432716358179 -0.9101627930779909 0.2660986376916539
0.08709354677338668 -0.9115811054962698 0.2699573838606217
0.08764382191095549 -0.912132964305903 0.2734827046335497
0.08819409704852427 -0.9117584954653645 0.27541990952711976
0.08874437218609305 -0.9103997308800049 0.2740351806274931
0.08929464732366182 -0.9111827394618299 0.2726599661865591
0.0898449224612306 -0.9125847008481947 0.2690384163545655
0.09039519759879941 -0.9141840302859584 0.26521887359680146
0.09094547273636819 -0.9167791874148941 0.26091984247433386
0.09149574787393697 -0.9179983076582942 0.2576310975226901
0.09204602301150575 -0.9166033411906105 0.25468948649475714
0.09259629814907452 -0.9134880910405127 0.25206581265461186
0.09314657328664333 -0.9100475142141985 0.25147931796264683
0.09369684842421211 -0.9070626000457899 0.25207151465543015
0.09424712356178089 -0.9045512715651528 0.253364927344259
0.09479739869934967 -0.902203183711151 0.25518140240982373
0.09534767383691845 -0.9002691922921158 0.2568812150880743
0.09589794897448725 -0.8985726113759087 0.2580088718095471
0.09644822411205603 -0.8954533018508034 0.2582338797193608
0.09699849924962481 -0.8931985459382239 0.2571829957290913
0.09754877438719359 -0.8904602154331387 0.2554044761866323
0.0980990495247624 -0.8878983860132268 0.2534125781588581
0.09864932466233117 -0.8859979528850384 0.2521838296357071
0.09919959979989995 -0.8854463588877448 0.25472366188280154
0.09974987493746873 -0.8846163337942453 0.25545510695437396
0.10030015007503751 -0.881363031494225 0.2516192980103021
0.10085042521260631 -0.8860879728719966 0.24560823457770503
0.1014007003501751 -0.8841578099337143 0.24703953767777084
0.10195097548774387 -0.8760714276015629 0.246070159264792
0.10250125062531265 -0.868434169004412 0.24265704931150633
0.10305152576288143 -0.8666863118381285 0.237476576487626
0.10360180090045024 -0.8745725276883017 0.22989584684703543
0.10415207603801901 -0.8841805268344544 0.23310927779113919
0.1047023511755878 -0.8892160260759775 0.24444115417278633
0.10525262631315657 -0.8885931881035962 0.2514617997686669
0.10580290145072535 -0.886957194090834 0.25050368980879417
0.10635317658829416 -0.8880499653879667 0.24635174226769557
0.10690345172586294 -0.8902317506658913 0.24416157955253748
0.10745372686343171 -0.885778905708227 0.24193563492448455
0.1080040020010005 -0.8794469249574807 0.24063846970088582
0.10855427713856927 -0.8775311385638981 0.2359716758284172
0.10910455227613808 -0.8752503556548743 0.23258419419252546
0.10965482741370686 -0.8724504021189058 0.23017303533391315
0.11020510255127564 -0.8698959325069788 0.22826373984204304
0.11075537768884441 -0.8680783396001266 0.22706203339310155
0.11130565282641322 -0.8651482095474197 0.22762285692753573
0.111855927963982 -0.8601318710600245 0.22856167853158083
0.11240620310155078 -0.8684491297315952 0.22566717880350018
0.11295647823911956 -0.8837541248432986 0.22026665362232423
0.11350675337668834 -0.900655110474032 0.22129493535868092
0.11405702851425714 -0.9123007433199559 0.23280795042634708
0.11460730365182592 -0.9074066402831825 0.22871252539737363
0.1151575787893947 -0.8980544464418923 0.21304628775485882
0.11570785392696348 -0.8999054227773624 0.20290573588256233
0.11625812906453226 -0.9036107587366108 0.20351952197570086
0.11680840420210106 -0.9040089043103571 0.20367201058350212
0.11735867933966984 -0.8996894847866324 0.20436913148210553
0.11790895447723862 -0.8918643401537398 0.20736783536568631
0.1184592296148074 -0.8827284185293257 0.20839214277783635
0.11900950475237618 -0.8773909849537969 0.2077600479796928
0.11955977988994498 -0.8749879753357488 0.20981818754100065
0.12011005502751376 -0.8702021957621294 0.21185502915420873
0.12066033016508254 -0.8625997494969276 0.21217320392958652
0.12121060530265132 -0.857002740464558 0.21541249077112967
0.1217608804402201 -0.8506015765582617 0.21602980846141429
0.1223111555777889 -0.8446815668710408 0.2171176483957893
0.12286143071535768 -0.8390857890901638 0.21856377786814832
0.12341170585292646 -0.8357544435219775 0.21946574383976153
0.12396198099049524 -0.8343378603214612 0.21860789629769023
0.12451225612806402 -0.8342664258189664 0.2154401754947099
0.12506253126563283 -0.8330007776279703 0.2102902677569733
0.1256128064032016 -0.8333861772135307 0.20419792123095423
0.12616308154077038 -0.8331010910465558 0.19985178737974071
0.12671335667833916 -0.8337331574680104 0.196682269031193
0.12726363181590797 -0.8329755379895492 0.1930074215769331
0.12781390695347675 -0.833866802627955 0.18909859576326618
0.12836418209104553 -0.8382142329991507 0.1852568499936963
0.1289144572286143 -0.8462157071554566 0.18283432486685175
0.12946473236618308 -0.8525642123014237 0.18277180991248285
0.1300150075037519 -0.8531559238204764 0.18461230851357424
0.13056528264132067 -0.8442571327550351 0.18309004396532108
0.13111555777888945 -0.8353441804682217 0.1817621284854951
0.13166583291645823 -0.8393554013528921 0.18290537542690388
0.132216108054027 -0.8448693000085796 0.18544494704131492
0.1327663831915958 -0.8476676683708587 0.1872341865467123
0.1333166583291646 -0.8490474651051858 0.18844791086987805
0.13386693346673337 -0.8484145757461956 0.18872895616843177
0.13441720860430215 -0.8473378732797372 0.18862598932224683
0.13496748374187093 -0.8452893137149876 0.1877539336375185
0.13551775887943973 -0.8449938272604418 0.186856822416939
0.1360680340170085 -0.8467527966492455 0.18844962011212493
0.1366183091545773 -0.8476783430369503 0.18987990886658943
0.13716858429214607 -0.8451016631899843 0.19060529636774076
0.13771885942971485 -0.8398446575293108 0.1900503127332451
0.13826913456728365 -0.8342025907792363 0.18751076335451997
0.13881940970485243 -0.8304881343823681 0.18791448376061798
0.1393696848424212 -0.8295461559652646 0.1891537360471044
0.13991995997999 -0.8310717335500598 0.19202127501453073
0.14047023511755877 -0.8352098435962966 0.1950213384897184
0.14102051025512757 -0.8379069836058405 0.1961551096419685
0.14157078539269635 -0.8394163249493699 0.19560550740900268
0.14212106053026513 -0.8357427160798572 0.19125881925783683
0.1426713356678339 -0.8292196882676093 0.18609334681308068
0.14322161080540272 -0.8213100462169123 0.1807930403872984
0.1437718859429715 -0.8138702087850759 0.17648075839905897
0.14432216108054027 -0.8084630667657356 0.17349669060872625
0.14487243621810905 -0.803739950884062 0.17154185885660872
0.14542271135567783 -0.7998975763161836 0.17039850057010866
0.14597298649324664 -0.79654304686647 0.16982732436478704
0.14652326163081542 -0.7936568457471004 0.1699534451769497
0.1470735367683842 -0.7904206903645071 0.1706784523890535
0.14762381190595297 -0.7864354028687024 0.17150545694053906
0.14817408704352175 -0.7827342725749905 0.1720745692732054
0.14872436218109056 -0.7790628289443117 0.17282244382382217
0.14927463731865934 -0.7775941856724058 0.17230819205331535
0.14982491245622812 -0.7795025312506493 0.1701174607199808
0.1503751875937969 -0.7824335475571196 0.16774892897595262
0.15092546273136567 -0.7853557575530493 0.16547470536475123
0.15147573786893445 -0.7878110432183008 0.16340242847885475
0.15202601300650323 -0.7896877331500168 0.1615103494642882
0.15257628814407206 -0.7910718908617073 0.15976194198869414
0.15312656328164084 -0.7918914331670923 0.15825216128068303
0.15367683841920962 -0.7924397104067812 0.15694821349524288
0.1542271135567784 -0.7925778215803642 0.15593585505304494
0.15477738869434718 -0.7922488278733345 0.1547856005337169
0.15532766383191596 -0.7911204348058334 0.15407446041034806
0.15587793896948474 -0.789808242353908 0.15389252383971316
0.15642821410705351 -0.7884062078832363 0.1533284009921835
0.1569784892446223 -0.7873088794335237 0.1526643433644237
0.15752876438219107 -0.7854896315030714 0.1525608051085156
0.1580790395197599 -0.7834434292399488 0.15237689702469437
0.15862931465732868 -0.7811096416262028 0.15252400507364464
0.15917958979489746 -0.7786300668476848 0.15267198511452215
0.15972986493246624 -0.7762646138715272 0.15282686755754177
0.16028014007003502 -0.7743190868337166 0.15295794619509157
0.1608304152076038 -0.7728288863749685 0.15281925747812658
0.16138069034517258 -0.7723032229436557 0.15264016364748179
0.16193096548274136 -0.77261607774191 0.15234767573747485
0.16248124062031014 -0.7737328015385729 0.15173857516430042
0.16303151575787891 -0.7750420981332202 0.1514204867943353
0.16358179089544775 -0.7762308792216522 0.15104148099996317
0.16413206603301653 -0.777213841367024 0.15036107308962007
0.1646823411705853 -0.778189794864892 0.1496710729382307
0.16523261630815408 -0.7787780371205146 0.14883243644860214
0.16578289144572286 -0.7793111277205979 0.1480131914376835
0.16633316658329164 -0.7795325364570116 0.14710540522830176
0.16688344172086042 -0.7796788097415286 0.14619399920466103
0.1674337168584292 -0.7797704055091519 0.14528725957746805
0.16798399199599798 -0.7797646131311524 0.1444116351016051
0.1685342671335668 -0.7797931382616858 0.14363006244062793
0.1690845422711356 -0.7797625119994063 0.14312627328558616
0.16963481740870437 -0.7794448263389675 0.14270410566100622
0.17018509254627315 -0.778016773750849 0.14197238226906972
0.17073536768384193 -0.7764791085015355 0.14123866253162076
0.1712856428214107 -0.7753032728266088 0.14080319573405858
0.17183591795897948 -0.7742626586419815 0.1403870974188574
0.17238619309654826 -0.7732858192176606 0.14003429254234964
0.17293646823411704 -0.7727884300854123 0.13980455687269774
0.17348674337168582 -0.772295452529126 0.13961917441995889
0.17403701850925465 -0.7718963604799082 0.13953255672389206
0.17458729364682343 -0.771600623142181 0.13952901638046036
0.1751375687843922 -0.7714674535357458 0.13950598180728013
0.175687843921961 -0.7716076060705812 0.1395266885726451
0.17623811905952977 -0.7719476628328097 0.13959976519303605
0.17678839419709855 -0.7724409400108171 0.1397081142114507
0.17733866933466733 -0.7729679478516333 0.13988438233296482
0.1778889444722361 -0.7735904193873678 0.139724912809068
0.17843921960980488 -0.7737183345903694 0.13937005685132253
0.17898949474737366 -0.7737490408642929 0.13884545889659
0.1795397698849425 -0.774475029076863 0.13864197924406468
0.18009004502251127 -0.7752197044926836 0.1384594768816273
0.18064032016008005 -0.7755149604776786 0.1385596151417216
0.18119059529764883 -0.7757662898193463 0.13855450274971837
0.1817408704352176 -0.7757924162958514 0.13864241195502086
0.1822911455727864 -0.7754618088269777 0.13881286442395216
0.18284142071035517 -0.7750887168264544 0.13900315621957343
0.18339169584792395 -0.7745952084784471 0.13921782007090125
0.18394197098549273 -0.774071086401768 0.13945701410814526
0.18449224612306156 -0.7736290782208195 0.13969277210844885
0.18504252126063034 -0.7733746358381569 0.1398834891114778
0.18559279639819912 -0.7731631220499853 0.1402681673147599
0.1861430715357679 -0.7731089272752252 0.1404969377441413
0.18669334667333667 -0.7729803921339878 0.1408621956238138
0.18724362181090545 -0.7728027590536535 0.14129771987507916
0.18779389694847423 -0.7723930184248766 0.1415702991578219
0.188344172086043 -0.7722398628744105 0.14170836382647653
0.1888944472236118 -0.772155453506581 0.14186623719982933
0.18944472236118057 -0.772266121349289 0.1420020718542472
0.1899949974987494 -0.7723452264164078 0.14220687768359647
0.19054527263631818 -0.7724752664536016 0.1424024579722902
0.19109554777388696 -0.7725872287608823 0.14260661655915735
0.19164582291145574 -0.7727059912087219 0.1428205066650562
0.19219609804902452 -0.7728776190411066 0.143034636646714
0.1927463731865933 -0.7730835903093584 0.14324575156462527
0.19329664832416207 -0.7732960549679546 0.14347874202798563
0.19384692346173085 -0.7735250994155916 0.14371767230703097
0.19439719859929963 -0.7738335253162048 0.14398344214579278
0.1949474737368684 -0.7739421654023159 0.14404006153669316
0.19549774887443724 -0.7738210513011654 0.14452454962247166
0.19604802401200602 -0.7734635629056351 0.14494281332651804
0.1965982991495748 -0.7732215379931457 0.14569734293358502
0.19714857428714358 -0.7728361737067103 0.14574167667056342
0.19769884942471236 -0.7726563780136082 0.14574531600461357
0.19824912456228114 -0.7725634682948627 0.14575483733925587
0.19879939969984992 -0.7725355535799882 0.14581754865806182
0.1993496748374187 -0.7725257618337402 0.1458792740317508
0.19989994997498747 -0.7724861900548937 0.1459457220893377
0.2004502251125563 -0.7724164373166587 0.14602302642826093
0.20100050025012509 -0.772335123961906 0.14611172584449453
0.20155077538769386 -0.7722690044767969 0.14619528670078685
0.20210105052526264 -0.7723011859181704 0.14619688685752877
0.20265132566283142 -0.7723445321983674 0.14620150802635531
0.2032016008004002 -0.7724519287028829 0.14621554092825573
0.20375187593796898 -0.7726804248740518 0.14624207053213925
0.20430215107553776 -0.7729486515655797 0.14640919611956568
0.20485242621310654 -0.7730329050273836 0.14659095656457852
0.20540270135067532 -0.7727580970733832 0.14723543062224315
0.20595297648824415 -0.7723983915322999 0.1477163764392818
0.20650325162581293 -0.7720431846599255 0.14820365614233896
0.2070535267633817 -0.7716873600251365 0.14816289370152716
0.20760380190095049 -0.7713704275146229 0.14819861104499432
0.20815407703851926 -0.7711984951548373 0.14821862449448875
0.20870435217608804 -0.7712541955550252 0.1481119430324101
0.20925462731365682 -0.7712810761291092 0.14797299626515303
0.2098049024512256 -0.7712594780273944 0.1478002445135369
0.21035517758879438 -0.7713427237360334 0.14753880729298646
0.21090545272636316 -0.7714184465089273 0.14727361864712984
0.211455727863932 -0.7715239999648799 0.14697008220331823
0.21200600300150077 -0.7717455101612302 0.14659523752229137
0.21255627813906955 -0.7719783125483626 0.14625222841638702
0.21310655327663833 -0.7723441030525658 0.14594010173205796
0.2136568284142071 -0.7727548017378437 0.14579735630184495
0.21420710355177588 -0.7731043683085518 0.14547461789988614
0.21475737868934466 -0.7732563514204204 0.14511818943311358
0.21530765382691344 -0.7730569270883227 0.1446544803596313
0.21585792896448222 -0.7728249452504291 0.14427995598543703
0.21640820410205105 -0.7724292239300119 0.1439662921712637
0.21695847923961983 -0.7721634329887365 0.14372793087494773
0.2175087543771886 -0.7719482105702775 0.14349489751710587
0.2180590295147574 -0.7719619862549587 0.14320576188273273
0.21860930465232617 -0.7720528268132354 0.142846740524929
0.21915957978989495 -0.7721248197208125 0.14250613782029886
0.21970985492746373 -0.7721926067520684 0.1421254121940609
0.2202601300650325 -0.7722610263930592 0.1417343297658282
0.22081040520260128 -0.7723253087374183 0.1413734666621771
0.22136068034017006 -0.7724266244919075 0.14101561625981937
0.2219109554777389 -0.7725299823361637 0.1406836037300379
0.22246123061530768 -0.7726486294023627 0.14038613795304364
0.22301150575287645 -0.7728289841764457 0.1402357810257769
0.22356178089044523 -0.7730165611786153 0.14019066722965165
0.224112056028014 -0.7730991437144885 0.140152810351339
0.2246623311655828 -0.7727441202271238 0.14001944095122018
0.22521260630315157 -0.7721954604455672 0.13971382574024385
0.22576288144072035 -0.771596731950036 0.13942383856016477
0.22631315657828913 -0.7710758042787436 0.13913285434465694
0.2268634317158579 -0.7707010869104429 0.1388840263525976
0.22741370685342674 -0.770463969862334 0.13865511543117426
0.22796398199099552 -0.7704332336278396 0.138433461071979
0.2285142571285643 -0.7704568409620539 0.13820045831306796
0.22906453226613308 -0.7704660982763898 0.1379802365665955
0.22961480740370185 -0.7705053912891797 0.13773894358826916
0.23016508254127063 -0.7705523567923993 0.13749256125857812
0.2307153576788394 -0.7706310340040864 0.13723550446808655
0.2312656328164082 -0.7707838236335518 0.13694014556199874
0.23181590795397697 -0.7709394349154778 0.13665337260066654
0.2323661830915458 -0.7711516238225941 0.13642422924820485
0.23291645822911458 -0.7714436462238611 0.1363252282623133
0.23346673336668336 -0.7717774011320109 0.13631767223706465
0.23401700850425214 -0.771990169044211 0.1363808760205466
0.23456728364182092 -0.771766117412517 0.13661278654261935
0.2351175587793897 -0.771397248008798 0.1366311995962576
0.23566783391695847 -0.770920092673151 0.13651336096827515
0.23621810905452725 -0.7706120625846039 0.13604915053569455
0.23676838419209603 -0.7703798686481432 0.13571773100048126
0.2373186593296648 -0.7703447923027544 0.1354686621807551
0.23786893446723364 -0.7704722725177507 0.13522760350187324
0.23841920960480242 -0.7705898690553128 0.13498356956105037
0.2389694847423712 -0.7706790298779909 0.13475948755112682
0.23951975987993998 -0.7707535047733884 0.13457849735349714
0.24007003501750876 -0.7708284664687339 0.13438779453416472
0.24062031015507754 -0.7709403490243772 0.1341775409925731
0.24117058529264632 -0.7710898828651059 0.1339602533274691
0.2417208604302151 -0.7712503145826574 0.13374153244868298
0.24227113556778387 -0.7714729587038219 0.13358961411482936
0.24282141070535265 -0.7717484477896028 0.13352302445124883
0.2433716858429215 -0.7720679945343927 0.1335479272407538
0.24392196098049027 -0.7721930746903471 0.13368580490048612
0.24447223611805904 -0.7718263936913214 0.13400971986820104
0.24502251125562782 -0.7714128629038842 0.1341384738222934
0.2455727863931966 -0.7708442410407963 0.13408503031695648
0.24612306153076538 -0.7705040514129817 0.13381239124064936
0.24667333666833416 -0.770174584336921 0.1336293575305569
0.24722361180590294 -0.7700357558419431 0.13346293178591265
0.24777388694347172 -0.7700636945227306 0.13322516250403763
0.24832416208104055 -0.77007078376735 0.1329850128179962
0.24887443721860933 -0.7700887483647788 0.13271400157101468
0.2494247123561781 -0.7700962476894144 0.13243323023497902
0.2499749874937469 -0.7701023708143315 0.13216990706986087
0.2505252626313157 -0.7701786270887819 0.13191694285344485
0.25107553776888447 -0.7703140347393433 0.1316240492069938
0.25162581290645325 -0.7704492484275539 0.13133720896104853
0.25217608804402203 -0.7706283323520278 0.13111717169616988
0.2527263631815908 -0.7708805834670084 0.13098270863257777
0.2532766383191596 -0.7710651237542344 0.13085684121742414
0.25382691345672836 -0.7709722991550358 0.13080228845098546
0.25437718859429714 -0.7704324399145662 0.1307613976021506
0.2549274637318659 -0.769926153770404 0.13065371033974857
0.2554777388694347 -0.7693973205849765 0.13030002972034743
0.2560280140070035 -0.7690859256051843 0.12983405547189983
0.25657828914457226 -0.7687878907242895 0.12945610611701547
0.25712856428214104 -0.7687269938136942 0.12909186034903639
0.2576788394197098 -0.7687082141896714 0.12873190638754084
0.2582291145572786 -0.7686776506019778 0.12836126118170618
0.2587793896948474 -0.7686527050840242 0.12799163498345728
0.25932966483241626 -0.7685656724371995 0.12767644377720075
0.25987993996998504 -0.7684823803230753 0.12736209598937961
0.2604302151075538 -0.7684683369480729 0.12705521597744943
0.2609804902451226 -0.7684464029518823 0.12676672215626622
0.2615307653826914 -0.7684450387555901 0.12653552273112534
0.26208104052026016 -0.7684933494574925 0.12637003717476578
0.26263131565782893 -0.7685629403206578 0.12629295460890033
0.2631815907953977 -0.7685821100416256 0.12622683240512725
0.2637318659329665 -0.7681205842215584 0.1262821201099403
0.26428214107053527 -0.7675067662021938 0.12644523585416578
0.26483241620810405 -0.7668423789242205 0.12650591173884315
0.2653826913456728 -0.7663057836514743 0.12634926043842248
0.2659329664832416 -0.7658214545242702 0.1261165117318613
0.2664832416208104 -0.7654292481160209 0.12587809074805653
0.26703351675837916 -0.7652421945852494 0.12562994843742903
0.26758379189594794 -0.7651115423134885 0.1253573306115087
0.2681340670335167 -0.7649711111099692 0.1250406387644633
0.2686843421710855 -0.7648382422942317 0.12472463591576756
0.2692346173086543 -0.7646951744982717 0.12441850969996773
0.26978489244622317 -0.7645874179901404 0.12411604211453839
0.27033516758379195 -0.7645496252589511 0.12380934337356417
0.2708854427213607 -0.7645259115278429 0.12350441600907694
0.2714357178589295 -0.7645408709640924 0.12325127378244712
0.2719859929964983 -0.7646281725578364 0.12308477793520417
0.27253626813406706 -0.764699465935846 0.12294872918905317
0.27308654327163584 -0.7646666153817978 0.12290879716219956
0.2736368184092046 -0.7640535467663432 0.12291385378100847
0.2741870935467734 -0.7633593056095156 0.12301025453375271
0.2747373686843422 -0.7625334812874892 0.122892257904806
0.27528764382191095 -0.7619892828514883 0.12260199193069796
0.27583791895947973 -0.7615216043453169 0.12226284066294094
0.2763881940970485 -0.7611983271989585 0.12191396269709799
0.2769384692346173 -0.7610671147325337 0.12156280420146617
0.27748874437218607 -0.7609654051791309 0.1211920961767974
0.27803901950975485 -0.7608943841642478 0.12079795334998442
0.2785892946473236 -0.7608467609863786 0.12043043376060561
0.2791395697848924 -0.7608109569740802 0.12006008559467599
0.2796898449224612 -0.7607968943135484 0.11967834909590311
0.2802401200600301 -0.7608571436280032 0.11930157670129553
0.28079039519759885 -0.7609171294002051 0.11893316769740497
0.28134067033516763 -0.7610008942034256 0.11862756213192018
0.2818909454727364 -0.761156218174588 0.1184253242888661
0.2824412206103052 -0.7612617882523751 0.1180953923839629
0.28299149574787397 -0.7612326590536407 0.1180102622757476
0.28354177088544275 -0.7604901320670554 0.11795500172606539
0.2840920460230115 -0.7597924084402196 0.11797498471733567
0.2846423211605803 -0.7590008250743809 0.11776106484512919
0.2851925962981491 -0.7586277965886319 0.11748535136467568
0.28574287143571786 -0.7582318123420517 0.11720482106470426
0.28629314657328664 -0.7580278406147931 0.11693734207454173
0.2868434217108554 -0.7580081491410652 0.11667876992558951
0.2873936968484242 -0.7579832254598783 0.11640747882233794
0.287943971985993 -0.7579943796390504 0.11615047907349421
0.28849424712356175 -0.7580050242073262 0.11593792585035174
0.28904452226113053 -0.7580173808325248 0.11572396836264068
0.2895947973986993 -0.7581038648062757 0.11551722461818169
0.2901450725362681 -0.758243935601577 0.11532776351168667
0.29069534767383687 -0.7583806347385972 0.11515780838639905
0.29124562281140576 -0.7585563766812382 0.11501759485297079
0.29179589794897454 -0.7587837385882149 0.11490880212049957
0.2923461730865433 -0.7589707906065192 0.11463148415561876
0.2928964482241121 -0.7588448381589259 0.11421542565756726
0.2934467233616809 -0.758298981316081 0.11344277677793524
0.29399699849924965 -0.7578421809336638 0.11290101956458128
0.29454727363681843 -0.7573141444312075 0.11242775265755908
0.2950975487743872 -0.7568883405242006 0.11228791081637302
0.295647823911956 -0.756425353118909 0.1121425151081551
0.29619809904952477 -0.7561475110580989 0.11204953590055643
0.29674837418709354 -0.755981025234992 0.1119532213768803
0.2972986493246623 -0.7558022198466503 0.1118581722417697
0.2978489244622311 -0.7556326729613272 0.11176270942640623
0.2983991995997999 -0.7554732849439684 0.11168191581157706
0.29894947473736866 -0.7553046951827063 0.11160079603072023
0.29949974987493744 -0.7551924513707452 0.11151603953058409
0.3000500250125062 -0.755149396214156 0.11142989485488346
0.300600300150075 -0.7550952413155724 0.11137729150123128
0.3011505752876438 -0.7551002535184504 0.11138044595916356
0.30170085042521266 -0.7551141971227715 0.11125681921024982
0.30225112556278144 -0.7550846705713369 0.11084306303790883
0.3028014007003502 -0.7547508266297323 0.11061211915994579
0.303351675837919 -0.7539966405683903 0.11050557306602454
0.3039019509754878 -0.7533440300073845 0.11062187078261412
0.30445222611305656 -0.7526612880879654 0.11029438400652922
0.30500250125062534 -0.7522862530516409 0.11005935782416205
0.3055527763881941 -0.7518856355019895 0.10987336362521606
0.3061030515257629 -0.7516912860078417 0.10970164247573956
0.30665332666333167 -0.7516472217062523 0.10945422062337455
0.30720360180090045 -0.7515848003083628 0.10923997143399095
0.30775387693846923 -0.7515482121224618 0.10902554516053951
0.308304152076038 -0.751511006171129 0.10881530101937864
0.3088544272136068 -0.7514795142230551 0.10859842720441772
0.30940470235117556 -0.7515313681316768 0.10835786359677346
0.30995497748874434 -0.7515983097171725 0.10816567565768123
0.3105052526263131 -0.7516877927783207 0.10799968734938904
0.3110555277638819 -0.7518513467076382 0.10792859827736043
0.3116058029014507 -0.7519825138442869 0.10775431649603753
0.31215607803901957 -0.7519879841591164 0.10697369086894432
0.31270635317658835 -0.7514178210504571 0.10672120023182625
0.3132566283141571 -0.7507380116688528 0.10656330907968409
0.3138069034517259 -0.7500940207908862 0.10687585846254945
0.3143571785892947 -0.7496298152987207 0.10650920836498723
0.31490745372686346 -0.7492340745750486 0.10632691810306315
0.31545772886443224 -0.7489107083180198 0.10610974320584075
0.316008004002001 -0.7488661281310214 0.10585966502208483
0.3165582791395698 -0.7488617604459672 0.1055844259778216
0.3171085542771386 -0.7488668234203216 0.10529622200863646
0.31765882941470736 -0.7489370127806402 0.10498903285540244
0.31820910455227613 -0.7490185442145054 0.1046689858908243
0.3187593796898449 -0.7491049950183691 0.10435929424739797
0.3193096548274137 -0.749298346453665 0.10404395765190498
0.31985992996498247 -0.749516024762328 0.10378602741335664
0.32041020510255125 -0.7497582699868954 0.10363149578896066
0.32096048024012 -0.7500791315382335 0.10361547191181113
0.3215107553776888 -0.7503905497741722 0.10350152682257188
0.3220610305152576 -0.7506008860609451 0.10299533841752936
0.3226113056528265 -0.7502459572636151 0.10262750648790082
0.32316158079039525 -0.749845079700922 0.10234751951107546
0.32371185592796403 -0.7494192712356895 0.1024573260338358
0.3242621310655328 -0.7490990688434155 0.10222479183922964
0.3248124062031016 -0.7487785887540293 0.10204752395416918
0.32536268134067037 -0.7485352186321181 0.10188775597687445
0.32591295647823915 -0.7484777813176214 0.10170532931481026
0.3264632316158079 -0.7484472350436115 0.10151108944969714
0.3270135067533767 -0.7484200485147858 0.10132899360482889
0.3275637818909455 -0.7484039665819776 0.1011431491883794
0.32811405702851426 -0.7483902645512782 0.10096064027132465
0.32866433216608304 -0.7484039481592644 0.10078027106407283
0.3292146073036518 -0.748515724394111 0.10058602391046839
0.3297648824412206 -0.7486332649473306 0.10045074244088827
0.3303151575787894 -0.7488069991371297 0.10048005651424581
0.33086543271635815 -0.7490687788341547 0.10073765290648527
0.33141570785392693 -0.7493251075461796 0.10089375402577043
0.3319659829914957 -0.7493258111641941 0.1004106912844146
0.3325162581290645 -0.7488150713391587 0.10016456651616869
0.33306653326663327 -0.7482790773497864 0.0998374393268151
0.33361680840420216 -0.7477907867045175 0.10008074889035619
0.33416708354177094 -0.7473557308179433 0.09986638838403739
0.3347173586793397 -0.7469279185110904 0.09979221346090002
0.3352676338169085 -0.7465961410160833 0.0997445993132738
0.3358179089544773 -0.7464728769665591 0.09967604636155364
0.33636818409204605 -0.7463644818597484 0.09958569855186454
0.33691845922961483 -0.7462578993872849 0.09952648373833192
0.3374687343671836 -0.7462104930722215 0.09944986899759457
0.3380190095047524 -0.7461662443923736 0.09936697155665296
0.33856928464232117 -0.7461945893784241 0.0992772329144728
0.33911955977988995 -0.746317433696244 0.09916418999841085
0.3396698349174587 -0.7464436926540874 0.09910563856820509
0.3402201100550275 -0.7466410227977796 0.09918443896535314
0.3407703851925963 -0.7469182213164909 0.09965780060484304
0.34132066033016506 -0.7471697797824094 0.099994089416784
0.34187093546773384 -0.7470964148388406 0.09982139228288457
0.3424212106053026 -0.746461152654917 0.09947618074842755
0.3429714857428714 -0.7458736349275586 0.09916758879833953
0.3435217608804402 -0.7453403734872872 0.09916002427292343
0.34407203601800906 -0.7449046665453729 0.09902921744598894
0.34462231115557784 -0.7444512278779799 0.09893133929190319
0.3451725862931466 -0.7441388572100156 0.09884048835406722
0.3457228614307154 -0.7440638076243666 0.09872502750762917
0.3462731365682842 -0.7439668922802071 0.09860883861741042
0.34682341170585296 -0.7439128622484367 0.09847186950764897
0.34737368684342174 -0.7438812452162791 0.09833513073385171
0.3479239619809905 -0.7438451201493361 0.09820295212275493
0.3484742371185593 -0.7438703968704794 0.09803147862267154
0.34902451225612807 -0.7439306819824422 0.09785956018254999
0.34957478739369685 -0.7439953347489832 0.09773708050888984
0.35012506253126563 -0.7441540067500402 0.09781977720218947
0.3506753376688344 -0.7443841785069337 0.09819973577125381
0.3512256128064032 -0.7445933071106137 0.0985409295835248
0.35177588794397197 -0.7444994803467795 0.09848388205547401
0.35232616308154074 -0.743963054291272 0.09834943157045124
0.3528764382191095 -0.7434707944183285 0.09812165201148569
0.3534267133566783 -0.7428256831310209 0.09813523642519138
0.3539769884942471 -0.7423186675056126 0.09782425098009721
0.35452726363181597 -0.7418067505015272 0.09763419340335185
0.35507753876938475 -0.7415012777702781 0.09751512643234993
0.3556278139069535 -0.7413689321442795 0.09733162584580311
0.3561780890445223 -0.7412101265025919 0.09715256454820399
0.3567283641820911 -0.7410716678997767 0.0969926819750493
0.35727863931965986 -0.7409592513038764 0.09682424294729143
0.35782891445722864 -0.7408440500776209 0.09665441234744881
0.3583791895947974 -0.7408017725809131 0.09649071549468989
0.3589294647323662 -0.7408294341260173 0.09632978559690114
0.359479739869935 -0.7408544719942347 0.09621023284523954
0.36003001500750376 -0.74096373560722 0.09628743945437918
0.36058029014507254 -0.7411322537937586 0.09652412608659638
0.3611305652826413 -0.7412985983577506 0.09680276890547465
0.3616808404202101 -0.7410389492089229 0.09668970957762738
0.36223111555777887 -0.7403724313456936 0.09649668495571621
0.36278139069534765 -0.7397850308673042 0.09609480200277767
0.36333166583291643 -0.7392232160424971 0.09593229105233798
0.3638819409704852 -0.7387260767363734 0.09570802480311506
0.364432216108054 -0.7382166678231777 0.09551174782474511
0.36498249124562276 -0.7379371563689641 0.09537065536083067
0.36553276638319165 -0.7377719850243937 0.0951989418113981
0.36608304152076043 -0.7375746696053113 0.09503531637660853
0.3666333166583292 -0.7374308497288025 0.0948671626703373
0.367183591795898 -0.7372867249544494 0.09473399406336915
0.36773386693346677 -0.7371453591283205 0.09460055162080348
0.36828414207103555 -0.7370865212956942 0.09448384221351282
0.3688344172086043 -0.7370319274389302 0.09441310741945527
0.3693846923461731 -0.736975348346619 0.09440280131251677
0.3699349674837419 -0.736987542149109 0.09455732261130408
0.37048524262131066 -0.737028177345994 0.09484050536735722
0.37103551775887944 -0.7370437424116839 0.0951124567654414
0.3715857928964482 -0.7365740466889337 0.0951737238856973
0.372136068034017 -0.7359693284951243 0.09506081619437033
0.3726863431715858 -0.7353613872098861 0.09487553343496134
0.37323661830915456 -0.734746340898136 0.09470090882244674
0.37378689344672333 -0.7341270058045443 0.09459034811972157
0.3743371685842921 -0.733556300058522 0.09448409303066263
0.3748874437218609 -0.7332082557778216 0.09439860255433605
0.37543771885942967 -0.7329116369388663 0.0943048289887744
0.37598799399699856 -0.7326217844289805 0.09420880285139101
0.37653826913456734 -0.7323692348851546 0.09411334360852146
0.3770885442721361 -0.7321271518317377 0.0940152700549786
0.3776388194097049 -0.7319211610399039 0.0938730451755347
0.3781890945472737 -0.7318274159410233 0.09369108387253121
0.37873936968484245 -0.7317589096342237 0.09352281608078979
0.37928964482241123 -0.7317311333812893 0.09336046608656116
0.37983991995998 -0.7318221491937158 0.09326689950047579
0.3803901950975488 -0.7319330619066784 0.0933034455009134
0.38094047023511757 -0.7319825080003272 0.09334571625165734
0.38149074537268635 -0.7315090029725119 0.09325172902196548
0.3820410205102551 -0.7309574234767487 0.09293834903582802
0.3825912956478239 -0.7303576789239943 0.09264639300610582
0.3831415707853927 -0.7297945228742168 0.09248104923512937
0.38369184592296146 -0.729235081798137 0.0923835086629838
0.38424212106053024 -0.7287430579887039 0.0922874198527151
0.384792396198099 -0.7285241497907597 0.09217303672885675
0.3853426713356678 -0.7283270886113999 0.09204364838035076
0.3858929464732366 -0.7281607992758098 0.091876409224391
0.38644322161080547 -0.7280249552390867 0.091686784166733
0.38699349674837424 -0.7278879249798554 0.09150114355593197
0.387543771885943 -0.7277886690323175 0.09127027372444274
0.3880940470235118 -0.7278077269993354 0.09099283715229747
0.3886443221610806 -0.727827455584393 0.09074364172304354
0.38919459729864936 -0.7278513154770537 0.09058100235338115
0.38974487243621814 -0.7279934197154517 0.09047791255276542
0.3902951475737869 -0.7281393412263 0.09047847966551877
0.3908454227113557 -0.7281897805450267 0.0902312905549195
0.3913956978489245 -0.7277684806266664 0.08984501336889229
0.39194597298649325 -0.7273068187808163 0.0893172600808293
0.39249624812406203 -0.7267883322945536 0.08899546503579879
0.3930465232616308 -0.7263879992911375 0.08879579973406632
0.3935967983991996 -0.7259823116781613 0.08855329491384281
0.39414707353676837 -0.7256522967572132 0.0883478959267494
0.39469734867433715 -0.7255278278261889 0.0881354865750363
0.3952476238119059 -0.7254238101010537 0.087905704139559
0.3957978989494747 -0.7253199399604817 0.08764378187663677
0.3963481740870435 -0.7252540314377867 0.08733769923656505
0.39689844922461226 -0.7251944541568307 0.0870274012028211
0.39744872436218115 -0.7251789230237461 0.08668638030439002
0.39799899949974993 -0.7252444515443881 0.08633271370687953
0.3985492746373187 -0.7253120720143283 0.0860030917719927
0.3990995497748875 -0.7253923407361716 0.08581139628728568
0.39964982491245626 -0.7255293375693868 0.08562219430667482
0.40020010005002504 -0.7257033925594357 0.0856316784861488
0.4007503751875938 -0.7256878037111539 0.08525556658507366
0.4013006503251626 -0.725174072293261 0.08487244667413696
0.4018509254627314 -0.7246639006199473 0.08428303395107331
0.40240120060030016 -0.7241627670983052 0.0840185563917007
0.40295147573786894 -0.7236545240728025 0.0837070330161363
0.4035017508754377 -0.7231226113853343 0.0834081640532322
0.4040520260130065 -0.7227413586717201 0.08312285603902271
0.40460230115057527 -0.7225525857090894 0.08285389324973987
0.40515257628814416 -0.7223676915844082 0.08257377261498516
0.40570285142571294 -0.7222048711847491 0.08231086022318651
0.4062531265632817 -0.7221040804374873 0.08204501339766966
0.4068034017008505 -0.7219998335367738 0.0817832430037239
0.4073536768384193 -0.7219343552933007 0.08152932881205334
0.40790395197598805 -0.7219452308119094 0.08129308942429533
0.40845422711355683 -0.7219438232607844 0.08109414688549986
0.4090045022511256 -0.7219816323921817 0.08101514602395259
0.4095547773886944 -0.7220706927238357 0.0809345721675136
0.41010505252626317 -0.7221789708034613 0.08099301541562076
0.41065532766383195 -0.7220732421228856 0.08073267160603857
0.4112056028014007 -0.7215355655101409 0.08071586276895108
0.4117558779389695 -0.7210277825347393 0.08051008148145322
0.4123061530765383 -0.7205063625901381 0.08055948675355865
0.41285642821410706 -0.7199571334421634 0.08031156721478477
0.41340670335167584 -0.7194122122651676 0.0801506180375249
0.4139569784892446 -0.7189912414856164 0.0800937060169422
0.4145072536268134 -0.7187665814869819 0.0800451978037094
0.4150575287643822 -0.7185199766327699 0.07998850727990335
0.41560780390195096 -0.7182970192208842 0.07996904201148301
0.41615807903951985 -0.7181232802925027 0.07996489615473357
0.4167083541770886 -0.7179449695607367 0.07995714138951934
0.4172586293146574 -0.7178228793069611 0.0799903202144514
0.4178089044522262 -0.7177693211522721 0.08003103863460917
0.41835917958979496 -0.7177056686271783 0.0800970305364766
0.41890945472736374 -0.7176691591770131 0.08035382120164368
0.4194597298649325 -0.7176936171763894 0.08057901983869362
0.4200100050025013 -0.717734008179602 0.08080395739604948
0.4205602801400701 -0.7175211859734737 0.08100140372413515
0.42111055527763885 -0.7169436004060922 0.08140317291860745
0.42166083041520763 -0.7163910924865836 0.08176760157656379
0.4222111055527764 -0.7158546365930482 0.0816860920466715
0.4227613806903452 -0.7153872615383238 0.08159498321912713
0.42331165582791397 -0.7149063032615726 0.08153850462553319
0.42386193096548275 -0.7145845757102429 0.08154918628862169
0.4244122061030515 -0.7144290078418232 0.08153298022771459
0.4249624812406203 -0.7142446107417403 0.08151928410035403
0.4255127563781891 -0.7141010355611764 0.08144439339778396
0.42606303151575786 -0.7139919371351235 0.0813679732603368
0.42661330665332675 -0.7138782047594704 0.08129052508306672
0.42716358179089553 -0.713803853527634 0.08125691586163088
0.4277138569284643 -0.713784524599751 0.0811965199164975
0.4282641320660331 -0.7137506100470423 0.0811667986408548
0.42881440720360187 -0.7137824080135405 0.08126229430351901
0.42936468234117064 -0.7138389343907218 0.08118966060164774
0.4299149574787394 -0.713899723413 0.08116306561376506
0.4304652326163082 -0.7135206718781983 0.08129815335963689
0.431015507753877 -0.7127400741767357 0.08150414956698963
0.43156578289144576 -0.7120501043861301 0.08172779900926155
0.43211605802901454 -0.7114504289288552 0.08150915382870581
0.4326663331665833 -0.7109648464848114 0.08153561339591281
0.4332166083041521 -0.7104284768082743 0.08149440224157391
0.4337668834417209 -0.7100512645437538 0.08160006753893555
0.43431715857928965 -0.7098257932372312 0.08160357438002552
0.43486743371685843 -0.7095583642083074 0.0816220048843338
0.4354177088544272 -0.7092899031662202 0.0816638656896743
0.435967983991996 -0.7090334457553649 0.08168986612109118
0.43651825912956477 -0.7087708214994041 0.08172030125964065
0.43706853426713366 -0.7086135384933446 0.08161764983241297
0.43761880940470244 -0.7084577492134723 0.08159214544718142
0.4381690845422712 -0.7082869899550667 0.0815826530762317
0.43871935967984 -0.7082226778383719 0.08155353937919375
0.43926963481740877 -0.7081466352172706 0.08149152628572673
0.43981990995497755 -0.7080503392178157 0.08149441653626958
0.44037018509254633 -0.7074697272445497 0.08168018995125839
0.4409204602301151 -0.706806682821484 0.08182875584762189
0.4414707353676839 -0.7061369750842995 0.08190570199385974
0.44202101050525267 -0.705514664712578 0.08172158359575347
0.44257128564282144 -0.7048948611616286 0.0816894347862135
0.4431215607803902 -0.7043015008978408 0.08168401224771435
0.443671835917959 -0.7039698564294827 0.08174136128453952
0.4442221110555278 -0.7036811849269154 0.08175735242155145
0.44477238619309656 -0.7033825922977125 0.08177914667130735
0.44532266133066534 -0.7031281950785085 0.0817636972524265
0.4458729364682341 -0.7029083678958121 0.081698215726338
0.4464232116058029 -0.7026878772767913 0.08161923427042096
0.4469734867433717 -0.7025684989459069 0.08153105455877208
0.44752376188094045 -0.7024726638393484 0.0814126697825695
0.44807403701850934 -0.7023705979477886 0.0813110748448502
0.4486243121560781 -0.7023439811946379 0.08122976046402197
0.4491745872936469 -0.7022927256011625 0.08112134484319079
0.4497248624312157 -0.7022439123827483 0.08105405336293926
0.45027513756878446 -0.7015810654898126 0.08108094628885533
0.45082541270635323 -0.7008844995308232 0.08103659072908391
0.451375687843922 -0.7001336068197499 0.08094600156642787
0.4519259629814908 -0.6994928193492905 0.08071602189615001
0.45247623811905957 -0.6989512500387239 0.08060193964771041
0.45302651325662835 -0.6984512924151667 0.08051587342809274
0.45357678839419713 -0.6981710187316108 0.08044006203446831
0.4541270635317659 -0.6979097156842081 0.08034928494372962
0.4546773386693347 -0.6976554148336858 0.08027591444910132
0.45522761380690346 -0.6974485129076418 0.08018848828878831
0.45577788894447224 -0.6972359668167932 0.080109658852292
0.456328164082041 -0.6970327400645225 0.08006453223959412
0.4568784392196098 -0.6969836506119058 0.0800211349569091
0.4574287143571786 -0.6969163943839415 0.08000066915551192
0.45797898949474736 -0.69685547111487 0.08002072052281091
0.45852926463231625 -0.6969147266133742 0.08007035427017997
0.459079539769885 -0.6969481756082612 0.0800834961911565
0.4596298149074538 -0.6970979974984847 0.07992619292654571
0.4601800900450226 -0.6967566528177875 0.079681907130874
0.46073036518259136 -0.6964321297907463 0.07944938238687552
0.46128064032016014 -0.6959798881902763 0.07919776274931506
0.4618309154577289 -0.6954971386260185 0.07904284107694023
0.4623811905952977 -0.6950360011322847 0.07895634913048301
0.4629314657328665 -0.6946212365945885 0.07889222991085414
0.46348174087043525 -0.6944925301512682 0.07881956817525611
0.46403201600800403 -0.6943289160483762 0.07875528753164482
0.4645822911455728 -0.6941547926156877 0.07875635778805118
0.4651325662831416 -0.6940043649039193 0.07876501371361253
0.46568284142071037 -0.6938438605832674 0.07877930462976013
0.46623311655827915 -0.6936942172862577 0.0788633956186182
0.4667833916958479 -0.6936225971541409 0.07895007182722992
0.4673336668334167 -0.6935417132337051 0.07903650747567559
0.4678839419709855 -0.6934681000224359 0.07917086378750264
0.46843421710855426 -0.6934929563776807 0.07927024496072306
0.46898449224612315 -0.6935093313718025 0.07934168757598774
0.46953476738369193 -0.6933952540513771 0.07954040927440312
0.4700850425212607 -0.6926770636030259 0.0796804059030046
0.4706353176588295 -0.6919949461623647 0.07984705449846626
0.47118559279639827 -0.6912366530379143 0.07992795483433883
0.47173586793396705 -0.6907018943646441 0.08005936681380404
0.4722861430715358 -0.6901319633178858 0.08022002763891274
0.4728364182091046 -0.6896775176163363 0.08039210091148821
0.4733866933466734 -0.689428025338759 0.08058889110519143
0.47393696848424216 -0.6891675576912775 0.08077434312408464
0.47448724362181094 -0.6889381696566722 0.08095514715849639
0.4750375187593797 -0.6887304291437556 0.08119595779166885
0.4755877938969485 -0.6885259842014168 0.0814258443721113
0.4761380690345173 -0.6883473840661454 0.08168034581793784
0.47668834417208605 -0.6882425397412666 0.08196361163287054
0.47723861930965483 -0.6881322722453161 0.08223628231493314
0.4777888944472236 -0.6880538914476955 0.0825427023981417
0.4783391695847924 -0.6880688410482839 0.08281979656635777
0.47888944472236117 -0.6880732320453621 0.08309044734294892
0.47943971985993006 -0.6879803773758898 0.08325105896565337
0.47998999499749884 -0.6873241524258445 0.08334053980139015
0.4805402701350676 -0.6867494000108758 0.0834656003471122
0.4810905452726364 -0.6860877806915159 0.08347960615366631
0.4816408204102052 -0.6856264954158994 0.08364287064062664
0.48219109554777395 -0.685119262708835 0.08377964722773575
0.48274137068534273 -0.6847386369641988 0.08393901247009936
0.4832916458229115 -0.6845250663337213 0.08410502007847649
0.4838419209604803 -0.684285137914008 0.08426562757238758
0.48439219609804907 -0.6840372850593804 0.08449502981471918
0.48494247123561784 -0.6838020349160535 0.08470403033821093
0.4854927463731866 -0.6835651832905421 0.08491521985426181
0.4860430215107554 -0.6833652931099283 0.08514595881067048
0.4865932966483242 -0.6832479029438949 0.08533708845401321
0.48714357178589296 -0.6831040560985941 0.08554528962039937
0.48769384692346174 -0.6830068992231166 0.08575211425776433
0.4882441220610305 -0.6829837200289479 0.08593275224394369
0.4887943971985993 -0.6829369140082008 0.08612523583811418
0.4893446723361681 -0.6827261046015837 0.08621517077248962
0.48989494747373685 -0.6820283171376205 0.086266595923419
0.49044522261130574 -0.6814514242117249 0.08630998612203591
0.4909954977488745 -0.6808227975601039 0.08632997496036654
0.4915457728864433 -0.6803785748684293 0.08630540123285585
0.4920960480240121 -0.6799074457338494 0.08628593655309533
0.49264632316158086 -0.6796148961088997 0.08625444768970564
0.49319659829914964 -0.6794747708604789 0.08619906069014913
0.4937468734367184 -0.6793035913561002 0.08614544628652938
0.4942971485742872 -0.6791825329020088 0.08603333194663745
0.49484742371185597 -0.679083967568642 0.08593094963826169
0.49539769884942475 -0.6789699932426166 0.08583794600970147
0.49594797398699353 -0.6789387896367475 0.0857294101970884
0.4964982491245623 -0.6789624615982986 0.08562073861868318
0.4970485242621311 -0.6789602858306406 0.0855255345312424
0.49759879939969986 -0.6790094964052732 0.08546541087777462
0.49814907453726864 -0.679101043230081 0.08539420018929526
0.4986993496748374 -0.6791747096657028 0.0853261080861616
0.4992496248124062 -0.6789934796646138 0.08526906889880033
0.499799899949975 -0.6783584956900427 0.0851664214142694
0.5003501750875438 -0.6778818307353336 0.0850699667828905
0.5009004502251126 -0.6773111179149748 0.08489948682634788
0.5014507253626814 -0.6769672339100088 0.08480517060069977
0.5020010005002502 -0.6765568862488244 0.08468274947041353
0.502551275637819 -0.676327095811947 0.0846203320369433
0.5031015507753878 -0.6762538955549326 0.08456737915472304
0.5036518259129565 -0.6761381112682002 0.08449832238273253
0.5042021010505253 -0.6760356903404319 0.08445772394154603
0.5047523761880941 -0.6759560111388974 0.08442207832379674
0.5053026513256629 -0.675867507831237 0.08438358184861479
0.5058529264632317 -0.6758621817322342 0.08441467092856329
0.5064032016008004 -0.6758709333761 0.08443928473054743
0.5069534767383692 -0.6758693749592126 0.08446560106871394
0.507503751875938 -0.6758971548525882 0.08460683999061248
0.5080540270135068 -0.6759270162405724 0.08473672636493498
0.5086043021510755 -0.6759553989068251 0.08487660039250894
0.5091545772886443 -0.6755000609538797 0.08496578479955469
0.5097048524262131 -0.6749423917544572 0.0851546811793499
0.5102551275637819 -0.6743814422963117 0.08532674065758926
0.5108054027013507 -0.6737738224423404 0.08552231794837985
0.5113556778389196 -0.673197642850991 0.0857040288731243
0.5119059529764883 -0.6726292503839724 0.08589121301505274
0.5124562281140571 -0.6723638239210032 0.08611392678422045
0.5130065032516259 -0.6720942416211775 0.08630993012665361
0.5135567783891947 -0.6718321922327092 0.08649683678623686
0.5141070535267634 -0.6716683492618167 0.08659592443954638
0.5146573286643322 -0.6714954674211623 0.08671141318852107
0.515207603801901 -0.6713365638101176 0.08680447864687879
0.5157578789394698 -0.6712780279470661 0.08687244055701322
0.5163081540770386 -0.6712210093897415 0.08693267559716145
0.5168584292146073 -0.6711436471863007 0.08702551535814781
0.5174087043521761 -0.6711191026246829 0.0871440581889513
0.5179589794897449 -0.6710909990092567 0.08727095035126957
0.5185092546273137 -0.6710580797516345 0.08740939948606881
0.5190595297648825 -0.6704532177984198 0.08756840023435247
0.5196098049024512 -0.6698809135518334 0.08772309607699291
0.52016008004002 -0.6692835497788832 0.08788831079898496
0.5207103551775888 -0.6686768807726463 0.08798342303129247
0.5212606303151576 -0.668084881918748 0.08812281409938622
0.5218109054527263 -0.6675294264104678 0.08825814051212438
0.5223611805902952 -0.6672795273266283 0.08839887982386196
0.522911455727864 -0.6670070184793075 0.08851677509221482
0.5234617308654328 -0.6667595810994954 0.08860371218820913
0.5240120060030016 -0.6665774650950199 0.08867680211780654
0.5245622811405704 -0.6663840174861315 0.08875130981882898
0.5251125562781391 -0.6662102709708098 0.08882174415127227
0.5256628314157079 -0.6661326664529487 0.08885662783477759
0.5262131065532767 -0.6660483419138784 0.088894682775721
0.5267633816908455 -0.6659594677351623 0.08896251457942136
0.5273136568284142 -0.665932649489579 0.08904749632903053
0.527863931965983 -0.6658940569193672 0.08914343126460232
0.5284142071035518 -0.6658295386977845 0.08919988264402091
0.5289644822411206 -0.6652776974512649 0.08928527128568645
0.5295147573786894 -0.6647809927589007 0.08937476941025735
0.5300650325162581 -0.6642301471309177 0.08945144676512858
0.5306153076538269 -0.6636612094482851 0.08949121490913009
0.5311655827913957 -0.6631120968630952 0.08953412006822452
0.5317158579289645 -0.6626045124988601 0.08962519782721856
0.5322661330665333 -0.6623191644610376 0.08978930251809106
0.5328164082041021 -0.661994826244493 0.08994343777763639
0.5333666833416709 -0.6616781492857783 0.09011928773086836
0.5339169584792397 -0.661396827179503 0.09027710251134631
0.5344672336168085 -0.6611073453440716 0.09043316687139667
0.5350175087543773 -0.6608318490556124 0.09062405135512501
0.535567783891946 -0.6606812381426085 0.0907624244841681
0.5361180590295148 -0.6605017595435876 0.09091758784966696
0.5366683341670836 -0.6603222731826017 0.0911416601184349
0.5372186093046524 -0.6601989273153236 0.09138814929330938
0.5377688844422212 -0.6600640065183855 0.09162144390529817
0.5383191595797899 -0.6598808230708113 0.0917575654054845
0.5388694347173587 -0.6592153318492069 0.09193716801522546
0.5394197098549275 -0.6586315686528967 0.09212759785247
0.5399699849924963 -0.6579889401542973 0.09228880425085091
0.540520260130065 -0.657430302204701 0.09240424091261311
0.5410705352676338 -0.6568613730248407 0.09252947197829763
0.5416208104052026 -0.6564114501898212 0.09265646272202778
0.5421710855427714 -0.6561413172060816 0.09277000620664239
0.5427213606803402 -0.6558387652326302 0.09288487149532089
0.543271635817909 -0.6556191530285207 0.09286782004853285
0.5438219109554778 -0.6554590384427657 0.09277871363670316
0.5443721860930466 -0.6552782727532054 0.09271850351824429
0.5449224612306154 -0.6551090385100642 0.09271137988243967
0.5454727363681842 -0.6550083228984982 0.09267857333773873
0.5460230115057529 -0.6548861488688552 0.0926610762414762
0.5465732866433217 -0.6547332332243071 0.09278858235355118
0.5471235617808905 -0.654626760190637 0.09290961921789821
0.5476738369184593 -0.6545119559771186 0.0930040166464238
0.5482241120560281 -0.6541547354984277 0.09313006536459424
0.5487743871935968 -0.6532578900679982 0.0933510856204373
0.5493246623311656 -0.6524940382575204 0.0935864518557973
0.5498749374687344 -0.6517951055548381 0.09356929515947707
0.5504252126063032 -0.6512314361944042 0.09362789241310877
0.550975487743872 -0.650628206698807 0.0936766091420437
0.5515257628814407 -0.6501673996663228 0.09380353188210523
0.5520760380190095 -0.6498704111999851 0.09390072877978453
0.5526263131565783 -0.6495269013257914 0.09401307686480385
0.5531765882941471 -0.6491916444559078 0.09414664403706217
0.5537268634317158 -0.6488816548346213 0.09425902997887467
0.5542771385692847 -0.6485633174480626 0.09437916639446803
0.5548274137068535 -0.6482870476031317 0.09449803106529665
0.5553776888444223 -0.648057131531394 0.09463807233567427
0.5559279639819911 -0.6478088052512565 0.09477647531309819
0.5564782391195598 -0.6475520898584183 0.09500229076701473
0.5570285142571286 -0.6473364821542894 0.09523484019192285
0.5575787893946974 -0.6471036683803859 0.0954556013287268
0.5581290645322662 -0.6465869771252749 0.09566923739418431
0.558679339669835 -0.6456694465116886 0.09586619617478638
0.5592296148074037 -0.6448939040175321 0.09609150731044581
0.5597798899449725 -0.6441361075202724 0.09618802289543414
0.5603301650825413 -0.6434841535351011 0.09638224119739112
0.5608804402201101 -0.6427956119514946 0.09653933488410342
0.5614307153576789 -0.6423441843145984 0.09673242317603621
0.5619809904952476 -0.6419943978393831 0.09679799116440482
0.5625312656328164 -0.6416072760911969 0.0969066903473907
0.5630815407703852 -0.6412866358185183 0.09699908576187145
0.563631815907954 -0.6409745918277923 0.0970698475273037
0.5641820910455227 -0.6406616522635795 0.09713972271477446
0.5647323661830916 -0.640463482502553 0.09717832910730145
0.5652826413206604 -0.6402817141032591 0.09720577201398141
0.5658329164582292 -0.6400811709753544 0.09725378015409929
0.566383191595798 -0.6399486082160848 0.09732323379029972
0.5669334667333668 -0.6398447078393309 0.09736840247236873
0.5674837418709355 -0.639735919684246 0.09739871575392307
0.5680340170085043 -0.6390889547903893 0.09736272789689145
0.5685842921460731 -0.6384039739196159 0.09743020171653101
0.5691345672836419 -0.6377324122396616 0.09748341629607386
0.5696848424212106 -0.6370937640067383 0.09750395004341154
0.5702351175587794 -0.6364726674069463 0.09751550860088198
0.5707853926963482 -0.6358566430755066 0.0975247590150294
0.571335667833917 -0.6355530683323348 0.09753317653818647
0.5718859429714858 -0.6352099139394218 0.09753924370862489
0.5724362181090545 -0.6348646497343935 0.09755334247465057
0.5729864932466233 -0.6345768415610041 0.09755781329586469
0.5735367683841921 -0.6342791837382667 0.09757283630310244
0.5740870435217609 -0.6339744419846896 0.09761036594928349
0.5746373186593297 -0.6337767581992194 0.09765233330001902
0.5751875937968985 -0.6335697729527586 0.09768925267369383
0.5757378689344673 -0.6333529570056238 0.09774787792743345
0.5762881440720361 -0.6331979485211737 0.09783603728619945
0.5768384192096049 -0.6330388761156229 0.09790010182081638
0.5773886943471737 -0.6328466074805696 0.09795067180148896
0.5779389694847424 -0.6320448459236477 0.09806533696334353
0.5784892446223112 -0.6313327416084252 0.09818785491508362
0.57903951975988 -0.6306122342385323 0.09829179567370544
0.5795897948974488 -0.6299494312526178 0.09830788695404004
0.5801400700350176 -0.6292896433319769 0.09833394936518042
0.5806903451725863 -0.628673044607675 0.09838316456235556
0.5812406203101551 -0.6283138360504733 0.0984560899437779
0.5817908954477239 -0.6279138032560703 0.09852373140913981
0.5823411705852927 -0.6275254841494692 0.09858491635520462
0.5828914457228614 -0.6272466647060314 0.09858337501739936
0.5834417208604302 -0.6269433799541845 0.09859388279474356
0.583991995997999 -0.6266480022228397 0.09863311628317803
0.5845422711355678 -0.6264947572531907 0.09859053292768641
0.5850925462731366 -0.6262979544174531 0.098580883317694
0.5856428214107053 -0.626103547715951 0.09860107184479369
0.5861930965482742 -0.6259523814538349 0.09861944534721213
0.586743371685843 -0.6257879183585692 0.09862027112305079
0.5872936468234118 -0.6254642842427827 0.09870101513300318
0.5878439219609806 -0.6244431619998133 0.0988738361242312
0.5883941970985493 -0.623561674233277 0.09908025795491732
0.5889444722361181 -0.6226801195869544 0.09925883110209219
0.5894947473736869 -0.6219909210030006 0.09937708465306293
0.5900450225112557 -0.6212592194113479 0.09949746109246327
0.5905952976488245 -0.6206165340155435 0.09963197072370265
0.5911455727863932 -0.6202212811131955 0.09974558964087475
0.591695847923962 -0.6197668184216591 0.09986026916353748
0.5922461230615308 -0.6193411089383484 0.09997390341079673
0.5927963981990996 -0.6189337356906349 0.1001039338511373
0.5933466733366684 -0.6185180063890432 0.10023489225407199
0.5938969484742371 -0.6181619107670153 0.1003597305590682
0.5944472236118059 -0.6178695552434328 0.1005012321888251
0.5949974987493747 -0.6175522477682904 0.10064776859626673
0.5955477738869435 -0.6172882710977715 0.10075739370292634
0.5960980490245122 -0.6170704030329491 0.100852688652883
0.5966483241620811 -0.6168321259269416 0.10091738024171208
0.5971985992996499 -0.6164463459969524 0.10087810667711299
0.5977488744372187 -0.6156225129379581 0.10087948369307281
0.5982991495747875 -0.6149308429761181 0.10089616858159904
0.5988494247123562 -0.6141562208692581 0.10089075344223108
0.599399699849925 -0.6136283854173947 0.10071010882530235
0.5999499749874938 -0.6130295609892344 0.10059601955100367
0.6005002501250626 -0.6125660120142703 0.10058516535348067
0.6010505252626314 -0.6122311214102515 0.10053831726424664
0.6016008004002001 -0.6118545872797866 0.10049636934863226
0.6021510755377689 -0.611494188664997 0.10047292671455789
0.6027013506753377 -0.6111069561006255 0.10047234787766925
0.6032516258129065 -0.6107279113526832 0.1004638223737063
0.6038019009504753 -0.6103750916016605 0.10052793812701327
0.604352176088044 -0.6100678142989528 0.10056885014269053
0.6049024512256128 -0.609737011416501 0.1006213610261211
0.6054527263631816 -0.6094050259123894 0.10082359978775589
0.6060030015007504 -0.6091079003395528 0.10098419641148314
0.6065532766383191 -0.6088003237674441 0.10111947761599922
0.607103551775888 -0.6079617464036559 0.10135874215870491
0.6076538269134568 -0.6070804790526839 0.10163698308546401
0.6082041020510256 -0.6061955750422107 0.10190936003175571
0.6087543771885944 -0.6054442992492562 0.1020478526184109
0.6093046523261632 -0.6047484595312521 0.10215412317283373
0.6098549274637319 -0.6040475842593966 0.10228827723840866
0.6104052026013007 -0.6036267612461037 0.10242271117507755
0.6109554777388695 -0.6031884599946415 0.10254317618686477
0.6115057528764383 -0.6027467785046079 0.10266535741248267
0.612056028014007 -0.6023453547787271 0.10270363178484138
0.6126063031515758 -0.6019221097414782 0.1027799587670695
0.6131565782891446 -0.6014947296535045 0.1028606410925415
0.6137068534267134 -0.6011821480267044 0.1029583831472481
0.6142571285642822 -0.6008378308240512 0.10306034468547336
0.6148074037018509 -0.6004881184082248 0.10316387542537288
0.6153576788394197 -0.6002081299438261 0.10331195759297358
0.6159079539769885 -0.599914912071355 0.10344690383895011
0.6164582291145573 -0.5996512225596435 0.10356771479520954
0.617008504252126 -0.5987070179011725 0.10363009014383566
0.6175587793896948 -0.5978738001507541 0.10373969444580089
0.6181090545272637 -0.5970130369507759 0.10382198410541514
0.6186593296648325 -0.5962178001764964 0.10399438570608005
0.6192096048024013 -0.5954256109031326 0.10414406298115293
0.6197598799399701 -0.5946447442033851 0.10432697965103653
0.6203101550775388 -0.5941278397758768 0.10456929250816735
0.6208604302151076 -0.5935485992420418 0.10479278111797602
0.6214107053526764 -0.5929606174159577 0.10504132847610487
0.6219609804902452 -0.5924052441769053 0.10531220456010719
0.622511255627814 -0.5918352861295522 0.10558265457265416
0.6230615307653827 -0.591288341866334 0.10583510801820799
0.6236118059029515 -0.590790426070852 0.10610074897350072
0.6241620810405203 -0.5902828379108815 0.10636340069774741
0.6247123561780891 -0.589781677534894 0.10662407084513159
0.6252626313156578 -0.5893599464050309 0.10681791485833747
0.6258129064532266 -0.5889355131854328 0.10699200163909231
0.6263631815907954 -0.5883924700984524 0.10713769975964123
0.6269134567283642 -0.5873508623254939 0.10704168329730063
0.627463731865933 -0.5864272473175812 0.10706708407500706
0.6280140070035017 -0.5855327569724564 0.10702003819710056
0.6285642821410706 -0.5847507569554419 0.1071580154440554
0.6291145572786394 -0.5839405275305404 0.10721050719870275
0.6296648324162082 -0.583254416430198 0.10726807198026339
0.630215107553777 -0.5827342635247843 0.10736683155609174
0.6307653826913457 -0.58217172669225 0.10745176225144137
0.6313156578289145 -0.5816341558463585 0.10752693049897626
0.6318659329664833 -0.5810840040572344 0.10764980064625067
0.6324162081040521 -0.5805356170489796 0.10776130921309682
0.6329664832416209 -0.5800388022991637 0.10787362469687722
0.6335167583791896 -0.5795840593354374 0.1079713576738515
0.6340670335167584 -0.5791118279337993 0.10808110971788128
0.6346173086543272 -0.5786836575589724 0.10817157420682272
0.635167583791896 -0.5782474027770083 0.10828262250600561
0.6357178589294648 -0.5778186947918272 0.10834819191943236
0.6362681340670335 -0.5771265850357978 0.1082030771245043
0.6368184092046023 -0.5759282173098388 0.10824435746083746
0.6373686843421711 -0.57490021806936 0.10824741416677978
0.6379189594797399 -0.5739204530303545 0.10847196430851719
0.6384692346173086 -0.5729839182816046 0.10857831356875111
0.6390195097548775 -0.5720516231636654 0.10874129702932582
0.6395697848924463 -0.571331627579803 0.10894548394767631
0.6401200600300151 -0.5706300601381292 0.10914676035227781
0.6406703351675839 -0.5699179164969128 0.10935109578652943
0.6412206103051526 -0.5692458848219027 0.10957580045354187
0.6417708854427214 -0.5685880958015948 0.10978331234020165
0.6423211605802902 -0.567926816318881 0.10999114803509635
0.642871435717859 -0.5673788303505495 0.11016728132210331
0.6434217108554278 -0.566838307640532 0.1103209362099759
0.6439719859929965 -0.5662883437718998 0.11048251576794875
0.6445222611305653 -0.5658429607046124 0.11060298609550046
0.6450725362681341 -0.5653932786626835 0.11072349722303178
0.6456228114057029 -0.5649699013919492 0.11078343709813994
0.6461730865432717 -0.5639625973656542 0.11065516464764925
0.6467233616808404 -0.5630199654312893 0.11058509336672676
0.6472736368184092 -0.5620512828252117 0.11057096408161984
0.647823911955978 -0.5611288464989795 0.11072217183161326
0.6483741870935468 -0.5602088907855541 0.11083223014942374
0.6489244622311156 -0.5593054827847622 0.11093971999981868
0.6494747373686843 -0.5586776099687276 0.11117532830574252
0.6500250125062532 -0.5579946282580988 0.11136111409261701
0.650575287643822 -0.557320777652112 0.11154415102307316
0.6511255627813908 -0.5567186293483194 0.11172842378903967
0.6516758379189596 -0.55609841015303 0.11191336464574761
0.6522261130565283 -0.5554932396153096 0.11209997379237131
0.6527763881940971 -0.5550050010929684 0.11224058069155576
0.6533266633316659 -0.554494741562068 0.11238844178412337
0.6538769384692347 -0.5539721964913547 0.11257013405112118
0.6544272136068034 -0.5535077145361518 0.11270136952497278
0.6549774887443722 -0.5530576260868085 0.11281525545447964
0.655527763881941 -0.5525851418233817 0.11291806800686939
0.6560780390195098 -0.5514840533179732 0.11298479911942491
0.6566283141570786 -0.5505624724163265 0.11311342166070225
0.6571785892946473 -0.5495648595466548 0.11327612193724008
0.6577288644322161 -0.5487016752940336 0.11348981459357028
0.6582791395697849 -0.5478026205941002 0.11366282723126106
0.6588294147073537 -0.5470127134912413 0.11384094605367875
0.6593796898449225 -0.5463440338867319 0.1140490593808507
0.6599299649824912 -0.5456396717035829 0.11425099164284931
0.6604802401200601 -0.5449719387603973 0.11445014484992379
0.6610305152576289 -0.5443372865833301 0.1146517288023234
0.6615807903951977 -0.5436907477835363 0.1148564259022258
0.6621310655327665 -0.5431120917064881 0.11507503673796547
0.6626813406703352 -0.5425782758877812 0.11528677864767241
0.663231615807904 -0.5420291907155721 0.11550068236733403
0.6637818909454728 -0.5415095548548471 0.11574205861497075
0.6643321660830416 -0.5410763384863112 0.11591116751334271
0.6648824412206104 -0.5406206358794422 0.11606437523531102
0.6654327163581791 -0.5397576886879648 0.11616302867090685
0.6659829914957479 -0.5386722226677846 0.11647420971813488
0.6665332666333167 -0.5376263000131445 0.11674446244814708
0.6670835417708855 -0.536574508226776 0.11698278277669011
0.6676338169084542 -0.5355471122790275 0.1171394404247455
0.668184092046023 -0.5345348063222075 0.11733077003890685
0.6687343671835918 -0.5337762131124043 0.11748367069933477
0.6692846423211606 -0.5329934270758919 0.11763675464995448
0.6698349174587294 -0.5322139886137264 0.11778512890457339
0.6703851925962981 -0.5315463176513009 0.1178324354884906
0.670935467733867 -0.5308492652207243 0.11791036628727303
0.6714857428714358 -0.5301526978246714 0.1179855957857366
0.6720360180090046 -0.5295311075033519 0.11807409938068969
0.6725862931465734 -0.5288885061555995 0.11816351747528028
0.6731365682841421 -0.5282429439339876 0.11825404100811716
0.6736868434217109 -0.5276132560280684 0.11839620627063467
0.6742371185592797 -0.5269848470421445 0.11851311349658591
0.6747873936968485 -0.5263908490969899 0.11859264232342004
0.6753376688344173 -0.5251538073390076 0.11875658591032637
0.675887943971986 -0.5240436751937033 0.11893501660901515
0.6764382191095548 -0.5228747088225486 0.1191290865109912
0.6769884942471236 -0.5217367153589137 0.11923482815123687
0.6775387693846924 -0.5206092163372538 0.11935731864158172
0.6780890445222612 -0.5194995396767653 0.11951859809604996
0.6786393196598299 -0.5185885586328822 0.11973440967200488
0.6791895947973987 -0.5176221935484506 0.11993608528371212
0.6797398699349675 -0.516652370333111 0.120125026715941
0.6802901450725363 -0.51575609760015 0.12028707734720231
0.680840420210105 -0.5148339206308782 0.12046135497838131
0.6813906953476738 -0.5139479231504267 0.12060137421061376
0.6819409704852427 -0.5131433338733175 0.12069869608878596
0.6824912456228115 -0.51230572699012 0.12082134240642323
0.6830415207603803 -0.5114773564147904 0.1209412573557751
0.683591795897949 -0.5106700454567925 0.12108239520675801
0.6841420710355178 -0.5098826480981566 0.1211805854080552
0.6846923461730866 -0.5088931274831983 0.12135564110735254
0.6852426213106554 -0.5073104316677095 0.12167901878920535
0.6857928964482242 -0.505924674508645 0.12197784670030197
0.6863431715857929 -0.5043813134165026 0.12213548674520719
0.6868934467233617 -0.5032221437155098 0.1223005213944537
0.6874437218609305 -0.5019061729686938 0.12246155625275203
0.6879939969984993 -0.5007930467822433 0.1226081288363129
0.6885442721360681 -0.49970230899745977 0.12272317223040202
0.6890945472736368 -0.49859726268054616 0.12285279358733374
0.6896448224112056 -0.4975686906832903 0.12293973855843161
0.6901950975487744 -0.4965361428620526 0.12303232571811215
0.6907453726863432 -0.4954945665787905 0.12313431956280532
0.691295647823912 -0.49453912918692405 0.12324370654577216
0.6918459229614807 -0.4935700603265723 0.12335171864006128
0.6923961980990496 -0.4925860540541064 0.12347254715087386
0.6929464732366184 -0.4916295226078325 0.12367178014581542
0.6934967483741872 -0.49067438760609844 0.12384349133332131
0.694047023511756 -0.4897709756288902 0.12400459586657071
0.6945972986493247 -0.48794456612458503 0.12428419734742005
0.6951475737868935 -0.48629514107019556 0.12456600408306215
0.6956978489244623 -0.4845855739574719 0.12482381172968056
0.6962481240620311 -0.4831157843006542 0.12503385504516623
0.6967983991995998 -0.48159941076099244 0.12526578473985225
0.6973486743371686 -0.4801209253000336 0.1255192769639066
0.6978989494747374 -0.478737869643228 0.1258345640071785
0.6984492246123062 -0.477322254923097 0.1261369473312566
0.698999499749875 -0.4759096527729031 0.12644448282962684
0.6995497748874437 -0.4744579070539416 0.12680211603468763
0.7001000500250125 -0.4730187201862838 0.12714511896652428
0.7006503251625813 -0.4716017275468306 0.12748424106777143
0.7012006003001501 -0.47023229554851925 0.12781363799238477
0.7017508754377189 -0.46884299207062985 0.12815045898852914
0.7023011505752876 -0.4674823886483193 0.12847337445577067
0.7028514257128565 -0.46612159420986354 0.12879378814407882
0.7034017008504253 -0.4647900029697493 0.12907865617738531
0.7039519759879941 -0.46279317994602714 0.12942681054522368
0.7045022511255629 -0.4606245091887852 0.12989338576338494
0.7050525262631316 -0.4584579076994292 0.13030868743257715
0.7056028014007004 -0.45650501111523306 0.130707884573205
0.7061530765382692 -0.45462845152273973 0.13114219178711403
0.706703351675838 -0.45274752433364257 0.13158253649693685
0.7072536268134068 -0.4510615955791315 0.13203176632664906
0.7078039019509755 -0.4493497702882941 0.13247660423589183
0.7083541770885443 -0.4476395895014506 0.13292008283087664
0.7089044522261131 -0.4459763047251532 0.13335261052181474
0.7094547273636819 -0.4443022722546552 0.13379055214628197
0.7100050025012506 -0.4426326945726777 0.13422507536840797
0.7105552776388194 -0.441134601013278 0.13460319941376386
0.7111055527763882 -0.4395820215367729 0.13500286328187086
0.711655827913957 -0.43804307465585096 0.13541234836154115
0.7122061030515258 -0.43655398234727477 0.13577323528054386
0.7127563781890945 -0.4350724211281125 0.1361289859874074
0.7133066533266633 -0.43349166714735493 0.13659022254494488
0.7138569284642322 -0.4309964094651133 0.13688449925106763
0.714407203601801 -0.42876823865482844 0.13727118385358006
0.7149574787393698 -0.42656629431930965 0.13753978082734694
0.7155077538769385 -0.42474353113828484 0.13803470748496813
0.7160580290145073 -0.4228031175977439 0.1384556600247131
0.7166083041520761 -0.4209439460681261 0.1389402862719318
0.7171585792896449 -0.41925252880719244 0.1393820942299575
0.7177088544272137 -0.41749461811144617 0.13984351761095654
0.7182591295647824 -0.41573192840948925 0.14035315765324166
0.7188094047023512 -0.4139717550694049 0.1408660371100456
0.71935967983992 -0.4122126413971965 0.14138091338725484
0.7199099549774888 -0.4105381355844857 0.14190587358304374
0.7204602301150576 -0.40885099444456685 0.14243076293379237
0.7210105052526263 -0.40715574158837486 0.14296425120430803
0.7215607803901951 -0.4054812459328721 0.14353176930320533
0.7221110555277639 -0.4038148763344981 0.14407282827415363
0.7226613306653327 -0.4021891426479905 0.1446182545590987
0.7232116058029014 -0.39935967944809264 0.14533830361339897
0.7237618809404702 -0.3968356062749534 0.14603957523009092
0.7243121560780391 -0.39429891346031926 0.14669891269179508
0.7248624312156079 -0.3922997725319147 0.14752010329463625
0.7254127063531767 -0.3901706598616939 0.14829742052336992
0.7259629814907455 -0.38813044924517576 0.14909054590807627
0.7265132566283142 -0.3862672754047497 0.14984912134372855
0.727063531765883 -0.38434412670238843 0.15062523577002274
0.7276138069034518 -0.3823995856827749 0.15143247814142147
0.7281640820410206 -0.38058457664423107 0.15238941608973852
0.7287143571785893 -0.37871419847021476 0.15328679870681214
0.7292646323161581 -0.3769453510197205 0.15420362095315687
0.7298149074537269 -0.375174694636846 0.1551317826085117
0.7303651825912957 -0.37340447186153497 0.1560613137800057
0.7309154577288645 -0.3716043209691042 0.1569678213473166
0.7314657328664332 -0.3698093068458903 0.15787102344506107
0.732016008004002 -0.36806064165351926 0.15873771721507557
0.7325662831415708 -0.36509166749330896 0.1595834078399407
0.7331165582791396 -0.36238953065886725 0.16042647213882685
0.7336668334167084 -0.35966148059948305 0.1612324659120733
0.7342171085542771 -0.3576677902316742 0.1624345293109361
0.734767383691846 -0.3554647065818489 0.16355251877769073
0.7353176588294148 -0.35338954251736426 0.16466078403543372
0.7358679339669836 -0.35107142034933725 0.16508751455983
0.7364182091045524 -0.3488434301020432 0.16574879575392154
0.7369684842421211 -0.3466475790147839 0.16641068655326355
0.7375187593796899 -0.344312270249408 0.1666577295020937
0.7380690345172587 -0.3420351503390475 0.1670782563766373
0.7386193096548275 -0.3398869217961465 0.1672387577482759
0.7391695847923963 -0.33772755111282404 0.1673599586818841
0.739719859929965 -0.33555832552635173 0.16748988762250544
0.7402701350675338 -0.3332302443826167 0.16727321627692981
0.7408204102051026 -0.3309175446924536 0.1670529264590794
0.7413706853426714 -0.32867929244397853 0.16676962217698296
0.7419209604802401 -0.32511917966025294 0.16567944862650547
0.7424712356178089 -0.3218138017341814 0.1647227321816626
0.7430215107553777 -0.3184797434703266 0.1637656518455568
0.7435717858929465 -0.3160504306242897 0.1632889492566146
0.7441220610305153 -0.31337518766407035 0.16268170457925185
0.744672336168084 -0.3108001273127982 0.16206044198766645
0.7452226113056529 -0.308040191260313 0.16064029422775714
0.7457728864432217 -0.30535068152761885 0.15951239030729208
0.7463231615807905 -0.30266350917277474 0.1583905983046779
0.7468734367183593 -0.2997567993507595 0.15680979123809355
0.747423711855928 -0.29694571382431123 0.15542926196314288
0.7479739869934968 -0.29420048252043657 0.15384056210562605
0.7485242621310656 -0.29143415197852557 0.15224455808823462
0.7490745372686344 -0.2886714667611696 0.15065018320041554
0.7496248124062032 -0.2857083641952529 0.14862221169312864
0.7501750875437719 -0.2827727700582165 0.1466279545978879
0.7507253626813407 -0.27992680990673213 0.14458758654379497
0.7512756378189095 -0.2755575498877009 0.14180274610370333
0.7518259129564783 -0.27160703794106544 0.13921033806738844
0.752376188094047 -0.26768547105262036 0.1366236266749157
0.7529264632316158 -0.2649900781636634 0.13440219067712467
0.7534767383691846 -0.2618786050165925 0.132076537682084
0.7540270135067534 -0.25887762259768804 0.12974951090248554
0.7545772886443222 -0.25583461899718896 0.12723312523460695
0.7551275637818909 -0.2528090160296153 0.12481126071070123
0.7556778389194597 -0.24982927440480432 0.12243207200532503
0.7562281140570286 -0.246814475950612 0.12008500419521265
0.7567783891945974 -0.2438106314786762 0.1177492766589414
0.7573286643321662 -0.24100532238372988 0.11538370237462765
0.757878939469735 -0.23815505440356996 0.1130425808137203
0.7584292146073037 -0.23530543691629027 0.11071761028989882
0.7589794897448725 -0.2323040976042601 0.10810034358075872
0.7595297648824413 -0.2293609235446884 0.10553605858148396
0.7600800400200101 -0.22638574580099263 0.10295342600678348
0.7606303151575788 -0.22235383870233794 0.0998500167187802
0.7611805902951476 -0.21863220351743748 0.09697332964235958
0.7617308654327164 -0.21507438096740947 0.09390632892088702
0.7622811405702852 -0.21249897855590982 0.09201906726374183
0.762831415707854 -0.2095437341550448 0.08967021207182456
0.7633816908454227 -0.2066401701447757 0.0872740373502253
0.7639319659829915 -0.20375451106846446 0.0848857516109707
0.7644822411205603 -0.2008631032889643 0.08253266691311638
0.7650325162581291 -0.19805341314762612 0.08040645627243634
0.7655827913956978 -0.19524599309968954 0.07829849821458303
0.7661330665332666 -0.19243736630704142 0.07622684946563495
0.7666833416708355 -0.19007113248597646 0.07451747208292642
0.7672336168084043 -0.18758039769357635 0.07277897899691331
0.7677838919459731 -0.18508896414184592 0.07109620885550487
0.7683341670835419 -0.1826788625581274 0.06946620517814558
0.7688844422211106 -0.18026762330805451 0.0678124043510846
0.7694347173586794 -0.17766995559704735 0.0663577684253556
0.7699849924962482 -0.17420940176835908 0.06369928636282367
0.770535267633817 -0.1710330567244175 0.061711371641996894
0.7710855427713857 -0.16858813885904314 0.060539059317783576
0.7716358179089545 -0.1661826948552088 0.05956678408498648
0.7721860930465233 -0.16378468630708448 0.058656665694707295
0.7727363681840921 -0.1616013282910084 0.05778212354339439
0.7732866433216609 -0.15937865653842 0.05695868618766625
0.7738369184592296 -0.15715630131164826 0.0561912563325295
0.7743871935967984 -0.15510068010322065 0.05547490453815925
0.7749374687343672 -0.15300395777282705 0.05480386981071294
0.775487743871936 -0.1508995004280697 0.05416810374235092
0.7760380190095048 -0.14908733106192268 0.05357797522354264
0.7765882941470735 -0.14716931366684907 0.05302168409393074
0.7771385692846424 -0.1452183856514354 0.052512930880061356
0.7776888444222112 -0.14325093524441596 0.05177796020803842
0.77823911955978 -0.14134173321142443 0.05105289133284667
0.7787893946973488 -0.13894159626843733 0.04988918128954787
0.7793396698349175 -0.1365355958981725 0.04865002170082842
0.7798899449724863 -0.134086941897848 0.0476045163486541
0.7804402201100551 -0.1326149835186432 0.04723445942300615
0.7809904952476239 -0.13099427102112776 0.04686972985012328
0.7815407703851927 -0.12936581373084144 0.04652567396920956
0.7820910455227614 -0.12789196644308323 0.04595192175413463
0.7826413206603302 -0.12636169704385977 0.04547277441824764
0.783191595797899 -0.12485529682547873 0.045024446028047414
0.7837418709354678 -0.12351314238950384 0.04466791213417217
0.7842921460730365 -0.12211240696989321 0.04430455352991306
0.7848424212106053 -0.12069059314154164 0.043928436396400115
0.7853926963481741 -0.11950359208975717 0.04372011842705324
0.7859429714857429 -0.1182129994322217 0.043446827669266545
0.7864932466233117 -0.116775358572965 0.04306324779674277
0.7870435217608804 -0.11534752926824704 0.04267571253979018
0.7875937968984492 -0.1139507731870913 0.04219075056921881
0.7881440720360181 -0.11222748243651294 0.04189646395785215
0.7886943471735869 -0.11054888786817915 0.04157705135837699
0.7892446223111557 -0.10885859325901767 0.04136788671631625
0.7897948974487244 -0.10764338947710005 0.04106247342526009
0.7903451725862932 -0.10630457900419535 0.04084524982278748
0.790895447723862 -0.10503253609075257 0.040664167626414525
0.7914457228614308 -0.10400286069834935 0.04050889279931301
0.7919959979989996 -0.10288124806576018 0.04035563277702553
0.7925462731365683 -0.101812114510889 0.04026009688490423
0.7930965482741371 -0.1008192948211386 0.04019608753179141
0.7936468234117059 -0.09979411216091899 0.040131406516043994
0.7941970985492747 -0.09886821712953116 0.04011097991681326
0.7947473736868435 -0.0979438569429075 0.04009567203933119
0.7952976488244122 -0.09701641326558438 0.04008552101253222
0.795847923961981 -0.09602282354300017 0.04007522127833264
0.7963981990995498 -0.09504718601149101 0.040065410719170365
0.7969484742371186 -0.09410936138401448 0.040147206492340354
0.7974987493746873 -0.09278924526912913 0.04054841762211105
0.7980490245122561 -0.091554493920059 0.04090683734237207
0.798599299649825 -0.09011866036414137 0.04099901897019118
0.7991495747873938 -0.0891785075117031 0.040782237522912004
0.7996998499249626 -0.08804407715176138 0.04072807361534128
0.8002501250625313 -0.08691890780609063 0.0406022577882616
0.8008004002001001 -0.0857634546526119 0.04044107175665626
0.8013506753376689 -0.08462186496093618 0.04030789804478828
0.8019009504752377 -0.08354702112545064 0.040174885923265846
0.8024512256128065 -0.08246221382713771 0.040051625569248
0.8030015007503752 -0.08137736325451637 0.03992963793403452
0.803551775887944 -0.08041879443226325 0.039995446569379846
0.8041020510255128 -0.07943380834031079 0.040015521510635144
0.8046523261630816 -0.07845241734268082 0.040033799155963154
0.8052026013006504 -0.0772092780059751 0.040050997356648625
0.8057528764382191 -0.0760585866103899 0.040063142387057014
0.8063031515757879 -0.07494420162326491 0.040454317007730174
0.8068534267133567 -0.07369857375844088 0.040937014125745096
0.8074037018509255 -0.0724796736684723 0.0414061991064283
0.8079539769884942 -0.07148220849695278 0.041397270899503874
0.808504252126063 -0.07047609202686314 0.04145093234866101
0.8090545272636319 -0.06948161820922139 0.04154131902935805
0.8096048024012007 -0.06858250017614922 0.041460476610306586
0.8101550775387695 -0.06767643258311698 0.04141820480873905
0.8107053526763383 -0.06676616898817125 0.041371177413322385
0.811255627813907 -0.06604739695639826 0.0412866373054916
0.8118059029514758 -0.06527880172743351 0.041215242467496506
0.8123561780890446 -0.06451513356384167 0.04114951604319896
0.8129064532266134 -0.06406710301828913 0.041114267661886146
0.8134567283641821 -0.06351102399274525 0.0410635941773616
0.8140070035017509 -0.06298704056491589 0.04103850704593037
0.8145572786393197 -0.06251266293500234 0.041103648209778125
0.8151075537768885 -0.0620305575302732 0.04112217605987388
0.8156578289144573 -0.06170907277857159 0.04187645200785787
0.816208104052026 -0.060935916168659406 0.04167360292607715
0.8167583791895948 -0.06037919340401206 0.04192047348545842
0.8173086543271636 -0.05964306311928965 0.04138395670768407
0.8178589294647324 -0.05895997802317699 0.04098616778523028
0.8184092046023012 -0.05827344247164754 0.04057151281201255
0.8189594797398699 -0.05765060078007214 0.03966581831269348
0.8195097548774387 -0.05701577177476608 0.038842838212399346
0.8200600300150076 -0.05637959756625075 0.037982422014841845
0.8206103051525764 -0.055822189329191925 0.03696089707547486
0.8211605802901452 -0.0552332308945029 0.035944092590704364
0.8217108554277139 -0.054614418398496414 0.03492693418873227
0.8222611305652827 -0.054129528002424494 0.03423438944254083
0.8228114057028515 -0.05358713818890199 0.03337723139878521
0.8233616808404203 -0.05304092923112844 0.03273367136030826
0.823911955977989 -0.052281313839916556 0.03233707631137767
0.8244622311155578 -0.05162563745407778 0.031830111129486645
0.8250125062531266 -0.050706516650599734 0.03209019352078339
0.8255627813906954 -0.0497731210567818 0.032287027899637534
0.8261130565282642 -0.048852099441986055 0.032548967895337386
0.826663331665833 -0.048226599653047306 0.03198697934222188
0.8272136068034017 -0.04757798916634651 0.03165631119532428
0.8277638819409705 -0.04693010083903242 0.03132456244540672
0.8283141570785393 -0.046501319596152405 0.031245074633571075
0.8288644322161081 -0.04600708957299636 0.031091772781877677
0.8294147073536768 -0.045514678681285385 0.030942213063841123
0.8299649824912456 -0.045094364814930024 0.030877890672170862
0.8305152576288145 -0.04465080342596596 0.03077495488788973
0.8310655327663833 -0.04413739066843683 0.03065360621061221
0.8316158079039521 -0.04370598180854754 0.030175269648648324
0.8321660830415208 -0.043238201411498006 0.029828392276567674
0.8327163581790896 -0.042867345284771506 0.029478885107483446
0.8332666333166584 -0.04248139227935568 0.029052172956162615
0.8338169084542272 -0.04211243666560969 0.028614868986654978
0.834367183591796 -0.04183686336003722 0.028734206308052818
0.8349174587293647 -0.04151716540907202 0.028707282143481415
0.8354677338669335 -0.04119964037821472 0.028705175626812744
0.8360180090045023 -0.04077484324071885 0.02798664824522563
0.8365682841420711 -0.04041881640226891 0.027550485209832817
0.8371185592796399 -0.04005985246155887 0.02709467772105698
0.8376688344172086 -0.039816433365432474 0.02711672702182751
0.8382191095547774 -0.039523719596736805 0.02696287399124682
0.8387693846923462 -0.03925637267032271 0.026816668096404463
0.839319659829915 -0.03898951677967529 0.02704555738871043
0.8398699349674837 -0.03872098906723463 0.027103474544202286
0.8404202101050525 -0.038414864796755356 0.027076470845685492
0.8409704852426214 -0.0381780856642466 0.027446375549333532
0.8415207603801902 -0.03791145190244745 0.02764321971037348
0.842071035517759 -0.0375783719628658 0.028126768582682798
0.8426213106553277 -0.03725845447598539 0.028640875746526916
0.8431715857928965 -0.03695474707194024 0.02913737336035606
0.8437218609304653 -0.03654145650210501 0.029245238652539578
0.8442721360680341 -0.036114185563559976 0.02932914998843985
0.8448224112056029 -0.03568364870345767 0.029472656732370487
0.8453726863431716 -0.03567806179510535 0.02997438871616757
0.8459229614807404 -0.035590391022139276 0.03046694974554379
0.8464732366183092 -0.03550551455167174 0.03095640166951903
0.847023511755878 -0.03516831161573558 0.03113852397564801
0.8475737868934468 -0.03492082263728352 0.03145219591720685
0.8481240620310155 -0.034671616453979016 0.031772610580414445
0.8486743371685843 -0.0341712657238731 0.03139864614101758
0.8492246123061531 -0.03376989469157219 0.03131731074876451
0.8497748874437219 -0.03338286040866351 0.031329490623801665
0.8503251625812907 -0.03295713237465676 0.030770247993811523
0.8508754377188594 -0.03254823261226938 0.03047066013420296
0.8514257128564282 -0.03202442442630973 0.029906987081803473
0.8519759879939971 -0.03150342633185667 0.029328386633551
0.8525262631315659 -0.030993634408343948 0.02872468009001242
0.8530765382691347 -0.03021411586432994 0.027907927284710966
0.8536268134067034 -0.029457722940650306 0.027039623922928434
0.8541770885442722 -0.028697716124029948 0.02623190982795719
0.854727363681841 -0.028322973147945685 0.026242159815628576
0.8552776388194098 -0.027875348694477203 0.026158083683914653
0.8558279139569785 -0.027424268873816313 0.026080424674731175
0.8563781890945473 -0.02713100483885921 0.026451877029299492
0.8569284642321161 -0.026789144664351797 0.02671707213425883
0.8574787393696849 -0.026450481818311798 0.02701528178680597
0.8580290145072537 -0.026284875534836355 0.027974914175400822
0.8585792896448224 -0.026048913375541397 0.02867695591749058
0.8591295647823912 -0.025835706040390035 0.029549824479585065
0.85967983991996 -0.025568748729323795 0.02998183764224567
0.8602301150575288 -0.025322294617071688 0.030596010170317427
0.8607803901950976 -0.02507084819753122 0.03159579755519065
0.8613306653326663 -0.024821938657884415 0.03255849017255219
0.8618809404702351 -0.024572232092843243 0.03350485253018422
0.862431215607804 -0.024437275145135013 0.034272810443787737
0.8629814907453728 -0.024256734771661726 0.03502921983735064
0.8635317658829416 -0.02406565179271283 0.035767069313617256
0.8640820410205103 -0.023982348657645453 0.03691643540459122
0.8646323161580791 -0.023908264287248685 0.0380042075490759
0.8651825912956479 -0.023837683022070903 0.039084425826608434
0.8657328664332167 -0.02369364284685261 0.03963629635801983
0.8662831415707855 -0.023568337204137237 0.04033321030270076
0.8668334167083542 -0.02344366825604557 0.0410238347050887
0.867383691845923 -0.02317153100130381 0.041395192181244336
0.8679339669834918 -0.022951028431483736 0.04187649359517831
0.8684842421210606 -0.022730470489692945 0.042303117859152334
0.8690345172586293 -0.022518695030272196 0.04231420889016875
0.8695847923961981 -0.02230484950316602 0.04249955730079345
0.8701350675337669 -0.02197342447217948 0.04248303186686051
0.8706853426713357 -0.021549174904920657 0.042409529255332354
0.8712356178089045 -0.021165410115336254 0.04235469912200537
0.8717858929464732 -0.020550752447739358 0.04222956434135028
0.872336168084042 -0.01989803833370362 0.04202084913356415
0.8728864432216109 -0.01924284901785542 0.041791725590864005
0.8734367183591797 -0.0188268112570884 0.04167644834350564
0.8739869934967485 -0.018413657902619434 0.04160140186123996
0.8745372686343172 -0.018000504548150328 0.04152793727851119
0.875087543771886 -0.01769940291530102 0.04197774569287609
0.8756378189094548 -0.017377833707319424 0.042327490190561326
0.8761880940470236 -0.017054939299868413 0.042674480825821495
0.8767383691845924 -0.01678025745161095 0.04333539706590176
0.8772886443221611 -0.016495760127113582 0.04389549218254918
0.8778389194597299 -0.016209171106665973 0.044451805496941894
0.8783891945972987 -0.016004149071375 0.04482550824176381
0.8789394697348675 -0.01576528608914801 0.0452439781905083
0.8794897448724363 -0.015523677411101581 0.04564952111746346
0.880040020010005 -0.015077214123641072 0.04573327498445882
0.8805902951475738 -0.01471224773389122 0.045944818484173956
0.8811405702851426 -0.014353099223068384 0.04591481800654728
0.8816908454227114 -0.013646006661211407 0.04684899831719657
0.8822411205602801 -0.013088232163514704 0.047330370015611606
0.8827913956978489 -0.012647349988543069 0.047201994034075864
0.8833416708354177 -0.012196485894285947 0.046841622122861686
0.8838919459729866 -0.011760236564841438 0.04658077063788146
0.8844422211105554 -0.01148209283580397 0.046447969621944335
0.8849924962481241 -0.011184513734069947 0.046296680590856856
0.8855427713856929 -0.010886934632336672 0.046146083270663406
0.8860930465232617 -0.010714504263652395 0.04635130109096132
0.8866433216608305 -0.010515740817812768 0.046478500156980365
0.8871935967983993 -0.010316977371973561 0.046605244654893505
0.887743871935968 -0.010023812517816744 0.046861748437834305
0.8882941470735368 -0.00975492965707225 0.04707659858856164
0.8888444222111056 -0.009487160281175095 0.04729659547274219
0.8893946973486744 -0.008990826343874941 0.04746251065025697
0.8899449724862432 -0.00857134831189676 0.04765092634774735
0.8904952476238119 -0.008186182914685376 0.047868279200879306
0.8910455227613807 -0.007874496242863861 0.04888049807581882
0.8915957978989495 -0.007537483586104421 0.04958996779557792
0.8921460730365183 -0.007150862577770157 0.05020406317234975
0.892696348174087 -0.00693244575614883 0.05069094280874651
0.8932466233116558 -0.006647333512873762 0.05121053123564938
0.8937968984492246 -0.006384394977744322 0.051739870400135925
0.8943471735867935 -0.006207623670697899 0.05202247320285722
0.8948974487243623 -0.005991356970601665 0.05240614265601756
0.895447723861931 -0.0059353165742854486 0.052806115119813445
0.8959979989994998 -0.00584457025054478 0.05303674398425987
0.8965482741370686 -0.005773004686960237 0.05333717017322478
0.8970985492746374 -0.005831948435028257 0.05365042401789477
0.8976488244122062 -0.005874688548475985 0.05396085375396922
0.898199099549775 -0.005917428661923621 0.05426672175342852
0.8987493746873437 -0.0060470095171535395 0.05466864195832418
0.8992996498249125 -0.006159822768677784 0.05505749147690631
0.8998499249624813 -0.006275530415525817 0.05544572127213181
0.9004002001000501 -0.006284294239915033 0.056359796068873036
0.9009504752376188 -0.006305100447617356 0.05710234557940223
0.9015007503751876 -0.006327743404908659 0.057832825485524805
0.9020510255127564 -0.006339300751767748 0.057794251037276895
0.9026013006503252 -0.006360065483782685 0.058002294478351674
0.903151575787894 -0.006375405595318668 0.058189638210559294
0.9037018509254627 -0.0063013403267364 0.05837770917076633
0.9042521260630315 -0.00626529771967409 0.05856731921813757
0.9048024012006003 -0.006231756741822246 0.05875334389776503
0.9053526763381691 -0.0062101253271255735 0.05899296531678147
0.9059029514757378 -0.006186477789268964 0.05920432408253047
0.9064532266133066 -0.006138838774990768 0.05937214711791209
0.9070035017508754 -0.006093381525218683 0.05924683536039211
0.9075537768884442 -0.00604482983093893 0.05923907876551618
0.908104052026013 -0.005914920508267148 0.05925509408991262
0.9086543271635817 -0.005774938486319055 0.059163335037802585
0.9092046023011505 -0.00563833740141626 0.05911623867666024
0.9097548774387193 -0.005516056424180665 0.059714701805290246
0.9103051525762883 -0.0053875440426597795 0.06027183653017189
0.9108554277138571 -0.005259031661139587 0.06082472954053536
0.9114057028514259 -0.005130341008722219 0.060716969457643113
0.9119559779889946 -0.005007180748721481 0.060697920293475364
0.9125062531265634 -0.004884020488720517 0.06067339530605632
0.9130565282641322 -0.004833932529472108 0.06092377820307174
0.913606803401701 -0.004770634030262557 0.06110963502557563
0.9141570785392698 -0.004707335531053295 0.061290177238164885
0.9147073536768385 -0.004589630267005054 0.06160159715120354
0.9152576288144073 -0.004488222645730072 0.06187097901422067
0.9158079039519761 -0.004386815024455809 0.062136793203240254
0.9163581790895449 -0.004158903434857935 0.06238977870592347
0.9169084542271136 -0.00397117292275774 0.0626441949458073
0.9174587293646824 -0.0037827893088853426 0.06289421841387377
0.9180090045022512 -0.0035216535719486738 0.06284771310327632
0.91855927963982 -0.0032865792009676305 0.06291061661828821
0.9191095547773888 -0.0030916935349641775 0.06306629947695601
0.9196598299149575 -0.002823292861834103 0.06315487798907475
0.9202101050525263 -0.0025822106241470124 0.06328826978106018
0.9207603801900951 -0.0023125451072870218 0.06329140927395988
0.9213106553276639 -0.00230786832772423 0.06374928237548483
0.9218609304652327 -0.002192809032540696 0.06401070115857908
0.9224112056028014 -0.0021004188000480974 0.06428711393132222
0.9229614807403702 -0.0019569348351299856 0.06445313052362088
0.923511755877939 -0.0018377788658504508 0.06467221634931497
0.9240620310155078 -0.0016294117827731665 0.06481823634791176
0.9246123061530765 -0.0014156343631498633 0.06495622773462943
0.9251625812906453 -0.0012036846076840385 0.06510132880583824
0.9257128564282141 -0.00097849797151742 0.06544103612183726
0.9262631315657829 -0.0007557076183162805 0.06576499987386566
0.9268134067033517 -0.0005329172651150978 0.06609004062941122
0.9273636818409204 -0.00029006133185400336 0.06665572865268918
0.9279139569784892 -4.9755630476883226e-05 0.0671907842795325
0.928464232116058 0.00019055007089976202 0.0677251827093837
0.9290145072536268 0.00035589379247227175 0.06860049168421205
0.9295647823911956 0.0005505601696872346 0.06936826327994271
0.9301150575287643 0.0007450714162804428 0.07013704704434637
0.9306653326663331 0.0009469656586135202 0.07080683782313218
0.9312156078039019 0.0011385069129647386 0.0715462685296597
0.9317658829414709 0.0013300481673163248 0.07228292201406346
0.9323161580790397 0.0015997053397356063 0.07302875143078692
0.9328664332166084 0.0018449120154713592 0.07376737971735328
0.9334167083541772 0.002090118691207124 0.07450226466223227
0.933966983491746 0.0024697907681265822 0.07502010690770411
0.9345172586293148 0.0028020875762156316 0.07561314490847824
0.9350675337668836 0.003133644718090635 0.07620609129031497
0.9356178089044523 0.003652215388261109 0.07658103085499292
0.9361680840420211 0.004096262086371331 0.07704178555782168
0.9367183591795899 0.004536657455818998 0.07750979796668249
0.9372686343171587 0.005009195778739784 0.07791354541745568
0.9378189094547275 0.005468019255879049 0.0783459298924364
0.9383691845922962 0.0058253179431497736 0.07898129586543506
0.938919459729865 0.006013853676383907 0.07927584819618444
0.9394697348674338 0.006282853480735211 0.0797118443350355
0.9400200100050026 0.006531970697847165 0.0801695379894656
0.9405702851425713 0.006678114004967135 0.08085148219234635
0.9411205602801401 0.006864622298320023 0.08144080228486082
0.9416708354177089 0.0070449785028407 0.0818747460042295
0.9422211105552777 0.007227592164640424 0.08232749453658501
0.9427713856928465 0.0074102058264404694 0.08277912343636794
0.9433216608304152 0.007672184730763406 0.08284865859878035
0.943871935967984 0.007909990190623257 0.08301969055507095
0.9444222111055528 0.00814779565048369 0.08319091369037583
0.9449724862431216 0.00851269697297533 0.0831152751738494
0.9455227613806904 0.00882968739185535 0.08312946432533744
0.9460730365182591 0.009145719088703886 0.0831456676535071
0.9466233116558279 0.009494913216208878 0.08320156730587216
0.9471735867933967 0.009830394544779394 0.08324026503324632
0.9477238619309655 0.010088036951402578 0.08352037485233522
0.9482741370685343 0.010223851602753133 0.08287348377902629
0.948824412206103 0.010427558329224816 0.08263528865844402
0.9493746873436718 0.010842104455982235 0.08264715739440102
0.9499249624812406 0.011203903856852767 0.0826702457121859
0.9504752376188094 0.011565703257722722 0.08269326848138565
0.9510255127563781 0.01185901375240796 0.08280498576433606
0.9515757878939469 0.012176008980007863 0.08288496964763506
0.9521260630315157 0.012468437946783357 0.08298089113523598
0.9526763381690847 0.012683638382002751 0.08313246112448264
0.9532266133066535 0.012933856772005408 0.08325338860565905
0.9537768884442223 0.01320763585243256 0.08335239829204806
0.954327163581791 0.013472536845646723 0.08345399292389523
0.9548774387193598 0.01373743783886067 0.08355346066806932
0.9554277138569286 0.013883413013688575 0.08385669606102328
0.9559779889944974 0.014070927926373867 0.08408630842341795
0.9565282641320662 0.014145700466413735 0.08449543045279197
0.9570785392696349 0.014263807517108039 0.08484401902986259
0.9576288144072037 0.01436927747639084 0.08519566089927183
0.9581790895447725 0.014583565101137261 0.08568924571154705
0.9587293646823413 0.014754106703679309 0.08618053096776578
0.95927963981991 0.014923592358606068 0.08667227654955613
0.9598299149574788 0.01511248040153858 0.087160816581505
0.9603801900950476 0.015292829114052968 0.08765005311367073
0.9609304652326164 0.01551614808392251 0.08806392751086478
0.9614807403701852 0.015728465381352287 0.08849874288463501
0.9620310155077539 0.01594133335078822 0.08893326723187267
0.9625812906453227 0.016200561696853702 0.08920948641558013
0.9631315657828915 0.016435629591312576 0.08956045727927854
0.9636818409204603 0.016756277384703394 0.08984270420968325
0.964232116058029 0.017056513211834604 0.09014438947428563
0.9647823911955978 0.017333923663232637 0.09048280254285729
0.9653326663331666 0.017607948137861797 0.09051645081531788
0.9658829414707354 0.01789240869672528 0.09065044431048998
0.9664332166083042 0.018079339293422068 0.09089414903625426
0.966983491745873 0.01827899631147007 0.0911376896541731
0.9675337668834417 0.018432828423814804 0.09143430316502792
0.9680840420210105 0.018466110564416778 0.09179805050651843
0.9686343171585793 0.01855862267597306 0.09212936477672173
0.9691845922961481 0.018547377039870062 0.09263729486523418
0.9697348674337168 0.01857562698526134 0.09307903690448992
0.9702851425712856 0.018615616634585504 0.0935941141472761
0.9708354177088544 0.018655018128659728 0.09409429816884718
0.9713856928464232 0.018694330055920867 0.09459510657618227
0.971935967983992 0.01884752204591809 0.09515882416829324
0.9724862431215607 0.018949770220454135 0.09569186796869114
0.9730365182591295 0.0189646688963195 0.09581615629521531
0.9735867933966983 0.01902138398456803 0.09603871472344792
0.9741370685342673 0.01916226141421929 0.09653685896049642
0.9746873436718361 0.019276946051012357 0.097028107880592
0.9752376188094048 0.019387903443958514 0.09753306166506118
0.9757878939469736 0.019574337478777674 0.0978314054551354
0.9763381690845424 0.019724505552543944 0.0982304493111169
0.9768884442221112 0.01995319189316377 0.09842136104737405
0.97743871935968 0.020148727970702843 0.09870009982509614
0.9779889944972487 0.02046724879326533 0.09883561592126407
0.9785392696348175 0.020744673550109848 0.09901996339591428
0.9790895447723863 0.021109013122490725 0.09908390445991885
0.9796398199099551 0.021454139934760006 0.0991741914278947
0.9801900950475239 0.021907593006724596 0.09932174512985495
0.9807403701850926 0.022204808275033867 0.09912909709530617
0.9812906453226614 0.022574129953945685 0.0990981730176096
0.9818409204602302 0.022866667005414204 0.09894754902966187
0.982391195597799 0.02318871727366916 0.09886249733872755
0.9829414707353678 0.0234979613430671 0.09891540525924733
0.9834917458729365 0.023811693059362062 0.09890778347153065
0.9840420210105053 0.024108676728135752 0.09897084211230625
0.9845922961480741 0.02441023535117995 0.09900726900078831
0.9851425712856429 0.02472335352129608 0.09908214951930198
0.9856928464232116 0.02502986648935493 0.09914686065113494
0.9862431215607804 0.025294315448049852 0.09920359669380423
0.9867933966983492 0.025567775139967087 0.0992656111356995
0.987343671835918 0.02605718662492267 0.09912517545862287
0.9878939469734868 0.02649470863026557 0.09903818353438766
0.9884442221110555 0.026582814373910375 0.09890596722208433
0.9889944972486243 0.02673798713323674 0.09879171218357546
0.9895447723861931 0.02699263458114885 0.09845317812063265
0.9900950475237619 0.027224505851629853 0.09815563521068854
0.9906453226613307 0.027512831276157022 0.09763141166736776
0.9911955977988994 0.02778582751619176 0.09714540506085867
0.9917458729364682 0.028065574350472734 0.09663856322975038
0.992296148074037 0.028339878645083534 0.09613070245145097
0.9928464232116058 0.028510866904876538 0.09588246454919996
0.9933966983491745 0.028700271673487692 0.09558687064591771
0.9939469734867433 0.029230426272572888 0.09644906189543037
0.9944972486243121 0.029675380752040403 0.09703680637543856
0.9950475237618809 0.029602766179393815 0.0969152296831535
0.9955977988994499 0.02966531505910344 0.09699403339156872
0.9961480740370187 0.029664058957604645 0.09647063544672438
0.9966983491745874 0.02968728019666965 0.09614648315221044
0.9972486243121562 0.030116080706918815 0.09489151391524417
0.997798899449725 0.03039755913200494 0.09397047369854432
0.9983491745872938 0.03154328307698778 0.09290048748441103
0.9988994497248626 0.03233287466666063 0.09189226141497482
0.9994497248624313 0.028507206983351414 0.09413771013577306
1.0 0.026758773420835963 0.09493117002096432


==> plots/icing/csv_cp/mfmc_ss.csv <==
x mean stddev
-4.112056028014007131e-02 1.936056580683797777e-04 1.018305140756440956e-02
-3.561780890445223613e-02 -6.480766520029331013e-03 1.226540885913704609e-01
-3.011505752876438013e-02 -8.965957690845950678e-02 4.173445106975511854e-01
-2.461230615307653802e-02 -3.179884303961312830e-01 6.270678540463936468e-01
-1.910955477738869590e-02 -5.147338690991860588e-01 6.778468865808741084e-01
-1.360680340170085378e-02 -6.118110727550913897e-01 7.188409657103911332e-01
-8.104052026013011667e-03 -7.163340629992954733e-01 7.554317015667877389e-01
-2.601300650325169550e-03 -7.850280302298724422e-01 7.196051095008851872e-01
2.901450725362672567e-03 -1.040426779254520540e+00 6.938967136586829954e-01
8.404202101050528562e-03 -1.344616512270584652e+00 5.423224802890843632e-01
1.390695347673837068e-02 -1.349019453672339663e+00 5.373826746189961368e-01
1.940970485242621280e-02 -1.303693995235601921e+00 4.562058999335253939e-01
2.491245622811405491e-02 -1.273710733632710923e+00 4.279443013854106748e-01
3.041520760380189703e-02 -1.205542793192037720e+00 3.922706447485997949e-01
3.591795897948973915e-02 -1.181651182956048096e+00 3.356915803784332741e-01
4.142071035517758126e-02 -1.149659380738200731e+00 2.850722292326652862e-01
4.692346173086542338e-02 -1.186639595233627720e+00 3.497123763522242412e-01
5.242621310655326550e-02 -1.179508811480415309e+00 3.274313242427294157e-01
5.792896448224110761e-02 -1.151641355145649026e+00 2.908681406876177378e-01
6.343171585792894973e-02 -1.041205148316162843e+00 2.865711331592959987e-01
6.893446723361681960e-02 -9.625179274664145135e-01 2.768887587034939424e-01
7.443721860930466172e-02 -9.173979189509293697e-01 2.913665910431388339e-01
7.993996998499250384e-02 -9.250330860218960449e-01 2.841569906451825722e-01
8.544272136068034595e-02 -9.064802089004877494e-01 2.645143645728511572e-01
9.094547273636818807e-02 -9.167791874148940590e-01 2.609198424743338629e-01
9.644822411205603019e-02 -8.954533018508034070e-01 2.582338797193607927e-01
1.019509754877438723e-01 -8.760714276015628688e-01 2.460701592647920044e-01
1.074537268634317144e-01 -8.857789057082270379e-01 2.419356349244845550e-01
1.129564782391195565e-01 -8.837541248432986274e-01 2.202666536223242266e-01
1.184592296148073987e-01 -8.827284185293257091e-01 2.083921427778363533e-01
1.239619809904952408e-01 -8.343378603214611777e-01 2.186078962976902296e-01
1.294647323661830829e-01 -8.525642123014236518e-01 1.827718099124828466e-01
1.349674837418709250e-01 -8.452893137149876113e-01 1.877539336375184942e-01
1.404702351175587671e-01 -8.352098435962965750e-01 1.950213384897183932e-01
1.459729864932466370e-01 -7.965430468664700392e-01 1.698273243647870356e-01
1.514757378689344514e-01 -7.878110432183007550e-01 1.634024284788547499e-01
1.569784892446222935e-01 -7.873088794335236784e-01 1.526643433644236936e-01
1.624812406203101356e-01 -7.737328015385729341e-01 1.517385751643004210e-01
1.679839919959979777e-01 -7.797646131311524176e-01 1.444116351016050959e-01
1.734867433716858198e-01 -7.722954525291260142e-01 1.396191744199588858e-01
1.789894947473736619e-01 -7.737490408642928585e-01 1.388454588965900016e-01
1.844922461230615596e-01 -7.736290782208194994e-01 1.396927721084488538e-01
1.899949974987494017e-01 -7.723452264164077929e-01 1.422068776835964665e-01
1.954977488744372438e-01 -7.738210513011654079e-01 1.445245496224716597e-01
2.010005002501250859e-01 -7.723351239619059561e-01 1.461117258444945277e-01
2.065032516258129280e-01 -7.720431846599254966e-01 1.482036561423389631e-01
2.120060030015007702e-01 -7.717455101612301638e-01 1.465952375222913662e-01
2.175087543771886123e-01 -7.719482105702775154e-01 1.434948975171058683e-01
2.230115057528764544e-01 -7.728289841764457435e-01 1.402357810257769122e-01
2.285142571285642965e-01 -7.704568409620539127e-01 1.382004583130679587e-01
2.340170085042521386e-01 -7.719901690442110276e-01 1.363808760205466042e-01
2.395197598799399807e-01 -7.707535047733884426e-01 1.345784973534971396e-01
2.450225112556278229e-01 -7.714128629038842222e-01 1.341384738222934081e-01
2.505252626313156927e-01 -7.701786270887819308e-01 1.319169428534448518e-01
2.560280140070034793e-01 -7.690859256051842952e-01 1.298340554718998285e-01
2.615307653826913770e-01 -7.684450387555901152e-01 1.265355227311253383e-01
2.670335167583791636e-01 -7.652421945852494467e-01 1.256299484374290287e-01
2.725362681340670612e-01 -7.646994659358460344e-01 1.229487291890531686e-01
2.780390195097548478e-01 -7.608943841642478167e-01 1.207979533499844160e-01
2.835417708854427454e-01 -7.604901320670554021e-01 1.179550017260653921e-01
2.890445222611305320e-01 -7.580173808325247897e-01 1.157239683626406779e-01
2.945472736368184297e-01 -7.573141444312074810e-01 1.124277526575590824e-01
3.000500250125062163e-01 -7.551493962141559990e-01 1.114298948548834572e-01
3.055527763881941139e-01 -7.518856355019895021e-01 1.098733636252160611e-01
3.110555277638819005e-01 -7.518513467076382017e-01 1.079285982773604269e-01
3.165582791395697981e-01 -7.488617604459671950e-01 1.055844259778215971e-01
3.220610305152575847e-01 -7.506008860609451050e-01 1.029953384175293640e-01
3.275637818909454824e-01 -7.484039665819776088e-01 1.011431491883793971e-01
3.330665332666332690e-01 -7.482790773497863812e-01 9.983743932681510280e-02
3.385692846423211666e-01 -7.461945893784240891e-01 9.927723291447279608e-02
3.440720360180090642e-01 -7.449046665453729066e-01 9.902921744598894294e-02
3.495747873936968508e-01 -7.439953347489831614e-01 9.773708050888983700e-02
3.550775387693847485e-01 -7.415012777702780777e-01 9.751512643234992728e-02
3.605802901450725351e-01 -7.411322537937585775e-01 9.652412608659638460e-02
3.660830415207604327e-01 -7.375746696053112617e-01 9.503531637660853071e-02
3.715857928964482193e-01 -7.365740466889336702e-01 9.517372388569729502e-02
3.770885442721361169e-01 -7.321271518317377103e-01 9.401527005497860301e-02
3.825912956478239035e-01 -7.303576789239942801e-01 9.264639300610581774e-02
3.880940470235118012e-01 -7.278077269993353804e-01 9.099283715229747327e-02
3.935967983991995878e-01 -7.259823116781612962e-01 8.855329491384281160e-02
3.990995497748874854e-01 -7.253923407361716480e-01 8.581139628728567947e-02
4.046023011505752720e-01 -7.225525857090894233e-01 8.285389324973986558e-02
4.101050525262631696e-01 -7.221789708034612731e-01 8.099301541562076157e-02
4.156078039019509562e-01 -7.182970192208841809e-01 7.996904201148301305e-02
4.211105552776388539e-01 -7.169436004060921741e-01 8.140317291860744986e-02
4.266133066533267515e-01 -7.138782047594703917e-01 8.129052508306672253e-02
4.321160580290145381e-01 -7.114504289288552386e-01 8.150915382870581316e-02
4.376188094047024357e-01 -7.084577492134722654e-01 8.159214544718142170e-02
4.431215607803902223e-01 -7.043015008978408265e-01 8.168401224771434932e-02
4.486243121560781200e-01 -7.023439811946379230e-01 8.122976046402197170e-02
4.541270635317659066e-01 -6.979097156842081207e-01 8.034928494372961527e-02
4.596298149074538042e-01 -6.970979974984846672e-01 7.992619292654570828e-02
4.651325662831415908e-01 -6.940043649039192575e-01 7.876501371361252501e-02
4.706353176588294884e-01 -6.919949461623646769e-01 7.984705449846625502e-02
4.761380690345172750e-01 -6.883473840661453735e-01 8.168034581793784388e-02
4.816408204102051727e-01 -6.856264954158993730e-01 8.364287064062664312e-02
4.871435717858929593e-01 -6.831040560985941479e-01 8.554528962039936735e-02
4.926463231615808569e-01 -6.796148961088996909e-01 8.625444768970563780e-02
4.981490745372686435e-01 -6.791010432300810251e-01 8.539420018929526346e-02
5.036518259129565411e-01 -6.761381112682002259e-01 8.449832238273252694e-02
5.091545772886443277e-01 -6.755000609538797107e-01 8.496578479955468888e-02
5.146573286643322254e-01 -6.714954674211622843e-01 8.671141318852107482e-02
5.201600800400200120e-01 -6.692835497788831578e-01 8.788831079898495879e-02
5.256628314157079096e-01 -6.661326664529486630e-01 8.885662783477758786e-02
5.311655827913956962e-01 -6.631120968630952461e-01 8.953412006822451807e-02
5.366683341670835938e-01 -6.603222731826017267e-01 9.114166011843490012e-02
5.421710855427713804e-01 -6.561413172060815979e-01 9.277000620664238584e-02
5.476738369184592781e-01 -6.545119559771186424e-01 9.300401664642379829e-02
5.531765882941470647e-01 -6.491916444559078236e-01 9.414664403706217433e-02
5.586793396698349623e-01 -6.456694465116885606e-01 9.586619617478638056e-02
5.641820910455227489e-01 -6.406616522635795175e-01 9.713972271477445963e-02
5.696848424212106465e-01 -6.370937640067383390e-01 9.750395004341154415e-02
5.751875937968985442e-01 -6.335697729527586253e-01 9.768925267369382714e-02
5.806903451725863308e-01 -6.286730446076750356e-01 9.838316456235556007e-02
5.861930965482742284e-01 -6.259523814538349162e-01 9.861944534721213407e-02
5.916958479239620150e-01 -6.197668184216591492e-01 9.986026916353747673e-02
5.971985992996499126e-01 -6.164463459969523607e-01 1.008781066771129858e-01
6.027013506753376992e-01 -6.111069561006254869e-01 1.004723478776692464e-01
6.082041020510255969e-01 -6.061955750422106659e-01 1.019093600317557136e-01
6.137068534267133835e-01 -6.011821480267044437e-01 1.029583831472481031e-01
6.192096048024012811e-01 -5.954256109031326183e-01 1.041440629811529323e-01
6.247123561780890677e-01 -5.897816775348939666e-01 1.066240708451315911e-01
6.302151075537769653e-01 -5.827342635247843017e-01 1.073668315560917380e-01
6.357178589294647519e-01 -5.778186947918272365e-01 1.083481919194323601e-01
6.412206103051526496e-01 -5.692458848219027479e-01 1.095758004535418717e-01
6.467233616808404362e-01 -5.630199654312892932e-01 1.105850933667267555e-01
6.522261130565283338e-01 -5.554932396153096086e-01 1.120999737923713130e-01
6.577288644322161204e-01 -5.487016752940335751e-01 1.134898145935702846e-01
6.632316158079040180e-01 -5.420291907155720956e-01 1.155006823673340316e-01
6.687343671835918046e-01 -5.337762131124043075e-01 1.174836706993347690e-01
6.742371185592797023e-01 -5.269848470421445441e-01 1.185131134965859145e-01
6.797398699349674889e-01 -5.166523703331109552e-01 1.201250267159409968e-01
6.852426213106553865e-01 -5.073104316677095049e-01 1.216790187892053537e-01
6.907453726863431731e-01 -4.954945665787904852e-01 1.231343195628053222e-01
6.962481240620310707e-01 -4.831157843006542163e-01 1.250338550451662312e-01
7.017508754377188573e-01 -4.688429920706298493e-01 1.281504589885291423e-01
7.072536268134067550e-01 -4.510615955791315024e-01 1.320317663266490638e-01
7.127563781890945416e-01 -4.350724211281125076e-01 1.361289859874074137e-01
7.182591295647824392e-01 -4.157319284094892486e-01 1.403531576532416614e-01
7.237618809404702258e-01 -3.968356062749534008e-01 1.460395752300909233e-01
7.292646323161581234e-01 -3.769453510197204871e-01 1.542036209531568725e-01
7.347673836918460211e-01 -3.554647065818489216e-01 1.635525187776907252e-01
7.402701350675338077e-01 -3.332302443826167249e-01 1.672732162769298148e-01
7.457728864432217053e-01 -3.053506815276188502e-01 1.595123903072920846e-01
7.512756378189094919e-01 -2.755575498877009255e-01 1.418027461037033310e-01
7.567783891945973895e-01 -2.438106314786762097e-01 1.177492766589414014e-01
7.622811405702851761e-01 -2.124989785559098232e-01 9.201906726374182999e-02
7.677838919459730738e-01 -1.850889641418459186e-01 7.109620885550486935e-02
7.732866433216608604e-01 -1.593786565384200105e-01 5.695868618766625202e-02
7.787893946973487580e-01 -1.389415962684373285e-01 4.988918128954786951e-02
7.842921460730365446e-01 -1.221124069698932141e-01 4.430455352991306134e-02
7.897948974487244422e-01 -1.076433894771000460e-01 4.106247342526009314e-02
7.952976488244122288e-01 -9.701641326558438361e-02 4.008552101253221728e-02
8.008004002001001265e-01 -8.576345465261189793e-02 4.044107175665626053e-02
8.063031515757879131e-01 -7.494420162326491386e-02 4.045431700773017419e-02
8.118059029514758107e-01 -6.527880172743351361e-02 4.121524246749650594e-02
8.173086543271635973e-01 -5.964306311928965071e-02 4.138395670768407059e-02
8.228114057028514949e-01 -5.358713818890199071e-02 3.337723139878521345e-02
8.283141570785392815e-01 -4.650131959615240451e-02 3.124507463357107523e-02
8.338169084542271792e-01 -4.211243666560968851e-02 2.861486898665497811e-02
8.393196598299149658e-01 -3.898951677967529145e-02 2.704555738871042975e-02
8.448224112056028634e-01 -3.568364870345767242e-02 2.947265673237048703e-02
8.503251625812906500e-01 -3.295713237465675710e-02 3.077024799381152323e-02
8.558279139569785476e-01 -2.742426887381631262e-02 2.608042467473117507e-02
8.613306653326663342e-01 -2.482193865788441534e-02 3.255849017255219024e-02
8.668334167083542319e-01 -2.344366825604557100e-02 4.102383470508869784e-02
8.723361680840420185e-01 -1.989803833370362013e-02 4.202084913356415180e-02
8.778389194597299161e-01 -1.620917110666597258e-02 4.445180549694189437e-02
8.833416708354177027e-01 -1.219648589428594734e-02 4.684162212286168553e-02
8.888444222111056003e-01 -9.487160281175095050e-03 4.729659547274218945e-02
8.943471735867934980e-01 -6.207623670697898915e-03 5.202247320285721677e-02
8.998499249624812846e-01 -6.275530415525817397e-03 5.544572127213180657e-02
9.053526763381690712e-01 -6.210125327125573524e-03 5.899296531678147049e-02
9.108554277138570798e-01 -5.259031661139586603e-03 6.082472954053536052e-02
9.163581790895448664e-01 -4.158903434857934636e-03 6.238977870592347236e-02
9.218609304652326530e-01 -2.192809032540695823e-03 6.401070115857908360e-02
9.273636818409204396e-01 -2.900613318540033563e-04 6.665572865268917790e-02
9.328664332166084483e-01 1.844912015471359204e-03 7.376737971735328192e-02
9.383691845922962349e-01 5.825317943149773553e-03 7.898129586543506386e-02
9.438719359679840215e-01 7.909990190623257186e-03 8.301969055507095463e-02
9.493746873436718081e-01 1.084210445598223459e-02 8.264715739440102460e-02
9.548774387193598168e-01 1.373743783886067008e-02 8.355346066806931815e-02
9.603801900950476034e-01 1.529282911405296756e-02 8.765005311367073115e-02
9.658829414707353900e-01 1.789240869672528017e-02 9.065044431048997764e-02
9.713856928464231766e-01 1.869433005592086722e-02 9.459510657618226681e-02
9.768884442221111852e-01 1.995319189316377070e-02 9.842136104737404800e-02
9.823911955977989718e-01 2.318871727366916130e-02 9.886249733872755352e-02
9.878939469734867584e-01 2.649470863026557113e-02 9.903818353438766098e-02
9.933966983491745451e-01 2.870027167348769212e-02 9.558687064591771254e-02
9.988994497248625537e-01 3.233287466666062704e-02 9.189226141497482125e-02
9.994497248624313324e-01 2.850720698335141440e-02 9.413771013577305891e-02


==> plots/icing/csv_cp/mlmc.csv <==
x mean stddev
9.994497248624313324e-01 7.106117491536423358e-02 0.000000000000000000e+00
9.939469734867433237e-01 1.101548455514510527e-01 0.000000000000000000e+00
9.884442221110555371e-01 1.236547429208697813e-01 6.342401533470365393e-02
9.829414707353677505e-01 1.352269015330115343e-01 6.159000392362370263e-02
9.774387193596799639e-01 1.448079456880611293e-01 6.011552709508048015e-02
9.719359679839919552e-01 1.514759704063477763e-01 5.884908025241431667e-02
9.664332166083041686e-01 1.574281801503575051e-01 5.528434699361575722e-02
9.609304652326163820e-01 1.640926626917638687e-01 5.331471828601411223e-02
9.554277138569285954e-01 1.713076677813363258e-01 5.294754632961388291e-02
9.499249624812405868e-01 1.766049096839195920e-01 5.364652852125528087e-02
9.444222111055528002e-01 1.817476628252051862e-01 5.367961672599612377e-02
9.389194597298650136e-01 1.859363779100920433e-01 5.493415189449091240e-02
9.334167083541772270e-01 1.901467772855093830e-01 5.668530768877545756e-02
9.279139569784892183e-01 1.945678239470809423e-01 5.798886577440715701e-02
9.224112056028014317e-01 1.983097796224543852e-01 5.991640191737182541e-02
9.169084542271136451e-01 2.008237228157970233e-01 6.096712887582033530e-02
9.114057028514258585e-01 2.037383240240606963e-01 6.437568021641955351e-02
9.059029514757378498e-01 2.049006345719662781e-01 6.638993321773643819e-02
9.004002001000500632e-01 2.065492535288764031e-01 6.859453369829836278e-02
8.948974487243622766e-01 2.101257186218264128e-01 6.666040991030472429e-02
8.893946973486743790e-01 2.104830366133668418e-01 6.845792088489270621e-02
8.838919459729865924e-01 2.111342620852404983e-01 6.249125867198301876e-02
8.783891945972986948e-01 2.117118370845344488e-01 5.967710138489541044e-02
8.728864432216109082e-01 2.105388204003714459e-01 5.425421495249671544e-02
8.673836918459230105e-01 2.055666064021966499e-01 4.384689731243155558e-02
8.618809404702351129e-01 2.015718267666230801e-01 4.204242963153909801e-02
8.563781890945473263e-01 2.029597435037274744e-01 4.158907105574262408e-02
8.508754377188594287e-01 1.999998520539973401e-01 4.714113616302357396e-02
8.453726863431716421e-01 1.933636835428877709e-01 5.604417503450146582e-02
8.398699349674837444e-01 1.911507525731442336e-01 6.201016220370943188e-02
8.343671835917959578e-01 1.908982673300787802e-01 6.603160138031485826e-02
8.288644322161080602e-01 1.899174507068213391e-01 7.120462349698977733e-02
8.233616808404202736e-01 1.910544291290531549e-01 7.125414406772001552e-02
8.178589294647323760e-01 1.898986120211619000e-01 6.710052352206208326e-02
8.123561780890445894e-01 1.873821298527915125e-01 6.533827119859703103e-02
8.068534267133566917e-01 1.806568191489629771e-01 6.187451925449828638e-02
8.013506753376689051e-01 1.721949887554160008e-01 6.299135631024238569e-02
7.958479239619810075e-01 1.620993978122254875e-01 6.270474734296448138e-02
7.903451725862932209e-01 1.488261924902342659e-01 6.926520003520172941e-02
7.848424212106053233e-01 1.368808364144299961e-01 7.631732908652685832e-02
7.793396698349175367e-01 1.222681647528417181e-01 8.509087965689930699e-02
7.738369184592296390e-01 1.130477296369786638e-01 8.858978038674779343e-02
7.683341670835418524e-01 1.009375904381683842e-01 8.904439742635435195e-02
7.628314157078539548e-01 9.185475196197746828e-02 8.381577426955674759e-02
7.573286643321661682e-01 8.093032757806435662e-02 7.711109205463734240e-02
7.518259129564782706e-01 6.691799930188006840e-02 6.745565508229429963e-02
7.463231615807904840e-01 5.509555605521010424e-02 6.001972870922886449e-02
7.408204102051025863e-01 3.603597343834177846e-02 5.174262928559274916e-02
7.353176588294147997e-01 1.999494233319101116e-02 4.511080273134018825e-02
7.298149074537269021e-01 9.110925942360306728e-04 3.790488386535334486e-02
7.243121560780391155e-01 -1.888574851133168961e-02 3.377378007407117605e-02
7.188094047023512179e-01 -3.713115502954970892e-02 3.310421574296128905e-02
7.133066533266633202e-01 -5.661172596070507268e-02 3.467280668800255816e-02
7.078039019509755336e-01 -7.026191756075242378e-02 3.744345913398385017e-02
7.023011505752876360e-01 -8.459275372466640297e-02 4.108823399532764847e-02
6.967983991995998494e-01 -9.504608815529372312e-02 4.393957552206167322e-02
6.912956478239119518e-01 -1.045847860456802780e-01 4.440350872763224738e-02
6.857928964482241652e-01 -1.111825511918881071e-01 4.551489247413952055e-02
6.802901450725362675e-01 -1.146769959584275772e-01 4.444912364239927277e-02
6.747873936968484809e-01 -1.179060562387288791e-01 4.407762119917685989e-02
6.692846423211605833e-01 -1.171178003725536626e-01 4.254936069667435150e-02
6.637818909454727967e-01 -1.186763737691895332e-01 4.116224919659756259e-02
6.582791395697848991e-01 -1.166332726042329515e-01 4.013634830494780537e-02
6.527763881940971125e-01 -1.170645650197110754e-01 3.877652723830493642e-02
6.472736368184092148e-01 -1.150429617884859979e-01 3.787233651448101979e-02
6.417708854427214282e-01 -1.143423309883705163e-01 3.691417525968284513e-02
6.362681340670335306e-01 -1.141737714108137097e-01 3.635805005599699463e-02
6.307653826913457440e-01 -1.132534577869091230e-01 3.542740359661188110e-02
6.252626313156578464e-01 -1.150716753166698275e-01 3.476356159570866133e-02
6.197598799399700598e-01 -1.131251374322998354e-01 3.411763601300406290e-02
6.142571285642821621e-01 -1.147473403482432569e-01 3.400661825185585796e-02
6.087543771885943755e-01 -1.122699453280053550e-01 3.414912588386099374e-02
6.032516258129064779e-01 -1.115425718635051355e-01 3.327683800921078100e-02
5.977488744372186913e-01 -1.098017159136703558e-01 3.306235416641060965e-02
5.922461230615307937e-01 -1.078168784172243155e-01 3.260973963114902757e-02
5.867433716858430071e-01 -1.075578658918568964e-01 3.221743714645029788e-02
5.812406203101551094e-01 -1.044118421654641332e-01 3.189910918395118949e-02
5.757378689344673228e-01 -1.033673676933831997e-01 3.134335186251670929e-02
5.702351175587794252e-01 -9.980292909872855167e-02 3.124559956793603738e-02
5.647323661830916386e-01 -9.936830380349026548e-02 3.084246511942996191e-02
5.592296148074037410e-01 -9.640448097280517048e-02 3.100757644924609022e-02
5.537268634317158433e-01 -9.470243267179362379e-02 3.056235842752435053e-02
5.482241120560280567e-01 -9.330521819292050822e-02 3.042097124325264870e-02
5.427213606803401591e-01 -9.101529667812020830e-02 3.009385055890324498e-02
5.372186093046523725e-01 -8.965124266999779934e-02 2.990210317255969849e-02
5.317158579289644749e-01 -8.558263948487539186e-02 2.968770456564425592e-02
5.262131065532766883e-01 -8.459892900550405881e-02 2.933736462283138488e-02
5.207103551775887906e-01 -8.173829684607228363e-02 2.924358345781990359e-02
5.152076038019010040e-01 -8.011575087570534104e-02 2.895210260211876149e-02
5.097048524262131064e-01 -7.778317077007823599e-02 2.911336421128852756e-02
5.042021010505253198e-01 -7.584462628821884989e-02 2.895653158757295273e-02
4.986993496748374222e-01 -7.411174474701814896e-02 2.889810932634111554e-02
4.931965982991496356e-01 -7.123294767665240557e-02 2.868170250259537840e-02
4.876938469234617379e-01 -7.006703800812436045e-02 2.861400555246366648e-02
4.821910955477739513e-01 -6.736566864784224173e-02 2.862782348698305473e-02
4.766883441720860537e-01 -6.682932304040600791e-02 2.836646884869682000e-02
4.711855927963982671e-01 -6.391200469113564320e-02 2.856893339922134817e-02
4.656828414207103695e-01 -6.211061022585592784e-02 2.829327541510549132e-02
4.601800900450225829e-01 -5.987530156311775265e-02 2.834531045278171346e-02
4.546773386693346852e-01 -5.761859275392990087e-02 2.798791987521385624e-02
4.491745872936468986e-01 -5.655423639980552974e-02 2.814960034772782255e-02
4.436718359179590010e-01 -5.310661080602636919e-02 2.801303950518838071e-02
4.381690845422712144e-01 -5.175192876832326871e-02 2.780460380365159384e-02
4.326663331665833168e-01 -4.823356511706733407e-02 2.758230070730265798e-02
4.271635817908955302e-01 -4.707069704437298607e-02 2.750606591008620053e-02
4.216608304152076325e-01 -4.350480005789879312e-02 2.781996979331133671e-02
4.161580790395198459e-01 -4.169649451671370022e-02 2.786478999603353435e-02
4.106553276638319483e-01 -3.981107512697367595e-02 2.855691839615018962e-02
4.051525762881441617e-01 -3.732200284630839138e-02 2.805180364659247763e-02
3.996498249124562641e-01 -3.546613394984576145e-02 2.789100922616108424e-02
3.941470735367683664e-01 -3.182236684660728204e-02 2.847957989991988653e-02
3.886443221610805798e-01 -2.962508679433621325e-02 2.777489933627378532e-02
3.831415707853926822e-01 -2.557871934110431816e-02 2.788364618576844381e-02
3.776388194097048956e-01 -2.350646569882935272e-02 2.788899954446718427e-02
3.721360680340169980e-01 -1.973256121783015238e-02 2.793729646511588713e-02
3.666333166583292114e-01 -1.680950034147114455e-02 2.808984643322357672e-02
3.611305652826413137e-01 -1.483659691578332121e-02 2.825859708868748779e-02
3.556278139069535271e-01 -1.084449597720759523e-02 2.729048103170761755e-02
3.501250625312656295e-01 -8.506670686683984878e-03 2.704368436090447136e-02
3.446223111555778429e-01 -4.425307690199435651e-03 2.731386661943993252e-02
3.391195597798899453e-01 -1.781834371337991108e-03 2.734858769935733652e-02
3.336168084042021587e-01 2.900825006372623888e-03 2.766240210628817531e-02
3.281140570285142610e-01 6.025813627564709923e-03 2.720558843112584266e-02
3.226113056528264744e-01 9.167700846147323196e-03 2.687828713200391198e-02
3.171085542771385768e-01 1.189707576927366561e-02 2.276210814634048799e-02
3.116058029014506792e-01 1.447562270463887898e-02 2.231713392682434585e-02
3.061030515257628926e-01 1.838423612855822481e-02 2.215497193949681615e-02
3.006003001500749949e-01 2.169933599619800965e-02 2.404843002743993832e-02
2.950975487743872083e-01 2.644904955085779913e-02 2.990193694624078066e-02
2.895947973986993107e-01 3.075736933874298126e-02 3.508706776937206562e-02
2.840920460230115241e-01 3.379893244052882550e-02 4.543646339556772773e-02
2.785892946473236265e-01 3.718391947131557962e-02 5.133091394476781144e-02
2.730865432716358399e-01 4.339452832732532128e-02 4.833791798653339078e-02
2.675837918959479422e-01 4.924004606441713394e-02 5.695145731147573803e-02
2.620810405202601556e-01 5.544190170746814139e-02 6.540781334765019550e-02
2.565782891445722580e-01 6.456738848866561131e-02 3.970509829218276526e-02
2.510755377688844714e-01 6.485022460599092209e-02 5.104563380156536961e-02
2.455727863931966015e-01 6.404378338992350317e-02 6.618924505589121599e-02
2.400700350175087594e-01 8.255753381276142999e-02 0.000000000000000000e+00
2.345672836418209173e-01 8.751993697964814689e-02 4.133216694347875003e-02
2.290645322661330752e-01 9.802143190135104156e-02 0.000000000000000000e+00
2.235617808904452330e-01 9.977566722537180299e-02 4.889274340728295282e-02
2.180590295147573909e-01 1.076131095149058803e-01 5.450176799988908083e-02
2.125562781390695488e-01 8.049390354270492820e-02 7.824141327826684977e-02
2.070535267633817067e-01 6.575622175512377265e-02 1.055133109216579435e-01
2.015507753876938646e-01 1.213534293604698507e-02 1.198377590608112608e-01
1.960480240120060225e-01 4.570145798708198648e-02 1.236865622432271050e-01
1.905452726363181803e-01 9.874742522866077066e-02 1.079908321502481561e-01
1.850425212606303382e-01 1.128437858306887143e-01 1.161710027345183027e-01
1.795397698849424961e-01 1.051100160239991921e-01 1.094210959301032682e-01
1.740370185092546540e-01 1.376557472693285544e-01 8.551593118919312286e-02
1.685342671335668119e-01 1.501196109073604235e-01 6.965126977532769270e-02
1.630315157578789143e-01 1.351530347788442166e-01 6.994590721473011030e-02
1.575287643821910721e-01 1.066329262425438351e-01 1.091397856598573246e-01
1.520260130065032300e-01 1.704632298730537066e-01 8.885937647496990055e-02
1.465232616308154157e-01 1.432151683406661380e-01 7.815079675684687144e-02
1.410205102551275735e-01 1.299508162969147951e-01 9.283879267147153447e-02
1.355177588794397314e-01 1.439737830718529066e-01 8.888878838644467817e-02
1.300150075037518893e-01 2.089874334475858297e-01 8.136585010850516664e-02
1.245122561280640194e-01 2.143055897925626452e-01 8.224868656384032306e-02
1.190095047523761773e-01 2.154182189172569595e-01 9.251186784507547944e-02
1.135067533766883352e-01 2.326079984080287877e-01 8.677165471838235722e-02
1.080040020010004931e-01 2.286472756508809157e-01 5.761016052796617826e-02
1.025012506253126510e-01 2.252373701229310465e-01 1.691300555518003221e-02
9.699849924962480885e-02 2.114039190565739912e-01 1.034786824193432153e-01
9.149574787393696673e-02 2.355618439402083208e-01 1.159130500556131149e-01
8.599299649824912462e-02 2.528047786420906107e-01 1.257330266475850111e-01
8.049024512256128250e-02 2.923771113549504252e-01 9.796969673765168474e-02
7.498749374687344038e-02 3.154813166211321018e-01 6.545110542984071411e-02
6.948474237118559826e-02 2.721227286239844001e-01 9.908383877266059570e-02
6.398199099549775615e-02 2.498391446744712419e-01 1.342665585808623940e-01
5.847923961980991403e-02 2.579434208568273657e-01 1.560022187155737095e-01
5.297648824412207191e-02 2.556105361407080001e-01 1.809803677006003031e-01
4.747373686843420204e-02 2.655390517211245749e-01 1.988104148577947428e-01
4.197098549274635992e-02 2.406197465598962082e-01 2.312984135222197479e-01
3.646823411705851781e-02 2.406154083334507421e-01 2.498979151270457333e-01
3.096548274137067569e-02 2.505013265280925938e-01 2.474151105568837550e-01
2.546273136568283357e-02 3.030101851259264789e-01 2.717437139598617990e-01
1.995997998999499146e-02 3.379249127271628517e-01 2.912242401281976423e-01
1.445722861430714934e-02 3.810376593282669977e-01 3.250036359659997376e-01
8.954477238619307222e-03 4.704691186592506735e-01 3.490799493281169785e-01
3.451725862931465105e-03 5.836514573215223489e-01 4.198692492508953600e-01
-2.051025512756377012e-03 3.068572584924468272e-01 3.921351488293698395e-01
-7.553776888444219129e-03 2.151478177639543909e-01 3.567075801971264504e-01
-1.305652826413207512e-02 1.365651835994826924e-01 3.114641079764694509e-01
-1.855927963981991724e-02 1.225731013666336577e-01 3.647630385670428965e-01
-2.406203101550775936e-02 1.531123286200487821e-01 2.920163902272790990e-01
-2.956478239119560147e-02 1.024670200853967650e-01 2.701357430587001396e-01
-3.506753376688344359e-02 3.034140139403521813e-02 1.773808706218252262e-01
-3.891945972986493585e-02 1.499716322187122960e-04 2.919636088326872918e-03
-3.341670835417709373e-02 8.617603929675123065e-03 9.695693209188738226e-02
-2.791395697848925161e-02 -1.711726883640090346e-01 6.870814246342428211e-01
-2.241120560280140950e-02 -1.682857707408695058e-01 5.248498430966225259e-01
-1.690845422711355350e-02 -2.670435912042508075e-01 0.000000000000000000e+00
-1.140570285142571139e-02 -5.348564810384082158e-01 6.995568238725689003e-01
-5.902951475737869269e-03 -6.891047958749543234e-01 7.542208723809223914e-01
-4.002001000500271521e-04 -8.162102195830065465e-01 8.260327893931503906e-01
5.102551275637814965e-03 -1.154250715049316200e+00 6.050070955406282591e-01
1.060530265132565708e-02 -1.278365959194955881e+00 5.018006763218736399e-01
1.610805402701349920e-02 -1.214376652323068573e+00 4.711175772934160233e-01
2.161080540270135519e-02 -1.269793583530919312e+00 4.002503009361976227e-01
2.711355677838919731e-02 -1.257098909847093493e+00 3.186460480718439903e-01
3.261630815407703943e-02 -1.157499853472707452e+00 2.772055765840482633e-01
3.811905952976488154e-02 -1.151078774308993635e+00 3.308554202804145361e-01
4.362181090545272366e-02 -1.201321850526470669e+00 3.340739316995944841e-01
4.912456228114056578e-02 -1.150301622321848960e+00 2.238850748582929540e-01
5.462731365682840790e-02 -1.083519335785988025e+00 2.280557300471456050e-01
6.013006503251625001e-02 -1.041045472706230379e+00 1.453367784652978001e-01
6.563281640820409213e-02 -1.024917707917686771e+00 1.574658761977207333e-01
7.113556778389193425e-02 -9.705463644214084029e-01 1.958061315719246409e-01
7.663831915957977636e-02 -9.501693261422661241e-01 2.087126759174069424e-01
8.214107053526764624e-02 -9.884040279184044264e-01 1.840413800968420388e-01
8.764382191095548835e-02 -9.597046537046748371e-01 1.993327227145959557e-01
9.314657328664333047e-02 -9.529960956368888070e-01 2.206000072111531374e-01
9.864932466233117259e-02 -9.279452284271583196e-01 2.342757674499636178e-01
1.041520760380190147e-01 -9.395753803833716278e-01 2.147005143330156518e-01
1.096548274137068568e-01 -9.547180862862056916e-01 2.252843614779251047e-01
1.151575787893946989e-01 -9.352088682527336383e-01 2.165944761876249791e-01
1.206603301650825411e-01 -9.170445518753289615e-01 2.327139934309949421e-01
1.261630815407703832e-01 -9.144361190941113771e-01 2.235697095133253598e-01
1.316658329164582253e-01 -9.146735557720446774e-01 2.034319901346726411e-01
1.371685842921460674e-01 -9.106686089901496750e-01 1.852149394289183126e-01
1.426713356678339095e-01 -9.081545075073595985e-01 2.124013382260291627e-01
1.481740870435217516e-01 -8.648021428507711716e-01 1.854243232940404329e-01
1.536768384192096215e-01 -8.574322699183527519e-01 1.574928314860694345e-01
1.591795897948974636e-01 -8.372293876220702202e-01 1.425306308941350353e-01
1.646823411705853057e-01 -8.333995613386230294e-01 1.382370924280937052e-01
1.701850925462731479e-01 -8.385715019931365699e-01 1.353723293370397429e-01
1.756878439219609900e-01 -8.306852279411214290e-01 1.345368935453898351e-01
1.811905952976488321e-01 -8.305101880661148739e-01 1.334544312109223752e-01
1.866933466733366742e-01 -8.228480374613744708e-01 1.312777389897656355e-01
1.921960980490245163e-01 -8.178618157808555944e-01 1.277935461165417841e-01
1.976988494247123584e-01 -8.115484991863723963e-01 1.236005383385668510e-01
2.032016008004002006e-01 -8.093630496065298274e-01 1.208957749885270772e-01
2.087043521760880427e-01 -8.017028299442164885e-01 1.223291140620007544e-01
2.142071035517758848e-01 -8.008347379931738397e-01 1.236492662463289649e-01
2.197098549274637269e-01 -7.962291876037623783e-01 1.218217531066003445e-01
2.252126063031515690e-01 -7.959980997940034886e-01 1.214754363944004212e-01
2.307153576788394111e-01 -7.936072374393831064e-01 1.196509340270464905e-01
2.362181090545272533e-01 -7.893624064362874115e-01 1.212266848242167239e-01
2.417208604302150954e-01 -7.885582383859370825e-01 1.205021676325014890e-01
2.472236118059029375e-01 -7.850475701748869106e-01 1.204825915578870837e-01
2.527263631815908074e-01 -7.848282792048618672e-01 1.203897958073618935e-01
2.582291145572785940e-01 -7.803822264627618965e-01 1.208066470615451887e-01
2.637318659329664916e-01 -7.806374457276521461e-01 1.199099036756912928e-01
2.692346173086542782e-01 -7.766675267854141751e-01 1.170602604448889306e-01
2.747373686843421758e-01 -7.694180303092583717e-01 1.198096132693173971e-01
2.802401200600300735e-01 -7.676433220204621488e-01 1.198241392326864357e-01
2.857428714357178601e-01 -7.640869608692157922e-01 1.183946868655281898e-01
2.912456228114057577e-01 -7.644561977615791371e-01 1.178244122031420066e-01
2.967483741870935443e-01 -7.644091421412153586e-01 1.125229033343077556e-01
3.022511255627814419e-01 -7.650602611896177851e-01 1.138441575601504274e-01
3.077538769384692285e-01 -7.605215760022440152e-01 1.131301923756321548e-01
3.132566283141571262e-01 -7.594520250473230094e-01 1.140598606196691206e-01
3.187593796898449128e-01 -7.563212444749417562e-01 1.154596607755400128e-01
3.242621310655328104e-01 -7.529608733228021489e-01 1.148696662512355970e-01
3.297648824412205970e-01 -7.546396266057515678e-01 1.163500019067335439e-01
3.352676338169084946e-01 -7.534137272111101069e-01 1.166662025194210583e-01
3.407703851925962812e-01 -7.556698125048869619e-01 1.183358292894720054e-01
3.462731365682841789e-01 -7.528695691692907088e-01 1.183891716068631306e-01
3.517758879439719655e-01 -7.554205479117483968e-01 1.219306229933464075e-01
3.572786393196598631e-01 -7.517389096347539823e-01 1.224894809694331010e-01
3.627813906953476497e-01 -7.514790166954701256e-01 1.237738303204726775e-01
3.682841420710355473e-01 -7.501776361304272056e-01 1.236844475374388047e-01
3.737868934467233339e-01 -7.486942237753272389e-01 1.245792991672450278e-01
3.792896448224112316e-01 -7.491485586761511550e-01 1.234825898285690088e-01
3.847923961980990182e-01 -7.472791277901731366e-01 1.227369650755918001e-01
3.902951475737869158e-01 -7.478652631297787456e-01 1.228074927057728055e-01
3.957978989494747024e-01 -7.461899841698291791e-01 1.206297239527729798e-01
4.013006503251626000e-01 -7.463071137100811825e-01 1.199345054448948261e-01
4.068034017008504977e-01 -7.430111855337214743e-01 1.190189981400021219e-01
4.123061530765382843e-01 -7.420598628206581671e-01 1.174025905404246922e-01
4.178089044522261819e-01 -7.414770043820503309e-01 1.191078504610775662e-01
4.233116558279139685e-01 -7.389789264177010208e-01 1.185301674663471194e-01
4.288144072036018661e-01 -7.390457970838444357e-01 1.200215496065584336e-01
4.343171585792896527e-01 -7.352593099443358593e-01 1.200200450511390016e-01
4.398199099549775504e-01 -7.363392447737734381e-01 1.217533066914632117e-01
4.453226613306653370e-01 -7.308578580824479642e-01 1.202525451628441711e-01
4.508254127063532346e-01 -7.299691425994464522e-01 1.214104236426828826e-01
4.563281640820410212e-01 -7.266407510863821528e-01 1.221545962628075993e-01
4.618309154577289188e-01 -7.251341232148221794e-01 1.221055138245219357e-01
4.673336668334167054e-01 -7.243004155615958561e-01 1.227724701590352518e-01
4.728364182091046031e-01 -7.235364106152715191e-01 1.223218261269382878e-01
4.783391695847923897e-01 -7.237013429925677199e-01 1.238549973095480344e-01
4.838419209604802873e-01 -7.195809376354952436e-01 1.242778293360519565e-01
4.893446723361680739e-01 -7.204905447149415609e-01 1.256910086529134385e-01
4.948474237118559715e-01 -7.174391977089326078e-01 1.251903895493683971e-01
5.003501750875437581e-01 -7.162038049457968292e-01 1.249778579715032367e-01
5.058529264632316558e-01 -7.139926172467583321e-01 1.252057084577459789e-01
5.113556778389195534e-01 -7.113060310863562608e-01 1.249277852961268587e-01
5.168584292146073400e-01 -7.098170106774331911e-01 1.252468393337227703e-01
5.223611805902952376e-01 -7.063922201850590943e-01 1.244785297398181695e-01
5.278639319659830242e-01 -7.047895066802993824e-01 1.243568155669849962e-01
5.333666833416709219e-01 -7.007516346527354889e-01 1.229799073885213534e-01
5.388694347173587085e-01 -7.005283497053845787e-01 1.224695663854886429e-01
5.443721860930466061e-01 -6.970479412477670333e-01 1.215115653612993118e-01
5.498749374687343927e-01 -6.930896922060695298e-01 1.194456554383917374e-01
5.553776888444222903e-01 -6.897613508471679422e-01 1.178007207950843988e-01
5.608804402201100769e-01 -6.856969575490076130e-01 1.170417157924804608e-01
5.663831915957979746e-01 -6.832040190974126848e-01 1.163458554863956579e-01
5.718859429714857612e-01 -6.778662177746592743e-01 1.155724487814612095e-01
5.773886943471736588e-01 -6.761113864434961096e-01 1.149596934491182304e-01
5.828914457228614454e-01 -6.704297414863487070e-01 1.135815568908517398e-01
5.883941970985493430e-01 -6.666110522183148479e-01 1.117823790368017434e-01
5.938969484742371296e-01 -6.610445012674837084e-01 1.111229333882427922e-01
5.993996998499250273e-01 -6.552190020338741760e-01 1.105272632492155099e-01
6.049024512256128139e-01 -6.505383296068633081e-01 1.101615248592445473e-01
6.104052026013007115e-01 -6.449096074287566926e-01 1.090692190454315147e-01
6.159079539769884981e-01 -6.404563590169491949e-01 1.090099690858936099e-01
6.214107053526763957e-01 -6.323030917318204214e-01 1.082035582690471787e-01
6.269134567283641823e-01 -6.266038495876705694e-01 1.074025203337924395e-01
6.324162081040520800e-01 -6.189020147445017939e-01 1.074285107461388084e-01
6.379189594797398666e-01 -6.126265601581212250e-01 1.068386485861646390e-01
6.434217108554277642e-01 -6.065342580789837568e-01 1.072450480339094819e-01
6.489244622311155508e-01 -5.995329739620431919e-01 1.074148762636500803e-01
6.544272136068034484e-01 -5.938991597145832912e-01 1.085377554878719647e-01
6.599299649824912350e-01 -5.849280391540232493e-01 1.079534415371620759e-01
6.654327163581791327e-01 -5.788343733570771033e-01 1.091048080892541572e-01
6.709354677338670303e-01 -5.683349660559662286e-01 1.098979248376184409e-01
6.764382191095548169e-01 -5.594018067074506551e-01 1.108999277460205046e-01
6.819409704852427145e-01 -5.506347050661482001e-01 1.133963066836314870e-01
6.874437218609305011e-01 -5.393624335940472303e-01 1.151877062676351093e-01
6.929464732366183988e-01 -5.292004061336439413e-01 1.181683708175034625e-01
6.984492246123061854e-01 -5.140015206770920386e-01 1.200677452545755308e-01
7.039519759879940830e-01 -5.000145103306896655e-01 1.224245222219264156e-01
7.094547273636818696e-01 -4.814180762478889042e-01 1.266345533752428754e-01
7.149574787393697672e-01 -4.624594396747315761e-01 1.298460773025355008e-01
7.204602301150575538e-01 -4.451028911438132951e-01 1.373485951761505286e-01
7.259629814907454515e-01 -4.238136615168903720e-01 1.451928722905498625e-01
7.314657328664332381e-01 -4.063419311806132916e-01 1.545264149211449667e-01
7.369684842421211357e-01 -3.815621525906286449e-01 1.586584314437185228e-01
7.424712356178089223e-01 -3.543928118592275522e-01 1.547993517288890619e-01
7.479739869934968199e-01 -3.236203777498767309e-01 1.451069828630759118e-01
7.534767383691846065e-01 -2.892927573920793249e-01 1.250092750240460182e-01
7.589794897448725042e-01 -2.551490809727184339e-01 9.989206754316912185e-02
7.644822411205602908e-01 -2.200817245417676093e-01 7.660794052964711720e-02
7.699849924962481884e-01 -1.915471731617580387e-01 5.685981914724678316e-02
7.754877438719359750e-01 -1.645835441576686264e-01 4.092722547458240573e-02
7.809904952476238726e-01 -1.415679449768865727e-01 3.161118850207229880e-02
7.864932466233116592e-01 -1.264283825571827780e-01 2.995737948025736785e-02
7.919959979989995569e-01 -1.076516084320556649e-01 2.513694181701346675e-02
7.974987493746873435e-01 -9.487718591518332079e-02 2.402559192926270737e-02
8.030015007503752411e-01 -8.109537826184896880e-02 2.514730785118141423e-02
8.085042521260630277e-01 -7.020984335208305116e-02 2.495789114624968885e-02
8.140070035017509253e-01 -6.090384191238256556e-02 2.830125373440715159e-02
8.195097548774387120e-01 -5.084094255510191590e-02 2.995601703726719772e-02
8.250125062531266096e-01 -4.307033753080496963e-02 3.269244584761592243e-02
8.305152576288145072e-01 -3.442514174591688320e-02 3.463306847533146465e-02
8.360180090045022938e-01 -2.758964749272436318e-02 3.770266946103117967e-02
8.415207603801901914e-01 -2.088546231520369695e-02 3.820693533285333954e-02
8.470235117558779780e-01 -1.556285388525518315e-02 3.922652759995141208e-02
8.525262631315658757e-01 -9.158328276120217271e-03 3.949909626517478234e-02
8.580290145072536623e-01 -2.292523420489345903e-03 4.378565742847412290e-02
8.635317658829415599e-01 4.443517108428770429e-03 4.592855719220528821e-02
8.690345172586293465e-01 9.006630579422934824e-03 4.830737347014030236e-02
8.745372686343172441e-01 1.505877975077371880e-02 5.450636532574192061e-02
8.800400200100050307e-01 1.910164167413677325e-02 5.133652019200763555e-02
8.855427713856929284e-01 2.485192554979874166e-02 5.383323205805555511e-02
8.910455227613807150e-01 2.813004471451092947e-02 5.354918981647439208e-02
8.965482741370686126e-01 3.249133507411234439e-02 5.462801229133030373e-02
9.020510255127563992e-01 3.582123771675482793e-02 5.715290791260799891e-02
9.075537768884441858e-01 3.954385514009547964e-02 5.651112094357058774e-02
9.130565282641321945e-01 4.306225989595559994e-02 5.917826009065332848e-02
9.185592796398199811e-01 4.626932702780844897e-02 6.061460973098694444e-02
9.240620310155077677e-01 4.869784046256519366e-02 6.166956200672685934e-02
9.295647823911955543e-01 5.209915574858085124e-02 6.342476003010454055e-02
9.350675337668835629e-01 5.496941933348207382e-02 6.474876304894472412e-02
9.405702851425713495e-01 5.775349407147497421e-02 6.596802595458413354e-02
9.460730365182591362e-01 5.861539122869693919e-02 6.782707866132228758e-02
9.515757878939469228e-01 6.172413440692096909e-02 7.009607288563406147e-02
9.570785392696349314e-01 6.619049474487245788e-02 7.456640754351877287e-02
9.625812906453227180e-01 6.674229630496120169e-02 7.652403542719608820e-02
9.680840420210105046e-01 6.779506590707679026e-02 7.535444516218361977e-02
9.735867933966982912e-01 6.437846078402731376e-02 7.420378992371190474e-02
9.790895447723862999e-01 6.372821226484910728e-02 7.599901700877298438e-02
9.845922961480740865e-01 6.290530081352456448e-02 7.803791855222624863e-02
9.900950475237618731e-01 6.289572996469419697e-02 7.966329934653154643e-02
9.955977988994498817e-01 6.952845811589755676e-02 7.262107630206307562e-02
9.994497248624313324e-01 6.799707083769858385e-02 7.272030310476183812e-02


==> plots/icing/csv_cp/mlmc_ps.csv <==
x mean stddev
9.994497248624313324e-01 7.106117491536423358e-02 0.000000000000000000e+00
9.939469734867433237e-01 1.101548455514510527e-01 0.000000000000000000e+00
9.884442221110555371e-01 1.236547429208697813e-01 6.342401533470365393e-02
9.829414707353677505e-01 1.352269015330115343e-01 6.159000392362370263e-02
9.774387193596799639e-01 1.448079456880611293e-01 6.011552709508048015e-02
9.719359679839919552e-01 1.514759704063477763e-01 5.884908025241431667e-02
9.664332166083041686e-01 1.574281801503575051e-01 5.528434699361575722e-02
9.609304652326163820e-01 1.640926626917638687e-01 5.331471828601411223e-02
9.554277138569285954e-01 1.713076677813363258e-01 5.294754632961388291e-02
9.499249624812405868e-01 1.766049096839195920e-01 5.364652852125528087e-02
9.444222111055528002e-01 1.817476628252051862e-01 5.367961672599612377e-02
9.389194597298650136e-01 1.859363779100920433e-01 5.493415189449091240e-02
9.334167083541772270e-01 1.901467772855093830e-01 5.668530768877545756e-02
9.279139569784892183e-01 1.945678239470809423e-01 5.798886577440715701e-02
9.224112056028014317e-01 1.983097796224543852e-01 5.991640191737182541e-02
9.169084542271136451e-01 2.008237228157970233e-01 6.096712887582033530e-02
9.114057028514258585e-01 2.037383240240606963e-01 6.437568021641955351e-02
9.059029514757378498e-01 2.049006345719662781e-01 6.638993321773643819e-02
9.004002001000500632e-01 2.065492535288764031e-01 6.859453369829836278e-02
8.948974487243622766e-01 2.101257186218264128e-01 6.666040991030472429e-02
8.893946973486743790e-01 2.104830366133668418e-01 6.845792088489270621e-02
8.838919459729865924e-01 2.111342620852404983e-01 6.249125867198301876e-02
8.783891945972986948e-01 2.117118370845344488e-01 5.967710138489541044e-02
8.728864432216109082e-01 2.105388204003714459e-01 5.425421495249671544e-02
8.673836918459230105e-01 2.055666064021966499e-01 4.384689731243155558e-02
8.618809404702351129e-01 2.015718267666230801e-01 4.204242963153909801e-02
8.563781890945473263e-01 2.029597435037274744e-01 4.158907105574262408e-02
8.508754377188594287e-01 1.999998520539973401e-01 4.714113616302357396e-02
8.453726863431716421e-01 1.933636835428877709e-01 5.604417503450146582e-02
8.398699349674837444e-01 1.911507525731442336e-01 6.201016220370943188e-02
8.343671835917959578e-01 1.908982673300787802e-01 6.603160138031485826e-02
8.288644322161080602e-01 1.899174507068213391e-01 7.120462349698977733e-02
8.233616808404202736e-01 1.910544291290531549e-01 7.125414406772001552e-02
8.178589294647323760e-01 1.898986120211619000e-01 6.710052352206208326e-02
8.123561780890445894e-01 1.873821298527915125e-01 6.533827119859703103e-02
8.068534267133566917e-01 1.806568191489629771e-01 6.187451925449828638e-02
8.013506753376689051e-01 1.721949887554160008e-01 6.299135631024238569e-02
7.958479239619810075e-01 1.620993978122254875e-01 6.270474734296448138e-02
7.903451725862932209e-01 1.488261924902342659e-01 6.926520003520172941e-02
7.848424212106053233e-01 1.368808364144299961e-01 7.631732908652685832e-02
7.793396698349175367e-01 1.222681647528417181e-01 8.509087965689930699e-02
7.738369184592296390e-01 1.130477296369786638e-01 8.858978038674779343e-02
7.683341670835418524e-01 1.009375904381683842e-01 8.904439742635435195e-02
7.628314157078539548e-01 9.185475196197746828e-02 8.381577426955674759e-02
7.573286643321661682e-01 8.093032757806435662e-02 7.711109205463734240e-02
7.518259129564782706e-01 6.691799930188006840e-02 6.745565508229429963e-02
7.463231615807904840e-01 5.509555605521010424e-02 6.001972870922886449e-02
7.408204102051025863e-01 3.603597343834177846e-02 5.174262928559274916e-02
7.353176588294147997e-01 1.999494233319101116e-02 4.511080273134018825e-02
7.298149074537269021e-01 9.110925942360306728e-04 3.790488386535334486e-02
7.243121560780391155e-01 -1.888574851133168961e-02 3.377378007407117605e-02
7.188094047023512179e-01 -3.713115502954970892e-02 3.310421574296128905e-02
7.133066533266633202e-01 -5.661172596070507268e-02 3.467280668800255816e-02
7.078039019509755336e-01 -7.026191756075242378e-02 3.744345913398385017e-02
7.023011505752876360e-01 -8.459275372466640297e-02 4.108823399532764847e-02
6.967983991995998494e-01 -9.504608815529372312e-02 4.393957552206167322e-02
6.912956478239119518e-01 -1.045847860456802780e-01 4.440350872763224738e-02
6.857928964482241652e-01 -1.111825511918881071e-01 4.551489247413952055e-02
6.802901450725362675e-01 -1.146769959584275772e-01 4.444912364239927277e-02
6.747873936968484809e-01 -1.179060562387288791e-01 4.407762119917685989e-02
6.692846423211605833e-01 -1.171178003725536626e-01 4.254936069667435150e-02
6.637818909454727967e-01 -1.186763737691895332e-01 4.116224919659756259e-02
6.582791395697848991e-01 -1.166332726042329515e-01 4.013634830494780537e-02
6.527763881940971125e-01 -1.170645650197110754e-01 3.877652723830493642e-02
6.472736368184092148e-01 -1.150429617884859979e-01 3.787233651448101979e-02
6.417708854427214282e-01 -1.143423309883705163e-01 3.691417525968284513e-02
6.362681340670335306e-01 -1.141737714108137097e-01 3.635805005599699463e-02
6.307653826913457440e-01 -1.132534577869091230e-01 3.542740359661188110e-02
6.252626313156578464e-01 -1.150716753166698275e-01 3.476356159570866133e-02
6.197598799399700598e-01 -1.131251374322998354e-01 3.411763601300406290e-02
6.142571285642821621e-01 -1.147473403482432569e-01 3.400661825185585796e-02
6.087543771885943755e-01 -1.122699453280053550e-01 3.414912588386099374e-02
6.032516258129064779e-01 -1.115425718635051355e-01 3.327683800921078100e-02
5.977488744372186913e-01 -1.098017159136703558e-01 3.306235416641060965e-02
5.922461230615307937e-01 -1.078168784172243155e-01 3.260973963114902757e-02
5.867433716858430071e-01 -1.075578658918568964e-01 3.221743714645029788e-02
5.812406203101551094e-01 -1.044118421654641332e-01 3.189910918395118949e-02
5.757378689344673228e-01 -1.033673676933831997e-01 3.134335186251670929e-02
5.702351175587794252e-01 -9.980292909872855167e-02 3.124559956793603738e-02
5.647323661830916386e-01 -9.936830380349026548e-02 3.084246511942996191e-02
5.592296148074037410e-01 -9.640448097280517048e-02 3.100757644924609022e-02
5.537268634317158433e-01 -9.470243267179362379e-02 3.056235842752435053e-02
5.482241120560280567e-01 -9.330521819292050822e-02 3.042097124325264870e-02
5.427213606803401591e-01 -9.101529667812020830e-02 3.009385055890324498e-02
5.372186093046523725e-01 -8.965124266999779934e-02 2.990210317255969849e-02
5.317158579289644749e-01 -8.558263948487539186e-02 2.968770456564425592e-02
5.262131065532766883e-01 -8.459892900550405881e-02 2.933736462283138488e-02
5.207103551775887906e-01 -8.173829684607228363e-02 2.924358345781990359e-02
5.152076038019010040e-01 -8.011575087570534104e-02 2.895210260211876149e-02
5.097048524262131064e-01 -7.778317077007823599e-02 2.911336421128852756e-02
5.042021010505253198e-01 -7.584462628821884989e-02 2.895653158757295273e-02
4.986993496748374222e-01 -7.411174474701814896e-02 2.889810932634111554e-02
4.931965982991496356e-01 -7.123294767665240557e-02 2.868170250259537840e-02
4.876938469234617379e-01 -7.006703800812436045e-02 2.861400555246366648e-02
4.821910955477739513e-01 -6.736566864784224173e-02 2.862782348698305473e-02
4.766883441720860537e-01 -6.682932304040600791e-02 2.836646884869682000e-02
4.711855927963982671e-01 -6.391200469113564320e-02 2.856893339922134817e-02
4.656828414207103695e-01 -6.211061022585592784e-02 2.829327541510549132e-02
4.601800900450225829e-01 -5.987530156311775265e-02 2.834531045278171346e-02
4.546773386693346852e-01 -5.761859275392990087e-02 2.798791987521385624e-02
4.491745872936468986e-01 -5.655423639980552974e-02 2.814960034772782255e-02
4.436718359179590010e-01 -5.310661080602636919e-02 2.801303950518838071e-02
4.381690845422712144e-01 -5.175192876832326871e-02 2.780460380365159384e-02
4.326663331665833168e-01 -4.823356511706733407e-02 2.758230070730265798e-02
4.271635817908955302e-01 -4.707069704437298607e-02 2.750606591008620053e-02
4.216608304152076325e-01 -4.350480005789879312e-02 2.781996979331133671e-02
4.161580790395198459e-01 -4.169649451671370022e-02 2.786478999603353435e-02
4.106553276638319483e-01 -3.981107512697367595e-02 2.855691839615018962e-02
4.051525762881441617e-01 -3.732200284630839138e-02 2.805180364659247763e-02
3.996498249124562641e-01 -3.546613394984576145e-02 2.789100922616108424e-02
3.941470735367683664e-01 -3.182236684660728204e-02 2.847957989991988653e-02
3.886443221610805798e-01 -2.962508679433621325e-02 2.777489933627378532e-02
3.831415707853926822e-01 -2.557871934110431816e-02 2.788364618576844381e-02
3.776388194097048956e-01 -2.350646569882935272e-02 2.788899954446718427e-02
3.721360680340169980e-01 -1.973256121783015238e-02 2.793729646511588713e-02
3.666333166583292114e-01 -1.680950034147114455e-02 2.808984643322357672e-02
3.611305652826413137e-01 -1.483659691578332121e-02 2.825859708868748779e-02
3.556278139069535271e-01 -1.084449597720759523e-02 2.729048103170761755e-02
3.501250625312656295e-01 -8.506670686683984878e-03 2.704368436090447136e-02
3.446223111555778429e-01 -4.425307690199435651e-03 2.731386661943993252e-02
3.391195597798899453e-01 -1.781834371337991108e-03 2.734858769935733652e-02
3.336168084042021587e-01 2.900825006372623888e-03 2.766240210628817531e-02
3.281140570285142610e-01 6.025813627564709923e-03 2.720558843112584266e-02
3.226113056528264744e-01 9.167700846147323196e-03 2.687828713200391198e-02
3.171085542771385768e-01 1.189707576927366561e-02 2.276210814634048799e-02
3.116058029014506792e-01 1.447562270463887898e-02 2.231713392682434585e-02
3.061030515257628926e-01 1.838423612855822481e-02 2.215497193949681615e-02
3.006003001500749949e-01 2.169933599619800965e-02 2.404843002743993832e-02
2.950975487743872083e-01 2.644904955085779913e-02 2.990193694624078066e-02
2.895947973986993107e-01 3.075736933874298126e-02 3.508706776937206562e-02
2.840920460230115241e-01 3.379893244052882550e-02 4.543646339556772773e-02
2.785892946473236265e-01 3.718391947131557962e-02 5.133091394476781144e-02
2.730865432716358399e-01 4.339452832732532128e-02 4.833791798653339078e-02
2.675837918959479422e-01 4.924004606441713394e-02 5.695145731147573803e-02
2.620810405202601556e-01 5.544190170746814139e-02 6.540781334765019550e-02
2.565782891445722580e-01 6.456738848866561131e-02 3.970509829218276526e-02
2.510755377688844714e-01 6.485022460599092209e-02 5.104563380156536961e-02
2.455727863931966015e-01 6.404378338992350317e-02 6.618924505589121599e-02
2.400700350175087594e-01 8.255753381276142999e-02 0.000000000000000000e+00
2.345672836418209173e-01 8.751993697964814689e-02 4.133216694347875003e-02
2.290645322661330752e-01 9.802143190135104156e-02 0.000000000000000000e+00
2.235617808904452330e-01 9.977566722537180299e-02 4.889274340728295282e-02
2.180590295147573909e-01 1.076131095149058803e-01 5.450176799988908083e-02
2.125562781390695488e-01 8.049390354270492820e-02 7.824141327826684977e-02
2.070535267633817067e-01 6.575622175512377265e-02 1.055133109216579435e-01
2.015507753876938646e-01 1.213534293604698507e-02 1.198377590608112608e-01
1.960480240120060225e-01 4.570145798708198648e-02 1.236865622432271050e-01
1.905452726363181803e-01 9.874742522866077066e-02 1.079908321502481561e-01
1.850425212606303382e-01 1.128437858306887143e-01 1.161710027345183027e-01
1.795397698849424961e-01 1.051100160239991921e-01 1.094210959301032682e-01
1.740370185092546540e-01 1.376557472693285544e-01 8.551593118919312286e-02
1.685342671335668119e-01 1.501196109073604235e-01 6.965126977532769270e-02
1.630315157578789143e-01 1.351530347788442166e-01 6.994590721473011030e-02
1.575287643821910721e-01 1.066329262425438351e-01 1.091397856598573246e-01
1.520260130065032300e-01 1.704632298730537066e-01 8.885937647496990055e-02
1.465232616308154157e-01 1.432151683406661380e-01 7.815079675684687144e-02
1.410205102551275735e-01 1.299508162969147951e-01 9.283879267147153447e-02
1.355177588794397314e-01 1.439737830718529066e-01 8.888878838644467817e-02
1.300150075037518893e-01 2.089874334475858297e-01 8.136585010850516664e-02
1.245122561280640194e-01 2.143055897925626452e-01 8.224868656384032306e-02
1.190095047523761773e-01 2.154182189172569595e-01 9.251186784507547944e-02
1.135067533766883352e-01 2.326079984080287877e-01 8.677165471838235722e-02
1.080040020010004931e-01 2.286472756508809157e-01 5.761016052796617826e-02
1.025012506253126510e-01 2.252373701229310465e-01 1.691300555518003221e-02
9.699849924962480885e-02 2.114039190565739912e-01 1.034786824193432153e-01
9.149574787393696673e-02 2.355618439402083208e-01 1.159130500556131149e-01
8.599299649824912462e-02 2.528047786420906107e-01 1.257330266475850111e-01
8.049024512256128250e-02 2.923771113549504252e-01 9.796969673765168474e-02
7.498749374687344038e-02 3.154813166211321018e-01 6.545110542984071411e-02
6.948474237118559826e-02 2.721227286239844001e-01 9.908383877266059570e-02
6.398199099549775615e-02 2.498391446744712419e-01 1.342665585808623940e-01
5.847923961980991403e-02 2.579434208568273657e-01 1.560022187155737095e-01
5.297648824412207191e-02 2.556105361407080001e-01 1.809803677006003031e-01
4.747373686843420204e-02 2.655390517211245749e-01 1.988104148577947428e-01
4.197098549274635992e-02 2.406197465598962082e-01 2.312984135222197479e-01
3.646823411705851781e-02 2.406154083334507421e-01 2.498979151270457333e-01
3.096548274137067569e-02 2.505013265280925938e-01 2.474151105568837550e-01
2.546273136568283357e-02 3.030101851259264789e-01 2.717437139598617990e-01
1.995997998999499146e-02 3.379249127271628517e-01 2.912242401281976423e-01
1.445722861430714934e-02 3.810376593282669977e-01 3.250036359659997376e-01
8.954477238619307222e-03 4.704691186592506735e-01 3.490799493281169785e-01
3.451725862931465105e-03 5.836514573215223489e-01 4.198692492508953600e-01
-2.051025512756377012e-03 3.068572584924468272e-01 3.921351488293698395e-01
-7.553776888444219129e-03 2.151478177639543909e-01 3.567075801971264504e-01
-1.305652826413207512e-02 1.365651835994826924e-01 3.114641079764694509e-01
-1.855927963981991724e-02 1.225731013666336577e-01 3.647630385670428965e-01
-2.406203101550775936e-02 1.531123286200487821e-01 2.920163902272790990e-01
-2.956478239119560147e-02 1.024670200853967650e-01 2.701357430587001396e-01
-3.506753376688344359e-02 3.034140139403521813e-02 1.773808706218252262e-01
-3.891945972986493585e-02 4.510249410618238225e-03 6.211979647165660756e-02


==> plots/icing/csv_cp/mlmc_source.csv <==
mean stddev
1.0 0.0 0.0
0.9994497248624313 0.07106117491536423 0.0
0.9988994497248626 0.07806872206877663 0.0
0.9983491745872938 0.08487802167827785 0.0
0.997798899449725 0.09055455206776422 0.0
0.9972486243121562 0.09563058827423554 0.0
0.9966983491745874 0.0988986304104081 0.0
0.9961480740370187 0.10162520652767956 0.0
0.9955977988994499 0.10337297382065698 0.0
0.9950475237618809 0.10543399500510729 0.0
0.9944972486243121 0.10796432652812395 0.0
0.9939469734867433 0.11015484555145105 0.0
0.9933966983491745 0.11233287739364754 0.0
0.9928464232116058 0.11042417909669866 0.06535812394502388
0.992296148074037 0.11236689759448443 0.06499764459370579
0.9917458729364682 0.11418807366999875 0.06468442887129786
0.9911955977988994 0.11592829807152508 0.0644034665090923
0.9906453226613307 0.11758519347126627 0.064156804542955
0.9900950475237619 0.11919555665802592 0.06392640788099808
0.9895447723861931 0.1207347253040087 0.06373321657667438
0.9889944972486243 0.1222467193160426 0.06354826250713286
0.9884442221110555 0.12365474292086978 0.06342401533470365
0.9878939469734868 0.1250165323560839 0.06331899775612014
0.987343671835918 0.1261755333450897 0.0631830840504881
0.9867933966983492 0.1270949033382081 0.06319393812326256
0.9862431215607804 0.12816071291815645 0.06312877668186538
0.9856928464232116 0.1294144449199675 0.0628719808326602
0.9851425712856429 0.13064750260976027 0.06261464352566504
0.9845922961480741 0.1318341194215707 0.06235951872450613
0.9840420210105053 0.13300556462551472 0.0621034224493685
0.9834917458729365 0.13412043947335817 0.06184563706352945
0.9829414707353678 0.13522690153301153 0.0615900039236237
0.982391195597799 0.13626230991494132 0.061337432266287614
0.9818409204602302 0.1372958935161811 0.061087835258779394
0.9812906453226614 0.1382621492341937 0.060850027856454665
0.9807403701850926 0.1392284969322349 0.06061291778967919
0.9801900950475239 0.14027842602643542 0.06059876714034836
0.9796398199099551 0.1412534781360073 0.06062461145063536
0.9790895447723863 0.1421289906855551 0.06053796028926031
0.9785392696348175 0.14304745481215786 0.06039956093575815
0.9779889944972487 0.1439474546712921 0.06025808427499224
0.97743871935968 0.14480794568806113 0.06011552709508048
0.9768884442221112 0.14566043023876957 0.059974598690663315
0.9763381690845424 0.14644492681152269 0.05984233797661647
0.9757878939469736 0.14722768827579497 0.05971130878529258
0.9752376188094048 0.14792969374915166 0.05960141896039685
0.9746873436718361 0.1486152623706614 0.05949492141463608
0.9741370685342673 0.1492364921602763 0.05940581548692383
0.9735867933966983 0.1498179079476254 0.05932696462045978
0.9730365182591295 0.15053253838030128 0.059255232181524675
0.9724862431215607 0.15103169012942033 0.059034877655428065
0.971935967983992 0.15147597040634778 0.05884908025241432
0.9713856928464232 0.15194243912803185 0.05831686641415964
0.9708354177088544 0.15254378814198843 0.05781158142984875
0.9702851425712856 0.15315826578196687 0.05734963378383078
0.9697348674337168 0.15377978677390444 0.05693215799676544
0.9691845922961481 0.15440126522118572 0.05655289380407234
0.9686343171585793 0.1550222959228225 0.05621698725047345
0.9680840420210105 0.15564348017277718 0.055919173444118155
0.9675337668834417 0.15624746300958986 0.0556696154497481
0.966983491745873 0.15684737346197142 0.05545757899159994
0.9664332166083042 0.1574281801503575 0.05528434699361576
0.9658829414707354 0.15798585751198646 0.055147172404422254
0.9653326663331666 0.15855190769749877 0.05503733185662544
0.9647823911955978 0.15896013597916223 0.05491767533192978
0.964232116058029 0.15936405121098365 0.05471285738622092
0.9636818409204603 0.1600215393860269 0.05436181976797009
0.9631315657828915 0.1608684171269471 0.05414065090008586
0.9625812906453227 0.16169884058004813 0.05394045470596162
0.9620310155077539 0.162509820826687 0.05371892529214494
0.9614807403701852 0.16331456925732296 0.05350955580599884
0.9609304652326164 0.16409266269176387 0.05331471828601411
0.9603801900950476 0.16484320634994126 0.05312622732472762
0.9598299149574788 0.16559719266091338 0.052948735477241826
0.95927963981991 0.16629672397276574 0.05281135425892679
0.9587293646823413 0.16698410720780438 0.0526863542438626
0.9581790895447725 0.1676311593370278 0.05257895226265798
0.9576288144072037 0.16819920344915168 0.052486049757663474
0.9570785392696349 0.16888857635445792 0.05238113780051726
0.9565282641320662 0.16983652832479548 0.052389783321344495
0.9559779889944974 0.17059946756883915 0.05262832829661766
0.9554277138569286 0.17130766778133633 0.05294754632961388
0.9548774387193598 0.17183293813944547 0.053008408522086006
0.954327163581791 0.17238183856448136 0.0530691367056503
0.9537768884442223 0.17293661211116196 0.05312625905772121
0.9532266133066535 0.1734918237868029 0.05319085784062204
0.9526763381690847 0.17404208713621064 0.05326050828916261
0.9521260630315157 0.17458061249818468 0.05332570107669047
0.9515757878939469 0.1751100335698252 0.053398893701671404
0.9510255127563781 0.17563722295160905 0.05347550231864095
0.9504752376188094 0.17612116639415545 0.05355990647778433
0.9499249624812406 0.1766049096839196 0.05364652852125528
0.9493746873436718 0.17706350166323154 0.053737708557493866
0.948824412206103 0.177470780012408 0.0538332728631784
0.9482741370685343 0.17788738499862233 0.053929817353536455
0.9477238619309655 0.17866821979948871 0.05384893061482627
0.9471735867933967 0.17934807952748338 0.053596485060361854
0.9466233116558279 0.17999768822414258 0.05333493432915541
0.9460730365182591 0.18029992596087616 0.05334816613716492
0.9455227613806904 0.18078111269851646 0.053468264575415377
0.9449724862431216 0.18125911482971224 0.0535886960726101
0.9444222111055528 0.1817476628252052 0.053679616725996124
0.943871935967984 0.18222438043722722 0.05378201666500441
0.9433216608304152 0.18269220513992862 0.05388706637446077
0.9427713856928465 0.18314089976756642 0.053969211116265604
0.9422211105552777 0.1835844110311498 0.054062896515362724
0.9416708354177089 0.18401995345448396 0.054172344003587954
0.9411205602801401 0.18442404650576627 0.05429246999803837
0.9405702851425713 0.1848253239307543 0.054437136611504476
0.9400200100050026 0.18520577724307882 0.054610905263151384
0.9394697348674338 0.18554884427471582 0.05480194425056627
0.938919459729865 0.18593637791009204 0.05493415189449091
0.9383691845922962 0.18656542177101992 0.05514717150915593
0.9378189094547275 0.18708205856779514 0.0553329449771928
0.9372686343171587 0.1874398252409682 0.05554632103028216
0.9367183591795899 0.18756094035901005 0.05568711503957281
0.9361680840420211 0.18788519728204175 0.05590297003620783
0.9356178089044523 0.1883322675898742 0.056054633870863624
0.9350675337668836 0.18878933680786603 0.05620661109832035
0.9345172586293148 0.18924564540629712 0.05636094367465749
0.933966983491746 0.18970014813257982 0.05651573978554924
0.9334167083541772 0.19014677728550938 0.05668530768877546
0.9328664332166084 0.1905816607848065 0.05685478809642314
0.9323161580790397 0.19101801259744897 0.05702275860938965
0.9317658829414709 0.19143587960397093 0.05723775171946824
0.9312156078039019 0.19182758387013438 0.057478640607461905
0.9306653326663331 0.19221732642832215 0.057736936258822286
0.9301150575287643 0.19253136889955766 0.05797570324066693
0.9295647823911956 0.19281499745907144 0.05819724499500238
0.9290145072536268 0.19310565578601246 0.058415787958151805
0.928464232116058 0.1938660160175758 0.058260037818019604
0.9279139569784892 0.19456782394708094 0.05798886577440716
0.9273636818409204 0.19517865815126864 0.05774445586737943
0.9268134067033517 0.19538903665028512 0.05785127495872955
0.9262631315657829 0.19568746737650886 0.05809847424555548
0.9257128564282141 0.19606215205034103 0.058338049264332247
0.9251625812906453 0.19646063954796422 0.05859663429975006
0.9246123061530765 0.1968580732301472 0.058864686924090526
0.9240620310155078 0.19724918208665013 0.05913940712219015
0.923511755877939 0.1976093099689736 0.059391238490335584
0.9229614807403702 0.19795969885649856 0.05965023642673868
0.9224112056028014 0.19830977962245439 0.059916401917371825
0.9218609304652327 0.19860233775250605 0.060187271226243164
0.9213106553276639 0.19888159260130334 0.06046335421825702
0.9207603801900951 0.19916708346360995 0.0607471283539632
0.9202101050525263 0.19936620524858958 0.06105131690660594
0.9196598299149575 0.199553114663988 0.06135685364394033
0.9191095547773888 0.1997433626989181 0.061626135640110984
0.91855927963982 0.20033928884284335 0.06141479331278018
0.9180090045022512 0.20061746099668026 0.06105552781132944
0.9174587293646824 0.20085433095436428 0.06078731373358883
0.9169084542271136 0.20082372281579702 0.060967128875820335
0.9163581790895449 0.20114321376646468 0.06130354535470967
0.9158079039519761 0.20148454717281383 0.06163237074625786
0.9152576288144073 0.2018251147772908 0.06193491974608496
0.9147073536768385 0.20215110682490786 0.06225407460154375
0.9141570785392698 0.20247032025139478 0.06258159974152021
0.913606803401701 0.20275218119218572 0.06290133798536633
0.9130565282641322 0.20302268640288187 0.06323163224092714
0.9125062531265634 0.20329653881253548 0.0635873741414598
0.9119559779889946 0.2035182615738041 0.06398081171430862
0.9114057028514259 0.2037383240240607 0.06437568021641955
0.9108554277138571 0.20395477456576658 0.06478370468208756
0.9103051525762883 0.20370861511935034 0.0650201557558715
0.9097548774387193 0.2033808021050963 0.06560442323863439
0.9092046023011505 0.20314823660484427 0.06649565323127653
0.9086543271635817 0.2035113889506873 0.06701821347633889
0.908104052026013 0.20381684160997965 0.06715887556298042
0.9075537768884442 0.20434536122817662 0.06622302859942998
0.9070035017508754 0.2044272166478504 0.06601097188603983
0.9064532266133066 0.20464694414877793 0.06619585380888747
0.9059029514757378 0.20490063457196628 0.06638993321773644
0.9053526763381691 0.20516381788727905 0.06659348837348202
0.9048024012006003 0.20541178702239865 0.0668108256751006
0.9042521260630315 0.20563747315605688 0.06700844167576421
0.9037018509254627 0.2058146806139362 0.06717878146731111
0.903151575787894 0.2059855291813763 0.06736024317183997
0.9026013006503252 0.20614631437170547 0.06755926160936455
0.9020510255127564 0.20625534446731908 0.06777373442976752
0.9015007503751876 0.20637190111720133 0.06799585718338877
0.9009504752376188 0.2064887841787536 0.0682736408613144
0.9004002001000501 0.2065492535288764 0.06859453369829836
0.8998499249624813 0.20662630247626174 0.06891938764785677
0.8992996498249125 0.20705611750275524 0.06903454045251019
0.8987493746873437 0.20813510667695836 0.06829265746240284
0.898199099549775 0.20902678911268874 0.06716283211630908
0.8976488244122062 0.20954211217361246 0.06618287081762275
0.8970985492746374 0.20951448617809867 0.06591546314804832
0.8965482741370686 0.20966463054131068 0.06604520708152181
0.8959979989994998 0.2098075720166559 0.0662447475518218
0.895447723861931 0.209970535658906 0.06644624047485047
0.8948974487243623 0.2101257186218264 0.06666040991030472
0.8943471735867935 0.21025579445573067 0.06683814747706766
0.8937968984492246 0.21035989189869497 0.06700399020624273
0.8932466233116558 0.2104544808378343 0.06717769081922453
0.892696348174087 0.2105576569084086 0.06741652687534044
0.8921460730365183 0.21062676827333593 0.0676906952610608
0.8915957978989495 0.21069445847808516 0.06797025462360205
0.8910455227613807 0.21072017178292557 0.06827583800110822
0.8904952476238119 0.21064600911829065 0.06858026436241303
0.8899449724862432 0.2105798676852348 0.06888478584346813
0.8893946973486744 0.21048303661336684 0.0684579208848927
0.8888444222111056 0.2108090736842923 0.06685988026130979
0.8882941470735368 0.21095548113458354 0.06487625364105004
0.887743871935968 0.2110792375029784 0.06338029332455707
0.8871935967983993 0.21086033580068536 0.06286362486021893
0.8866433216608305 0.21081751665913728 0.06269394952507003
0.8860930465232617 0.2108740950416248 0.06263925742999255
0.8855427713856929 0.2109625872399881 0.06261649695373214
0.8849924962481241 0.21103850237217164 0.06259749417823268
0.8844422211105554 0.2110941372774653 0.06254641635662547
0.8838919459729866 0.2111342620852405 0.06249125867198302
0.8833416708354177 0.21117056676212692 0.062437217216784
0.8827913956978489 0.2111391735995242 0.06230631940824003
0.8822411205602801 0.21106672993222622 0.06215938999924043
0.8816908454227114 0.21100446858766952 0.062012304500751216
0.8811405702851426 0.21088169708749827 0.06186719493407411
0.8805902951475738 0.21069281282290842 0.06171105693604347
0.880040020010005 0.2105242423377435 0.06155245472990641
0.8794897448724363 0.21059370858017257 0.06157100576564225
0.8789394697348675 0.21124840316027876 0.06084404908192095
0.8783891945972987 0.21171183708453445 0.05967710138489541
0.8778389194597299 0.21198058062981134 0.05812166040177721
0.8772886443221611 0.21174387348456772 0.057261578886229715
0.8767383691845924 0.2116849377138571 0.056859179034466745
0.8761880940470236 0.21159744727831598 0.05649617757934399
0.8756378189094548 0.21151358835205306 0.056162369851901144
0.875087543771886 0.21141690338961272 0.05583726726004792
0.8745372686343172 0.2112263041962597 0.055395806717593164
0.8739869934967485 0.21100542940480316 0.05497279609221013
0.8734367183591797 0.21078452304599432 0.054567416626728434
0.8728864432216109 0.21053882040037145 0.054254214952496715
0.872336168084042 0.21024611585905803 0.053953914088208856
0.8717858929464732 0.2099728316463845 0.053688807091728116
0.8712356178089045 0.20968884956958528 0.05363963591313954
0.8706853426713357 0.2093436841618749 0.05359272395448966
0.8701350675337669 0.20893157724155517 0.053376260526527025
0.8695847923961981 0.20786033342201718 0.05141237702958232
0.8690345172586293 0.20729122448975412 0.04869931164192231
0.8684842421210606 0.20646278780748928 0.045950097415687764
0.8679339669834918 0.2062193778941771 0.04442196378612201
0.867383691845923 0.20556660640219665 0.043846897312431556
0.8668334167083542 0.20524780850105967 0.043633394194500255
0.8662831415707855 0.20500166106934242 0.04339227092517842
0.8657328664332167 0.204760157812281 0.04317999471388553
0.8651825912956479 0.20446770395987757 0.04296785874183141
0.8646323161580791 0.2040385282198925 0.04270664214977746
0.8640820410205103 0.20359872296481185 0.04248587090699807
0.8635317658829416 0.20315503427689963 0.04232426997579225
0.8629814907453728 0.20262092554619365 0.04218196091397623
0.862431215607804 0.20207191042706144 0.042068678431287136
0.8618809404702351 0.20157182676662308 0.0420424296315391
0.8613306653326663 0.20101489156109895 0.04206146571423452
0.8607803901950976 0.20043700489337116 0.042073302206605705
0.8602301150575288 0.2002290810797493 0.04250108535502446
0.85967983991996 0.20153261738070366 0.043071037427259755
0.8591295647823912 0.20306066099595546 0.04289360118032304
0.8585792896448224 0.20402868229737856 0.04198975502470728
0.8580290145072537 0.20374591566837733 0.04093395310883418
0.8574787393696849 0.20333403477545972 0.04074586399686137
0.8569284642321161 0.20310056624206857 0.04107798201064276
0.8563781890945473 0.20295974350372747 0.041589071055742624
0.8558279139569785 0.2028038363707252 0.04213981110515484
0.8552776388194098 0.20259411015184647 0.042701972577493565
0.854727363681841 0.20232063819750737 0.04327650852291022
0.8541770885442722 0.20203043258545456 0.04388768714751984
0.8536268134067034 0.20175171667039354 0.04453409382158767
0.8530765382691347 0.2014300782980456 0.04521275960430474
0.8525262631315659 0.2010990498199054 0.0459109250197378
0.8519759879939971 0.20080302455995158 0.04642762580805218
0.8514257128564282 0.2004100735642127 0.046783345774780744
0.8508754377188594 0.19999985205399734 0.047141136163023574
0.8503251625812907 0.19878599581548406 0.04867436502068741
0.8497748874437219 0.1971209899029311 0.05053734254781698
0.8492246123061531 0.19537737544172867 0.05204081364198408
0.8486743371685843 0.19438523894848964 0.05251835325863066
0.8481240620310155 0.19391156541198346 0.052862482549727606
0.8475737868934468 0.19356924009046975 0.0536574208713734
0.847023511755878 0.1934680244732745 0.05437714536927934
0.8464732366183092 0.1934531836650724 0.055010565255076894
0.8459229614807404 0.19343259325916543 0.055636470891328886
0.8453726863431716 0.19336368354288777 0.056044175034501466
0.8448224112056029 0.19325260559994972 0.056393079196968066
0.8442721360680341 0.19312790834003493 0.05674486652089092
0.8437218609304653 0.1929291626669461 0.05706974073759218
0.8431715857928965 0.1926518300943478 0.05739173293795189
0.8426213106553277 0.19236174412909973 0.0577271775248983
0.842071035517759 0.19209299821703127 0.05792426669835324
0.8415207603801902 0.19173378423003573 0.05808471639762086
0.8409704852426214 0.19135355738848728 0.058253292587462056
0.8404202101050525 0.19106663514103225 0.060013026113643536
0.8398699349674837 0.19115075257314423 0.06201016220370943
0.839319659829915 0.19132445898744 0.06362573350658268
0.8387693846923462 0.19135289297317215 0.0637694013785046
0.8382191095547774 0.1911114931894319 0.0637306768382195
0.8376688344172086 0.19083263122622834 0.06395145561331786
0.8371185592796399 0.1907889832120752 0.06429337510804822
0.8365682841420711 0.19078453737762285 0.0646770407897363
0.8360180090045023 0.19077563114059184 0.06505916228861214
0.8354677338669335 0.1908251556348194 0.0653738784228813
0.8349174587293647 0.19086672164749316 0.06570036836272108
0.834367183591796 0.19089826733007878 0.06603160138031486
0.8338169084542272 0.19087852214356096 0.06636832646245909
0.8332666333166584 0.19082887445650054 0.06669417780300586
0.8327163581790896 0.1907776700136686 0.06702001133096332
0.8321660830415208 0.19055866763113954 0.06736230958235362
0.8316158079039521 0.19029089312847608 0.06768784480534398
0.8310655327663833 0.19001401714079647 0.06807898207815162
0.8305152576288145 0.1899104998973532 0.06952979711554318
0.8299649824912456 0.18996969899573818 0.07074430535414401
0.8294147073536768 0.1898950504876978 0.07152140377474384
0.8288644322161081 0.18991745070682134 0.07120462349698978
0.8283141570785393 0.18984734202358522 0.07103919960533003
0.8277638819409705 0.18992804156385212 0.07112262066488188
0.8272136068034017 0.19013869023322716 0.0711410223239894
0.826663331665833 0.19039190821116 0.07115604524361796
0.8261130565282642 0.19062817117492 0.07116670671121869
0.8255627813906954 0.19079222343996383 0.07118042581048548
0.8250125062531266 0.19093507410114843 0.07118720615879802
0.8244622311155578 0.19106106954567625 0.07122886720604076
0.823911955977989 0.19107570447686917 0.07124731657212711
0.8233616808404203 0.19105442912905315 0.07125414406772002
0.8228114057028515 0.19105820231594353 0.0712240490350569
0.8222611305652827 0.19099636613626164 0.07086488813787223
0.8217108554277139 0.1908735257016509 0.07046244378628429
0.8211605802901452 0.19071145406550138 0.07022741206025886
0.8206103051525764 0.19060853284264823 0.07005175983449893
0.8200600300150076 0.19067802288016947 0.06955224248690807
0.8195097548774387 0.19054479032985053 0.06873298029742521
0.8189594797398699 0.19032962586684582 0.06791308888139455
0.8184092046023012 0.19004428110313717 0.0673484257174939
0.8178589294647324 0.1898986120211619 0.06710052352206208
0.8173086543271636 0.18983441400453796 0.06700765717265923
0.8167583791895948 0.18977976900077187 0.06690003938097291
0.816208104052026 0.1896771961453168 0.0668046325941425
0.8156578289144573 0.18951944539824322 0.06673469428288142
0.8151075537768885 0.1893475656608246 0.06665616981211613
0.8145572786393197 0.18912305243653463 0.06652673611462383
0.8140070035017509 0.18878653633320538 0.06631487884472817
0.8134567283641821 0.18843005091925025 0.06609791499373267
0.8129064532266134 0.18799761315188754 0.0657836052600738
0.8123561780890446 0.1873821298527915 0.06533827119859703
0.8118059029514758 0.18670716901908985 0.06487626301885677
0.811255627813907 0.18591859464585772 0.06452693018508796
0.8107053526763383 0.18510233174894408 0.06434322354332728
0.8101550775387695 0.18435652146466963 0.06379976727882238
0.8096048024012007 0.1836445677126146 0.06305256542114945
0.8090545272636319 0.1829518624977371 0.062329346836759676
0.808504252126063 0.1822601160608257 0.062013786052097356
0.8079539769884942 0.1816565485979214 0.06191872827866901
0.8074037018509255 0.1811462638925792 0.06188415236039718
0.8068534267133567 0.18065681914896298 0.061874519254498286
0.8063031515757879 0.18013611942442573 0.06190796701115086
0.8057528764382191 0.17958794169643766 0.061959060487563666
0.8052026013006504 0.1790163905004192 0.06201901601495244
0.8046523261630816 0.17830773671087852 0.062148726939249846
0.8041020510255128 0.17750365279648556 0.06229725433239117
0.803551775887944 0.1766821288259592 0.06246178033496693
0.8030015007503752 0.17563976217384306 0.0626472119410311
0.8024512256128065 0.1744560137443146 0.06285817561482884
0.8019009504752377 0.17324699821575698 0.0630945004152206
0.8013506753376689 0.172194988755416 0.06299135631024239
0.8008004002001001 0.17116145064587338 0.0627863996571645
0.8002501250625313 0.16978990380427675 0.062427732090905186
0.7996998499249626 0.1684436980725097 0.06200095029554282
0.7991495747873938 0.16715646026383987 0.06176612676581927
0.798599299649825 0.1661814775566638 0.061798402139324596
0.7980490245122561 0.16531591884867242 0.061903779914210255
0.7974987493746873 0.16451255250315214 0.06206512045095551
0.7969484742371186 0.16372141608383434 0.06227315979041226
0.7963981990995498 0.16292314483836873 0.06248839801116845
0.795847923961981 0.1620993978122255 0.06270474734296448
0.7952976488244122 0.16125365483093115 0.0629874033929384
0.7947473736868435 0.16023348038086355 0.06346684313057675
0.7941970985492747 0.1591566065764106 0.06393929185742166
0.7936468234117059 0.15804867229489536 0.06453453003786278
0.7930965482741371 0.15661834985095846 0.06547051936622088
0.7925462731365683 0.1551042687532081 0.06639998528522872
0.7919959979989996 0.15364307257196028 0.06729934811171881
0.7914457228614308 0.15232489116301473 0.06819461495794242
0.790895447723862 0.15072840654368705 0.0687627603739716
0.7903451725862932 0.14882619249023427 0.06926520003520173
0.7897948974487244 0.14698837439292967 0.06969572746293679
0.7892446223111557 0.14546175655028346 0.07053976504707271
0.7886943471735869 0.1441810102244459 0.07147882865992967
0.7881440720360181 0.1430848174507883 0.07225959778294619
0.7875937968984492 0.14200172881990167 0.07309544318431357
0.7870435217608804 0.14093681256429483 0.07388017123627333
0.7864932466233117 0.13994440423040544 0.07451562799920158
0.7859429714857429 0.1389302407089879 0.07516264706441278
0.7853926963481741 0.13791862596617036 0.07577836348282249
0.7848424212106053 0.13688083641443 0.07631732908652686
0.7842921460730365 0.1358211675148075 0.0768555902402853
0.7837418709354678 0.134746940660167 0.07741823113023248
0.783191595797899 0.13356109315932613 0.07798135972013089
0.7826413206603302 0.1323100803507457 0.07853915496124211
0.7820910455227614 0.1306444138783164 0.07945796147545665
0.7815407703851927 0.12839325177204403 0.08073781473384473
0.7809904952476239 0.12605607111987996 0.08212528851222964
0.7804402201100551 0.12436077406442676 0.0832076600236757
0.7798899449724863 0.12325713899075089 0.08413623771217504
0.7793396698349175 0.12226816475284172 0.08509087965689931
0.7787893946973488 0.12122224560311133 0.08582563486597894
0.77823911955978 0.12020375081794776 0.08644005336452439
0.7776888444222112 0.1192113827845945 0.08708176146400085
0.7771385692846424 0.11830878704002712 0.08752699416617664
0.7765882941470735 0.11743597993505507 0.08787258826873338
0.7760380190095048 0.11654143780791518 0.08819951039998003
0.775487743871936 0.11569928514481194 0.08838747322464209
0.7749374687343672 0.11482580534003217 0.08849913869283998
0.7743871935967984 0.11393638147625768 0.08857180746979361
0.7738369184592296 0.11304772963697866 0.0885897803867478
0.7732866433216609 0.11207461702164354 0.08854488092389212
0.7727363681840921 0.11106532347125687 0.08845052185910858
0.7721860930465233 0.10943573876616121 0.08858937086838439
0.7716358179089545 0.10772635351103578 0.08861978621551386
0.7710855427713857 0.10558091940669255 0.08870147103087817
0.770535267633817 0.10427641023525559 0.08879337689764573
0.7699849924962482 0.10319977537255037 0.08899848645750337
0.7694347173586794 0.10252579242563378 0.08919550778131993
0.7688844422211106 0.10174465844993483 0.08911669722402334
0.7683341670835419 0.10093759043816838 0.08904439742635435
0.7677838919459731 0.10011068139901216 0.08896023437100116
0.7672336168084043 0.09934759378111747 0.08868472146554075
0.7666833416708355 0.09854520437978032 0.08836159081802719
0.7661330665332666 0.09771945860614241 0.08799160842751681
0.7655827913956978 0.09689183000082177 0.08747835251088
0.7650325162581291 0.09599978570875531 0.08688792648709952
0.7644822411205603 0.09510606598980993 0.08624374975369355
0.7639319659829915 0.09414633459069756 0.0855026793894281
0.7633816908454227 0.09309470634037723 0.08465423635247715
0.762831415707854 0.09185475196197747 0.08381577426955675
0.7622811405702852 0.09019796990107283 0.08298505404466285
0.7617308654327164 0.08849679549410962 0.08215629536590738
0.7611805902951476 0.08686758037087677 0.08138760671849175
0.7606303151575788 0.08580251562451871 0.08069965105971354
0.7600800400200101 0.08502457933231555 0.08014719062966727
0.7595297648824413 0.08435077646829717 0.07959791736433262
0.7589794897448725 0.08357485807381591 0.07903082851087291
0.7584292146073037 0.08272140545933326 0.07844483325759911
0.757878939469735 0.08184307503408059 0.07781154531258709
0.7573286643321662 0.08093032757806436 0.07711109205463734
0.7567783891945974 0.07995280125895418 0.07636249840733618
0.7562281140570286 0.07894819783059351 0.07557286855543291
0.7556778389194597 0.07786380308833746 0.07471144318156246
0.7551275637818909 0.07674437378408479 0.07377212088104829
0.7545772886443222 0.07558895924605505 0.07281345902480761
0.7540270135067534 0.0743115159152733 0.07177123139919864
0.7534767383691846 0.07297948860712994 0.07062089190287676
0.7529264632316158 0.07105050307522226 0.06955997548957414
0.752376188094047 0.06930409828891804 0.06842852453249312
0.7518259129564783 0.06691799930188007 0.0674556550822943
0.7512756378189095 0.06543774051738238 0.066660419802929
0.7507253626813407 0.06409040102212048 0.06594126364448631
0.7501750875437719 0.06359395833129881 0.0652924124599647
0.7496248124062032 0.06277703110980265 0.06452887591317051
0.7490745372686344 0.06166478551848253 0.06380478307891042
0.7485242621310656 0.06046485330771368 0.06309122754136283
0.7479739869934968 0.0592205348169064 0.06235132461780853
0.747423711855928 0.05792172388673569 0.061592969944490136
0.7468734367183593 0.05655368578410124 0.0608108930865571
0.7463231615807905 0.055095556055210104 0.060019728709228864
0.7457728864432217 0.0535595846583404 0.05917373288282137
0.7452226113056529 0.05200349090625891 0.05830479752488841
0.744672336168084 0.050311403754565345 0.057451367524448946
0.7441220610305153 0.04852095515130355 0.0565132996790801
0.7435717858929465 0.0465221038931763 0.05552661047255306
0.7430215107553777 0.04389646553801346 0.05456094387297416
0.7424712356178089 0.04131338136620963 0.05360038374894893
0.7419209604802401 0.0387686246699724 0.05288330538122061
0.7413706853426714 0.03727093547232653 0.05229471074439072
0.7408204102051026 0.03603597343834178 0.05174262928559275
0.7402701350675338 0.03488677307450463 0.05112541652197928
0.739719859929965 0.03346801125453809 0.05046398490888845
0.7391695847923963 0.031988245168939285 0.04983567176660934
0.7386193096548275 0.030477996274656735 0.04921874742413822
0.7380690345172587 0.028907145236279203 0.048583543943933404
0.7375187593796899 0.02727264692065191 0.047923714720405755
0.7369684842421211 0.025572028529141408 0.04726749371092884
0.7364182091045524 0.023780422649816713 0.0465826698091362
0.7358679339669836 0.021912498670876055 0.045833443345755266
0.7353176588294148 0.01999494233319101 0.04511080273134019
0.734767383691846 0.017945717597396545 0.04435778705961403
0.7342171085542771 0.015798849760715137 0.04353632338686834
0.7336668334167084 0.013093340554520157 0.04264831318757382
0.7331165582791396 0.010754009887965783 0.041637349343706075
0.7325662831415708 0.008092165531009426 0.04078925025288993
0.732016008004002 0.006480689058557931 0.04009125335172442
0.7314657328664332 0.004879673087515846 0.03939779505449743
0.7309154577288645 0.00390186116474487 0.03886541953283961
0.7303651825912957 0.002544769232425581 0.038350857163325446
0.7298149074537269 0.0009110925942360307 0.037904883865353345
0.7292646323161581 -0.0008160241631160227 0.03752294762140933
0.7287143571785893 -0.0025906923011887843 0.03715320089501834
0.7281640820410206 -0.004400772976998472 0.036779084607972835
0.7276138069034518 -0.006253113900669266 0.0363934487719795
0.727063531765883 -0.008185609637993849 0.03602215038353312
0.7265132566283142 -0.01016469036690595 0.03561303956259755
0.7259629814907455 -0.012156280433199662 0.03517439688470505
0.7254127063531767 -0.0142652345667124 0.034784047895127554
0.7248624312156079 -0.016432271337523653 0.03432770799596719
0.7243121560780391 -0.01888574851133169 0.033773780074071176
0.7237618809404702 -0.02162596591201054 0.03326155276023866
0.7232116058029014 -0.024144825953010065 0.032935038659075794
0.7226613306653327 -0.026443153792195886 0.03319296037372896
0.7221110555277639 -0.02799391577795628 0.033493082982963454
0.7215607803901951 -0.029318102175203923 0.03359988775839468
0.7210105052526263 -0.0305088143913841 0.03344266805124077
0.7204602301150576 -0.03198804096614822 0.03319857191228843
0.7199099549774888 -0.033664110731471054 0.03312381733856858
0.71935967983992 -0.035381014201313093 0.03309934712920344
0.7188094047023512 -0.03713115502954971 0.03310421574296129
0.7182591295647824 -0.03890811177707462 0.033118242626249496
0.7177088544272137 -0.04071133355412008 0.0331678777760122
0.7171585792896449 -0.04255055018242867 0.033249036601172385
0.7166083041520761 -0.04438330726111392 0.03330108417909978
0.7160580290145073 -0.04622807363055355 0.03341950571553771
0.7155077538769385 -0.04811274318455351 0.03357921131568843
0.7149574787393698 -0.05002594095138829 0.03371557756914181
0.714407203601801 -0.0523960591919065 0.03398099190315139
0.7138569284642322 -0.054326282949475176 0.03422074896236372
0.7133066533266633 -0.05661172596070507 0.03467280668800256
0.7127563781890945 -0.05802780986213418 0.0349696960769743
0.7122061030515258 -0.05957834751823564 0.03509959394715821
0.711655827913957 -0.06041780402598855 0.035268603472113406
0.7111055527763882 -0.061612224030953684 0.0354258059446169
0.7105552776388194 -0.06301856682344986 0.03563608420625127
0.7100050025012506 -0.06450878404258306 0.035951795771717567
0.7094547273636819 -0.06592314559211195 0.03630331588971167
0.7089044522261131 -0.06734146842405918 0.03667189539841756
0.7083541770885443 -0.06878145745084688 0.03704691318177185
0.7078039019509755 -0.07026191756075242 0.03744345913398385
0.7072536268134068 -0.071763882734021 0.037846261102091085
0.706703351675838 -0.07325838489545089 0.03823149020090032
0.7061530765382692 -0.07480799124501504 0.038669047867784065
0.7056028014007004 -0.07639665641431681 0.039114403887507344
0.7050525262631316 -0.07820949232031908 0.03952568509058681
0.7045022511255629 -0.08027565239398916 0.03984472760655763
0.7039519759879941 -0.08175254469881446 0.040008058284588935
0.7034017008504253 -0.08318903108501623 0.04034365349205101
0.7028514257128565 -0.08378947061735237 0.04070212108496223
0.7023011505752876 -0.0845927537246664 0.04108823399532765
0.7017508754377189 -0.0851517008145301 0.041464920298289736
0.7012006003001501 -0.0861015039545295 0.04175963791038055
0.7006503251625813 -0.08720440968252632 0.04202898551569269
0.7001000500250125 -0.08828652827133592 0.04232047370097346
0.6995497748874437 -0.08937326568434016 0.042588095968713574
0.698999499749875 -0.09046762399578354 0.04286047354963395
0.6984492246123062 -0.09158306999370455 0.04313617875377275
0.6978989494747374 -0.09272846939050557 0.043409011836545
0.6973486743371686 -0.09387925973708013 0.04367445296714618
0.6967983991995998 -0.09504608815529372 0.04393957552206167
0.6962481240620311 -0.09625347839008624 0.04421937343243755
0.6956978489244623 -0.09746827890102933 0.044484029298077536
0.6951475737868935 -0.09924748821973338 0.04452426995864283
0.6945972986493247 -0.10089026605877206 0.044378035563832866
0.694047023511756 -0.10244391028832385 0.04413466241178982
0.6934967483741872 -0.10320493498939826 0.044171596777322415
0.6929464732366184 -0.10367756437907208 0.04420082329984497
0.6923961980990496 -0.10383440150718469 0.044259038258810994
0.6918459229614807 -0.1040595497451207 0.044349331553254635
0.691295647823912 -0.10458478604568028 0.04440350872763225
0.6907453726863432 -0.10525180683134319 0.04448017369561998
0.6901950975487744 -0.10591022451746698 0.04457159908909052
0.6896448224112056 -0.10653369817350354 0.044666227174123385
0.6890945472736368 -0.10715453865870819 0.04476952691613287
0.6885442721360681 -0.10778711387225487 0.04488194745863469
0.6879939969984993 -0.108428730051511 0.04500112389403914
0.6874437218609305 -0.10906693064003396 0.04511606340164064
0.6868934467233617 -0.10972759931528081 0.04525276412719483
0.6863431715857929 -0.11041020184692905 0.04541191735863776
0.6857928964482242 -0.11118255119188811 0.04551489247413952
0.6852426213106554 -0.11242713513488542 0.04542019350851839
0.6846923461730866 -0.11326130682414934 0.045051035879467544
0.6841420710355178 -0.11422156352885388 0.044887016596781786
0.683591795897949 -0.11440433989510101 0.044906910027977275
0.6830415207603803 -0.11469897962222302 0.04500252159087543
0.6824912456228115 -0.11443439266082622 0.04488197364241585
0.6819409704852427 -0.11430754758366271 0.044708772229284884
0.6813906953476738 -0.11431902559458942 0.044561989493574525
0.680840420210105 -0.11448449993786347 0.044498522693103594
0.6802901450725363 -0.11467699595842758 0.04444912364239927
0.6797398699349675 -0.11489304479775071 0.04439562774159548
0.6791895947973987 -0.11512749069446129 0.04435892059135424
0.6786393196598299 -0.11538764662543113 0.04433581564792131
0.6780890445222612 -0.11565730338041916 0.044311740703386886
0.6775387693846924 -0.11591927428548317 0.04429161889306959
0.6769884942471236 -0.11621412631595297 0.04430042216690499
0.6764382191095548 -0.1165296147348995 0.044314733793578434
0.675887943971986 -0.11692788580370918 0.04428284120403988
0.6753376688344173 -0.11758562736361292 0.04423169301386536
0.6747873936968485 -0.11790605623872888 0.04407762119917686
0.6742371185592797 -0.11869109189027027 0.043950924719326157
0.6736868434217109 -0.11872520031094921 0.043751824764234074
0.6731365682841421 -0.11884935418862305 0.043619289802796286
0.6725862931465734 -0.11812704539696424 0.043461829733501954
0.6720360180090046 -0.11773869265522433 0.043272553954270467
0.6714857428714358 -0.11748085805363477 0.043030461075869005
0.670935467733867 -0.11737698352717577 0.04289270479570818
0.6703851925962981 -0.11728081103609563 0.04276458457174491
0.6698349174587294 -0.11718493114265272 0.04264345359245312
0.6692846423211606 -0.11711780037255366 0.04254936069667435
0.6687343671835918 -0.11708832457036897 0.04246740475253258
0.668184092046023 -0.11708275174142743 0.04238376122026911
0.6676338169084542 -0.11707689397019215 0.04231176710185068
0.6670835417708855 -0.11712218293382994 0.04226912471969958
0.6665332666333167 -0.11719500313162058 0.04222918518131604
0.6659829914957479 -0.1175696062578283 0.042116245838095395
0.6654327163581791 -0.11820829320499486 0.041778702537849634
0.6648824412206104 -0.1184901159580613 0.041312126239193045
0.6643321660830416 -0.11884711305119708 0.041070918844610206
0.6637818909454728 -0.11867637376918953 0.04116224919659756
0.663231615807904 -0.1186752176909793 0.04122606353526358
0.6626813406703352 -0.11814006095695617 0.041158959772568095
0.6621310655327665 -0.11776748523462416 0.040994058590576914
0.6615807903951977 -0.11750353036574006 0.040806882168394114
0.6610305152576289 -0.11729690138106444 0.040661000968202445
0.6604802401200601 -0.11710106050257947 0.04052351459292536
0.6599299649824912 -0.1169229773742495 0.04039545123412813
0.6593796898449225 -0.1167919176255732 0.0403021369460748
0.6588294147073537 -0.1166995337322198 0.040219169787921186
0.6582791395697849 -0.11663327260423295 0.040136348304947805
0.6577288644322161 -0.11661940065573301 0.04007894284194103
0.6571785892946473 -0.11666408231773381 0.040051084824466954
0.6566283141570786 -0.11676674390357436 0.04002700068022051
0.6560780390195098 -0.11730237331576117 0.03992138098470607
0.655527763881941 -0.11786131429999364 0.039652424943286455
0.6549774887443722 -0.11832377191476305 0.039356782393859015
0.6544272136068034 -0.11848455203363208 0.039191098171166526
0.6538769384692347 -0.11827429757122976 0.039088097817149614
0.6533266633316659 -0.11782601570735393 0.038964999998904626
0.6527763881940971 -0.11706456501971108 0.038776527238304936
0.6522261130565283 -0.11655617824550052 0.038584817313973216
0.6516758379189596 -0.11621973424558749 0.03839927998839119
0.6511255627813908 -0.11597166369893427 0.03831355052685583
0.650575287643822 -0.11573703860438932 0.03822442203765459
0.6500250125062532 -0.11551492806653246 0.0381412688725334
0.6494747373686843 -0.11534443852501372 0.03808198718404007
0.6489244622311156 -0.11521066089235012 0.038021356888028546
0.6483741870935468 -0.11510224432465738 0.037952411630636645
0.647823911955978 -0.11504969570776209 0.03790248521031382
0.6472736368184092 -0.115042961788486 0.03787233651448102
0.6467233616808404 -0.11514969621125726 0.03781024339778696
0.6461730865432717 -0.11564135768324646 0.037690771711479956
0.6456228114057029 -0.1159079627647073 0.037467101432490005
0.6450725362681341 -0.1161099224055524 0.03725705871558387
0.6445222611305653 -0.11595296638477921 0.03726508936341207
0.6439719859929965 -0.11582160651028263 0.037250599744289084
0.6434217108554278 -0.11545042932255305 0.03727287240908961
0.642871435717859 -0.11494040517439244 0.03715342419713838
0.6423211605802902 -0.11458096046765753 0.0370428211827791
0.6417708854427214 -0.11434233098837052 0.036914175259682845
0.6412206103051526 -0.1141513398914689 0.03682440178546827
0.6406703351675839 -0.11397176303816232 0.036735151395233076
0.6401200600300151 -0.11380431703053993 0.03665710406079641
0.6395697848924463 -0.1136867901188982 0.03660292409095257
0.6390195097548775 -0.11359382102776851 0.03654522760799619
0.6384692346173086 -0.11352412536297538 0.036482253283084624
0.6379189594797399 -0.11351467263747218 0.03644405654335766
0.6373686843421711 -0.11353168968893929 0.03641119378920219
0.6368184092046023 -0.11372389149638656 0.036429372359592316
0.6362681340670335 -0.11417377141081371 0.036358050055996995
0.6357178589294648 -0.11428322109506843 0.0361557033644469
0.635167583791896 -0.11459362405989568 0.035871894194622535
0.6346173086543272 -0.1145767609375313 0.03579051031062884
0.6340670335167584 -0.11471627665423093 0.035705490303698496
0.6335167583791896 -0.11432672145068412 0.03574826354320621
0.6329664832416209 -0.11390511472087764 0.03569060283843666
0.6324162081040521 -0.11363386510294304 0.03562220254062546
0.6318659329664833 -0.11347805024977607 0.03553877686479302
0.6313156578289145 -0.11336290760977803 0.035483702892370225
0.6307653826913457 -0.11325345778690912 0.03542740359661188
0.630215107553777 -0.11315267021552919 0.03538696341590217
0.6296648324162082 -0.11310754554650529 0.03536544759579494
0.6291145572786394 -0.11308987840264433 0.03533933051541196
0.6285642821410706 -0.11311416110666227 0.03531627370154321
0.6280140070035017 -0.11320899830893623 0.03531620642197873
0.627463731865933 -0.11332707789533364 0.03532356319188181
0.6269134567283642 -0.11383161090884411 0.03532865551186631
0.6263631815907954 -0.11457333901564994 0.03519858232740711
0.6258129064532266 -0.11489859376649841 0.03499791805489642
0.6252626313156578 -0.11507167531666983 0.03476356159570866
0.6247123561780891 -0.11482306605241416 0.03472160782135932
0.6241620810405203 -0.11480897534858324 0.034585813811712905
0.6236118059029515 -0.11432862910841636 0.0345584298419942
0.6230615307653827 -0.11389342454205764 0.034403272391034516
0.622511255627814 -0.11357524677636577 0.03428813294075578
0.6219609804902452 -0.11341221294807564 0.034189011529388635
0.6214107053526764 -0.1133016326547926 0.03415541633878479
0.6208604302151076 -0.11320821511656821 0.034121167475472315
0.6203101550775388 -0.11314086188115197 0.03411233323061785
0.6197598799399701 -0.11312513743229984 0.03411763601300406
0.6192096048024013 -0.11313639432548579 0.034109725360353255
0.6186593296648325 -0.11318268275601229 0.034113210280324636
0.6181090545272637 -0.11329188597131275 0.03413364291388954
0.6175587793896948 -0.11343548604340911 0.0341629460145486
0.617008504252126 -0.11401238898019911 0.03421143398571276
0.6164582291145573 -0.11469210574528386 0.03398224263498245
0.6159079539769885 -0.11495573647756718 0.0336770596843806
0.6153576788394197 -0.11508267313875103 0.03350758710811356
0.6148074037018509 -0.11484179816299167 0.03374146588183899
0.6142571285642822 -0.11474734034824326 0.03400661825185586
0.6137068534267134 -0.1141036888168637 0.034262880766841794
0.6131565782891446 -0.11361656324545462 0.03432096315983576
0.6126063031515758 -0.11329788754612052 0.034309183861658904
0.612056028014007 -0.11310054883502384 0.034279579153831355
0.6115057528764383 -0.11290352060664822 0.03424947398099044
0.6109554777388695 -0.11272034151200183 0.03421471268680236
0.6104052026013007 -0.11255326350414974 0.034192807367944486
0.6098549274637319 -0.1124296181813638 0.0341777020938882
0.6093046523261632 -0.11233069886054939 0.034161654020862145
0.6087543771885944 -0.11226994532800535 0.034149125883860994
0.6082041020510256 -0.11226122059832382 0.034153778225518024
0.6076538269134568 -0.11230519630309879 0.03419324925116563
0.607103551775888 -0.11278596937234972 0.034168655571429424
0.6065532766383191 -0.11319409141421419 0.033934778206346515
0.6060030015007504 -0.1131579389538944 0.033644110036210574
0.6054527263631816 -0.113053749159706 0.03338304069246289
0.6049024512256128 -0.11273550170507038 0.03336021659972631
0.604352176088044 -0.11264571313244941 0.03326914729100206
0.6038019009504753 -0.11199879674480821 0.03331925748704839
0.6032516258129065 -0.11154257186350514 0.03327683800921078
0.6027013506753377 -0.11117272188773589 0.03325959770365006
0.6021510755377689 -0.11092548912857558 0.03323037568064485
0.6016008004002001 -0.11068985855092676 0.03318303868991158
0.6010505252626314 -0.1104608396646961 0.03313537594375362
0.6005002501250626 -0.11025233213549834 0.03311674036866414
0.5999499749874938 -0.1100815267489432 0.033098296023892804
0.599399699849925 -0.10993457146629171 0.033074628374314415
0.5988494247123562 -0.10983767903181732 0.03306490694905636
0.5982991495747875 -0.10978783217803735 0.033067723145406916
0.5977488744372187 -0.10980171591367036 0.03306235416641061
0.5971985992996499 -0.10999122473047131 0.03301804767161259
0.5966483241620811 -0.11001575794886698 0.0328745711299029
0.5960980490245122 -0.10978311995233404 0.03279311444500632
0.5955477738869435 -0.10979943753313848 0.03278659846468364
0.5949974987493747 -0.1097181203775098 0.03292346302017841
0.5944472236118059 -0.10966925210811122 0.03297510774840822
0.5938969484742371 -0.10897706102634748 0.03297379165401761
0.5933466733366684 -0.108439670567797 0.03283620086402524
0.5927963981990996 -0.10802978390043272 0.03270353118010997
0.5922461230615308 -0.10781687841722432 0.03260973963114903
0.591695847923962 -0.10764242002725122 0.03256175703380641
0.5911455727863932 -0.1074542710459639 0.0325206288646011
0.5905952976488245 -0.10727171878568026 0.03250325973830786
0.5900450225112557 -0.10712433692130154 0.03248345555308224
0.5894947473736869 -0.10700634532735359 0.032466297767584425
0.5889444722361181 -0.10693937781941194 0.03245280332010372
0.5883941970985493 -0.10690803923389239 0.032441984447656155
0.5878439219609806 -0.10701051589681196 0.0324413796361881
0.5872936468234118 -0.10741176803688826 0.032385260714913607
0.586743371685843 -0.1075578658918569 0.0322174371464503
0.5861930965482742 -0.10744698452997055 0.03195149729718589
0.5856428214107053 -0.1073681691517374 0.03189740713605251
0.5850925462731366 -0.10727996670747642 0.03191861911524234
0.5845422711355678 -0.1071218728092769 0.03197410138378757
0.583991995997999 -0.10642622731227151 0.03196816618773348
0.5834417208604302 -0.10593457296595328 0.03190278380683982
0.5828914457228614 -0.10548976000618591 0.03188472340553076
0.5823411705852927 -0.10511653247006911 0.03188456867827228
0.5817908954477239 -0.10474174167934899 0.03189842456945133
0.5812406203101551 -0.10441184216546413 0.03189910918395119
0.5806903451725863 -0.10414970482260835 0.03190341369350883
0.5801400700350176 -0.10391302786979083 0.03189831657638195
0.5795897948974488 -0.10370571195161271 0.03189752151315867
0.57903951975988 -0.10353882392937974 0.03190706511473385
0.5784892446223112 -0.10339882566879265 0.03192335240632169
0.5779389694847424 -0.10346606412319734 0.031910381320594046
0.5773886943471737 -0.10372679818122132 0.031743249232399004
0.5768384192096049 -0.10372496662225508 0.03149187067258312
0.5762881440720361 -0.10355055105622366 0.03128519263873449
0.5757378689344673 -0.1033673676933832 0.03134335186251671
0.5751875937968985 -0.10322772918386612 0.03148532985283473
0.5746373186593297 -0.10289479563508172 0.03163976074267909
0.5740870435217609 -0.10220577348210036 0.03165729760665212
0.5735367683841921 -0.1016800163474446 0.03153809037885331
0.5729864932466233 -0.10122962109760264 0.03141147718552932
0.5724362181090545 -0.10091477431271381 0.031320293485779256
0.5718859429714858 -0.10060042939488725 0.03128251957087271
0.571335667833917 -0.10030321972007404 0.03125316665550334
0.5707853926963482 -0.10003680226137031 0.03125161348375299
0.5702351175587794 -0.09980292909872855 0.031245599567936037
0.5696848424212106 -0.0996183077355039 0.031250104940240886
0.5691345672836419 -0.09950425164336842 0.03127166533468851
0.5685842921460731 -0.09942249599955376 0.03130572904361899
0.5680340170085043 -0.0996327145751073 0.03134049877806237
0.5674837418709355 -0.09998088386292908 0.031260135868965
0.5669334667333668 -0.10003061869754798 0.031125869065005196
0.566383191595798 -0.0999213161166915 0.030958121342774075
0.5658329164582292 -0.09975091251356097 0.030902791846630917
0.5652826413206604 -0.09969181078376729 0.030839522138136646
0.5647323661830916 -0.09936830380349027 0.030842465119429962
0.5641820910455227 -0.09882156639418266 0.030866135116196316
0.563631815907954 -0.09837971140139332 0.030903172290068545
0.5630815407703852 -0.0979706019060048 0.030948116700238698
0.5625312656328164 -0.09763204377938917 0.030972385744677488
0.5619809904952476 -0.09731061446680478 0.030965649702985685
0.5614307153576789 -0.0970314085623476 0.030963402338761825
0.5608804402201101 -0.09681055118640197 0.030974431602794596
0.5603301650825413 -0.0966232845287251 0.030980652392795124
0.5597798899449725 -0.09648602505491871 0.030991040351069563
0.5592296148074037 -0.09640448097280517 0.03100757644924609
0.558679339669835 -0.09637128721937319 0.03103101373231188
0.5581290645322662 -0.09662207817864078 0.031036466973942883
0.5575787893946974 -0.09688984349831406 0.030852469455526183
0.5570285142571286 -0.0967955263511018 0.030645152134108473
0.5564782391195598 -0.096607150769198 0.030422445417100215
0.5559279639819911 -0.09639668260232839 0.03040242773146262
0.5553776888444223 -0.09629806690350906 0.030382039203059423
0.5548274137068535 -0.09582371833615597 0.030486462825506752
0.5542771385692847 -0.09519023162926166 0.03054684707691192
0.5537268634317158 -0.09470243267179362 0.03056235842752435
0.5531765882941471 -0.09434485119746981 0.03053687008927754
0.5526263131565783 -0.09414090016148133 0.030494292888532143
0.5520760380190095 -0.0939533679467591 0.030440677507491777
0.5515257628814407 -0.09376787444097227 0.03040778450226117
0.550975487743872 -0.09356187315960211 0.030408558915428995
0.5504252126063032 -0.09337568154833872 0.03040514402767547
0.5498749374687344 -0.09323176537239797 0.030411333552333702
0.5493246623311656 -0.09313694883823309 0.030422671905859306
0.5487743871935968 -0.09311060589172844 0.030436742870520384
0.5482241120560281 -0.09330521819292051 0.03042097124325265
0.5476738369184593 -0.09345217514602278 0.030224329696279924
0.5471235617808905 -0.09329629202667972 0.03012117011911842
0.5465732866433217 -0.09318637808303157 0.030003858108527598
0.5460230115057529 -0.09298539266740416 0.03006537591782397
0.5454727363681842 -0.09288888560290731 0.029956437032009387
0.5449224612306154 -0.09239544965161882 0.029964855156228577
0.5443721860930466 -0.09192483219861096 0.029974275700472917
0.5438219109554778 -0.09157459924642253 0.0300394196849227
0.543271635817909 -0.09126613951831825 0.030095382478810922
0.5427213606803402 -0.09101529667812021 0.030093850558903245
0.5421710855427714 -0.09072466489529912 0.030087970367073124
0.5416208104052026 -0.09046061930783039 0.030095114681537874
0.5410705352676338 -0.09020225645709457 0.0301259103044784
0.540520260130065 -0.0899751886405426 0.030158308794338503
0.5399699849924963 -0.08980632329224451 0.030197792249208162
0.5394197098549275 -0.08968420522593402 0.030236753059905794
0.5388694347173587 -0.08966773749183948 0.03028272806236476
0.5383191595797899 -0.0898385124418862 0.030275899928117758
0.5377688844422212 -0.08992162380055843 0.030110909291309235
0.5372186093046524 -0.0896512426699978 0.0299021031725597
0.5366683341670836 -0.08935904152676769 0.029628274238596666
0.5361180590295148 -0.0890017895201557 0.02951785525052141
0.535567783891946 -0.0887533993967406 0.02944950251497987
0.5350175087543773 -0.08819031033332356 0.02958430012384069
0.5344672336168085 -0.0876309411658517 0.029623185841171917
0.5339169584792397 -0.08714519912485791 0.029614428623542296
0.5333666833416709 -0.08668887483709563 0.029586394032622903
0.5328164082041021 -0.08627837177780315 0.029619307257452137
0.5322661330665333 -0.08589657397882863 0.029657771234698063
0.5317158579289645 -0.08558263948487539 0.029687704565644256
0.5311655827913957 -0.08534481048653612 0.029698392719756012
0.5306153076538269 -0.08512945042442863 0.029698262718703395
0.5300650325162581 -0.08497756557242864 0.029696056869992632
0.5295147573786894 -0.08486468424663708 0.029688174095322654
0.5289644822411206 -0.0848993904960937 0.02969018482440996
0.5284142071035518 -0.08507661713082319 0.029597675591261998
0.527863931965983 -0.08511790336505722 0.029424845694761365
0.5273136568284142 -0.08484397245748983 0.029285822044294068
0.5267633816908455 -0.0847160262605619 0.02922799634649322
0.5262131065532767 -0.08459892900550406 0.029337364622831385
0.5256628314157079 -0.08454796831408247 0.02928829183268065
0.5251125562781391 -0.0840543910040368 0.029312680717100727
0.5245622811405704 -0.0836082542406668 0.029255863344044897
0.5240120060030016 -0.08324904787405218 0.029288847980589106
0.5234617308654328 -0.08295380780887113 0.029313113907738404
0.522911455727864 -0.08270061036172117 0.02927356817340305
0.5223611805902952 -0.08241900076408867 0.029242840414703302
0.5218109054527263 -0.08217544363146687 0.02922186019897838
0.5212606303151576 -0.08193814479760594 0.02922762604950264
0.5207103551775888 -0.08173829684607228 0.029243583457819904
0.52016008004002 -0.08159563013967538 0.029252953676398352
0.5196098049024512 -0.08148720676853953 0.029264221900361855
0.5190595297648825 -0.08153778540602298 0.02925878771225217
0.5185092546273137 -0.08170377696143871 0.02918373967149153
0.5179589794897449 -0.08168277711119981 0.029024291204929508
0.5174087043521761 -0.08130917461312712 0.028831503872274847
0.5168584292146073 -0.08106099616297911 0.028732938264585214
0.5163081540770386 -0.08084630238545501 0.02876248638374852
0.5157578789394698 -0.08067019208863507 0.028821919392077695
0.515207603801901 -0.08011575087570534 0.02895210260211876
0.5146573286643322 -0.07961566625567304 0.028991902971408107
0.5141070535267634 -0.07922471681663286 0.029002032064211473
0.5135567783891947 -0.07890486739094996 0.028979991307089028
0.5130065032516259 -0.07868086843621756 0.028958558142042932
0.5124562281140571 -0.07846979410681229 0.02896854839677088
0.5119059529764883 -0.07828902647479644 0.028984093652952563
0.5113556778389196 -0.0780899005727427 0.029007646809496843
0.5108054027013507 -0.07793253120369392 0.02904118733207412
0.5102551275637819 -0.07783013326487602 0.029070144655343407
0.5097048524262131 -0.07778317077007824 0.029113364211288528
0.5091545772886443 -0.0779361272283574 0.029166716522155516
0.5086043021510755 -0.07815429288977688 0.02909966466089858
0.5080540270135068 -0.07814944032927006 0.02896820169481318
0.507503751875938 -0.07784226369570874 0.028813542168191493
0.5069534767383692 -0.07766806319043144 0.02877342249131683
0.5064032016008004 -0.07753064808931318 0.02881354390639634
0.5058529264632317 -0.07733327179430245 0.0288364255360612
0.5053026513256629 -0.07677298770001119 0.028921001806388437
0.5047523761880941 -0.07627585211853123 0.028922355672555036
0.5042021010505253 -0.07584462628821885 0.028956531587572953
0.5036518259129565 -0.07546506876955195 0.028972251722532958
0.5031015507753878 -0.0750874037078738 0.028980558108392774
0.502551275637819 -0.07474340993001093 0.028984273530764628
0.5020010005002502 -0.07445037531000419 0.02899083769945982
0.5014507253626814 -0.0742196652882971 0.02899828914757625
0.5009004502251126 -0.07404433536433452 0.029006461138231895
0.5003501750875438 -0.07391446410808739 0.029003713110461866
0.499799899949975 -0.07385460145463377 0.029005585696469084
0.4992496248124062 -0.07398167417194813 0.029028248680337407
0.4986993496748374 -0.07411174474701815 0.028898109326341116
0.49814907453726864 -0.07399533495168044 0.028734221044577485
0.49759879939969986 -0.07365654352130659 0.028525698012023207
0.4970485242621311 -0.07352197805771496 0.028528683108252725
0.4964982491245623 -0.07343284902842792 0.028577298770416787
0.49594797398699353 -0.07323075389956327 0.028619970932044957
0.49539769884942475 -0.07270846981784729 0.028687497306392314
0.49484742371185597 -0.07225788801516937 0.028682734979563453
0.4942971485742872 -0.07186291863169343 0.028697872636596157
0.4937468734367184 -0.07152819136941158 0.028692403017384006
0.49319659829914964 -0.0712329476766524 0.02868170250259538
0.49264632316158086 -0.07097066272311058 0.028684650363359456
0.4920960480240121 -0.07074107619796816 0.02868934412583185
0.4915457728864433 -0.07051857203794826 0.02871615328009072
0.4909954977488745 -0.07035356430885757 0.028760203265523056
0.49044522261130574 -0.07023326859923229 0.028795212249304224
0.48989494747373685 -0.07021599945709746 0.028839381173282864
0.4893446723361681 -0.07036021620875119 0.028913689740101504
0.4887943971985993 -0.0705060972259055 0.028849467663029708
0.4882441220610305 -0.07036250009371803 0.02875748450044694
0.48769384692346174 -0.07006703800812436 0.028614005552463666
0.48714357178589296 -0.06993496538875336 0.028628998180338185
0.4865932966483242 -0.06987222103629613 0.0286590799083508
0.4860430215107554 -0.06965894668206268 0.028602871782838216
0.4854927463731866 -0.06916397910941963 0.028577201006129566
0.48494247123561784 -0.06874069513409306 0.028507401171261174
0.48439219609804907 -0.06834846114604962 0.02854644281709657
0.4838419209604803 -0.06803455826611986 0.02856678891939562
0.4832916458229115 -0.06777268632963594 0.02857630003442767
0.48274137068534273 -0.06754958597859734 0.02860271150352139
0.48219109554777395 -0.06736566864784224 0.028627823486983055
0.4816408204102052 -0.06719095604628651 0.028666719287462488
0.4810905452726364 -0.06709032543353469 0.0287070331887832
0.4805402701350676 -0.06702976733585496 0.02873628053219259
0.47998999499749884 -0.06708399527770192 0.028765168074305614
0.47943971985993006 -0.06729107089300335 0.028776682544864957
0.47888944472236117 -0.06744991195079149 0.028655042810036484
0.4783391695847924 -0.06729375501262408 0.02852082015681386
0.4777888944472236 -0.06704323990176372 0.028360438162614715
0.47723861930965483 -0.0669138015265966 0.028357938994638753
0.47668834417208605 -0.06682932304040601 0.02836646884869682
0.4761380690345173 -0.06651111182586039 0.028389059937937746
0.4755877938969485 -0.06599474901073389 0.02841919592228151
0.4750375187593797 -0.0655465555832633 0.0284255732650726
0.47448724362181094 -0.06516786438308536 0.028469729127435242
0.47393696848424216 -0.06486489203299126 0.028493831927063503
0.4733866933466734 -0.06461872121485297 0.028488952183470924
0.4728364182091046 -0.0644075579047795 0.0285022038773424
0.4722861430715358 -0.06422106464677078 0.028512839251989486
0.47173586793396705 -0.06403172990874309 0.02854148599459352
0.47118559279639827 -0.06391200469113564 0.028568933399221348
0.4706353176588295 -0.0638175161155536 0.028591789601652953
0.4700850425212607 -0.06390306260604982 0.028626583193363184
0.46953476738369193 -0.06410139336940279 0.02862255272536635
0.46898449224612315 -0.06421681052823956 0.028524915015226894
0.46843421710855426 -0.06400749956973671 0.028442146809104656
0.4678839419709855 -0.06373170596946097 0.028301373109345922
0.4673336668334167 -0.06346163217285532 0.028253016275842795
0.4667833916958479 -0.06320476135078033 0.02818232802993806
0.46623311655827915 -0.0626836966145894 0.0282300442459432
0.46568284142071037 -0.06211061022585593 0.02829327541510549
0.4651325662831416 -0.06160851090168343 0.028320964811810588
0.4645822911455728 -0.06119844711336498 0.028348055019283867
0.46403201600800403 -0.060858421152652956 0.02835546325447011
0.46348174087043525 -0.06056150793520841 0.028347631437408094
0.4629314657328665 -0.06032809521614964 0.028339520282803593
0.4623811905952977 -0.06012408761221334 0.028331600761216606
0.4618309154577289 -0.059935690114047604 0.028338494588050194
0.46128064032016014 -0.05982379242246939 0.028343539253669208
0.46073036518259136 -0.059752249034302554 0.028352310181560373
0.4601800900450226 -0.05987530156311775 0.028345310452781713
0.4596298149074538 -0.06010400182573428 0.02823913358673273
0.459079539769885 -0.06017856688626245 0.028005359189129365
0.45852926463231625 -0.05987646395726401 0.027759295911677632
0.45797898949474736 -0.0595991816423391 0.027577136591156213
0.4574287143571786 -0.05945296988219132 0.027572829070936774
0.4568784392196098 -0.05934240075120058 0.027601918330551718
0.456328164082041 -0.05891580658893024 0.027708752320450433
0.45577788894447224 -0.0583954754086082 0.02776432428935673
0.45522761380690346 -0.057971601283911614 0.027874468440206357
0.4546773386693347 -0.0576185927539299 0.027987919875213856
0.4541270635317659 -0.0573356978528163 0.02808159263653812
0.45357678839419713 -0.057077557771265254 0.028098490721783748
0.45302651325662835 -0.056847036446771824 0.028120780905121698
0.45247623811905957 -0.056638091236114387 0.028143271176846636
0.4519259629814908 -0.05646250402682834 0.02818301699295354
0.451375687843922 -0.056346896635859386 0.028212305203934748
0.45082541270635323 -0.0562724648065777 0.02824802150774953
0.45027513756878446 -0.05638685832157311 0.028292585220727706
0.4497248624312157 -0.05657700017169992 0.028254834279955083
0.4491745872936469 -0.05655423639980553 0.028149600347727823
0.4486243121560781 -0.05620560308378504 0.028066879373938994
0.44807403701850934 -0.05596814188683197 0.027990651849028835
0.44752376188094045 -0.05586632954001711 0.027994982373068883
0.4469734867433717 -0.055756494897013315 0.027957031074815095
0.4464232116058029 -0.055240597499611105 0.028047804340453772
0.4458729364682341 -0.054674266963410295 0.028089524773232715
0.44532266133066534 -0.05415311288434331 0.02808104483198529
0.44477238619309656 -0.053739023632513955 0.02806082656787249
0.4442221110555278 -0.05339469195744223 0.028021444852202912
0.443671835917959 -0.05310661080602637 0.02801303950518838
0.4431215607803902 -0.05286279928094306 0.02803313772208988
0.44257128564282144 -0.05263837576271267 0.028056618784357026
0.44202101050525267 -0.05245221043567844 0.028097089596831392
0.4414707353676839 -0.05232185589268405 0.02813258847723955
0.4409204602301151 -0.05227854735691212 0.028195404170523113
0.44037018509254633 -0.05240524524814952 0.028280633521372958
0.43981990995497755 -0.05258959367915156 0.028222566626369426
0.43926963481740877 -0.05247707105282353 0.02809705046557963
0.43871935967984 -0.052029110503088144 0.027892030762982255
0.4381690845422712 -0.05175192876832327 0.027804603803651594
0.43761880940470244 -0.0515582600014229 0.027800442634720392
0.43706853426713366 -0.05141888766371281 0.02776273703244832
0.43651825912956477 -0.050922545851784504 0.027731500304062438
0.435967983991996 -0.05045489690817308 0.027623487959208316
0.4354177088544272 -0.04997986803859275 0.027543234975150616
0.43486743371685843 -0.049508744367655025 0.02753632117396901
0.43431715857928965 -0.04910271041442332 0.027517015248829636
0.4337668834417209 -0.04876796499406974 0.027532602217735774
0.4332166083041521 -0.04849203323384903 0.027553838391278437
0.4326663331665833 -0.048233565117067334 0.027582300707302658
0.43211605802901454 -0.048005449577708 0.027650511423955332
0.43156578289144576 -0.047840802431456476 0.027703632851446877
0.431015507753877 -0.04780524114419769 0.027784595167134583
0.4304652326163082 -0.047929484177588744 0.027832251662451367
0.4299149574787394 -0.04805374190747787 0.02769703705080723
0.42936468234117064 -0.04784293814128701 0.02750450574657793
0.42881440720360187 -0.047387053254381806 0.027274440323320853
0.4282641320660331 -0.04725303258260802 0.02726993939510904
0.4277138569284643 -0.04721547249641439 0.027351237248216538
0.42716358179089553 -0.047070697044372986 0.0275060659100862
0.42661330665332675 -0.046443308945166545 0.027734886505867477
0.42606303151575786 -0.045857523945027054 0.027868273773999013
0.4255127563781891 -0.04531399161900488 0.027894516263233266
0.4249624812406203 -0.04488404350150321 0.027825229951483798
0.4244122061030515 -0.04451375848942837 0.027743096942942407
0.42386193096548275 -0.04425638503001883 0.027715003195161774
0.42331165582791397 -0.044020477704020025 0.02772162315257657
0.4227613806903452 -0.04379970775337938 0.027738159014515748
0.4222111055527764 -0.04363645963492002 0.02778150958197051
0.42166083041520763 -0.04350480005789879 0.027819969793311337
0.42111055527763885 -0.043547171194126 0.02790516235146846
0.4205602801400701 -0.043713914080168226 0.027947403601996542
0.4200100050025013 -0.04384407027075933 0.027821784737112883
0.4194597298649325 -0.04360726327748482 0.027655537298671085
0.41890945472736374 -0.043216363711726685 0.027474895766245656
0.41835917958979496 -0.04313352287388654 0.027496557324625696
0.4178089044522262 -0.04309026561212663 0.02755151982443114
0.4172586293146574 -0.04288133314211695 0.02765569363002405
0.4167083541770886 -0.04225571948381336 0.02779948165851992
0.41615807903951985 -0.0416964945167137 0.027864789996033534
0.41560780390195096 -0.04129129127444489 0.028064634433051707
0.4150575287643822 -0.04096086699906082 0.028229770638300688
0.4145072536268134 -0.04069455947080572 0.028383576877642553
0.4139569784892446 -0.040412766146174194 0.028374338821466696
0.41340670335167584 -0.04015375534254166 0.0283670698256461
0.41285642821410706 -0.03991161421234587 0.02836729003802786
0.4123061530765383 -0.03971633817240959 0.02840210259172587
0.4117558779389695 -0.03957272606178287 0.028445858399931627
0.4112056028014007 -0.039620753565353724 0.02851907821281063
0.41065532766383195 -0.039811075126973676 0.02855691839615019
0.41010505252626317 -0.039932454605047615 0.028466634793096513
0.4095547773886944 -0.03968981976059041 0.028401351921415446
0.4090045022511256 -0.03935793120907904 0.028317655455460403
0.40845422711355683 -0.03934238261075084 0.028293194026321442
0.40790395197598805 -0.039348841241278895 0.028249658734361534
0.4073536768384193 -0.03918992888235689 0.0281590133249654
0.4068034017008505 -0.03867744577148584 0.028139227183615317
0.4062531265632817 -0.03822037248914803 0.028040727866722168
0.40570285142571294 -0.037742978363110746 0.028047503365990278
0.40515257628814416 -0.03732200284630839 0.028051803646592478
0.40460230115057527 -0.0369616850428959 0.02804590709603393
0.4040520260130065 -0.03666112461412416 0.02804778295895835
0.4035017508754377 -0.03637401298294679 0.02807884896757454
0.40295147573786894 -0.036103294133331285 0.02811579395141282
0.40240120060030016 -0.0358998826547134 0.02816175285673591
0.4018509254627314 -0.035752260528344335 0.028218650717703794
0.4013006503251626 -0.03579769467660547 0.028282565968338776
0.4007503751875938 -0.03592024879101108 0.02822620337498085
0.40020010005002504 -0.03584088359011999 0.02799924272793878
0.39964982491245626 -0.03546613394984576 0.027891009226161084
0.3990995497748875 -0.03510477074980718 0.02783569346987477
0.3985492746373187 -0.035025260598744945 0.027934252322028858
0.39799899949974993 -0.03489297692639606 0.02794385007756224
0.39744872436218115 -0.03446281127367769 0.02803191252435208
0.39689844922461226 -0.03382390725685654 0.028148921539341842
0.3963481740870435 -0.03324620562749416 0.028193189586956043
0.3957978989494747 -0.032801285976537115 0.028321229875341584
0.3952476238119059 -0.03243278874131315 0.028394657578115372
0.39469734867433715 -0.0321282533538092 0.028467810043982026
0.39414707353676837 -0.03182236684660728 0.028479579899919887
0.3935967983991996 -0.03152449692426672 0.02852594327857816
0.3930465232616308 -0.031245911453530163 0.028579294570448242
0.39249624812406203 -0.031027508360649974 0.028624404118343553
0.39194597298649325 -0.030878066902090655 0.028679329274486638
0.3913956978489245 -0.030876956494080638 0.028739785620121205
0.3908454227113557 -0.03096015987705069 0.028659578483360343
0.3902951475737869 -0.030812297112896535 0.028471443636320745
0.38974487243621814 -0.030275232531417746 0.028194253479697316
0.38919459729864936 -0.029783405901428105 0.027956732620752673
0.3886443221610806 -0.029625086794336213 0.027774899336273785
0.3880940470235118 -0.029559272813794633 0.027684484690363765
0.387543771885943 -0.029202235652743054 0.027644205842061165
0.38699349674837424 -0.028588094305653188 0.027678387858485518
0.38644322161080547 -0.028028739273262323 0.02764785366197188
0.3858929464732366 -0.027499745167115234 0.027720229736568232
0.3853426713356678 -0.027019059013036865 0.027751900667856582
0.384792396198099 -0.02660749804404533 0.0277891674169645
0.38424212106053024 -0.02624253726466659 0.027805471271178012
0.38369184592296146 -0.02589492560662635 0.027838201803738166
0.3831415707853927 -0.025578719341104318 0.027883646185768444
0.3825912956478239 -0.025330142920061787 0.027938734811616316
0.3820410205102551 -0.02524778760458494 0.02805765114256589
0.38149074537268635 -0.02528735300102288 0.028179353110878845
0.38094047023511757 -0.02539385670872457 0.028151360738338575
0.3803901950975488 -0.025198127072144697 0.028009792288863623
0.37983991995998 -0.024795243862820383 0.027949143737727784
0.37928964482241123 -0.024417825152938628 0.027943631066680543
0.37873936968484245 -0.02423294781275849 0.0279619225795047
0.3781890945472737 -0.023986239180038123 0.027908959340329845
0.3776388194097049 -0.023506465698829353 0.027888999544467184
0.3770885442721361 -0.02291506719963333 0.027903665422551686
0.37653826913456734 -0.022367881660808803 0.027858072629014147
0.37598799399699856 -0.021836942707235477 0.02788036806652001
0.37543771885942967 -0.021355937992640947 0.02785719247969759
0.3748874437218609 -0.020945688341484924 0.027839117135549825
0.3743371685842921 -0.0206163214680814 0.02783369930707851
0.37378689344672333 -0.020303226184378343 0.027852584984950527
0.37323661830915456 -0.020025484119162155 0.027878023177487492
0.3726863431715858 -0.019808952358696116 0.027904044396262127
0.372136068034017 -0.019732561217830152 0.027937296465115887
0.3715857928964482 -0.019763097956238485 0.02795203416430524
0.37103551775887944 -0.019810418423839685 0.02783913490497204
0.37048524262131066 -0.019572313449638872 0.027704982531565295
0.3699349674837419 -0.019117003196109962 0.027611711123033022
0.3693846923461731 -0.018798626784886956 0.02756667294665297
0.3688344172086043 -0.01863211822654758 0.027607935331073863
0.36828414207103555 -0.018441554620290273 0.027667923087887656
0.36773386693346677 -0.017911727534961005 0.02785023942280318
0.367183591795898 -0.01734304327344906 0.027997896587481384
0.3666333166583292 -0.016809500341471145 0.028089846433223577
0.36608304152076043 -0.01641430931741232 0.028209492166461635
0.36553276638319165 -0.01605536581930248 0.028273924583873962
0.36498249124562276 -0.015760814690365162 0.028330194465217267
0.364432216108054 -0.015463401508566722 0.028310905710661277
0.3638819409704852 -0.015171252362044595 0.028304679632297932
0.36333166583291643 -0.014916492922978603 0.028301916931557276
0.36278139069534765 -0.014717380839730388 0.028324954158536208
0.36223111555777887 -0.01472332204653901 0.028413734276208517
0.3616808404202101 -0.01480624131088622 0.02841887947963219
0.3611305652826413 -0.014836596915783321 0.028258597088687488
0.36058029014507254 -0.014452272290524374 0.02799473076310456
0.36003001500750376 -0.013875172696231328 0.027759435431805316
0.359479739869935 -0.01358341030440616 0.027585803189045396
0.3589294647323662 -0.013500615837766163 0.027457606777984474
0.3583791895947974 -0.013388062730217924 0.027396478114728052
0.35782891445722864 -0.012895135342473094 0.02740215067979089
0.35727863931965986 -0.01236241061163253 0.02742152425061875
0.3567283641820911 -0.01184006566321509 0.027390891690519448
0.3561780890445223 -0.011312418329791855 0.027367818678215677
0.3556278139069535 -0.010844495977207595 0.027290481031707618
0.35507753876938475 -0.0104605261477114 0.027229365392552864
0.35452726363181597 -0.010168520581829946 0.02722445515982766
0.3539769884942471 -0.009879230921284097 0.027256534698331263
0.3534267133566783 -0.009639587755262347 0.027305733602998056
0.3528764382191095 -0.009446190884228219 0.027362526057517506
0.35232616308154074 -0.009410025614791047 0.027401331543733896
0.35177588794397197 -0.009450959791004486 0.02737719526964266
0.3512256128064032 -0.009422926247045212 0.027250195187732123
0.3506753376688344 -0.00903907265409629 0.027137903593160023
0.35012506253126563 -0.008506670686683985 0.02704368436090447
0.34957478739369685 -0.008268725679988476 0.026963951663482363
0.34902451225612807 -0.008115997010615772 0.026911455788113322
0.3484742371185593 -0.007884767373559327 0.026910247543945845
0.3479239619809905 -0.007293249070088111 0.026976262418790375
0.34737368684342174 -0.006741103467091069 0.02701256208300127
0.34682341170585296 -0.006196373992155679 0.027029332663154163
0.3462731365682842 -0.005679101433739217 0.027125965463162698
0.3457228614307154 -0.005200113397735986 0.02718916081054312
0.3451725862931466 -0.004790350740765236 0.02725305018892954
0.34462231115557784 -0.004425307690199436 0.027313866619439933
0.34407203601800906 -0.004076314725921154 0.02739563293080718
0.3435217608804402 -0.003770377010541809 0.027486479427160017
0.3429714857428714 -0.003564744918317108 0.02762013967320429
0.3424212106053026 -0.0035024632080367796 0.027764399342828507
0.34187093546773384 -0.003520914960069066 0.027781961408106952
0.34132066033016506 -0.003348526062328404 0.0276628810201633
0.3407703851925963 -0.0028507940412955575 0.027522670542934453
0.3402201100550275 -0.0022566969897868383 0.02745164802968645
0.3396698349174587 -0.0019921524897969813 0.027389819990814992
0.33911955977988995 -0.001781834371337991 0.027348587699357337
0.33856928464232117 -0.0014536180626837786 0.027384812293523828
0.3380190095047524 -0.000814839959406205 0.027457287735920457
0.3374687343671836 -0.00023799998154253738 0.027490602626064512
0.33691845922961483 0.00033961472499307796 0.027514232680767532
0.33636818409204605 0.0008634473858374209 0.027584361547834065
0.3358179089544773 0.0013456119033456032 0.027621616206005235
0.3352676338169085 0.0017692327626216663 0.02764492797028907
0.3347173586793397 0.002171585379624953 0.027640912867391704
0.33416708354177094 0.002559974709994417 0.02764907922672643
0.33361680840420216 0.002900825006372624 0.027662402106288175
0.33306653326663327 0.0031640878192480577 0.027819042426521296
0.3325162581290645 0.003339407164643232 0.027967968792749147
0.3319659829914957 0.003430335743540118 0.027962882000036157
0.33141570785392693 0.0037054661246897803 0.027732031083719296
0.33086543271635815 0.004199609445345597 0.027529340340392942
0.3303151575787894 0.0047048093825863 0.027426214946365667
0.3297648824412206 0.004864900498554897 0.027329544168659195
0.3292146073036518 0.005025585295569023 0.02720190838547017
0.32866433216608304 0.005353480689583006 0.02715936163831617
0.32811405702851426 0.00602581362756471 0.027205588431125843
0.3275637818909455 0.006613061565270903 0.027244680445751217
0.3270135067533767 0.0072082003924498345 0.027311223745994245
0.3264632316158079 0.007747172373566424 0.027440743307639247
0.32591295647823915 0.008219482934561671 0.02755313898805783
0.32536268134067037 0.0086339872381949 0.0276457287158643
0.3248124062031016 0.008844540752750114 0.027413923708212763
0.3242621310655328 0.009018344599216726 0.027155348567077714
0.32371185592796403 0.009132361809507605 0.02688341473761638
0.32316158079039525 0.009179069454151607 0.02689315557433759
0.3226113056528265 0.009167700846147323 0.026878287132003912
0.3220610305152576 0.009112533564271323 0.02668449786215699
0.3215107553776888 0.00928766939467236 0.02621129855052285
0.32096048024012 0.00970466625844383 0.02572755989398638
0.32041020510255125 0.010069678174180648 0.02528842955562734
0.31985992996498247 0.010110166123209675 0.024709007310134992
0.3193096548274137 0.010144316955280421 0.024095312181821184
0.3187593796898449 0.010390692199855295 0.02356353999303758
0.31820910455227613 0.010942623817609878 0.02329845257700171
0.31765882941470736 0.011419101810370567 0.02301248442997956
0.3171085542771386 0.011897075769273666 0.022762108146340488
0.3165582791395698 0.012483665974474263 0.02299403128219075
0.316008004002001 0.013034396336122755 0.02324269111942161
0.31545772886443224 0.013533577300116503 0.023473498952066595
0.31490745372686346 0.013921934276913281 0.02347102935584799
0.3143571785892947 0.014286529771428864 0.023463306735846564
0.3138069034517259 0.014575759590950192 0.023503708411620538
0.3132566283141571 0.014508092197064767 0.02339561363193899
0.31270635317658835 0.014374269429777483 0.023181070257310008
0.31215607803901957 0.014246965551100173 0.022791397626527248
0.3116058029014507 0.014475622704638879 0.022317133926824346
0.3110555277638819 0.01486499074925551 0.021963578216776698
0.3105052526263131 0.015162127653028441 0.021630012039792108
0.30995497748874434 0.015298034978281142 0.021404759525558075
0.30940470235117556 0.01548118130382383 0.021195839926402952
0.3088544272136068 0.015880273047957784 0.021116922668215313
0.308304152076038 0.01647452201343864 0.021184259033332424
0.30775387693846923 0.01700259123619639 0.02122913360694676
0.30720360180090045 0.017509066114821736 0.021365426610349757
0.30665332666333167 0.017967513896697356 0.02175583414033232
0.3061030515257629 0.018384236128558225 0.022154971939496816
0.3055527763881941 0.018764141913771213 0.02250401034807474
0.30500250125062534 0.01929317447137016 0.022821279032018776
0.30445222611305656 0.019799023743582132 0.02314754629109354
0.3039019509754878 0.020234315221256474 0.023480599096859504
0.303351675837919 0.02037057866926762 0.023770743885856205
0.3028014007003502 0.020448204917850526 0.023937395160296113
0.30225112556278144 0.020574518874886778 0.02392260854249427
0.30170085042521266 0.02092257598927386 0.023838870613221035
0.3011505752876438 0.02137319713654447 0.023889324228545786
0.300600300150075 0.02169933599619801 0.02404843002743994
0.3000500250125062 0.021881166190144276 0.02448257349964913
0.29949974987493744 0.022148946520753932 0.0249234250437734
0.29894947473736866 0.022671668329607528 0.02546121074015069
0.2983991995997999 0.023309925665280725 0.02595730822583619
0.2978489244622311 0.023894444397750184 0.026447875635074593
0.2972986493246623 0.024444055643194573 0.026964386185301507
0.29674837418709354 0.024953645643123353 0.02762895064567658
0.29619809904952477 0.025410274995828673 0.028281499799188328
0.295647823911956 0.025811008918724006 0.028914151026400724
0.2950975487743872 0.0264490495508578 0.02990193694624078
0.29454727363681843 0.02709161422556953 0.03079411478267968
0.29399699849924965 0.027615315330329054 0.03160133932539759
0.2934467233616809 0.027852706996666664 0.032220700397500524
0.2928964482241121 0.028027924950740368 0.03268982550009621
0.2923461730865433 0.028382487884422974 0.033012222957212754
0.29179589794897454 0.028956652409645848 0.03329798157589865
0.29124562281140576 0.029628567276972273 0.03367247252746508
0.29069534767383687 0.030073443341331337 0.03405327320554866
0.2901450725362681 0.030377015526418735 0.03454219285112838
0.2895947973986993 0.03075736933874298 0.035087067769372066
0.28904452226113053 0.03135486582852796 0.035693152857456986
0.28849424712356175 0.031834392044420776 0.03648910217400392
0.287943971985993 0.03227444159294041 0.03731745588902629
0.2873936968484242 0.03270704925757997 0.03823224701574039
0.2868434217108554 0.03298441663236368 0.03939121011688491
0.28629314657328664 0.0331970303525914 0.04059244892076291
0.28574287143571786 0.03335379105389928 0.04181224095948626
0.2851925962981491 0.033569972982809754 0.042976261441659856
0.2846423211605803 0.03376978788315113 0.04416733527659911
0.2840920460230115 0.033798932440528826 0.04543646339556773
0.28354177088544275 0.033947475812491454 0.04651296052765616
0.28299149574787397 0.03403924795425799 0.04746365808967885
0.2824412206103052 0.03441456164073841 0.04832989261927726
0.2818909454727364 0.0349869192777541 0.04900691165157096
0.28134067033516763 0.035621709964123144 0.049718013350629926
0.28079039519759885 0.03574256735631297 0.05027210673290662
0.2802401200600301 0.03569347710137071 0.0505374041240381
0.2796898449224612 0.03576161095614746 0.05080949613976203
0.2791395697848924 0.03631285796063252 0.05125545628525089
0.2785892946473236 0.03718391947131558 0.05133091394476781
0.27803901950975485 0.038055946027837746 0.05132146732863547
0.27748874437218607 0.03895398062957845 0.05126212025880062
0.2769384692346173 0.04008991571001316 0.05009781458396861
0.2763881940970485 0.04116672073642335 0.04866212651720239
0.27583791895947973 0.04211136203934857 0.04698230596717134
0.27528764382191095 0.042524810833159746 0.046699049319433715
0.2747373686843422 0.04288213086485702 0.04654513654421088
0.2741870935467734 0.04308285339273864 0.046482558891181365
0.2736368184092046 0.04324822913613688 0.04745758460484788
0.27308654327163584 0.04339452832732532 0.04833791798653339
0.27253626813406706 0.04383902731139254 0.049169361915400264
0.2719859929964983 0.04438851218412561 0.049943939476121385
0.2714357178589295 0.044910726743625104 0.05074153866018225
0.2708854427213607 0.04535049480532316 0.05158488922149111
0.27033516758379195 0.04586496796154499 0.052354209126290976
0.26978489244622317 0.04653567471191339 0.05317673349158939
0.2692346173086543 0.047306494590624054 0.05398524597108182
0.2686843421710855 0.047984389982199185 0.054955543884837636
0.2681340670335167 0.04866860482334706 0.05594229119066694
0.26758379189594794 0.049240046064417134 0.05695145731147574
0.26703351675837916 0.04982639187711071 0.05742642805858026
0.2664832416208104 0.05037149097983371 0.05786187073005575
0.2659329664832416 0.05093313463379941 0.058291685573612625
0.2653826913456728 0.05071741632706531 0.06289718298383831
0.26483241620810405 0.05039748389617128 0.06735897419966486
0.26428214107053527 0.0501027004526083 0.0717307042390281
0.2637318659329665 0.0511291212388007 0.07045510461391197
0.2631815907953977 0.052190004174977614 0.06881963371143514
0.26263131565782893 0.05369238155206459 0.06709014344105207
0.26208104052026016 0.05544190170746814 0.0654078133476502
0.2615307653826914 0.057144997281503504 0.06354821353970172
0.2609804902451226 0.057817700804582386 0.06100159076614936
0.2604302151075538 0.058031945227682846 0.05837855676756773
0.25987993996998504 0.058421092612037664 0.055761883639685615
0.25932966483241626 0.05970834976837815 0.05334283565107659
0.2587793896948474 0.0609995592370947 0.051038152834892214
0.2582291145572786 0.062298613758453594 0.04861058440051932
0.2576788394197098 0.06314639447680599 0.04583088807925499
0.25712856428214104 0.06386829240453307 0.042768435093587395
0.25657828914457226 0.06456738848866561 0.039705098292182765
0.2560280140070035 0.0648559556262738 0.03661286904319864
0.2554777388694347 0.06469387339781481 0.03707910687166812
0.2549274637318659 0.06439822094363828 0.03818450980392574
0.25437718859429714 0.06419615397850395 0.039963401848836455
0.25382691345672836 0.06440651053210947 0.039145478873730884
0.2532766383191596 0.0646552129378886 0.0387231477536544
0.2527263631815908 0.065342332830587 0.03907826688498933
0.25217608804402203 0.06562967015415155 0.043387429188033816
0.25162581290645325 0.06591830940864817 0.0475154540550223
0.25107553776888447 0.06485022460599092 0.05104563380156537
0.2505252626313157 0.06426847000240148 0.05328284854262316
0.2499749874937469 0.06389520320131893 0.05624103437949333
0.2494247123561781 0.06496140583577743 0.056007482893297336
0.24887443721860933 0.06552888329530153 0.05749496355441014
0.24832416208104055 0.06601346807963554 0.058887836779644126
0.24777388694347172 0.06557056193317976 0.0607542376628055
0.24722361180590294 0.06537144453345435 0.061203406630019365
0.24667333666833416 0.0652002167062339 0.06149067771681986
0.24612306153076538 0.06465531362296191 0.06373590764626164
0.2455727863931966 0.0640437833899235 0.06618924505589122
0.24502251125562782 0.06466829637690721 0.06375514120720885
0.24447223611805904 0.06724154508519682 0.056601109287824046
0.24392196098049027 0.06958672282201049 0.04889293139641147
0.2433716858429215 0.07085034671855063 0.04867644580335947
0.24282141070535265 0.07292998349804966 0.04843971724488192
0.24227113556778387 0.07481936616446165 0.048426309482649546
0.2417208604302151 0.0761682888436934 0.04535538924075012
0.24117058529264632 0.07625751243747887 0.041453551899799594
0.24062031015507754 0.07816449159792396 0.029551658788990166
0.24007003501750876 0.08255753381276143 0.0
0.23951975987993998 0.08793946509296427 0.0
0.2389694847423712 0.0916728679414811 0.0
0.23841920960480242 0.0927062803299929 0.0
0.23786893446723364 0.0934527894326807 0.0
0.2373186593296648 0.09283336747133608 0.0
0.23676838419209603 0.09027203406775397 0.0
0.23621810905452725 0.08733895828105365 0.037272462431058535
0.23566783391695847 0.08652397893999357 0.04371582406299819
0.2351175587793897 0.08707721772592114 0.04205353340299335
0.23456728364182092 0.08751993697964815 0.04133216694347875
0.23401700850425214 0.08878426187351868 0.034608160102223395
0.23346673336668336 0.0904371600834078 0.022980299123469897
0.23291645822911458 0.0922004147273161 0.0
0.2323661830915458 0.09309186480194205 0.0
0.23181590795397697 0.09314265559503832 0.0
0.2312656328164082 0.0931197397168226 0.0
0.2307153576788394 0.09355384817231548 0.0
0.23016508254127063 0.09470493613577105 0.0
0.22961480740370185 0.09587957104265925 0.0
0.22906453226613308 0.09802143190135104 0.0
0.2285142571285643 0.10019104405750044 0.0
0.22796398199099552 0.10260537133513838 0.0
0.22741370685342674 0.10093060258695015 0.0
0.2268634317158579 0.09917553139769579 0.0
0.22631315657828913 0.09774182042856455 0.0
0.22576288144072035 0.09845915957203774 0.022355647213005054
0.22521260630315157 0.09891044962376419 0.04021938433268135
0.2246623311655828 0.09909712600055555 0.04723574088806809
0.224112056028014 0.09946242480479606 0.04828135482739479
0.22356178089044523 0.0997756672253718 0.04889274340728295
0.22301150575287645 0.10125696145212189 0.04969884656361227
0.22246123061530768 0.10290378785477945 0.05044365408567562
0.2219109554777389 0.10393621981319733 0.051279123919550335
0.22136068034017006 0.1040379191279977 0.05159189076451344
0.22081040520260128 0.10428195369984829 0.05066742117127612
0.2202601300650325 0.10568640978133176 0.05134462404107418
0.21970985492746373 0.1066612426151672 0.05257963539044357
0.21915957978989495 0.10747976377662367 0.053116834718380294
0.21860930465232617 0.10776923662474168 0.05373226708877102
0.2180590295147574 0.10761310951490588 0.05450176799988908
0.2175087543771886 0.10680031323560175 0.055509813386927176
0.21695847923961983 0.10546047724479009 0.05628890627846463
0.21640820410205105 0.10393525725803891 0.057224456784926596
0.21585792896448222 0.1034792372894754 0.05747938074626537
0.21530765382691344 0.10200818543405091 0.05883647801273805
0.21475737868934466 0.09965787986939509 0.061518200347435666
0.21420710355177588 0.09619344160512495 0.06628009153659824
0.2136568284142071 0.09243676888799335 0.06969661528515342
0.21310655327663833 0.08809329780190889 0.07243407778179421
0.21255627813906955 0.08049390354270493 0.07824141327826685
0.21200600300150077 0.07406225150358808 0.08386537104491423
0.211455727863932 0.06864119362549895 0.08854953000205693
0.21090545272636316 0.06853938598586978 0.08961657046268584
0.21035517758879438 0.07052674264002974 0.09084382541756533
0.2098049024512256 0.07204185150294697 0.09289948891809675
0.20925462731365682 0.07336964271361299 0.09487565479054808
0.20870435217608804 0.07360979309408267 0.09654072430467728
0.20815407703851926 0.07299340300516412 0.09881632555088503
0.20760380190095049 0.06978104139214633 0.1023440509694808
0.2070535267633817 0.06575622175512377 0.10551331092165794
0.20650325162581293 0.06163339751753119 0.10830655185512011
0.20595297648824415 0.05595524913466904 0.11189358588151285
0.20540270135067532 0.04956893075190529 0.11522312184535603
0.20485242621310654 0.04394477932461546 0.11482478261030152
0.20430215107553776 0.03712037513207962 0.11571871511948058
0.20375187593796898 0.03191960461844007 0.11497456271976324
0.2032016008004002 0.027537861669646967 0.11089996062577614
0.20265132566283142 0.022192824247249995 0.10353161066534135
0.20210105052526264 0.015625948809973547 0.11532201846004697
0.20155077538769386 0.012135342936046985 0.11983775906081126
0.20100050025012509 0.015003555717674729 0.12701677469423675
0.2004502251125563 0.01524054850756056 0.13006326979297683
0.19989994997498747 0.017931806105329857 0.12299552250214586
0.1993496748374187 0.017982970458421954 0.11104358222504158
0.19879939969984992 0.016974007212242015 0.10099307570050885
0.19824912456228114 0.01572591489738994 0.09151074222092834
0.19769884942471236 0.022408687024936494 0.08890187412563272
0.19714857428714358 0.0320125632375986 0.10475660186964438
0.1965982991495748 0.037447706300520266 0.11823824800976673
0.19604802401200602 0.045701457987081986 0.1236865622432271
0.19549774887443724 0.05498371439985367 0.12234784926398155
0.1949474737368684 0.06414173508735663 0.12306574491370954
0.19439719859929963 0.06981465623303985 0.13159579707085722
0.19384692346173085 0.07599937252693655 0.13887078048745613
0.19329664832416207 0.08384949061986663 0.12047404082284736
0.1927463731865933 0.09733211884432634 0.098643657175152
0.19219609804902452 0.10638599826774918 0.08924255694572603
0.19164582291145574 0.10699747187024197 0.09732114593241505
0.19109554777388696 0.10300454178266694 0.10545760275906944
0.19054527263631818 0.09874742522866077 0.10799083215024816
0.1899949974987494 0.09133510505588356 0.11317973774897917
0.18944472236118057 0.08289092765498458 0.11819554721801925
0.1888944472236118 0.0872762248515183 0.11143281450393458
0.188344172086043 0.0934165239104656 0.10371366018206075
0.18779389694847423 0.09950298977662025 0.08770195689339172
0.18724362181090545 0.11004746707142465 0.06991652277987556
0.18669334667333667 0.12131839182174331 0.06907504867260193
0.1861430715357679 0.12738060160510345 0.07944514748982445
0.18559279639819912 0.12266297077108439 0.09942415058477458
0.18504252126063034 0.11284378583068871 0.1161710027345183
0.18449224612306156 0.10966586051710744 0.1215367934328131
0.18394197098549273 0.1126143791000925 0.11445799516188024
0.18339169584792395 0.11198943789906861 0.10786022768774702
0.18284142071035517 0.11235401255683965 0.10390005703452698
0.1822911455727864 0.11471949406231546 0.10571534301776538
0.1817408704352176 0.11469492362705641 0.10777310260817616
0.18119059529764883 0.1131166017659022 0.1095346622013284
0.18064032016008005 0.11099331880070004 0.11110990821780747
0.18009004502251127 0.10906948124750551 0.10999115806764563
0.1795397698849425 0.10511001602399919 0.10942109593010327
0.17898949474737366 0.10466085092700225 0.10739076315845268
0.17843921960980488 0.10685076839703057 0.09954631260913338
0.1778889444722361 0.11210652021229527 0.086000991870528
0.17733866933466733 0.11264032810513828 0.08674329492590561
0.17678839419709855 0.11314143611022144 0.0862587035808806
0.17623811905952977 0.11565824770292613 0.08918190381237362
0.175687843921961 0.12129585567064807 0.0906987870757416
0.1751375687843922 0.1259444389634563 0.08954389621059429
0.17458729364682343 0.12770538010953963 0.08637704048665909
0.17403701850925465 0.13765574726932855 0.08551593118919312
0.17348674337168582 0.144542123382208 0.08441976471466835
0.17293646823411704 0.14478843821827359 0.07972801827563412
0.17238619309654826 0.14262412565127802 0.07464820196176869
0.17183591795897948 0.14061630320559337 0.07096105177870628
0.1712856428214107 0.13776234803211143 0.07018738948408743
0.17073536768384193 0.13940130997668143 0.07690846654623626
0.17018509254627315 0.14659628500540342 0.08299236862004125
0.16963481740870437 0.15023330345765062 0.08319231963424123
0.1690845422711356 0.14958153870440233 0.07617684696294076
0.1685342671335668 0.15011961090736042 0.06965126977532769
0.16798399199599798 0.1451841217904855 0.07016436806243578
0.1674337168584292 0.1336733169469546 0.07784260295698874
0.16688344172086042 0.13406050176579254 0.07571972502736628
0.16633316658329164 0.1432210880479937 0.06557533888538523
0.16578289144572286 0.15001977277275055 0.05883177185631018
0.16523261630815408 0.15256016269238803 0.054836009128469816
0.1646823411705853 0.1539312929758107 0.05484892526050733
0.16413206603301653 0.15025322524848658 0.06098815593423374
0.16358179089544775 0.1434412055856884 0.0690369059250656
0.16303151575787891 0.13515303477884422 0.06994590721473011
0.16248124062031014 0.12425716397064498 0.07315030245058855
0.16193096548274136 0.11705545051776677 0.07006709250863943
0.16138069034517258 0.11519746523873345 0.06843396022384642
0.1608304152076038 0.1089947778893761 0.07917899519823979
0.16028014007003502 0.10319345337030013 0.07700570114952694
0.15972986493246624 0.10982167680125184 0.06490187825366263
0.15917958979489746 0.11637641735403015 0.0773460344208918
0.15862931465732868 0.11704643866132845 0.09393486978925117
0.1580790395197599 0.11218901159829522 0.1052841462813765
0.15752876438219107 0.10663292624254384 0.10913978565985732
0.1569784892446223 0.1019735821313123 0.1013797284636312
0.15642821410705351 0.10039021446861529 0.08706454552808464
0.15587793896948474 0.1052574334530271 0.08170014710826305
0.15532766383191596 0.12134821372178335 0.0937155125673335
0.15477738869434718 0.13029753462259183 0.08926855093071648
0.1542271135567784 0.1397819175776014 0.06252675194727801
0.15367683841920962 0.15271897336300697 0.06265696290705097
0.15312656328164084 0.15722465010279427 0.06553347597150574
0.15257628814407206 0.16309788146017265 0.07680970848245143
0.15202601300650323 0.1704632298730537 0.0888593764749699
0.15147573786893445 0.16803135679366532 0.09814646806000832
0.15092546273136567 0.16136382959022236 0.10137441555003619
0.1503751875937969 0.15731352922701258 0.09828747632192321
0.14982491245622812 0.15463401593515008 0.0919425660448256
0.14927463731865934 0.15161016289545 0.08919046381345756
0.14872436218109056 0.14787694067365062 0.08519748226091867
0.14817408704352175 0.14420613109412075 0.08162356410311856
0.14762381190595297 0.1395389654573463 0.08438554439326619
0.1470735367683842 0.13782644903352909 0.08112609673872603
0.14652326163081542 0.14321516834066614 0.07815079675684687
0.14597298649324664 0.15534917464387 0.07664414587774979
0.14542271135567783 0.1625498452064093 0.08192077269856529
0.14487243621810905 0.1605734062555914 0.08603001851608684
0.14432216108054027 0.15745922556666328 0.09286591033014814
0.1437718859429715 0.15346536587877604 0.09982530960345572
0.14322161080540272 0.14935396215088115 0.10253188438037349
0.1426713356678339 0.14414133703788073 0.10099475985573236
0.14212106053026513 0.14079780746965273 0.09055657361081762
0.14157078539269635 0.13434211649663724 0.08922868970968768
0.14102051025512757 0.1299508162969148 0.09283879267147153
0.14047023511755877 0.12653827383159727 0.08804303359151747
0.13991995997999 0.12610163582267297 0.08284546560268384
0.1393696848424212 0.12973067555599782 0.08841902905850177
0.13881940970485243 0.12737333361669062 0.10522991414080853
0.13826913456728365 0.12273049760848816 0.12576013223715282
0.13771885942971485 0.12012347750052732 0.13301777319178074
0.13716858429214607 0.12137524582228261 0.1288037519900455
0.1366183091545773 0.12666451156065894 0.11764865151625022
0.1360680340170085 0.1271393662817397 0.12195754929359345
0.13551775887943973 0.1439737830718529 0.08888878838644468
0.13496748374187093 0.15391977878075525 0.0913495088941432
0.13441720860430215 0.15594932969391848 0.09597345070410684
0.13386693346673337 0.16039045193922127 0.11285516312959144
0.1333166583291646 0.16067187330609478 0.11602928174057023
0.1327663831915958 0.17441157396980211 0.10140836136324889
0.132216108054027 0.19865325626075708 0.09351108301348653
0.13166583291645823 0.21660693447007143 0.08492181812752321
0.13111555777888945 0.21530978593272335 0.07802054033092753
0.13056528264132067 0.21329529936912373 0.06613046734862497
0.1300150075037519 0.20898743344758583 0.08136585010850517
0.12946473236618308 0.19642356140708594 0.10629024325050933
0.1289144572286143 0.18573841131927069 0.10881134640846858
0.12836418209104553 0.1925626429250153 0.09110718672595097
0.12781390695347675 0.20179394627798158 0.09176305930508308
0.12726363181590797 0.20982367645920635 0.09553036271780185
0.12671335667833916 0.21781228206617967 0.09175028724755273
0.12616308154077038 0.22616912118578453 0.08868021400722027
0.1256128064032016 0.23126543840563246 0.0783217933742629
0.12506253126563283 0.2278588956893359 0.07262890173866197
0.12451225612806402 0.21430558979256265 0.08224868656384032
0.12396198099049524 0.2162317508097011 0.07417471374238258
0.12341170585292646 0.22577588536917934 0.07073860226256376
0.12286143071535768 0.23162297712453386 0.07661248303817064
0.1223111555777889 0.22779128606460547 0.08862448787384318
0.1217608804402201 0.22077486257665016 0.09373479484761324
0.12121060530265132 0.21353027527385332 0.09485612724379805
0.12066033016508254 0.21898811338360824 0.07351001694462589
0.12011005502751376 0.22510013616328609 0.07215283022051835
0.11955977988994498 0.2158702114696764 0.08633423167514896
0.11900950475237618 0.21541821891725696 0.09251186784507548
0.1184592296148074 0.22931869019089932 0.04697341748497501
0.11790895447723862 0.23193522906698752 0.0
0.11735867933966984 0.23150783571365113 0.0
0.11680840420210106 0.22590363345039977 0.0
0.11625812906453226 0.2142831784362037 0.07559848586427724
0.11570785392696348 0.22243738765986637 0.06447948155406673
0.1151575787893947 0.23622069154937878 0.07493871939014025
0.11460730365182592 0.24008374462704443 0.08528270865000737
0.11405702851425714 0.23988876935497497 0.08394309325883119
0.11350675337668834 0.2326079984080288 0.08677165471838236
0.11295647823911956 0.22650633726666544 0.08876989569993614
0.11240620310155078 0.2265716522881616 0.08809595714881291
0.111855927963982 0.23012600185604445 0.08459884452904644
0.11130565282641322 0.22788240007509583 0.08285375231864704
0.11075537768884441 0.21668115990189274 0.10910013332437514
0.11020510255127564 0.20527377845691752 0.10846669067198153
0.10965482741370686 0.20423340445779886 0.09273548945247514
0.10910455227613808 0.20921029083386397 0.07542626619389281
0.10855427713856927 0.21770016486961236 0.06304141102890383
0.1080040020010005 0.22864727565088092 0.05761016052796618
0.10745372686343171 0.23022123224576027 0.046379561079232905
0.10690345172586294 0.23921982910545087 0.04213509867416113
0.10635317658829416 0.24514792146280215 0.03490267112179963
0.10580290145072535 0.23921080815577397 0.0592485267805408
0.10525262631315657 0.2274998009491343 0.057920100618352996
0.1047023511755878 0.22827303111419756 0.07566551691252608
0.10415207603801901 0.22613832700684933 0.08007751329697727
0.10360180090045024 0.2164395643270281 0.061941522969683784
0.10305152576288143 0.2278233476228713 0.021441179273503745
0.10250125062531265 0.22523737012293105 0.016913005555180032
0.10195097548774387 0.21242656664346804 0.07848703569748607
0.1014007003501751 0.20229973592669087 0.10038575875768257
0.10085042521260631 0.20333742558349285 0.09682962663869873
0.10030015007503751 0.21521659621762657 0.07527252401033693
0.09974987493746873 0.2238341912086978 0.07427342943845043
0.09919959979989995 0.2196273475128088 0.08432823481448401
0.09864932466233117 0.21599024119072024 0.08997262686518145
0.0980990495247624 0.21418356925866788 0.09509162715708463
0.09754877438719359 0.21287660050067367 0.09964051344799651
0.09699849924962481 0.211403919056574 0.10347868241934322
0.09644822411205603 0.21203724637964574 0.10180688824141727
0.09589794897448725 0.21750338467308541 0.09396557393436937
0.09534767383691845 0.2194943423437912 0.09860574050717276
0.09479739869934967 0.22737515492547175 0.10303639630363007
0.09424712356178089 0.23629475249774112 0.10250118588148206
0.09369684842421211 0.24092021620846393 0.10410105887584713
0.09314657328664333 0.24316145323766555 0.1075250703292935
0.09259629814907452 0.24190812060843198 0.10938232259539571
0.09204602301150575 0.24161147328329102 0.1059310316928097
0.09149574787393697 0.23556184394020832 0.11591305005561311
0.09094547273636819 0.22705106801091346 0.11293175738344602
0.09039519759879941 0.22617142736545848 0.11364563932526685
0.0898449224612306 0.22544636306040974 0.10922822250302941
0.08929464732366182 0.23432625568253276 0.1019102828975944
0.08874437218609305 0.23935135704414431 0.09476921957034698
0.08819409704852427 0.2444548558809333 0.09803589258758176
0.08764382191095549 0.2533843109615973 0.1072406534307947
0.08709354677338668 0.25177218262732043 0.11763410647682855
0.0865432716358179 0.2523214768318487 0.1224375061401401
0.08599299649824912 0.2528047786420906 0.125733026647585
0.08544272136068035 0.2501781272546293 0.12898807857243738
0.08489244622311157 0.24421191625240735 0.13283676574738737
0.08434217108554276 0.2446461295595809 0.12898925077835371
0.08379189594797398 0.2474352314658364 0.12333171815014578
0.0832416208104052 0.25263130453270716 0.12127803017062044
0.08269134567283642 0.26145756816694715 0.11637890966299856
0.08214107053526765 0.2720231784262884 0.10758327382164277
0.08159079539769884 0.2806750910483092 0.10168247881192664
0.08104052026013006 0.28980199541444046 0.09242050079820462
0.08049024512256128 0.2923771113549504 0.09796969673765168
0.0799399699849925 0.2923433064846534 0.09603405176910185
0.0793896948474237 0.2955778012540393 0.09521529795601733
0.07883941970985492 0.3002213058396593 0.09191092721945152
0.07828914457228614 0.3021409011808739 0.09235113075613217
0.07773886943471736 0.3057975310271777 0.08355757295801204
0.07718859429714858 0.3138827486937865 0.07230143959782086
0.07663831915957978 0.3032088455371327 0.09112963538527492
0.076088044022011 0.3058415108677798 0.0850049420483441
0.07553776888444222 0.3102679553348451 0.07648010734314563
0.07498749374687344 0.3154813166211321 0.06545110542984071
0.07443721860930466 0.31075850227449237 0.07625922430846903
0.07388694347173586 0.3092626006464487 0.07175987000896329
0.07333666833416708 0.30473043975671 0.059351780058370836
0.0727863931965983 0.2950900795400537 0.0765124655528033
0.07223611805902952 0.29089215889462783 0.08599464614294995
0.07168584292146074 0.28694181019687215 0.0882581085084486
0.07113556778389193 0.2732310246152695 0.10707639831292175
0.07058529264632316 0.2682958490762576 0.1054321652330409
0.07003501750875438 0.2716425919377396 0.10166763631430493
0.0694847423711856 0.2721227286239844 0.0990838387726606
0.06893446723361682 0.2689450024881443 0.09594111630391458
0.06838419209604801 0.26326927898613584 0.10401646830113911
0.06783391695847923 0.2599603438171668 0.10831743323661593
0.06728364182091046 0.25627286624257745 0.11108003929480947
0.06673336668334168 0.25533937494627496 0.11326213589132032
0.0661830915457729 0.2562938059230009 0.1203121749480242
0.06563281640820409 0.25966291314335416 0.12356962813929785
0.06508254127063531 0.2566066885671136 0.12770959973291193
0.06453226613306653 0.24884200990315053 0.1328543684945149
0.06398199099549776 0.24983914467447124 0.1342665585808624
0.06343171585792895 0.25483133457614043 0.13690733995024565
0.06288144072036017 0.26232758438635206 0.13399233895893725
0.06233116558279139 0.2619946634860955 0.12989695845623153
0.061780890445222614 0.2709576121478466 0.11318560507316001
0.061230615307653835 0.27008201921370456 0.11475433077237134
0.06068034017008503 0.24915296421575006 0.15274501572659793
0.06013006503251625 0.24351213624292792 0.16216691134065875
0.05957978989494747 0.24894439740013813 0.16359599191971005
0.05902951475737869 0.2596772488768606 0.15655400546535256
0.058479239619809914 0.25794342085682737 0.1560022187155737
0.05792896448224111 0.2477190232169615 0.16113572331871137
0.05737868934467233 0.24863008032606715 0.17743215835303788
0.05682841420710355 0.26010676946262146 0.17872812952487827
0.05627813906953477 0.2580445251049185 0.18671862598449304
0.05572786393196599 0.25798737498048513 0.19156839798231798
0.05517758879439719 0.26165776291197107 0.18074696137251256
0.05462731365682841 0.2555470733047966 0.18487068862638006
0.05407703851925963 0.24917309489493084 0.19010912997119683
0.05352676338169085 0.2495259374513468 0.18646064806453663
0.05297648824412207 0.255610536140708 0.1809803677006003
0.052426213106553265 0.2595432748689986 0.17893783480366757
0.05187593796898449 0.2634566343868754 0.18296401787064637
0.05132566283141571 0.2669701204184575 0.19339278036140073
0.05077538769384693 0.2670403872221895 0.19892038508527224
0.05022511255627815 0.2593573184716978 0.21115445632746876
0.049674837418709344 0.2547233667972699 0.21102254567219275
0.049124562281140566 0.2584470480557746 0.2065786024890757
0.04857428714357179 0.2611670274450432 0.2025884724855732
0.04802401200600301 0.2611939003873203 0.20024025083670022
0.0474737368684342 0.2655390517211246 0.19881041485779474
0.04692346173086542 0.26704338167613834 0.206289712061034
0.046373186593296645 0.2628309133531006 0.21237417100871156
0.045822911455727866 0.25829039399969084 0.21470293411371205
0.04527263631815909 0.25177420962620534 0.22535789711687557
0.04472236118059028 0.2481580318841018 0.2287623941824336
0.0441720860430215 0.23871369868317488 0.23443086854228332
0.043621810905452724 0.2381830391380111 0.2314874103825602
0.043071535767883945 0.2343451772392719 0.2321573461030373
0.042521260630315166 0.23731932408294754 0.23211651424392785
0.04197098549274636 0.2406197465598962 0.23129841352221975
0.04142071035517758 0.24885729714086768 0.23087236184728788
0.0408704352176088 0.25282292869852646 0.2309821275820712
0.040320160080040024 0.24889192956372536 0.23523280408171499
0.039769884942471245 0.2475892449196202 0.2396762533763344
0.03921960980490244 0.2494883960695286 0.2402624895366722
0.03866933466733366 0.24493205457501366 0.2411010293906184
0.03811905952976488 0.24104828260777264 0.2411754843815271
0.0375687843921961 0.24361177650390473 0.2408039450621165
0.037018509254627324 0.24389830172451527 0.24330350833169914
0.03646823411705852 0.24061540833345074 0.24989791512704573
0.03591795897948974 0.2363215234781066 0.2585511033084714
0.03536768384192096 0.23684567796242953 0.26084295976658944
0.03481740870435218 0.2397943196205313 0.26010906036507186
0.0342671335667834 0.2456182612846966 0.251996773793142
0.0337168584292146 0.24811991233802286 0.2490172224669563
0.03316658329164582 0.24998348436823833 0.2517763042297182
0.03261630815407704 0.25042522378883925 0.2526154854718464
0.03206603301650826 0.25245411401700124 0.2503421116772274
0.031515757878939454 0.24636392847896557 0.2555927067338971
0.030965482741370676 0.2505013265280926 0.24741511055688375
0.030415207603801897 0.25740735189651276 0.24002491451438793
0.02986493246623312 0.2596084254681966 0.23905715290669738
0.02931465732866434 0.2522057950219851 0.25161037506574935
0.028764382191095533 0.2476550613457414 0.2592717245680457
0.028214107053526755 0.2551929896486654 0.25340058537476473
0.027663831915957976 0.2571671172612026 0.25904710946915016
0.027113556778389197 0.26162100393114324 0.2581207698059042
0.02656328164082042 0.28538492986842817 0.25843154399823837
0.026013006503251612 0.2833052127648872 0.26395755952176125
0.025462731365682834 0.3030101851259265 0.2717437139598618
0.024912456228114055 0.31893109499240113 0.28198104053595613
0.024362181090545276 0.3307140985295987 0.28111970341133696
0.023811905952976484 0.34089280046083076 0.2756410537152177
0.023261630815407705 0.3479757574983763 0.27526573076916705
0.022711355677838913 0.34289758642536805 0.27762360116021134
0.022161080540270134 0.3350682422237068 0.2788296652512767
0.021610805402701355 0.3298904646928993 0.27434283172712365
0.021060530265132563 0.33314235813962173 0.2788409472135682
0.020510255127563784 0.32670478256712565 0.29195969156163815
0.01995997998999499 0.33792491272716285 0.29122424012819764
0.019409704852426213 0.34120431676314694 0.29730714770655303
0.01885942971485742 0.33783358119585416 0.2989591457316863
0.01830915457728864 0.34139804306899124 0.3001905073721893
0.017758879439719863 0.3465707448233196 0.2959961376984521
0.01720860430215107 0.34766839532541727 0.30067955438356997
0.016658329164582292 0.3579838185852644 0.30932134491103735
0.0161080540270135 0.34790129410090304 0.31581424420695725
0.01555777888944472 0.36213905053656703 0.32989460074814153
0.015007503751875942 0.3660159171837267 0.33881845440356917
0.01445722861430715 0.381037659328267 0.32500363596599974
0.01390695347673837 0.3915689480511664 0.32103820148232626
0.013356678339169578 0.3768279149948258 0.3513787761161293
0.0128064032016008 0.39542941913036816 0.3393876444821947
0.012256128064032007 0.3980714062428949 0.3440340227333105
0.011705852926463228 0.40529822396475645 0.35854885373354944
0.01115557778889445 0.42802083824494397 0.3420010820360603
0.010605302651325657 0.43077943108616057 0.3511209517027888
0.010055027513756878 0.44302725961166745 0.3492996889107901
0.009504752376188086 0.46224229816454954 0.3324955175647858
0.008954477238619307 0.4704691186592507 0.349079949328117
0.008404202101050529 0.4692017496613045 0.3639937926581747
0.007853926963481736 0.455968232522697 0.3791398087361793
0.007303651825912957 0.44366208695468573 0.411974464867903
0.006753376688344165 0.45819075439789264 0.4219928996726633
0.006203101550775386 0.488797690566104 0.41531609727461494
0.0056528264132066075 0.5172179637377872 0.4124212536275087
0.005102551275637815 0.5612381934409035 0.38859151504699135
0.004552276138069036 0.5812909867105028 0.3717712983848506
0.004002001000500244 0.5802982068971475 0.39146090348278273
0.003451725862931465 0.5836514573215223 0.41986924925089536
0.0029014507253626726 0.5732996058567577 0.47066759148206644
0.002351175587793894 0.5794974134713861 0.47603195760978245
0.0018009004502251152 0.6032186287089486 0.459016046832254
0.0012506253126563227 0.6159355237527672 0.4231822205732586
0.000700350175087544 0.6084543072739343 0.3957053118960405
0.0001500750375187515 0.5097883697446062 0.34232085472453516
-0.00040020010005002715 0.36970577638325447 0.4023443612603393
-0.0009504752376188058 0.3503043090041512 0.3989706597461023
-0.0015007503751875984 0.32618509979339927 0.40097264080994455
-0.002051025512756377 0.3068572584924468 0.39213514882936984
-0.0026013006503251696 0.2996582888182755 0.37541511637698505
-0.003151575787893948 0.3028192499239581 0.38240583107598286
-0.0037018509254627407 0.29883241141906447 0.3999610206127835
-0.004252126063031519 0.2704284069920243 0.37622313176135247
-0.004802401200600298 0.25530911782716664 0.35944957525047877
-0.005352676338169091 0.2329957117015387 0.34966758521383645
-0.005902951475737869 0.24943796989438283 0.37185002104144504
-0.006453226613306662 0.20470614280508218 0.3787067844854184
-0.0070035017508754405 0.2215684902638121 0.35961205043225386
-0.007553776888444219 0.2151478177639544 0.35670758019712645
-0.008104052026013012 0.19165669440306693 0.3403899867968734
-0.00865432716358179 0.1847238595118432 0.3455696815070279
-0.009204602301150583 0.18490914520444243 0.3537748721863021
-0.009754877438719362 0.16800983119011642 0.3722473185576732
-0.010305152576288154 0.14758176769279935 0.4916406041470919
-0.010855427713856933 0.17930120592410073 0.33230079479458935
-0.011405702851425711 0.16726792775549815 0.3414497312122949
-0.011955977988994504 0.1405569228791713 0.31551405082091233
-0.012506253126563283 0.14048304862109406 0.3246325733589127
-0.013056528264132075 0.1365651835994827 0.31146410797646945
-0.013606803401700854 0.1376614542093038 0.32435405501534814
-0.014157078539269632 0.1497350233109944 0.31932796760585713
-0.014707353676838425 0.15774036801137648 0.351346543540681
-0.015257628814407204 0.1486784257533906 0.33851471642112607
-0.015807903951975996 0.1599834974230149 0.3077180235729983
-0.016358179089544775 0.15884829937090472 0.3015769124204444
-0.016908454227113554 0.1612424785962377 0.3042319664506491
-0.017458729364682346 0.14803273825804927 0.31862974364161034
-0.018009004502251125 0.15132443498182874 0.3250839709147572
-0.018559279639819917 0.12257310136663366 0.3647630385670429
-0.019109554777388696 0.15985027024725806 0.31711176675148317
-0.01965982991495749 0.19230324433291382 0.23046893825622822
-0.020210105052526267 0.16450943286068406 0.30255301102428167
-0.020760380190095046 0.1580552794183548 0.2877780880858951
-0.02131065532766384 0.15978516527050302 0.2809550408964521
-0.021860930465232617 0.16382361135721177 0.2828403231433642
-0.02241120560280141 0.15984223738168735 0.29021371391792244
-0.022961480740370188 0.1814635946343966 0.30519684509960976
-0.023511755877938967 0.15823794202301275 0.3077933838690862
-0.02406203101550776 0.15311232862004878 0.2920163902272791
-0.024612306153076538 0.1465949062603888 0.3060952559555292
-0.02516258129064533 0.1502006239040673 0.3182874602370307
-0.02571285642821411 0.16363640828732007 0.3268125302030651
-0.026263131565782902 0.15704837197375468 0.3018581666943037
-0.02681340670335168 0.14741357188526236 0.31717336118785555
-0.02736368184092046 0.14549721731020876 0.32091574136082635
-0.02791395697848925 0.12666652484900634 0.29552732219171185
-0.02846423211605803 0.10120240089787083 0.2528083497696721
-0.029014507253626823 0.1160217959497572 0.2914307449483322
-0.0295647823911956 0.10246702008539676 0.27013574305870014
-0.03011505752876438 0.08365362213608553 0.24973546105216995
-0.030665332666333173 0.07183006588481738 0.2228166822187529
-0.03121560780390195 0.07026453979023195 0.23303880281339046
-0.031765882941470744 0.050624982237803026 0.21781552087821823
-0.03231615807903952 0.04865598730472883 0.1979881090670117
-0.0328664332166083 0.044628458767177824 0.19717494216867104
-0.033416708354177094 0.03920587508118473 0.1843863254634304
-0.03396698349174587 0.03515965984438114 0.1851087713981971
-0.034517258629314665 0.03230461249806428 0.18022585281494719
-0.035067533766883444 0.030341401394035218 0.17738087062182523
-0.035617808904452236 0.023910324354017718 0.15353107665413343
-0.036168084042021015 0.016010745162785833 0.12646334484113383
-0.03671835917958979 0.014605205448616772 0.11616915481315934
-0.037268634317158586 0.007839901009787875 0.08789163261555388
-0.037818909454727365 0.007936682742566587 0.08898235156935995
-0.03836918459229615 0.005105443124916849 0.07030666406229068
-0.038919459729864936 0.004510249410618238 0.06211979647165661
-0.03946973486743372 0.002410674780039258 0.04693082939017236
-0.04002001000500251 0.0 0.0
-0.04057028514257129 0.0 0.0
-0.04112056028014007 0.0 0.0
-0.04167083541770886 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.043871935967984 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.1 0.0 0.0
-0.1 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.043871935967984 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04167083541770886 0.0 0.0
-0.04112056028014007 0.0 0.0
-0.04057028514257129 0.0 0.0
-0.04002001000500251 0.0 0.0
-0.03946973486743372 -2.121154842169916e-06 4.129447772560726e-05
-0.038919459729864936 0.0001499716322187123 0.002919636088326873
-0.03836918459229615 -0.0014450203179583664 0.03456245577421835
-0.037818909454727365 -0.0017409714029265784 0.06407767920200139
-0.037268634317158586 -0.002246452268867497 0.05010268549039569
-0.03671835917958979 0.0005846379246932093 0.05299055672860835
-0.036168084042021015 -0.0028113314913585973 0.05623068549879993
-0.035617808904452236 -0.0034424261497107275 0.13385782827897122
-0.035067533766883444 0.004469741099057085 0.13186481039809803
-0.034517258629314665 0.01563607383851744 0.10031199204674235
-0.03396698349174587 0.014507227311967076 0.11732014930892928
-0.033416708354177094 0.008617603929675123 0.09695693209188738
-0.0328664332166083 0.003481106372178553 0.015071055141518174
-0.03231615807903952 -0.010522886729680148 0.1124400463049654
-0.031765882941470744 -0.046116717112206794 0.28304697318213745
-0.03121560780390195 -0.043166473606373816 0.33338255811988754
-0.030665332666333173 -0.08737822319438049 0.46421594889075424
-0.03011505752876438 -0.06642770855100308 0.45077309239401775
-0.0295647823911956 -0.10977242033332665 0.5513047354826305
-0.029014507253626823 -0.17600845389307776 0.6844107917550649
-0.02846423211605803 -0.1404288348152759 0.6154560392680661
-0.02791395697848925 -0.17117268836400903 0.6870814246342428
-0.02736368184092046 -0.23240455962849949 0.7965170596170308
-0.02681340670335168 -0.2577969947052512 0.8329015598840035
-0.026263131565782902 -0.24271381076914206 0.8263983099569394
-0.02571285642821411 -0.21793133323974412 0.7517285418410379
-0.02516258129064533 -0.19073798585223128 0.6771645457140938
-0.024612306153076538 -0.23252352691290964 0.7457913213229926
-0.02406203101550776 -0.21901895824419554 0.69830316477932
-0.023511755877938967 -0.21919529964443182 0.6621146057640369
-0.022961480740370188 -0.17758122308871646 0.613724929361849
-0.02241120560280141 -0.1682857707408695 0.5248498430966225
-0.021860930465232617 -0.14401499769799547 0.3726159709842056
-0.02131065532766384 -0.14238869976818738 0.3324102505395804
-0.020760380190095046 -0.16342419204234657 0.3707931661654006
-0.020210105052526267 -0.2069737016234102 0.3826444984501723
-0.01965982991495749 -0.2133986197426718 0.3494699151626943
-0.019109554777388696 -0.15292870367660266 0.0
-0.018559279639819917 -0.1737191406846999 0.0
-0.018009004502251125 -0.22779963396324027 0.0
-0.017458729364682346 -0.24182062721816627 0.1564464319337786
-0.016908454227113554 -0.2670435912042508 0.0
-0.016358179089544775 -0.2810725347905926 0.2191202191536908
-0.015807903951975996 -0.3335516949429995 0.4150736474471376
-0.015257628814407204 -0.3887789055375789 0.4914295311138241
-0.014707353676838425 -0.4422342213488696 0.5659947573510185
-0.014157078539269632 -0.45189890674952926 0.5776657755250757
-0.013606803401700854 -0.4504765872707772 0.5881966377738674
-0.013056528264132075 -0.46825881490440907 0.6121883719546192
-0.012506253126563283 -0.521138623469791 0.6694828432052785
-0.011955977988994504 -0.5399633774558362 0.699069299547101
-0.011405702851425711 -0.5348564810384082 0.6995568238725689
-0.010855427713856933 -0.5034865919724256 0.6920282454532168
-0.010305152576288154 -0.5500664354149554 0.6624390417449456
-0.009754877438719362 -0.49483161058172387 0.6061999800247581
-0.009204602301150583 -0.5039883408651515 0.5971393732850265
-0.00865432716358179 -0.5195670018268519 0.6544121786721062
-0.008104052026013012 -0.5784638010829584 0.7183341221577056
-0.007553776888444219 -0.6084905883380545 0.7409278230972032
-0.0070035017508754405 -0.6089232694957898 0.7404297656610643
-0.006453226613306662 -0.6479355431922139 0.7567162559390396
-0.005902951475737869 -0.6891047958749543 0.7542208723809224
-0.005352676338169091 -0.6724800475833894 0.7162573940277313
-0.004802401200600298 -0.6477525848280594 0.7040359289178385
-0.004252126063031519 -0.665828379302271 0.69546472802453
-0.0037018509254627407 -0.6879788143641808 0.7032609624185079
-0.003151575787893948 -0.6984107184569321 0.7024147252300323
-0.0026013006503251696 -0.7283729366975987 0.7136883605609983
-0.002051025512756377 -0.7368173087781151 0.7282234217415691
-0.0015007503751875984 -0.7331347566809815 0.694167485059039
-0.0009504752376188058 -0.7728076919098227 0.7478852915118835
-0.00040020010005002715 -0.8162102195830065 0.8260327893931504
0.0001500750375187515 -0.8507249941280048 0.8226893265097978
0.000700350175087544 -0.8532859312100148 0.8953357148396245
0.0012506253126563227 -0.9271936977989101 0.8355072907378034
0.0018009004502251152 -1.0246962187800515 0.8286115155870258
0.002351175587793894 -1.0287687844092321 0.7770933423042962
0.0029014507253626726 -1.0910727686126682 0.7502890850036529
0.003451725862931465 -1.1397875311174424 0.7166889737179842
0.004002001000500244 -1.1382297531889318 0.68542675189932
0.004552276138069036 -1.1509641480881496 0.6533687554444594
0.005102551275637815 -1.1542507150493162 0.6050070955406283
0.0056528264132066075 -1.2074920767180493 0.5799914439164334
0.006203101550775386 -1.2574894524595075 0.5842983053923905
0.006753376688344165 -1.2690805873325486 0.5893204302540082
0.007303651825912957 -1.2650468870316312 0.5879614708031898
0.007853926963481736 -1.2647889975310642 0.5628563284328528
0.008404202101050529 -1.2774515782232971 0.5592182408914386
0.008954477238619307 -1.3003826089041823 0.5420033679604778
0.009504752376188086 -1.2861696052763496 0.5085539889660903
0.010055027513756878 -1.3116656258633073 0.4964469417228016
0.010605302651325657 -1.2783659591949559 0.5018006763218736
0.01115557778889445 -1.257245777353345 0.49878595659126634
0.011705852926463228 -1.293362879706864 0.5212720015265669
0.012256128064032007 -1.2869941286014903 0.5308286291105766
0.0128064032016008 -1.2748947673997082 0.5162910058770791
0.013356678339169578 -1.2756779615640854 0.5121621999307124
0.01390695347673837 -1.2451949060107343 0.5066574584101771
0.01445722861430715 -1.2189768485850798 0.4803971050655666
0.015007503751875942 -1.2156684488201572 0.4749630235052485
0.01555777888944472 -1.2206817935697791 0.47339927537172855
0.0161080540270135 -1.2143766523230686 0.471117577293416
0.016658329164582292 -1.207216041443296 0.4551693821473101
0.01720860430215107 -1.2026783808872383 0.4361030380001823
0.017758879439719863 -1.1939011819223808 0.4028421200987816
0.01830915457728864 -1.198304638046088 0.3925259897616873
0.01885942971485742 -1.1976648927525733 0.4361443007321533
0.019409704852426213 -1.21040986636937 0.4306689143815309
0.01995997998999499 -1.2478460079834885 0.40650160965383014
0.020510255127563784 -1.264096149868445 0.4126157120282986
0.021060530265132563 -1.2498485252705354 0.40121514756129945
0.021610805402701355 -1.2697935835309193 0.4002503009361976
0.022161080540270134 -1.307665182383577 0.41104131717783193
0.022711355677838913 -1.31824365575146 0.3959390211067019
0.023261630815407705 -1.3137131986471289 0.3693167138379155
0.023811905952976484 -1.2876049463317343 0.32556537997085055
0.024362181090545276 -1.2408986658465346 0.22340001896896597
0.024912456228114055 -1.2315701132277632 0.23829928522171862
0.025462731365682834 -1.2237579677261368 0.2517946041188197
0.026013006503251612 -1.2199465001278746 0.2607244234566356
0.02656328164082042 -1.2440623289477886 0.30149765534779155
0.027113556778389197 -1.2570989098470935 0.318646048071844
0.027663831915957976 -1.2434543632932809 0.31447650462597704
0.028214107053526755 -1.2426187220710485 0.31566744152883475
0.028764382191095533 -1.229041397780426 0.33506166852522834
0.02931465732866434 -1.2038000384288687 0.3173546008884415
0.02986493246623312 -1.1961552669269484 0.309701025485463
0.030415207603801897 -1.2014818354828602 0.31501029002215725
0.030965482741370676 -1.1790579083971908 0.32457387251531056
0.031515757878939454 -1.1678330754825978 0.3132176403582413
0.03206603301650826 -1.1617443000697172 0.2890379988890286
0.03261630815407704 -1.1574998534727075 0.27720557658404826
0.03316658329164582 -1.1541663420774901 0.287452503676804
0.0337168584292146 -1.1498217046611288 0.3066646007522862
0.0342671335667834 -1.1460721297535839 0.30993413119779684
0.03481740870435218 -1.1333524109841717 0.3030051751277038
0.03536768384192096 -1.1320894979506984 0.3047661452842679
0.03591795897948974 -1.139760842779796 0.2989226176763154
0.03646823411705852 -1.1477949896020336 0.29178036273459684
0.037018509254627324 -1.1534649375759878 0.3090890835819062
0.0375687843921961 -1.1554936417265267 0.32412822315804196
0.03811905952976488 -1.1510787743089936 0.33085542028041454
0.03866933466733366 -1.1436854083733181 0.32948561890656
0.03921960980490244 -1.1449075094955838 0.3257638329364689
0.039769884942471245 -1.1468332342139849 0.3124316092884835
0.040320160080040024 -1.1472559245349865 0.2987854165495388
0.0408704352176088 -1.1628040635350607 0.28978387404240813
0.04142071035517758 -1.1722191666557793 0.30591188554783916
0.04197098549274636 -1.1860118560085966 0.3264394835057432
0.042521260630315166 -1.2056155916089548 0.3573741098476079
0.043071535767883945 -1.2084032802108644 0.35681049707734114
0.043621810905452724 -1.2013218505264707 0.3340739316995945
0.0441720860430215 -1.2060142474841395 0.3322195749387881
0.04472236118059028 -1.1982181965375982 0.29886310105308245
0.04527263631815909 -1.1829043203335043 0.26140535636413204
0.045822911455727866 -1.1697377931397561 0.24269772992425487
0.046373186593296645 -1.1684416388050727 0.2509439143504545
0.04692346173086542 -1.1625257122214028 0.2541941648157312
0.0474737368684342 -1.152841980078899 0.23614038385909877
0.04802401200600301 -1.1624857856367767 0.24059738259708108
0.04857428714357179 -1.1574270352681475 0.23751501511954545
0.049124562281140566 -1.150301622321849 0.22388507485829295
0.049674837418709344 -1.1498632904653427 0.21905426317826385
0.05022511255627815 -1.1462085847149184 0.22093863048327889
0.05077538769384693 -1.1392668697516366 0.2262670102116359
0.05132566283141571 -1.126412513836509 0.21216416283773626
0.05187593796898449 -1.1123321123996772 0.20247415989810708
0.052426213106553265 -1.096293773882953 0.18147940625136402
0.05297648824412207 -1.0885666567411065 0.19113335460686434
0.05352676338169085 -1.0835977766382672 0.20348044710470106
0.05407703851925963 -1.0806567908588853 0.2166950508274775
0.05462731365682841 -1.083519335785988 0.2280557300471456
0.05517758879439719 -1.0792427980873738 0.22615796004312524
0.05572786393196599 -1.0733940951847087 0.22226422475059143
0.05627813906953477 -1.0674360517078842 0.20909853260601582
0.05682841420710355 -1.0753138795160921 0.22060493425642366
0.05737868934467233 -1.0763680361183647 0.2260563774114376
0.05792896448224111 -1.0732368643657175 0.22261158898295816
0.058479239619809914 -1.069747705158383 0.20953593658054154
0.05902951475737869 -1.047357058476916 0.1173112068008082
0.05957978989494747 -1.0366257957111247 0.0853595650591778
0.06013006503251625 -1.0410454727062304 0.1453367784652978
0.06068034017008503 -1.0477758242949813 0.1901563785478254
0.061230615307653835 -1.0583647650574826 0.22279717649364544
0.061780890445222614 -1.0671075542494255 0.23673512102366753
0.06233116558279139 -1.0677867310956957 0.23489876107759422
0.06288144072036017 -1.0573385269223596 0.21016523657181038
0.06343171585792895 -1.0521607621170292 0.18883546502959744
0.06398199099549776 -1.044514880902975 0.17242644707212565
0.06453226613306653 -1.0363150981197604 0.1626707466812039
0.06508254127063531 -1.028117973604133 0.15743152742236605
0.06563281640820409 -1.0249177079176868 0.15746587619772073
0.0661830915457729 -1.0175348289598458 0.15125053111858497
0.06673336668334168 -1.012379117151064 0.15560070598784992
0.06728364182091046 -1.004515403105633 0.16369392562079604
0.06783391695847923 -0.9984866243049135 0.16757868657038277
0.06838419209604801 -0.9934043735687784 0.17202149479614634
0.06893446723361682 -0.9875308441730121 0.17530306421534603
0.0694847423711856 -0.9846184291573263 0.17967250323344333
0.07003501750875438 -0.9816379546696976 0.18448501572683854
0.07058529264632316 -0.9752493764613636 0.18959188435074667
0.07113556778389193 -0.9705463644214084 0.19580613157192464
0.07168584292146074 -0.9671974555675648 0.20140630961342373
0.07223611805902952 -0.964050312486515 0.20405747947978226
0.0727863931965983 -0.956588299575603 0.2031626948751059
0.07333666833416708 -0.9502337703659086 0.20197501513452223
0.07388694347173586 -0.9444252642117233 0.20195143033802185
0.07443721860930466 -0.9432820017147254 0.20573686857999654
0.07498749374687344 -0.9441895482160613 0.21088378595653873
0.07553776888444222 -0.9453547704185808 0.21215955399344388
0.076088044022011 -0.9486293872769729 0.2110464289540276
0.07663831915957978 -0.9501693261422661 0.20871267591740694
0.07718859429714858 -0.9533814439247962 0.20435165465128213
0.07773886943471736 -0.9559462224516476 0.20036691372873386
0.07828914457228614 -0.9628818339953973 0.1954008531842674
0.07883941970985492 -0.9706005680287408 0.19198808741262677
0.0793896948474237 -0.9757446305019757 0.19000661551180134
0.0799399699849925 -0.9813491085759496 0.18936753506719337
0.08049024512256128 -0.9927213998065183 0.19504363894456422
0.08104052026013006 -0.9958244267736998 0.19794296845122805
0.08159079539769884 -0.993617378992173 0.1927014102437546
0.08214107053526765 -0.9884040279184044 0.18404138009684204
0.08269134567283642 -0.9862352983923878 0.18179042693220107
0.0832416208104052 -0.9841820828146048 0.180348588105808
0.08379189594797398 -0.9842257325560126 0.17817210725387464
0.08434217108554276 -0.9840536169285158 0.18007247689723355
0.08489244622311157 -0.9787106040501209 0.18285044817914237
0.08544272136068035 -0.9732826374492443 0.18383213400790477
0.08599299649824912 -0.9704876903676648 0.1869707875181513
0.0865432716358179 -0.968309509976934 0.19100471895820373
0.08709354677338668 -0.9646738498509471 0.19559054620140576
0.08764382191095549 -0.9597046537046748 0.19933272271459596
0.08819409704852427 -0.9526457068128016 0.20205870126394704
0.08874437218609305 -0.9477908398958703 0.2055266776301464
0.08929464732366182 -0.9473443771971617 0.2074731561612209
0.0898449224612306 -0.9458293983091621 0.21066432573042204
0.09039519759879941 -0.947418102540419 0.21297293191670927
0.09094547273636819 -0.9505108586067399 0.21526649453449204
0.09149574787393697 -0.9512047989592116 0.2176471690962363
0.09204602301150575 -0.9521888725647352 0.2182728536714925
0.09259629814907452 -0.9528374735993967 0.2188639682206745
0.09314657328664333 -0.9529960956368888 0.22060000721115314
0.09369684842421211 -0.9507900413301925 0.22206029896637322
0.09424712356178089 -0.9478301113478855 0.22403023840798925
0.09479739869934967 -0.944298963154094 0.22652999336695756
0.09534767383691845 -0.9396056831382128 0.22862716542678765
0.09589794897448725 -0.9343475574288458 0.22928891428916015
0.09644822411205603 -0.9329681210919128 0.22904185828777893
0.09699849924962481 -0.931490404118102 0.2307802916097548
0.09754877438719359 -0.9300579115765768 0.23171417383725637
0.0980990495247624 -0.92897936550155 0.23289903069190557
0.09864932466233117 -0.9279452284271583 0.23427576744996362
0.09919959979989995 -0.9285296793613337 0.2375962796089592
0.09974987493746873 -0.9287262410136488 0.24389413859052889
0.10030015007503751 -0.9307902818531484 0.2564804525178732
0.10085042521260631 -0.9376556666944729 0.2546015705683311
0.1014007003501751 -0.9402344681488141 0.24552945210848678
0.10195097548774387 -0.9380036595225567 0.23714949587827774
0.10250125062531265 -0.9364428405057147 0.2291493682976396
0.10305152576288143 -0.9369000686468333 0.22175925456877413
0.10360180090045024 -0.9351785816459546 0.21555336665200714
0.10415207603801901 -0.9395753803833716 0.21470051433301565
0.1047023511755878 -0.9477809374340243 0.22322331895619035
0.10525262631315657 -0.9554260768416679 0.2329205715962156
0.10580290145072535 -0.9654292757861133 0.24375061127258715
0.10635317658829416 -0.9793762709174136 0.25954576727362383
0.10690345172586294 -0.9976696458021198 0.27375861351936714
0.10745372686343171 -0.9928611503994557 0.2632433187462538
0.1080040020010005 -0.9796691976389814 0.2429021966519804
0.10855427713856927 -0.9669322471526439 0.23086404827423765
0.10910455227613808 -0.9596004990036926 0.22639755124390037
0.10965482741370686 -0.9547180862862057 0.2252843614779251
0.11020510255127564 -0.9514180131127632 0.2268721724048747
0.11075537768884441 -0.9475939075463837 0.22947728755089852
0.11130565282641322 -0.9361995681677331 0.23453897953988856
0.111855927963982 -0.9397977547928555 0.2318789798560057
0.11240620310155078 -0.9401374875016386 0.22692510276434694
0.11295647823911956 -0.9485849185957361 0.2178008935694483
0.11350675337668834 -0.9571342811396361 0.22417019864939522
0.11405702851425714 -0.9638527525996151 0.24106313856865566
0.11460730365182592 -0.9523421681857479 0.22951846861123973
0.1151575787893947 -0.9352088682527336 0.21659447618762498
0.11570785392696348 -0.9394948046342915 0.22527538813575568
0.11625812906453226 -0.9497018391134403 0.23502613489640217
0.11680840420210106 -0.9535142079388678 0.2420086355789741
0.11735867933966984 -0.9525700653183599 0.23691797001384654
0.11790895447723862 -0.9438493355026588 0.2314202965513276
0.1184592296148074 -0.9340875409757627 0.22878919360608152
0.11900950475237618 -0.9279824342762808 0.2279025251919071
0.11955977988994498 -0.926297177965172 0.23386592861999195
0.12011005502751376 -0.9242529317948381 0.2342776180143065
0.12066033016508254 -0.917044551875329 0.23271399343099494
0.12121060530265132 -0.909268802063104 0.2296427259310065
0.1217608804402201 -0.9078535131582688 0.22553627755554817
0.1223111555777889 -0.90653535531821 0.2240200642783834
0.12286143071535768 -0.907411079527919 0.22524926087582786
0.12341170585292646 -0.9096835974924081 0.22753534494916436
0.12396198099049524 -0.9136144528901742 0.22846344744565927
0.12451225612806402 -0.9190582602230705 0.23030474721671404
0.12506253126563283 -0.9235021003419376 0.22662654870180227
0.1256128064032016 -0.9209591377566364 0.2247277586680095
0.12616308154077038 -0.9144361190941114 0.22356970951332536
0.12671335667833916 -0.9096338986322628 0.22512252799232707
0.12726363181590797 -0.9076521662587074 0.22515078502479108
0.12781390695347675 -0.909078390821086 0.22366400721402088
0.12836418209104553 -0.9128609727513546 0.2221258249512269
0.1289144572286143 -0.9192396384829203 0.22143032972434695
0.12946473236618308 -0.92277960164561 0.21794569664306032
0.1300150075037519 -0.9270932282921174 0.21294840378435945
0.13056528264132067 -0.9216235664101872 0.2060797132298604
0.13111555777888945 -0.9127240887740617 0.20280992546596502
0.13166583291645823 -0.9146735557720447 0.20343199013467264
0.132216108054027 -0.9160154688088444 0.20463309200786112
0.1327663831915958 -0.916636307678056 0.2060133941928172
0.1333166583291646 -0.9165914439203122 0.20642700308929854
0.13386693346673337 -0.9158023437920262 0.2066195134360443
0.13441720860430215 -0.9151355139388441 0.20634109925867672
0.13496748374187093 -0.91321854436708 0.20293004343049478
0.13551775887943973 -0.9125232814177257 0.19713971842517458
0.1360680340170085 -0.9195139455446526 0.2058601300166877
0.1366183091545773 -0.9198031004391126 0.20282946396081492
0.13716858429214607 -0.9106686089901497 0.1852149394289183
0.13771885942971485 -0.8992952781435137 0.18112159710051387
0.13826913456728365 -0.8919475643711724 0.18136363876656927
0.13881940970485243 -0.8918238806879248 0.19234122107508012
0.1393696848424212 -0.8962911964930123 0.20231318084430747
0.13991995997999 -0.9029216033983787 0.21109151994024017
0.14047023511755877 -0.9122748958341259 0.21918822194010038
0.14102051025512757 -0.9095281615095645 0.21493492960822516
0.14157078539269635 -0.9114048671763487 0.21561136594786318
0.14212106053026513 -0.9145498592142127 0.21719707452125483
0.1426713356678339 -0.9081545075073596 0.21240133822602916
0.14322161080540272 -0.903442814369356 0.20868334297920355
0.1437718859429715 -0.8956332748390032 0.20257041269496223
0.14432216108054027 -0.8884283880170363 0.19693183085074745
0.14487243621810905 -0.8843227510827416 0.19248357198547242
0.14542271135567783 -0.8797585887889489 0.1900531087789785
0.14597298649324664 -0.8770123739835102 0.18826226496239584
0.14652326163081542 -0.8740894587313676 0.18738400712627704
0.1470735367683842 -0.8716954136234689 0.18717793733421792
0.14762381190595297 -0.8682286307581076 0.18653839448631082
0.14817408704352175 -0.8648021428507712 0.18542432329404043
0.14872436218109056 -0.8599308751211213 0.18350386193824614
0.14927463731865934 -0.8570712441452687 0.18086658645114642
0.14982491245622812 -0.8579955476856859 0.17706879949294213
0.1503751875937969 -0.8595117589463444 0.1730004353735911
0.15092546273136567 -0.8607861445511251 0.16935215763291073
0.15147573786893445 -0.8612514993889344 0.16625088353466352
0.15202601300650323 -0.8611227480883572 0.16383089133953418
0.15257628814407206 -0.8602338762272466 0.16133717206749726
0.15312656328164084 -0.8588697127568333 0.1592068220851126
0.15367683841920962 -0.8574322699183528 0.15749283148606943
0.1542271135567784 -0.8556917732064039 0.15591578192014433
0.15477738869434718 -0.8553125022421524 0.15449306691807807
0.15532766383191596 -0.8545840566417678 0.15132203385101467
0.15587793896948474 -0.8521746001526296 0.14837593010413538
0.15642821410705351 -0.8499190587367482 0.14732830619142048
0.1569784892446223 -0.8486479307818673 0.1463270343403034
0.15752876438219107 -0.8464600849905837 0.1452631005446557
0.1580790395197599 -0.843712201445014 0.14423675659987337
0.15862931465732868 -0.840602617467954 0.143315867044729
0.15917958979489746 -0.8372293876220702 0.14253063089413504
0.15972986493246624 -0.8340547037054797 0.14186829505133985
0.16028014007003502 -0.8310701950946564 0.14134776115329928
0.1608304152076038 -0.8288881715529437 0.1409427917254594
0.16138069034517258 -0.8274378126626166 0.1404231562707462
0.16193096548274136 -0.8269910627141656 0.14011006905317433
0.16248124062031014 -0.8269247328565948 0.13912958461305597
0.16303151575787891 -0.827209905475562 0.13812807785039807
0.16358179089544775 -0.8289825843523291 0.13789788287064186
0.16413206603301653 -0.8312246058101729 0.13814639436967277
0.1646823411705853 -0.833399561338623 0.1382370924280937
0.16523261630815408 -0.8349680216913246 0.13809849615590844
0.16578289144572286 -0.8365332159575364 0.137922967604113
0.16633316658329164 -0.8374842377623193 0.13752832470691323
0.16688344172086042 -0.8383638059509787 0.13712422636640506
0.1674337168584292 -0.8390653757241786 0.13672860322703165
0.16798399199599798 -0.8397094291863714 0.13642172831348567
0.1685342671335668 -0.8402572785910029 0.1360543978084737
0.1690845422711356 -0.8407827806655546 0.13591083471183293
0.16963481740870437 -0.8410934065937595 0.13624417314411447
0.17018509254627315 -0.8385715019931366 0.13537232933703974
0.17073536768384193 -0.8362011305811627 0.1346468842944228
0.1712856428214107 -0.8349552600950892 0.13480640420446008
0.17183591795897948 -0.8342593471779316 0.13520174528342463
0.17238619309654826 -0.8331660501001837 0.13501731021629293
0.17293646823411704 -0.8328021709407083 0.13504609997762151
0.17348674337168582 -0.8321136330162587 0.13485172488312694
0.17403701850925465 -0.8316567700190811 0.13469859042476737
0.17458729364682343 -0.8312101737299774 0.13461163226272993
0.1751375687843922 -0.830823522100465 0.1345319474864156
0.175687843921961 -0.8306852279411214 0.13453689354538984
0.17623811905952977 -0.830708475419233 0.1346602918147701
0.17678839419709855 -0.8308511535516139 0.13467417948746863
0.17733866933466733 -0.8311532866473932 0.13458589245114425
0.1778889444722361 -0.8311114534864459 0.1343040626714614
0.17843921960980488 -0.8299446427117192 0.13402425183339595
0.17898949474737366 -0.8286750121230777 0.13387741817044607
0.1795397698849425 -0.8293357723574653 0.13396044198922355
0.18009004502251127 -0.8302528106647435 0.1338014117317046
0.18064032016008005 -0.830583565556183 0.1336357438206993
0.18119059529764883 -0.8305101880661149 0.13345443121092238
0.1817408704352176 -0.8301825602299603 0.13319986688372898
0.1822911455727864 -0.8292985070140758 0.13300826477844913
0.18284142071035517 -0.8281759641005376 0.13282451887433064
0.18339169584792395 -0.8270560783146088 0.13257256594802302
0.18394197098549273 -0.8259423850499585 0.1323187440312818
0.18449224612306156 -0.8249630049657107 0.1321194776941897
0.18504252126063034 -0.8242911114550157 0.1317738987544696
0.18559279639819912 -0.8240884712411333 0.13146312753048078
0.1861430715357679 -0.8238668325789291 0.13144941067177493
0.18669334667333667 -0.8228480374613745 0.13127773898976564
0.18724362181090545 -0.8216066383639876 0.13090853765628174
0.18779389694847423 -0.8203768245402022 0.13043090510934155
0.188344172086043 -0.820270740411656 0.13023341899995372
0.1888944472236118 -0.8200254193462065 0.1298857777355838
0.18944472236118057 -0.8199376187051517 0.12940351115112794
0.1899949974987494 -0.8196893137122466 0.1290290222587687
0.19054527263631818 -0.8193891764592429 0.12857192788694044
0.19109554777388696 -0.8189426587912125 0.12821858547619153
0.19164582291145574 -0.8183776569145488 0.12797693418283976
0.19219609804902452 -0.8178618157808556 0.12779354611654178
0.1927463731865933 -0.8173248448271426 0.12768955023154224
0.19329664832416207 -0.8167358680285515 0.12756142277011212
0.19384692346173085 -0.8161145658796546 0.12725388042646824
0.19439719859929963 -0.8157037880711299 0.12661382343047276
0.1949474737368684 -0.8154969464271682 0.12614727652858176
0.19549774887443724 -0.8150419537584226 0.1253054743370091
0.19604802401200602 -0.8137578555677923 0.12473023706826665
0.1965982991495748 -0.8125440776739079 0.12401037246254973
0.19714857428714358 -0.8116656142914388 0.12404624655973455
0.19769884942471236 -0.8115484991863724 0.12360053833856685
0.19824912456228114 -0.8112830163419152 0.12325313552182952
0.19879939969984992 -0.8110561371079268 0.12299921594515613
0.1993496748374187 -0.8108257577806997 0.12274085095296566
0.19989994997498747 -0.8104792775887524 0.12243152679373041
0.2004502251125563 -0.8101494371893239 0.12214973898586123
0.20100050025012509 -0.8098181464223029 0.1218623104149034
0.20155077538769386 -0.8095347933362086 0.12167258882800125
0.20210105052526264 -0.8094300797687353 0.1213922924147253
0.20265132566283142 -0.8093569053556524 0.12111019647921702
0.2032016008004002 -0.8093630496065298 0.12089577498852708
0.20375187593796898 -0.8092422879776964 0.12041862106217509
0.20430215107553776 -0.8092639235191946 0.11988677321210926
0.20485242621310654 -0.8093899304680066 0.11967993736099403
0.20540270135067532 -0.8071464040265174 0.12093355020047479
0.20595297648824415 -0.8049766089956133 0.1221585644865879
0.20650325162581293 -0.8028304646028528 0.12285639940462191
0.2070535267633817 -0.8027022504594514 0.12267859923587207
0.20760380190095049 -0.8022889824130213 0.1225897027315849
0.20815407703851926 -0.8018240182637563 0.12246735978047676
0.20870435217608804 -0.8017028299442165 0.12232911406200075
0.20925462731365682 -0.8015202193273391 0.12214885756797608
0.2098049024512256 -0.8012028395403769 0.12199396554934554
0.21035517758879438 -0.8009070486767037 0.12192484608389169
0.21090545272636316 -0.8006119652734408 0.12189742878708809
0.211455727863932 -0.8005257833963865 0.12203813736356459
0.21200600300150077 -0.8004602849505615 0.12225125442978291
0.21255627813906955 -0.8004446716871283 0.12256303636584678
0.21310655327663833 -0.8004371933910798 0.12284725440032992
0.2136568284142071 -0.8005473724417658 0.12324320334962145
0.21420710355177588 -0.8008347379931738 0.12364926624632896
0.21475737868934466 -0.8009833319125598 0.12296762686122924
0.21530765382691344 -0.8004091589166551 0.12155885625052303
0.21585792896448222 -0.7996849526463503 0.11992943727431318
0.21640820410205105 -0.7988672105395239 0.11949930913444289
0.21695847923961983 -0.798220466376026 0.12007941336036186
0.2175087543771886 -0.7975708911252404 0.12060083275200821
0.2180590295147574 -0.7971122633603951 0.1210555337645424
0.21860930465232617 -0.7968454722910258 0.12137387173571107
0.21915957978989495 -0.796514838634389 0.12165188408634305
0.21970985492746373 -0.7962291876037624 0.12182175310660034
0.2202601300650325 -0.7960181912287413 0.12194132383876427
0.22081040520260128 -0.7958336001367001 0.12207501698038789
0.22136068034017006 -0.7958596738884531 0.1223013570879219
0.2219109554777389 -0.7958708960649887 0.12253321933046678
0.22246123061530768 -0.7959573868685244 0.12281525890255304
0.22301150575287645 -0.7958975652530065 0.12302361592557368
0.22356178089044523 -0.7958956423048431 0.12320640131400683
0.224112056028014 -0.7961472123573902 0.12351170400083965
0.2246623311655828 -0.795975387267042 0.12296058703042126
0.22521260630315157 -0.7959980997940035 0.12147543639440042
0.22576288144072035 -0.7956250505141186 0.12001437240110037
0.22631315657828913 -0.7953341602272255 0.11944685804875191
0.2268634317158579 -0.7950032296790475 0.11927823521081128
0.22741370685342674 -0.7946917566843357 0.11910516153840413
0.22796398199099552 -0.7945139752184436 0.11915281024182965
0.2285142571285643 -0.7943449366580572 0.11924827139283545
0.22906453226613308 -0.7941057063640514 0.11930500184915534
0.22961480740370185 -0.7939401386356431 0.11939946062592992
0.23016508254127063 -0.7937558294842826 0.11952053828584845
0.2307153576788394 -0.7936072374393831 0.11965093402704649
0.2312656328164082 -0.7936301709141212 0.11961757857853572
0.23181590795397697 -0.7936449134198903 0.1196049495073105
0.2323661830915458 -0.7938000756092889 0.11980194986160976
0.23291645822911458 -0.7940862320462633 0.12006982049467729
0.23346673336668336 -0.7944634076257101 0.12054956925831678
0.23401700850425214 -0.7946995736489332 0.12098013319895368
0.23456728364182092 -0.7931508638145595 0.12116301169381401
0.2351175587793897 -0.7913921340251431 0.1211969882557905
0.23566783391695847 -0.7897259225412654 0.12119981141263726
0.23621810905452725 -0.7893624064362874 0.12122668482421672
0.23676838419209603 -0.7891050578811181 0.12117712303955558
0.2373186593296648 -0.7889076024999028 0.12107818399522391
0.23786893446723364 -0.7889273871884676 0.12111839167192624
0.23841920960480242 -0.7889375620680276 0.12115323360335695
0.2389694847423712 -0.7888509942519892 0.121122492318686
0.23951975987993998 -0.7887935371356037 0.12118614556485766
0.24007003501750876 -0.7887243729020574 0.12124093142881816
0.24062031015507754 -0.7886299965315617 0.12112442919883408
0.24117058529264632 -0.7885987809731703 0.12082082894390866
0.2417208604302151 -0.7885582383859371 0.12050216763250149
0.24227113556778387 -0.7886744734935737 0.12053789857122636
0.24282141070535265 -0.7889040853944805 0.12070626544068433
0.2433716858429215 -0.7893889604242551 0.12082583147607828
0.24392196098049027 -0.7898332242001295 0.12086718122723251
0.24447223611805904 -0.7884938198442414 0.12065017415303232
0.24502251125562782 -0.7871994755038425 0.12050179415519685
0.2455727863931966 -0.7859710894276957 0.12049564029189189
0.24612306153076538 -0.7856921789388959 0.12053648223889595
0.24667333666833416 -0.785336591948724 0.12052895025071121
0.24722361180590294 -0.7850475701748869 0.12048259155788708
0.24777388694347172 -0.7850080083501751 0.12057811610357226
0.24832416208104055 -0.7849062136169722 0.12067318785608465
0.24887443721860933 -0.784738939393998 0.12070783210081566
0.2494247123561781 -0.7846588121473075 0.12077816421537188
0.2499749874937469 -0.7845490496541844 0.12086738427335011
0.2505252626313157 -0.7844305738238739 0.12076239487739031
0.25107553776888447 -0.7844021548391478 0.12049849083410595
0.25162581290645325 -0.7843563444921188 0.12028802677466911
0.25217608804402203 -0.7845060905826647 0.12030794736108044
0.2527263631815908 -0.7848282792048619 0.1203897958073619
0.2532766383191596 -0.7853401874598589 0.12056111032989648
0.25382691345672836 -0.7850478450678403 0.12056139321866882
0.25437718859429714 -0.7837184666156659 0.1209514802560667
0.2549274637318659 -0.7821875334755783 0.121241564465309
0.2554777388694347 -0.7812441202621103 0.12167661054549204
0.2560280140070035 -0.7809768212288095 0.12136188241608531
0.25657828914457226 -0.7806732202292539 0.12116083921412724
0.25712856428214104 -0.780509770605461 0.12102304847026625
0.2576788394197098 -0.780457252524445 0.12092405149811324
0.2582291145572786 -0.7803822264627619 0.12080664706154519
0.2587793896948474 -0.7802497976547291 0.12075671245248591
0.25932966483241626 -0.7801116454081908 0.12077743755572706
0.25987993996998504 -0.7799881574918724 0.1208159113695862
0.2604302151075538 -0.7798669028842239 0.12071722412577088
0.2609804902451226 -0.7797654518579415 0.12060543361130387
0.2615307653826914 -0.7797038657593212 0.12055367691762595
0.26208104052026016 -0.7798281873643617 0.12058311357901817
0.26263131565782893 -0.7801100879316871 0.1206323386351864
0.2631815907953977 -0.7806753596234434 0.12072590885801224
0.2637318659329665 -0.7806374457276521 0.11990990367569129
0.26428214107053527 -0.7801784493133146 0.1190397448214842
0.26483241620810405 -0.779481343923011 0.11801989663932129
0.2653826913456728 -0.7788305046560615 0.11789760634381256
0.2659329664832416 -0.7783357623825049 0.11773768161967864
0.2664832416208104 -0.7777979621341066 0.11762196626757353
0.26703351675837916 -0.7775073417492618 0.11753085104024785
0.26758379189594794 -0.7773155582388792 0.11739942352941152
0.2681340670335167 -0.7770716337882896 0.11724188146359635
0.2686843421710855 -0.7768679821298567 0.11714126377992591
0.2692346173086543 -0.7766675267854142 0.11706026044488893
0.26978489244622317 -0.7764905328522174 0.11700533404246828
0.27033516758379195 -0.776329813261878 0.11652970050026765
0.2708854427213607 -0.776192236298007 0.1160540264893806
0.2714357178589295 -0.776112199327121 0.11560911883500911
0.2719859929964983 -0.7761723336362173 0.11557541994387895
0.27253626813406706 -0.7762298237554776 0.11534932644952606
0.27308654327163584 -0.7762595184235452 0.11495029094818937
0.2736368184092046 -0.7741996055124182 0.11604350514363246
0.2741870935467734 -0.7717824607247298 0.1178356076252514
0.2747373686843422 -0.7694180303092584 0.1198096132693174
0.27528764382191095 -0.7687495492995694 0.1201863642944854
0.27583791895947973 -0.768374783911378 0.12013503282152689
0.2763881940970485 -0.7680043941655238 0.12004565334969923
0.2769384692346173 -0.7679477425443648 0.12000978117928245
0.27748874437218607 -0.7679042649438886 0.11997358566851636
0.27803901950975485 -0.7677961652842212 0.11989010136020066
0.2785892946473236 -0.7677596778863561 0.11989668183480291
0.2791395697848924 -0.7676966359856243 0.1199249880646201
0.2796898449224612 -0.7676533364628756 0.11996933807412734
0.2802401200600301 -0.7676433220204621 0.11982413923268644
0.28079039519759885 -0.7676419567748498 0.11970936109222202
0.28134067033516763 -0.7677168841455236 0.11967130815034048
0.2818909454727364 -0.7680573856410776 0.11973562309011822
0.2824412206103052 -0.7684830977829883 0.11967482142069771
0.28299149574787397 -0.7688222846385492 0.11945690959946346
0.28354177088544275 -0.7674801778907051 0.11883424893531981
0.2840920460230115 -0.765998240856556 0.11851457518787155
0.2846423211605803 -0.7645749618381814 0.11838010824411369
0.2851925962981491 -0.7642942370751278 0.11848245391050098
0.28574287143571786 -0.7640869608692158 0.11839468686552819
0.28629314657328664 -0.7639052939582722 0.1182781403513945
0.2868434217108554 -0.763954070457241 0.11828614476278737
0.2873936968484242 -0.7639932143867043 0.11826307588494728
0.287943971985993 -0.7639733537911407 0.11820021267490713
0.28849424712356175 -0.7639749013131146 0.11824940552375471
0.28904452226113053 -0.7639684849391738 0.11829158722337109
0.2895947973986993 -0.7640134277045677 0.11836991821462241
0.2901450725362681 -0.7641279242968164 0.11807926857674131
0.29069534767383687 -0.7642281643196406 0.11787927249462951
0.29124562281140576 -0.7644561977615791 0.117824412203142
0.29179589794897454 -0.7648358999554296 0.11817849288182869
0.2923461730865433 -0.7653951883568432 0.11808102784729925
0.2928964482241121 -0.7659329293889571 0.11725687180677334
0.2934467233616809 -0.7656338317999066 0.11514713040667449
0.29399699849924965 -0.7654351984364375 0.11345538324741264
0.29454727363681843 -0.7651970165928486 0.1124153634543024
0.2950975487743872 -0.7649867594049794 0.1124251409069107
0.295647823911956 -0.7646834991825193 0.11243572927737942
0.29619809904952477 -0.7644108891425068 0.1124281169982401
0.29674837418709354 -0.7644091421412154 0.11252290333430776
0.2972986493246623 -0.764355309262497 0.11262091400673205
0.2978489244622311 -0.7642446012332412 0.11266168722245082
0.2983991995997999 -0.7642273260203171 0.11276066392800728
0.29894947473736866 -0.7641807894087421 0.11288058015546551
0.29949974987493744 -0.7641859333004523 0.1130093373693319
0.3000500250125062 -0.7642273192433048 0.11302603407641541
0.300600300150075 -0.76426001786421 0.11311394003361369
0.3011505752876438 -0.7643902816084889 0.11327296204779821
0.30170085042521266 -0.7646937874239628 0.11375452610416538
0.30225112556278144 -0.7650602611896178 0.11384415756015043
0.3028014007003502 -0.7648007288487418 0.11350503178712866
0.303351675837919 -0.7635084260383261 0.11308127846139367
0.3039019509754878 -0.7622057140259885 0.11289176547348283
0.30445222611305656 -0.7614515253864216 0.11291210229327257
0.30500250125062534 -0.7610010552054081 0.11300009392409732
0.3055527763881941 -0.7606579987973238 0.11300348111767533
0.3061030515257629 -0.7605062429254713 0.11303242525801727
0.30665332666333167 -0.7605217438004412 0.11307682579947974
0.30720360180090045 -0.7605118448780012 0.11310023871226427
0.30775387693846923 -0.760521576002244 0.11313019237563215
0.308304152076038 -0.7605379040976716 0.11321875474506343
0.3088544272136068 -0.7605678306561126 0.1133219316874155
0.30940470235117556 -0.7606479838483848 0.11337145660634748
0.30995497748874434 -0.7607303101003882 0.11335840796695189
0.3105052526263131 -0.7608254524406922 0.11342341885182389
0.3110555277638819 -0.7610703276296329 0.11367918267642829
0.3116058029014507 -0.7614263237813431 0.11414252907099802
0.31215607803901957 -0.7619289196539176 0.11409323247037897
0.31270635317658835 -0.7611323420455863 0.11414993731792727
0.3132566283141571 -0.759452025047323 0.11405986061966912
0.3138069034517259 -0.7576874262537027 0.11460457677791742
0.3143571785892947 -0.7567420468343174 0.11491762854864634
0.31490745372686346 -0.7563934718059544 0.11500388486300346
0.31545772886443224 -0.7560649092026812 0.11506059937786585
0.316008004002001 -0.7559803002292226 0.11514302632813692
0.3165582791395698 -0.7560247106029542 0.11521627664856636
0.3171085542771386 -0.7560448188084934 0.11525085423857089
0.31765882941470736 -0.7561095061243542 0.11530695525918888
0.31820910455227613 -0.7562093713503075 0.1153731328695154
0.3187593796898449 -0.7563212444749418 0.11545966077554001
0.3193096548274137 -0.756472916466966 0.11541658255680558
0.31985992996498247 -0.7565963363733422 0.11526456359289061
0.32041020510255125 -0.7567542342268134 0.11516591130865828
0.32096048024012 -0.7571099176451049 0.11534315621771192
0.3215107553776888 -0.7576180169244222 0.11564598274860376
0.3220610305152576 -0.7579637706988666 0.1154522626340193
0.3226113056528265 -0.7570372466556743 0.11489590186728793
0.32316158079039525 -0.7553005506883266 0.11450963744881305
0.32371185592796403 -0.7537236976053353 0.11463778697098291
0.3242621310655328 -0.7529608733228021 0.1148696662512356
0.3248124062031016 -0.7528398661400535 0.11502089659550392
0.32536268134067037 -0.7527339934530203 0.1151423374581417
0.32591295647823915 -0.7529093241795223 0.11527305174417861
0.3264632316158079 -0.7531273678285172 0.11538493054567325
0.3270135067533767 -0.7532985682695226 0.11546061536080482
0.3275637818909455 -0.7535282421872819 0.11557662942779734
0.32811405702851426 -0.7537457798488227 0.11570688028435873
0.32866433216608304 -0.7539788001432192 0.11585508927795451
0.3292146073036518 -0.7543029128387547 0.11607433861443249
0.3297648824412206 -0.7546396266057516 0.11635000190673354
0.3303151575787894 -0.7550496705745775 0.1167273381790049
0.33086543271635815 -0.755466872150947 0.11711150761066356
0.33141570785392693 -0.7559119422131645 0.11730291367033197
0.3319659829914957 -0.7563658793237095 0.11717003218183267
0.3325162581290645 -0.7556103452192373 0.11675498197765093
0.33306653326663327 -0.754707039510792 0.11648771161808776
0.33361680840420216 -0.7537333550886324 0.11645768870092202
0.33416708354177094 -0.7535490103468986 0.11650173274195756
0.3347173586793397 -0.7534715037350631 0.11660246990241549
0.3352676338169085 -0.7534137272111101 0.11666620251942106
0.3358179089544773 -0.7536331408107806 0.11682240094759924
0.33636818409204605 -0.7538472152166584 0.11696500784530198
0.33691845922961483 -0.7540170966017398 0.11707183515717597
0.3374687343671836 -0.754247458895638 0.11725536609535112
0.3380190095047524 -0.7544519726015585 0.11745047637536339
0.33856928464232117 -0.7546806122195164 0.11766039718930384
0.33911955977988995 -0.7548927419102635 0.11775274215073712
0.3396698349174587 -0.7550574120027536 0.11781736052711453
0.3402201100550275 -0.7552925493987587 0.11795920411352749
0.3407703851925963 -0.755669812504887 0.118335829289472
0.34132066033016506 -0.756253728007776 0.11885710624514431
0.34187093546773384 -0.7568516619739548 0.11931865454196713
0.3424212106053026 -0.7557855943848882 0.11877285558232556
0.3429714857428714 -0.7545410515023185 0.11816863313716719
0.3435217608804402 -0.7531828474902393 0.11754409752183363
0.34407203601800906 -0.7529470719304592 0.1177353493848911
0.34462231115557784 -0.7527597300520413 0.11789046016037444
0.3451725862931466 -0.7526194706074653 0.11802576120141511
0.3457228614307154 -0.7527565073241288 0.11822099260763054
0.3462731365682842 -0.7528695691692907 0.11838917160686313
0.34682341170585296 -0.7529300773746738 0.11851964241147847
0.34737368684342174 -0.7530369643426623 0.11873103424664253
0.3479239619809905 -0.753126336083772 0.11893665567662806
0.3484742371185593 -0.753252116302227 0.11916091797894356
0.34902451225612807 -0.7534923483965804 0.11950321012666003
0.34957478739369685 -0.7537292561883372 0.11988322007952891
0.35012506253126563 -0.7540822323418158 0.12040850063389631
0.3506753376688344 -0.754458276933759 0.12098656061871331
0.3512256128064032 -0.754938670194819 0.12145523201186276
0.35177588794397197 -0.7554205479117484 0.12193062299334641
0.35232616308154074 -0.7542062775171793 0.12201727620700009
0.3528764382191095 -0.7531010438313575 0.12214943749126758
0.3534267133566783 -0.7518170751851843 0.12208105997908639
0.3539769884942471 -0.7517967971990888 0.1220883915800714
0.35452726363181597 -0.7515597140680953 0.12212012721478994
0.35507753876938475 -0.7513821858131352 0.12214706449078257
0.3556278139069535 -0.7515208538551578 0.12224420954620001
0.3561780890445223 -0.7515973827648506 0.12232427704228578
0.3567283641820911 -0.7516313844130738 0.12237428901608688
0.35727863931965986 -0.751738909634754 0.1224894809694331
0.35782891445722864 -0.7518240792527102 0.12260735054337321
0.3583791895947974 -0.7519664110649656 0.12273473264947049
0.3589294647323662 -0.7521532850593734 0.12278652822698684
0.359479739869935 -0.7523108729596814 0.12284641337653535
0.36003001500750376 -0.7525970355139276 0.12299672342140534
0.36058029014507254 -0.7529420506486343 0.12330187591711922
0.3611305652826413 -0.7535037334289222 0.12360463236389461
0.3616808404202101 -0.7538555356363249 0.12372931603562985
0.36223111555777887 -0.7525672481187816 0.12377453608063006
0.36278139069534765 -0.7514790166954701 0.12377383032047268
0.36333166583291643 -0.7505556487234053 0.12377220799994756
0.3638819409704852 -0.7504527434486761 0.12375997224840658
0.364432216108054 -0.7501772208957613 0.12373369191560309
0.36498249124562276 -0.7500043837720479 0.12370366541966595
0.36553276638319165 -0.7500613219227583 0.12369559208445123
0.36608304152076043 -0.7500803493761238 0.12368476738156943
0.3666333166583292 -0.7500780371884499 0.12364882323982446
0.367183591795898 -0.7500804664004903 0.12365240852272574
0.36773386693346677 -0.7500971337630935 0.1236606429694759
0.36828414207103555 -0.7501776361304272 0.1236844475374388
0.3688344172086043 -0.7502635472051284 0.12368216622795465
0.3693846923461731 -0.7503421244943056 0.123705616262115
0.3699349674837419 -0.7505097776281943 0.12383325683894612
0.37048524262131066 -0.7508312445543925 0.124031172731749
0.37103551775887944 -0.7513305313224773 0.12427285615911024
0.3715857928964482 -0.7513100245568901 0.12457067700947481
0.372136068034017 -0.7505487067345876 0.12467892135844472
0.3726863431715858 -0.7496054364072179 0.12475258428916648
0.37323661830915456 -0.7489318153697139 0.12467029680473973
0.37378689344672333 -0.7486942237753272 0.12457929916724503
0.3743371685842921 -0.7484593828399493 0.1244535382168412
0.3748874437218609 -0.7484156824308125 0.12433322860049932
0.37543771885942967 -0.7484674879311844 0.1242230489424091
0.37598799399699856 -0.7485007858002226 0.12409351746950846
0.37653826913456734 -0.7485550596950994 0.12396668991960534
0.3770885442721361 -0.7486225544860458 0.12386949071590228
0.3776388194097049 -0.7486985253040841 0.1237815475342745
0.3781890945472737 -0.7488546902851517 0.12368797791402034
0.37873936968484245 -0.7489920265799376 0.12356368194114395
0.37928964482241123 -0.7491485586761512 0.12348258982856901
0.37983991995998 -0.7494185126934694 0.12346241280394989
0.3803901950975488 -0.7498129158681371 0.12358726198285853
0.38094047023511757 -0.7504208643710193 0.12363637810241378
0.38149074537268635 -0.7501620181675376 0.12347027878636715
0.3820410205102551 -0.7492651671807361 0.12328235613081866
0.3825912956478239 -0.7482604942965709 0.12313353569198393
0.3831415707853927 -0.7476606882600596 0.12310219024826514
0.38369184592296146 -0.7474995064859242 0.12296901505796955
0.38424212106053024 -0.7472958772798822 0.12283403452111243
0.384792396198099 -0.7472791277901731 0.1227369650755918
0.3853426713356678 -0.7472813807595875 0.12266957466142253
0.3858929464732366 -0.7472853608597544 0.1225702506755811
0.38644322161080547 -0.7472846283987049 0.1225136819195966
0.38699349674837424 -0.7472839078415898 0.12248446870972315
0.387543771885943 -0.7472962438254854 0.12246937481257493
0.3880940470235118 -0.7473704972660931 0.1224654783069994
0.3886443221610806 -0.7474221968592327 0.12247347900537402
0.38919459729864936 -0.7475016618447421 0.1225285840535296
0.38974487243621814 -0.7476600556455577 0.12260760593945112
0.3902951475737869 -0.7478652631297787 0.1228074927057728
0.3908454227113557 -0.748282512038103 0.12276843393150202
0.3913956978489245 -0.7481752763438424 0.12195798477162975
0.39194597298649325 -0.7479284663452629 0.12110621149291195
0.39249624812406203 -0.7474693384532046 0.1205137205901934
0.3930465232616308 -0.7469806973442313 0.12064581887424541
0.3935967983991996 -0.7466343764632682 0.12065694661747181
0.39414707353676837 -0.7463029436575559 0.120639329097615
0.39469734867433715 -0.7462719108659087 0.12064487368725417
0.3952476238119059 -0.7462461923935141 0.12065224879321784
0.3957978989494747 -0.7461899841698292 0.12062972395277298
0.3963481740870435 -0.7462141611909555 0.12063591453913271
0.39689844922461226 -0.7462159886820755 0.12065999728214162
0.39744872436218115 -0.7462435329452376 0.12069215795840904
0.39799899949974993 -0.7463435012493037 0.12072190042097192
0.3985492746373187 -0.7464758698263894 0.1207687266183028
0.3990995497748875 -0.7466640608638409 0.12084989671807726
0.39964982491245626 -0.7468641043885119 0.12089239645647298
0.40020010005002504 -0.7470627998160072 0.12096515492523335
0.4007503751875938 -0.7473553529795649 0.1206811320093981
0.4013006503251626 -0.7463071137100812 0.11993450544489483
0.4018509254627314 -0.7451868046820662 0.11925028512254447
0.40240120060030016 -0.7439312779923903 0.11899782830216202
0.40295147573786894 -0.7436093295283762 0.11905321539134166
0.4035017508754377 -0.7433233449588703 0.11901970098999543
0.4040520260130065 -0.7430399302017001 0.11896418143137273
0.40460230115057527 -0.7430522806095007 0.11897053710656774
0.40515257628814416 -0.7430386242426912 0.11896441537809162
0.40570285142571294 -0.7429851325971816 0.1189307272149575
0.4062531265632817 -0.7430137739883471 0.11897009999171308
0.4068034017008505 -0.7430111855337215 0.11901899814000212
0.4073536768384193 -0.7430309517514344 0.1190729548584319
0.40790395197598805 -0.7431295512437527 0.11914717332342058
0.40845422711355683 -0.7432459819004213 0.11923471130037139
0.4090045022511256 -0.7434091243323434 0.11935341593694881
0.4095547773886944 -0.7435882129742641 0.11939754359014555
0.41010505252626317 -0.7437985162100508 0.11949873393531515
0.41065532766383195 -0.7441511714960976 0.11920005314765326
0.4112056028014007 -0.7434206292355021 0.1183713253864851
0.4117558779389695 -0.7428111021345682 0.11764952970154834
0.4123061530765383 -0.7420598628206582 0.11740259054042469
0.41285642821410706 -0.7417523830290861 0.11766329407007158
0.41340670335167584 -0.7414157822204775 0.11776186689735661
0.4139569784892446 -0.7411316394166374 0.11784499534458145
0.4145072536268134 -0.7411789841367025 0.11802719838193235
0.4150575287643822 -0.7411727727243589 0.11818777037709209
0.41560780390195096 -0.7411422114030268 0.11832420525104592
0.41615807903951985 -0.741203696811331 0.1185191649804915
0.4167083541770886 -0.7412392772809753 0.118712372856511
0.4172586293146574 -0.7413082978301931 0.11891608953464017
0.4178089044522262 -0.7414770043820503 0.11910785046107757
0.41835917958979496 -0.7416201035486472 0.11932603702323608
0.41890945472736374 -0.7418213225347019 0.11957850101660837
0.4194597298649325 -0.7420604537439581 0.11970200728018378
0.4200100050025013 -0.742381922762719 0.11987803922648137
0.4205602801400701 -0.7427235021288605 0.11951295881915815
0.42111055527763885 -0.7416033746803029 0.11893765039554045
0.42166083041520763 -0.7406552200405461 0.11834137043166125
0.4222111055527764 -0.7395186474087618 0.11830670414534199
0.4227613806903452 -0.7393484132299724 0.11843345533128191
0.42331165582791397 -0.738978926417701 0.11853016746634712
0.42386193096548275 -0.7386559252395358 0.11860675917485443
0.4244122061030515 -0.7386813423725602 0.11875473066719491
0.4249624812406203 -0.7386288586610986 0.11888568287241409
0.4255127563781891 -0.7385357469397651 0.1189896262720741
0.42606303151575786 -0.7385649673657353 0.11914762496271251
0.42661330665332675 -0.7385539595190275 0.11931280727354698
0.42716358179089553 -0.7385758215905661 0.11948050363196434
0.4277138569284643 -0.7386886619197367 0.11965087226729952
0.4282641320660331 -0.7388477351189616 0.11982180936745455
0.42881440720360187 -0.7390457970838444 0.12002154960655843
0.42936468234117064 -0.7392484108258515 0.12008201583520829
0.4299149574787394 -0.739539594905383 0.12017019873880096
0.4304652326163082 -0.7397586620950203 0.11940099628439611
0.431015507753877 -0.7382057622674908 0.1192769635338186
0.43156578289144576 -0.736971168615989 0.11902902806509144
0.43211605802901454 -0.7356523179504421 0.11959635812437777
0.4326663331665833 -0.7357558463998274 0.11960149270265792
0.4332166083041521 -0.7354328721634451 0.11972967195603823
0.4337668834417209 -0.7352339766078954 0.11987185224005677
0.43431715857928965 -0.7352593099443359 0.120020045051139
0.43486743371685843 -0.7352383345214982 0.12016699358032205
0.4354177088544272 -0.7352300129700519 0.12029931504056729
0.435967983991996 -0.7352632895919576 0.12044781567130426
0.43651825912956477 -0.7352905014932895 0.12061112338816937
0.43706853426713366 -0.7354031908119689 0.12078129076706613
0.43761880940470244 -0.7355486915219581 0.12093611927075924
0.4381690845422712 -0.7356190574437725 0.12113018050600448
0.43871935967984 -0.7357948909953507 0.12136782051076445
0.43926963481740877 -0.7359485414013021 0.12154833794642589
0.43981990995497755 -0.7363392447737734 0.12175330669146321
0.44037018509254633 -0.73553166086881 0.12089695729212221
0.4409204602301151 -0.7342960563870519 0.12029686384768064
0.4414707353676839 -0.7328255154386247 0.11963821467933829
0.44202101050525267 -0.7321187990485317 0.11989461197808762
0.44257128564282144 -0.7316873478726194 0.11994520232437571
0.4431215607803902 -0.731293831232809 0.11997252564266513
0.443671835917959 -0.7311259210384585 0.12003270210304494
0.4442221110555278 -0.7310340909282855 0.12010771339371253
0.44477238619309656 -0.7309486531261162 0.12018421943449664
0.44532266133066534 -0.730857858082448 0.12025254516284417
0.4458729364682341 -0.7308037839972257 0.12034814999107077
0.4464232116058029 -0.7307412688256248 0.12045784718288179
0.4469734867433717 -0.7307650551936081 0.12058239970385341
0.44752376188094045 -0.7307992899183228 0.12070175051082783
0.44807403701850934 -0.7306845274927974 0.12097105182480447
0.4486243121560781 -0.7307052961950261 0.1211972283729965
0.4491745872936469 -0.7307609419666238 0.1214948898278225
0.4497248624312157 -0.7312043415560984 0.1218284834801264
0.45027513756878446 -0.7309014671170958 0.12150435782901883
0.45082541270635323 -0.7299691425994465 0.12141042364268288
0.451375687843922 -0.7288906854114684 0.12109226320088189
0.4519259629814908 -0.7280968724636641 0.12148298925595022
0.45247623811905957 -0.7277243490549867 0.12155782518221778
0.45302651325662835 -0.7272830697279993 0.12165175224665871
0.45357678839419713 -0.7271378234048306 0.12174076825691711
0.4541270635317659 -0.7270066383014857 0.1218395411066212
0.4546773386693347 -0.7268666567484322 0.12191621619122175
0.45522761380690346 -0.7267831480557855 0.12198983453509371
0.45577788894447224 -0.7267093434313742 0.12206706107317632
0.456328164082041 -0.7266407510863822 0.1221545962628076
0.4568784392196098 -0.7266692634611698 0.12222381960312931
0.4574287143571786 -0.7266813950596851 0.12230466301825836
0.45797898949474736 -0.726698401030286 0.12242952088829243
0.45852926463231625 -0.7267890994321137 0.12251758443087965
0.459079539769885 -0.7269416036071517 0.12270527801096429
0.4596298149074538 -0.7274589206387667 0.1227574165294179
0.4601800900450226 -0.7269908330641658 0.12261500557221537
0.46073036518259136 -0.7264512276071887 0.1222796237578512
0.46128064032016014 -0.7255470733589201 0.12211346552783561
0.4618309154577289 -0.7251341232148222 0.12210551382452194
0.4623811905952977 -0.7247316482466035 0.1221656975589266
0.4629314657328665 -0.724354081541102 0.12219946724483709
0.46348174087043525 -0.7242743505506665 0.12227749639148598
0.46403201600800403 -0.7242103372485519 0.12235196533877232
0.4645822911455728 -0.7241306643906713 0.12240056290823845
0.4651325662831416 -0.7241138789045527 0.12248172041890118
0.46568284142071037 -0.7240981775108746 0.12256467910683015
0.46623311655827915 -0.7240963024744274 0.12265538039908801
0.4667833916958479 -0.724173900692178 0.12274236494119772
0.4673336668334167 -0.7243004155615959 0.12277247015903525
0.4678839419709855 -0.7244940590017209 0.12279445841986486
0.46843421710855426 -0.724736096423419 0.12281798349247273
0.46898449224612315 -0.7249584204860016 0.12312738181438491
0.46953476738369193 -0.7252391884454241 0.12318720863542011
0.4700850425212607 -0.7252471101248693 0.12269479982591924
0.4706353176588295 -0.7251154873115127 0.12206541772589431
0.47118559279639827 -0.7248289944184153 0.12183546821889732
0.47173586793396705 -0.7243220976057465 0.12206397394623267
0.4722861430715358 -0.723927596838646 0.12221120277084696
0.4728364182091046 -0.7235364106152715 0.12232182612693829
0.4733866933466734 -0.7234982470883192 0.12246949361985422
0.47393696848424216 -0.7234178384791279 0.12260453761426361
0.47448724362181094 -0.7233013654245224 0.12270704130247019
0.4750375187593797 -0.7233160406252026 0.12284602731482072
0.4755877938969485 -0.723299630650271 0.12298283188803528
0.4761380690345173 -0.7233008148596062 0.1231260991403547
0.47668834417208605 -0.7233933245137019 0.12326653359709869
0.47723861930965483 -0.7234634782259385 0.12342989001754119
0.4777888944472236 -0.723583474517243 0.12364088993085545
0.4783391695847924 -0.7237013429925677 0.12385499730954803
0.47888944472236117 -0.7239140367456729 0.1242427192404654
0.47943971985993006 -0.7242464549619292 0.12429261633384854
0.47998999499749884 -0.722851534549036 0.1239292627982624
0.4805402701350676 -0.7216241098492711 0.12351039808829781
0.4810905452726364 -0.720221922458547 0.12348257433328323
0.4816408204102052 -0.7201248810834309 0.12375332645255323
0.48219109554777395 -0.7198311837437201 0.1238969974477418
0.48274137068534273 -0.7195507152687551 0.12399513535666666
0.4832916458229115 -0.7196026046023838 0.1241466269964472
0.4838419209604803 -0.7195809376354952 0.12427782933605196
0.48439219609804907 -0.7195101202572558 0.12437546805489216
0.48494247123561784 -0.7195371356003142 0.12451620104799314
0.4854927463731866 -0.7195332644221689 0.12464808068685067
0.4860430215107554 -0.7195476928728177 0.12478108328813603
0.4865932966483242 -0.7196288003095562 0.12491047941343442
0.48714357178589296 -0.719688043133759 0.12505087054929317
0.48769384692346174 -0.7197969061605174 0.1252211301913712
0.4882441220610305 -0.7199344574630161 0.12539631881626798
0.4887943971985993 -0.7201428954136359 0.12572385524831053
0.4893446723361681 -0.7204905447149416 0.12569100865291344
0.48989494747373685 -0.719733805898671 0.1253203421229837
0.49044522261130574 -0.7191386728920077 0.12489944309741734
0.4909954977488745 -0.7183115249797436 0.12484473691739986
0.4915457728864433 -0.7181675068880782 0.12492065596136434
0.4920960480240121 -0.7178843071314723 0.1249510459030441
0.49264632316158086 -0.7176346272426483 0.12496509411910049
0.49319659829914964 -0.7176347294283503 0.1250452981890254
0.4937468734367184 -0.7175782212300131 0.1251005211648125
0.4942971485742872 -0.7174675578040537 0.1251293535003721
0.49484742371185597 -0.7174391977089326 0.1251903895493684
0.49539769884942475 -0.7173829736255644 0.1252522797830445
0.49594797398699353 -0.7173521542225991 0.12531537067063964
0.4964982491245623 -0.7173903863776683 0.12537552266325847
0.4970485242621311 -0.717398542773331 0.12545148796438108
0.49759879939969986 -0.7174727895223271 0.12555344753920647
0.49814907453726864 -0.7175929517020402 0.12565707249599278
0.4986993496748374 -0.717796091703 0.12579372516079676
0.4992496248124062 -0.7181874446618688 0.12562878262234659
0.499799899949975 -0.7169902302988659 0.12531311386059338
0.5003501750875438 -0.7162038049457968 0.12497785797150324
0.5009004502251126 -0.7151659084626146 0.12490529279612474
0.5014507253626814 -0.7150801433652207 0.12498087110884268
0.5020010005002502 -0.7146795231472756 0.1250107835045755
0.502551275637819 -0.7143827016295731 0.12504560820606267
0.5031015507753878 -0.714335895579409 0.12506384335983564
0.5036518259129565 -0.7142288474102957 0.1250857322185841
0.5042021010505253 -0.7141514557722674 0.12509792239839204
0.5047523761880941 -0.7140634148657976 0.1251272807998732
0.5053026513256629 -0.7139935610567159 0.1251613848718043
0.5058529264632317 -0.7139926172467583 0.12520570845774598
0.5064032016008004 -0.7140064893901088 0.1252489056951412
0.5069534767383692 -0.714033493347499 0.12527641966416886
0.507503751875938 -0.7141060075894916 0.12531874041235352
0.5080540270135068 -0.7142379953222298 0.12526387064344868
0.5086043021510755 -0.7145539529226822 0.12523465039772416
0.5091545772886443 -0.7142041990498404 0.12487890260448781
0.5097048524262131 -0.7134730387083665 0.12477891515735257
0.5102551275637819 -0.712492532348133 0.12469771155416624
0.5108054027013507 -0.7117693251135709 0.12490160277266918
0.5113556778389196 -0.7113060310863563 0.12492778529612686
0.5119059529764883 -0.7108157310109849 0.12495920080783805
0.5124562281140571 -0.7105956804085439 0.1249747187726351
0.5130065032516259 -0.7104243627124136 0.1250085802254078
0.5135567783891947 -0.710263902985053 0.12503007639104693
0.5141070535267634 -0.7101323280502871 0.12504382219089227
0.5146573286643322 -0.7100164620984463 0.12507893644173446
0.515207603801901 -0.7098993333039026 0.12511742252752392
0.5157578789394698 -0.7098683448551265 0.12515948103100744
0.5163081540770386 -0.7098527520653783 0.12518951777753648
0.5168584292146073 -0.7098170106774332 0.12524683933372277
0.5174087043521761 -0.7098689262731391 0.12531625734169607
0.5179589794897449 -0.7099223743419413 0.12546559052565073
0.5185092546273137 -0.7101579187768702 0.125519723793826
0.5190595297648825 -0.7096282147325325 0.12532186171951815
0.5196098049024512 -0.7089771710119446 0.12499690308510095
0.52016008004002 -0.7081054312870817 0.12477859428005576
0.5207103551775888 -0.7075425480586004 0.12470858976061303
0.5212606303151576 -0.7070719210987494 0.12464162548178073
0.5218109054527263 -0.7066119391152461 0.12455455277467813
0.5223611805902952 -0.7063922201850591 0.12447852973981817
0.522911455727864 -0.7061811247519877 0.1244100786396392
0.5234617308654328 -0.7059645972557287 0.12432873666724754
0.5240120060030016 -0.7057791349114433 0.12425237409279462
0.5245622811405704 -0.7056003630307702 0.12418605604726578
0.5251125562781391 -0.7054279658496191 0.12413082017114262
0.5256628314157079 -0.7053413393560672 0.12407009206990952
0.5262131065532767 -0.7052488868524043 0.12401074055800132
0.5267633816908455 -0.7050660831132424 0.12413549234541336
0.5273136568284142 -0.7049398293556794 0.12422087670695055
0.527863931965983 -0.7047895066802994 0.124356815566985
0.5284142071035518 -0.7049626423653325 0.12420565696823889
0.5289644822411206 -0.7043263110831629 0.12389074821322374
0.5295147573786894 -0.703710569329922 0.12355998652157835
0.5300650325162581 -0.7028795393163569 0.12337026605573344
0.5306153076538269 -0.702341606877871 0.12332655535523052
0.5311655827913957 -0.7018462722079335 0.12326858226130215
0.5317158579289645 -0.7013724561525608 0.1231809649488819
0.5322661330665333 -0.7011839749323013 0.12312856972198881
0.5328164082041021 -0.7009735630293003 0.1230657957384039
0.5333666833416709 -0.7007516346527355 0.12297990738852135
0.5339169584792397 -0.7006071036160328 0.12291472144760926
0.5344672336168085 -0.7004552809912297 0.12284547043479184
0.5350175087543773 -0.7003161535864837 0.12278974507822063
0.535567783891946 -0.7002605542630508 0.12272626583167388
0.5361180590295148 -0.7001937482482244 0.12266503246026628
0.5366683341670836 -0.7001745020679347 0.12264674050038057
0.5372186093046524 -0.7001662676844468 0.12258942485441836
0.5377688844422212 -0.7002125435399363 0.12256002754446085
0.5383191595797899 -0.700806461412431 0.12256673492837032
0.5388694347173587 -0.7005283497053846 0.12246956638548864
0.5394197098549275 -0.7002742259301995 0.12238148116562728
0.5399699849924963 -0.6993929932898496 0.12224918279149981
0.540520260130065 -0.6989377334495187 0.12221903327890146
0.5410705352676338 -0.6984869762052635 0.12212311477681531
0.5416208104052026 -0.6980403343738004 0.12198247014736735
0.5421710855427714 -0.697899909896637 0.12190773381967021
0.5427213606803402 -0.6976836112735626 0.12181205217164957
0.543271635817909 -0.6974261491825772 0.12167901350431688
0.5438219109554778 -0.6972526902571092 0.12160169189019965
0.5443721860930466 -0.697047941247767 0.12151156536129931
0.5449224612306154 -0.6968585904387798 0.12142902958186311
0.5454727363681842 -0.6967336377672592 0.12134823158065126
0.5460230115057529 -0.696590779950559 0.12126916816285722
0.5465732866433217 -0.6965985171235627 0.12108860344767104
0.5471235617808905 -0.6965682359256195 0.1208964195998033
0.5476738369184593 -0.6965498632953568 0.12071350747467557
0.5482241120560281 -0.6964757130895572 0.12051226524332807
0.5487743871935968 -0.6952495873573162 0.12004603159310857
0.5493246623311656 -0.6942781134708734 0.11967591348499856
0.5498749374687344 -0.6930896922060695 0.11944565543839174
0.5504252126063032 -0.6926823786413498 0.1193240211758673
0.550975487743872 -0.6920917118143142 0.11916298900127216
0.5515257628814407 -0.6915531202692973 0.1189691532908572
0.5520760380190095 -0.6913235223180609 0.11880581167067632
0.5526263131565783 -0.6910086663562232 0.11863123006301744
0.5531765882941471 -0.6906779545388037 0.11843146996615654
0.5537268634317158 -0.6904343180409119 0.11827190729777447
0.5542771385692847 -0.6901639397600258 0.11810215998742146
0.5548274137068535 -0.6899342917338521 0.11794404727320205
0.5553776888444223 -0.6897613508471679 0.1178007207950844
0.5559279639819911 -0.689566377423516 0.11765758763946318
0.5564782391195598 -0.6894015731924069 0.11759307842098933
0.5570285142571286 -0.6892496452795195 0.11751877344837658
0.5575787893946974 -0.6891596304485302 0.1174236381084973
0.5581290645322662 -0.6894450016143171 0.11724846196742528
0.558679339669835 -0.6884240795996467 0.1171699555662403
0.5592296148074037 -0.687776360564127 0.1171229310770166
0.5597798899449725 -0.6869689116656563 0.11711352199294066
0.5603301650825413 -0.6863057070380439 0.1170833999142271
0.5608804402201101 -0.6856969575490076 0.11704171579248046
0.5614307153576789 -0.6853005207384748 0.11698786056644801
0.5619809904952476 -0.6849697035200757 0.11691842434108818
0.5625312656328164 -0.6846538851785677 0.11684984274341496
0.5630815407703852 -0.6843682934546236 0.11675850881409953
0.563631815907954 -0.6841104155589061 0.11667221460820115
0.5641820910455227 -0.6838546851291366 0.11658824666758254
0.5647323661830916 -0.6836748474927892 0.11650955005377654
0.5652826413206604 -0.6835137910775398 0.11641658822377977
0.5658329164582292 -0.6833437620158543 0.11633366634851806
0.566383191595798 -0.6832040190974127 0.11634585548639566
0.5669334667333668 -0.6830895354222155 0.11631455191819413
0.5674837418709355 -0.6831325726146854 0.1163218271849824
0.5680340170085043 -0.6825971351642212 0.11602558954900813
0.5685842921460731 -0.6815661111117237 0.11586380077387395
0.5691345672836419 -0.6804519639287436 0.11564577267626275
0.5696848424212106 -0.6796544913429773 0.11570149942737935
0.5702351175587794 -0.679091989478854 0.11568022789651843
0.5707853926963482 -0.6785116087177748 0.11566577265204996
0.571335667833917 -0.6781802895396839 0.11561122193830556
0.5718859429714858 -0.6778662177746593 0.11557244878146121
0.5724362181090545 -0.677561526246294 0.11552305507536346
0.5729864932466233 -0.6772900769916808 0.11543349408412872
0.5735367683841921 -0.6770373964973452 0.11536020347146618
0.5740870435217609 -0.676784725120941 0.11528904512167806
0.5746373186593297 -0.6766282523308356 0.11521252375614122
0.5751875937968985 -0.6764651596254266 0.11513439618987453
0.5757378689344673 -0.6762707307099437 0.11509947077135779
0.5762881440720361 -0.6761586007543893 0.11510913699349073
0.5768384192096049 -0.6760440194223604 0.11506162611169855
0.5773886943471737 -0.6761113864434961 0.11495969344911823
0.5779389694847424 -0.6754990073021393 0.11450152714166514
0.5784892446223112 -0.6747645171587104 0.11417401944359808
0.57903951975988 -0.6738441157536033 0.11392940600376433
0.5795897948974488 -0.6730365032178246 0.11394380006576695
0.5801400700350176 -0.6723833959242232 0.1138933472342145
0.5806903451725863 -0.6717511638621326 0.11381533406090108
0.5812406203101551 -0.671434122364714 0.11377181649412418
0.5817908954477239 -0.6710817307577809 0.11371957485141743
0.5823411705852927 -0.6707171036451403 0.11363663390530247
0.5828914457228614 -0.6704297414863487 0.11358155689085174
0.5834417208604302 -0.6701292142522068 0.11352138079470346
0.583991995997999 -0.6698372917260688 0.11347035036842822
0.5845422711355678 -0.6696350645334886 0.11340441268384509
0.5850925462731366 -0.6694119791432303 0.11334483998968362
0.5856428214107053 -0.6691796760211723 0.11337629816821139
0.5861930965482742 -0.6689717123398556 0.11338268420856393
0.586743371685843 -0.6687398770823308 0.11339142026426481
0.5872936468234118 -0.6687257513670978 0.11325684584378823
0.5878439219609806 -0.6676023627504436 0.11239078485334617
0.5883941970985493 -0.6666110522183148 0.11178237903680174
0.5889444722361181 -0.6653208373969745 0.11133802700458335
0.5894947473736869 -0.6647392771420209 0.11153090425068914
0.5900450225112557 -0.6640714500944294 0.11150907497927748
0.5905952976488245 -0.6634057073114078 0.11143351677754676
0.5911455727863932 -0.6630674277931546 0.11140526332775821
0.591695847923962 -0.662636625638659 0.11135888076025173
0.5922461230615308 -0.6621707788404989 0.11126981987283521
0.5927963981990996 -0.6618139965202916 0.11122921411016268
0.5933466733366684 -0.6614187850995408 0.11117353974952882
0.5938969484742371 -0.6610445012674837 0.11112293338824279
0.5944472236118059 -0.6607335296147869 0.11108679973903976
0.5949974987493747 -0.6604024400346233 0.11104819968872695
0.5955477738869435 -0.6601103869405339 0.11105957286182153
0.5960980490245122 -0.6598151813930085 0.11104789777722758
0.5966483241620811 -0.6595689407541637 0.11099693619601798
0.5971985992996499 -0.6596328968749607 0.11076211030469478
0.5977488744372187 -0.658157497791148 0.11063792139227832
0.5982991495747875 -0.6570886838430743 0.11051122866782669
0.5988494247123562 -0.6554895798951674 0.11064131235553039
0.599399699849925 -0.6552190020338742 0.11052726324921551
0.5999499749874938 -0.6545014039866279 0.11051832139911691
0.6005002501250626 -0.6538876245388701 0.11049037742684752
0.6010505252626314 -0.6534937345078854 0.11044687949992464
0.6016008004002001 -0.6530305091221655 0.11041350769043855
0.6021510755377689 -0.6525496030776323 0.11034832548742253
0.6027013506753377 -0.6521137147120168 0.110303671403629
0.6032516258129065 -0.6516669136869586 0.11025886740429351
0.6038019009504753 -0.6512660129784311 0.11022878319210147
0.604352176088044 -0.6509113778406804 0.11019060682052544
0.6049024512256128 -0.6505383296068633 0.11016152485924455
0.6054527263631816 -0.6501607387468636 0.11026755518549021
0.6060030015007504 -0.6498516649797823 0.1103183003158996
0.6065532766383191 -0.6496085157661967 0.11029313708092629
0.607103551775888 -0.649101575758938 0.1098186955088322
0.6076538269134568 -0.6484087773873692 0.10935075379882347
0.6082041020510256 -0.6475991798312518 0.10895263372901043
0.6087543771885944 -0.6468001568184357 0.10902798067079696
0.6093046523261632 -0.6461444518315931 0.10905468208665518
0.6098549274637319 -0.6454377119488145 0.1090790908977599
0.6104052026013007 -0.6449096074287567 0.10906921904543151
0.6109554777388695 -0.6443718045102016 0.10908840898752219
0.6115057528764383 -0.6438531203833441 0.10908911728122939
0.612056028014007 -0.6433436612630411 0.10906958821136023
0.6126063031515758 -0.6428462206302046 0.10906534739487105
0.6131565782891446 -0.642350130648787 0.10905986901358301
0.6137068534267134 -0.6419416325907151 0.10905686498990666
0.6142571285642822 -0.641528000011764 0.10904761310344559
0.6148074037018509 -0.6411091545853058 0.10904644476634118
0.6153576788394197 -0.6407862329282157 0.10906423353267168
0.6159079539769885 -0.6404563590169492 0.10900996908589361
0.6164582291145573 -0.640289610361579 0.10896706088287181
0.617008504252126 -0.6387038284752525 0.10855065550536226
0.6175587793896948 -0.6372034040428871 0.10831863559635894
0.6181090545272637 -0.6355498802863648 0.1081359907526839
0.6186593296648325 -0.6349770174107129 0.10829055054967662
0.6192096048024013 -0.6343198679305783 0.10830468414384896
0.6197598799399701 -0.6336781965376863 0.10829460250654013
0.6203101550775388 -0.6332519153858333 0.10826918976760753
0.6208604302151076 -0.6327830866202659 0.1082557645472372
0.6214107053526764 -0.6323030917318204 0.10820355826904718
0.6219609804902452 -0.6318299978803232 0.10817247931248089
0.622511255627814 -0.6313507735719786 0.10813730342453494
0.6230615307653827 -0.6308798454664593 0.10810509293111421
0.6236118059029515 -0.6304469019518154 0.10806882261342318
0.6241620810405203 -0.6300031239717976 0.10803529890033826
0.6247123561780891 -0.6295899375956484 0.10803806330253318
0.6252626313156578 -0.6290628514250484 0.10817807975342622
0.6258129064532266 -0.6285893838773445 0.10827131662777734
0.6263631815907954 -0.6281651453352388 0.10812144356860112
0.6269134567283642 -0.6266038495876706 0.10740252033379244
0.627463731865933 -0.6252152161483551 0.10691629391082667
0.6280140070035017 -0.6236676241530733 0.10677799265113394
0.6285642821410706 -0.6230657192423926 0.10707658601993139
0.6291145572786394 -0.6222671593796517 0.10720088476353958
0.6296648324162082 -0.6214716989686567 0.10727108671669601
0.630215107553777 -0.621025431739746 0.10732801986119463
0.6307653826913457 -0.6204664519456268 0.10738185184133224
0.6313156578289145 -0.6198840967800432 0.10738864969789126
0.6318659329664833 -0.6194126814843584 0.1074110462821392
0.6324162081040521 -0.6189020147445018 0.10742851074613881
0.6329664832416209 -0.6184240015993382 0.10745358536165066
0.6335167583791896 -0.6180212814082268 0.10748473245659755
0.6340670335167584 -0.6175920364751766 0.10751678299568287
0.6346173086543272 -0.6171830888539424 0.10763201522955904
0.635167583791896 -0.6167653275886952 0.10780057737175479
0.6357178589294648 -0.6164299465329273 0.1078817021149541
0.6362681340670335 -0.6164473555948905 0.10746465026387134
0.6368184092046023 -0.6147840724739377 0.10707046520945292
0.6373686843421711 -0.6136595391343973 0.10673229731610243
0.6379189594797399 -0.6126265601581212 0.10683864858616464
0.6384692346173086 -0.6118807682455452 0.10693407418926755
0.6390195097548775 -0.6111546351005094 0.1070192073118462
0.6395697848924463 -0.6105460101413924 0.10704044856360838
0.6401200600300151 -0.6099536633823649 0.10706975480183838
0.6406703351675839 -0.6093734247211828 0.10709235787075805
0.6412206103051526 -0.6087739623225027 0.10709520961626821
0.6417708854427214 -0.6081747606088486 0.10712892805514507
0.6423211605802902 -0.6075812505816444 0.10715269218753477
0.642871435717859 -0.6070583018989308 0.107201773505426
0.6434217108554278 -0.6065342580789838 0.10724504803390948
0.6439719859929965 -0.6060057213758805 0.10729505320117423
0.6445222611305653 -0.6056031793767348 0.10735344377864924
0.6450725362681341 -0.6052051951886843 0.10736588696214483
0.6456228114057029 -0.6049026573569903 0.10731198355397824
0.6461730865432717 -0.6039976806334337 0.10690301402301264
0.6467233616808404 -0.6030996117570809 0.10666360163957733
0.6472736368184092 -0.6020921397106098 0.10652891082125412
0.647823911955978 -0.6012383961006674 0.10693280015223325
0.6483741870935468 -0.60037742972533 0.10718546252421214
0.6489244622311156 -0.5995329739620432 0.10741487626365008
0.6494747373686843 -0.5989178461375609 0.10753662794358246
0.6500250125062532 -0.5982766540603704 0.10768558674948626
0.650575287643822 -0.5976491849032869 0.10782077894303446
0.6511255627813908 -0.5970483067811457 0.1078876942031077
0.6516758379189596 -0.5964542025426804 0.10797887028777048
0.6522261130565283 -0.5958709890400758 0.10807523626685209
0.6527763881940971 -0.595386043486729 0.10815051617302057
0.6533266633316659 -0.5948783939593358 0.10823223833232659
0.6538769384692347 -0.5943905079475502 0.10835592701696824
0.6544272136068034 -0.5938991597145833 0.10853775548787196
0.6549774887443722 -0.5934662115236906 0.10868620425644296
0.655527763881941 -0.5932546474207375 0.10878454333043144
0.6560780390195098 -0.5914398838090824 0.1077428516556062
0.6566283141570786 -0.5899508900994144 0.10710127507026637
0.6571785892946473 -0.5881645839635756 0.10654110535930887
0.6577288644322161 -0.5877039606875781 0.10718597123960265
0.6582791395697849 -0.5868842228054124 0.10742687547630489
0.6588294147073537 -0.5860565203476312 0.10761082500873317
0.6593796898449225 -0.5855464682183987 0.10778598467906964
0.6599299649824912 -0.5849280391540232 0.10795344153716208
0.6604802401200601 -0.5842876595827959 0.10808052820326368
0.6610305152576289 -0.5837480418436329 0.10819482141137265
0.6615807903951977 -0.5831724614906317 0.10831050956630218
0.6621310655327665 -0.5826299924054957 0.10843733179187848
0.6626813406703352 -0.5821411810341418 0.10853509148615667
0.663231615807904 -0.5816323920228176 0.10864461137400631
0.6637818909454728 -0.5811601242339338 0.1087821061507083
0.6643321660830416 -0.580555305289458 0.10907733416917732
0.6648824412206104 -0.5800369203486573 0.10927593863930166
0.6654327163581791 -0.5788343733570771 0.10910480808925416
0.6659829914957479 -0.5769586521040152 0.10875932516339926
0.6665332666333167 -0.5751633081897601 0.10855288856872905
0.6670835417708855 -0.5738080236792272 0.108943620504525
0.6676338169084542 -0.5729299888085204 0.10906855584913339
0.668184092046023 -0.5719659051389183 0.10929566133967761
0.6687343671835918 -0.5712130824062599 0.10944390105385107
0.6692846423211606 -0.5704721926926462 0.10959430179128347
0.6698349174587294 -0.5697385680539576 0.10973462857925281
0.6703851925962981 -0.569030602850577 0.10981117169111353
0.670935467733867 -0.5683349660559662 0.10989792483761844
0.6714857428714358 -0.5676416539086496 0.1099816242545704
0.6720360180090046 -0.5670122132276211 0.11006863735899658
0.6725862931465734 -0.5663759272026081 0.11015256289630548
0.6731365682841421 -0.5657363352635076 0.11024165257649829
0.6736868434217109 -0.5650745229129013 0.11047093382154617
0.6742371185592797 -0.5644038703518671 0.11065705544775542
0.6747873936968485 -0.5640097576935561 0.11061079337971684
0.6753376688344173 -0.5625008834152327 0.11053797788544935
0.675887943971986 -0.561102166403928 0.11056922171032424
0.6764382191095548 -0.5594018067074507 0.1108999277460205
0.6769884942471236 -0.5584576815577373 0.1112628830389202
0.6775387693846924 -0.5574373642277504 0.11155212646472012
0.6780890445222612 -0.5564314240773165 0.11179120621713586
0.6786393196598299 -0.5556441905010642 0.11204680348399498
0.6791895947973987 -0.5547939094791332 0.11229417120757568
0.6797398699349675 -0.5539359930347092 0.11249570765060983
0.6802901450725363 -0.5530998090637507 0.11273078002658637
0.680840420210105 -0.5522516390757418 0.11295428921782077
0.6813906953476738 -0.5514231866701744 0.11318004504884381
0.6819409704852427 -0.5506347050661482 0.11339630668363149
0.6824912456228115 -0.5498308373438129 0.11361802853549914
0.6830415207603803 -0.5490607287291057 0.1138852119963089
0.683591795897949 -0.5482387458039225 0.11419248103016333
0.6841420710355178 -0.5474564486965265 0.11447319404097206
0.6846923461730866 -0.5471453495716975 0.11416712024457067
0.6852426213106554 -0.5448329116888604 0.11419449368943035
0.6857928964482242 -0.5432361087133868 0.11412844068665796
0.6863431715857929 -0.5419541041520755 0.11506710377056681
0.6868934467233617 -0.5405387562100209 0.11486841617006961
0.6874437218609305 -0.5393624335940472 0.11518770626763511
0.6879939969984993 -0.5383178377685741 0.11545099322823268
0.6885442721360681 -0.537289975906333 0.11573103103629696
0.6890945472736368 -0.5362682420485898 0.11600279767845313
0.6896448224112056 -0.5352266339035396 0.11626533192790503
0.6901950975487744 -0.5341929899899346 0.11654539760830354
0.6907453726863432 -0.533160428933434 0.11682480161438308
0.691295647823912 -0.5321802432666611 0.11712819394669581
0.6918459229614807 -0.5311922082487052 0.1174339926905192
0.6923961980990496 -0.5302010502544062 0.11774325009573365
0.6929464732366184 -0.5292004061336439 0.11816837081750346
0.6934967483741872 -0.5281735349962089 0.11858132866389533
0.694047023511756 -0.5274004566038557 0.11884440027377147
0.6945972986493247 -0.5250901292701761 0.11853770248023257
0.6951475737868935 -0.5230400905117389 0.11839467576896895
0.6956978489244623 -0.5206667622214315 0.11844438842096336
0.6962481240620311 -0.5194631748462619 0.11894556328785215
0.6967983991995998 -0.518021787496631 0.11925782864126518
0.6973486743371686 -0.5165864917309833 0.11951403101429287
0.6978989494747374 -0.5153220489698023 0.11979385825606553
0.6984492246123062 -0.514001520677092 0.12006774525457553
0.698999499749875 -0.51263547235916 0.12028819288568716
0.6995497748874437 -0.5113419145029526 0.12057168058398741
0.7001000500250125 -0.51001342456899 0.1208351653465371
0.7006503251625813 -0.5086986885756684 0.1210957294029802
0.7012006003001501 -0.5074195499064383 0.12137704203596628
0.7017508754377189 -0.5061251171648123 0.12165533285393483
0.7023011505752876 -0.5048497148697033 0.12196050000067332
0.7028514257128565 -0.5034452316374206 0.12235393039434975
0.7034017008504253 -0.5021543747311762 0.12266137059758735
0.7039519759879941 -0.5000145103306897 0.12242452222192642
0.7045022511255629 -0.49758922511941206 0.12222072966665963
0.7050525262631316 -0.49493469326976675 0.12213104293351067
0.7056028014007004 -0.4928761567093773 0.12284073049798591
0.7061530765382692 -0.4911577792653111 0.12346583439165071
0.706703351675838 -0.48944871257527267 0.12408453868794479
0.7072536268134068 -0.4878371863375801 0.1245968685081377
0.7078039019509755 -0.4862360926258507 0.12511685172799727
0.7083541770885443 -0.48464027265367565 0.12563435908505052
0.7089044522261131 -0.48301950079519596 0.1261272626080638
0.7094547273636819 -0.4814180762478889 0.12663455337524288
0.7100050025012506 -0.4798170446641382 0.12714426445101037
0.7105552776388194 -0.4782876772495652 0.1277024213622546
0.7111055527763882 -0.4767391080145356 0.1282514886823393
0.711655827913957 -0.47521724760793754 0.1288400109251567
0.7122061030515258 -0.4735787620242552 0.129555923629137
0.7127563781890945 -0.47197569064563916 0.13023566123396754
0.7133066533266633 -0.47084732651274835 0.13078268692494394
0.7138569284642322 -0.4678753677521559 0.129966196684148
0.714407203601801 -0.46544915950465204 0.12974370394247403
0.7149574787393698 -0.4624594396747316 0.1298460773025355
0.7155077538769385 -0.46108775567631066 0.13107903141990443
0.7160580290145073 -0.45917079073097933 0.13182013793078282
0.7166083041520761 -0.45735508621949644 0.13259816082183642
0.7171585792896449 -0.4555461015834749 0.13325049801453312
0.7177088544272137 -0.45375178211755607 0.1339722455056765
0.7182591295647824 -0.45197075278500354 0.13462738611269706
0.7188094047023512 -0.4501908065602021 0.13530757673588734
0.71935967983992 -0.44842095409169164 0.13598292103881918
0.7199099549774888 -0.4467659856401822 0.13666187681445585
0.7204602301150576 -0.4451028911438133 0.13734859517615053
0.7210105052526263 -0.4434365875937109 0.1380410171876286
0.7215607803901951 -0.4418581751411181 0.13884397984956465
0.7221110555277639 -0.44022651228436765 0.13963327566902467
0.7226613306653327 -0.438955581585511 0.14027678115181524
0.7232116058029014 -0.4357415790453478 0.14092381578398896
0.7237618809404702 -0.43293809180465553 0.14162720156450606
0.7243121560780391 -0.4296761546741343 0.1425269343664261
0.7248624312156079 -0.4280429427195333 0.1434529683309033
0.7254127063531767 -0.425933906794597 0.14435275572401648
0.7259629814907455 -0.42381366151689037 0.14519287229054986
0.7265132566283142 -0.4221633524407816 0.14616614844224912
0.727063531765883 -0.4203279508280758 0.14709376552030018
0.7276138069034518 -0.41850062689223333 0.14801047022548144
0.7281640820410206 -0.41678814630351996 0.14896456526367163
0.7287143571785893 -0.4150322494754011 0.1499145737334518
0.7292646323161581 -0.41335842506539094 0.1508420403692907
0.7298149074537269 -0.41166996765045244 0.15178466492299614
0.7303651825912957 -0.40998663522525064 0.15272613728409595
0.7309154577288645 -0.4082204275946721 0.15358924859893955
0.7314657328664332 -0.4063419311806133 0.15452641492114497
0.732016008004002 -0.40470551328942916 0.15536084190470045
0.7325662831415708 -0.40149044120808236 0.15486955669218314
0.7331165582791396 -0.3985905702283372 0.15456124193591333
0.7336668334167084 -0.3952463366536435 0.15443617924589578
0.7342171085542771 -0.39319752691527765 0.15568629720113125
0.734767383691846 -0.3908303736931469 0.15653300861604713
0.7353176588294148 -0.38840767196475756 0.1573203278112161
0.7358679339669836 -0.3861805578122499 0.15768178835522453
0.7364182091045524 -0.3838631512546036 0.15819049657320525
0.7369684842421211 -0.38156215259062864 0.15865843144371852
0.7375187593796899 -0.37920760434449774 0.15872348851827942
0.7380690345172587 -0.37688000859495974 0.1589590917665149
0.7386193096548275 -0.3745996707399151 0.15895940939810815
0.7391695847923963 -0.3723283310204042 0.1589169805963617
0.739719859929965 -0.37004800581334046 0.15888265179394392
0.7402701350675338 -0.36761364182406314 0.1585560617502321
0.7408204102051026 -0.36503414766413417 0.15834202754626295
0.7413706853426714 -0.36263273384702055 0.15805275547944955
0.7419209604802401 -0.3583345503063921 0.1563136581953719
0.7424712356178089 -0.35439281185922755 0.15479935172888906
0.7430215107553777 -0.35004645480473884 0.1534494769279994
0.7435717858929465 -0.3471986635838116 0.1532638150182318
0.7441220610305153 -0.34398937828222864 0.152682220852149
0.744672336168084 -0.3407139621241187 0.15201804837977792
0.7452226113056529 -0.3379841930881618 0.1509558066338246
0.7457728864432217 -0.3350320245101649 0.15003965508067035
0.7463231615807905 -0.3321491862457922 0.14906134399610405
0.7468734367183593 -0.32926324253213424 0.1477377239906538
0.747423711855928 -0.3263925514323434 0.14656573077319643
0.7479739869934968 -0.32362037774987673 0.1451069828630759
0.7485242621310656 -0.3208372427213964 0.1436358569017622
0.7490745372686344 -0.31805317848548015 0.1421662923914636
0.7496248124062032 -0.31512098298799257 0.14024133760927907
0.7501750875437719 -0.3121215663770727 0.1384157363457445
0.7507253626813407 -0.30942219949657357 0.13646245472071208
0.7512756378189095 -0.30483293208368906 0.13399383692515401
0.7518259129564783 -0.3007227717176397 0.13160816968048017
0.752376188094047 -0.2961547884560533 0.12936153473232562
0.7529264632316158 -0.29293435783438426 0.12721478443279574
0.7534767383691846 -0.2892927573920793 0.12500927502404602
0.7540270135067534 -0.28568367770712044 0.12274115661558724
0.7545772886443222 -0.28238228149160527 0.12039679253540035
0.7551275637818909 -0.2789608329573929 0.11808803146461179
0.7556778389194597 -0.2755370262277262 0.11560060280149774
0.7562281140570286 -0.27207994683215464 0.11313048447179623
0.7567783891945974 -0.268637136104022 0.11065361956371014
0.7573286643321662 -0.26531917064348776 0.10800225394130072
0.757878939469735 -0.2619715678099871 0.1053758582992814
0.7584292146073037 -0.2586174356686029 0.10275859796132282
0.7589794897448725 -0.25514908097271843 0.09989206754316912
0.7595297648824413 -0.25162733012244876 0.09715897123536749
0.7600800400200101 -0.24843195947834867 0.09429882669776672
0.7606303151575788 -0.24369104639535288 0.09135524666647293
0.7611805902951476 -0.23951212959336965 0.08841460774597641
0.7617308654327164 -0.23501751071679622 0.08565493235334727
0.7622811405702852 -0.23238967403254696 0.08427138516093986
0.762831415707854 -0.2290513607174559 0.08231241218333865
0.7633816908454227 -0.22604804728331812 0.08037822567657044
0.7639319659829915 -0.22305705518298974 0.0784953529256329
0.7644822411205603 -0.2200817245417676 0.07660794052964712
0.7650325162581291 -0.21736502268213664 0.07481925112567807
0.7655827913956978 -0.21463361829115807 0.0730431630121167
0.7661330665332666 -0.21190385565321082 0.0712739904811395
0.7666833416708355 -0.20940381003214156 0.0694724724621851
0.7672336168084043 -0.20684311295950497 0.067696320505583
0.7677838919459731 -0.20430346266234645 0.06595940353869799
0.7683341670835419 -0.20147075769558667 0.06369485936186274
0.7688844422211106 -0.19866098484960967 0.06169035378179719
0.7694347173586794 -0.19626560742476265 0.0592587756608592
0.7699849924962482 -0.19154717316175804 0.05685981914724678
0.770535267633817 -0.18776454433294304 0.05446939957067167
0.7710855427713857 -0.18476391466743483 0.05270471250284231
0.7716358179089545 -0.18195578451260105 0.05093896255061026
0.7721860930465233 -0.17915680999786457 0.04917732284414456
0.7727363681840921 -0.1765986199458086 0.047581288840879
0.7732866433216609 -0.17402447182939004 0.04599409402049945
0.7738369184592296 -0.1714563392418602 0.04441297640135507
0.7743871935967984 -0.16921991215628068 0.04330895740599104
0.7749374687343672 -0.16690172422672686 0.04211265300046754
0.775487743871936 -0.16458354415766863 0.040927225474582406
0.7760380190095048 -0.16265979122079816 0.0400972947877247
0.7765882941470735 -0.16058614641454613 0.039162992021006635
0.7771385692846424 -0.15850804048472233 0.038235986405430286
0.7776888444222112 -0.15646013960027438 0.03739327896455881
0.77823911955978 -0.1542936971616654 0.03667640315281007
0.7787893946973488 -0.15145658036525875 0.03538989025602886
0.7793396698349175 -0.14851450909007727 0.03395796031918948
0.7798899449724863 -0.14555235479916812 0.032634878279273395
0.7804402201100551 -0.14357503262348872 0.032229485707917865
0.7809904952476239 -0.14156794497688657 0.0316111885020723
0.7815407703851927 -0.1395691687424475 0.0310061815622747
0.7820910455227614 -0.1380499720300558 0.03076895036879681
0.7826413206603302 -0.13639619164036598 0.030462303492139343
0.783191595797899 -0.1346811638556792 0.03011057345937417
0.7837418709354678 -0.13334224647578247 0.0301474035219607
0.7842921460730365 -0.1318490924208323 0.030052797357850245
0.7848424212106053 -0.1304242431284328 0.029966786965179036
0.7853926963481741 -0.1292161067778561 0.030083536381039187
0.7859429714857429 -0.1279064473055683 0.03013252945677353
0.7864932466233117 -0.12642838255718278 0.029957379480257368
0.7870435217608804 -0.1248931818398425 0.029934746536499635
0.7875937968984492 -0.12341345475271392 0.02973430286819165
0.7881440720360181 -0.12022342101241876 0.027807576564106384
0.7886943471735869 -0.11733018743495144 0.026110085494447873
0.7892446223111557 -0.11422794223913364 0.024937866612316277
0.7897948974487244 -0.1132819415434691 0.025318253008953517
0.7903451725862932 -0.11171135589756286 0.025254594351489947
0.790895447723862 -0.11010033440443912 0.025165343521382146
0.7914457228614308 -0.10897630446750628 0.025162552678081592
0.7919959979989996 -0.10765160843205566 0.025136941817013467
0.7925462731365683 -0.10642013398289468 0.02510406148703762
0.7930965482741371 -0.10520370016172807 0.025079417649835383
0.7936468234117059 -0.10398974564881375 0.02507588508128767
0.7941970985492747 -0.10289060398785291 0.02511359545867802
0.7947473736868435 -0.10178010307631935 0.025158908168003792
0.7952976488244122 -0.1006654180781491 0.0252190778722722
0.795847923961981 -0.09941249452167031 0.02517302126657424
0.7963981990995498 -0.09813907386052532 0.025301192216068438
0.7969484742371186 -0.09710393361925757 0.024895314725279828
0.7974987493746873 -0.09487718591518332 0.024025591929262707
0.7980490245122561 -0.09304200273366932 0.023070667572282228
0.798599299649825 -0.09085300155978389 0.02227277379925974
0.7991495747873938 -0.08974203884511057 0.02335439825275607
0.7996998499249626 -0.08824013873739045 0.023558723202088485
0.8002501250625313 -0.08696249167020394 0.023806167127213715
0.8008004002001001 -0.08569417430369952 0.024069104150640938
0.8013506753376689 -0.08443860819430452 0.024338375956566995
0.8019009504752377 -0.08332936993529183 0.024598244467772437
0.8024512256128065 -0.08221294259564249 0.024869236667915497
0.8030015007503752 -0.08109537826184897 0.025147307851181414
0.803551775887944 -0.0802035971666878 0.025393076023558912
0.8041020510255128 -0.07925178866908669 0.025649663654161558
0.8046523261630816 -0.07829310160914695 0.025910923404971684
0.8052026013006504 -0.0772293370032474 0.026190360133115154
0.8057528764382191 -0.07616325082303696 0.026564557903243996
0.8063031515757879 -0.07561972996221684 0.02690510688091814
0.8068534267133567 -0.07381699979404568 0.025232478607840857
0.8074037018509255 -0.07253355092950137 0.024299750127352932
0.8079539769884942 -0.07127885712707095 0.024642661686982252
0.808504252126063 -0.07020984335208305 0.02495789114624969
0.8090545272636319 -0.06913592333683213 0.025287963609735484
0.8096048024012007 -0.06818566858505593 0.02560880903975392
0.8101550775387695 -0.06722031559348404 0.025929883896920927
0.8107053526763383 -0.06625861219959257 0.026247684701467613
0.811255627813907 -0.06528501310027446 0.026582861582578957
0.8118059029514758 -0.06431775489476603 0.026916474938857543
0.8123561780890446 -0.06334952128323432 0.027251134406111193
0.8129064532266134 -0.06256582708288622 0.02759648536656217
0.8134567283641821 -0.06172744962958556 0.027945178746344123
0.8140070035017509 -0.060903841912382566 0.02830125373440715
0.8145572786393197 -0.05997440060336491 0.028614783069837776
0.8151075537768885 -0.05901212207847163 0.029027185361873972
0.8156578289144573 -0.05749163060722051 0.028713353195597514
0.816208104052026 -0.05686901916012549 0.02909376557039945
0.8167583791895948 -0.055824469486750176 0.028779671091402316
0.8173086543271636 -0.05469762002729913 0.029082329296642718
0.8178589294647324 -0.053606552547185944 0.029315827970853334
0.8184092046023012 -0.05251719777474258 0.02955744688084714
0.8189594797398699 -0.05170586424935947 0.02975156724978054
0.8195097548774387 -0.050840942555101916 0.029956017037267198
0.8200600300150076 -0.049980400453822384 0.030164409426857886
0.8206103051525764 -0.04929101668618047 0.030409148652120042
0.8211605802901452 -0.04855160693228106 0.030643674765830776
0.8217108554277139 -0.0478175124967275 0.030876357952532536
0.8222611305652827 -0.04716101190428792 0.031014463158134577
0.8228114057028515 -0.04647333295066023 0.031187770076757108
0.8233616808404203 -0.045786379940962754 0.03136878226197962
0.823911955977989 -0.04482919589730747 0.03155958697212142
0.8244622311155578 -0.04395996621379553 0.03180441635077287
0.8250125062531266 -0.04307033753080497 0.03269244584761592
0.8255627813906954 -0.042033562764239606 0.03357120285598174
0.8261130565282642 -0.04100751182136829 0.034421507304844404
0.826663331665833 -0.03997558549412051 0.0342885887719543
0.8272136068034017 -0.039033262720930356 0.03433559533057811
0.8277638819409705 -0.0380984669418496 0.03438635990842791
0.8283141570785393 -0.0373608446812722 0.03440993568815023
0.8288644322161081 -0.03657746825056904 0.03444007519017208
0.8294147073536768 -0.035796450709423104 0.03447278018676984
0.8299649824912456 -0.035130074836558285 0.03456434418916602
0.8305152576288145 -0.03442514174591688 0.034633068475331465
0.8310655327663833 -0.03371744967638728 0.03470400906367657
0.8316158079039521 -0.03306023817557372 0.034778514144837305
0.8321660830415208 -0.03237708143246931 0.03484782776469612
0.8327163581790896 -0.03165827875247947 0.034985561946261345
0.8332666333166584 -0.030885481307106482 0.03510631979037686
0.8338169084542272 -0.030118711184759832 0.03531309115502621
0.834367183591796 -0.029603324819176075 0.03620194659359558
0.8349174587293647 -0.02901165162393358 0.037034655321827155
0.8354677338669335 -0.028416261175255156 0.03777888855529201
0.8360180090045023 -0.027589647492724363 0.03770266946103118
0.8365682841420711 -0.02683470559060292 0.037791796718346336
0.8371185592796399 -0.02608892241337942 0.03788808301064187
0.8376688344172086 -0.025378307856350382 0.037874411088801824
0.8382191095547774 -0.024663184330677077 0.03788997844912543
0.8387693846923462 -0.02395221767755599 0.037905388974678184
0.839319659829915 -0.02335467966044319 0.03799813739445276
0.8398699349674837 -0.0227165715399637 0.03805799468953834
0.8404202101050525 -0.02208459925515164 0.03811819605968325
0.8409704852426214 -0.02149657494814966 0.03816178294436792
0.8415207603801902 -0.020885462315203697 0.03820693533285334
0.842071035517759 -0.02021213142142705 0.038282507788619316
0.8426213106553277 -0.019537413542020984 0.038358899381415595
0.8431715857928965 -0.01885040357218484 0.03851709347213274
0.8437218609304653 -0.01865317693456639 0.038772868798660994
0.8442721360680341 -0.018339494270950406 0.03894737464232427
0.8448224112056029 -0.018007426925634763 0.03894443426703971
0.8453726863431716 -0.017312344861644437 0.0390492304515329
0.8459229614807404 -0.01671584470560972 0.039099275639532
0.8464732366183092 -0.0161221819669236 0.039151564470178576
0.847023511755878 -0.015562853885255183 0.03922652759995141
0.8475737868934468 -0.014995817877956773 0.03929146067668277
0.8481240620310155 -0.014430514332479463 0.03935697504729248
0.8486743371685843 -0.013859094599551432 0.039459830567143625
0.8492246123061531 -0.013292321932800133 0.03954739370203369
0.8497748874437219 -0.01270707304401681 0.039628209435963464
0.8503251625812907 -0.012085785436708397 0.03962060453969529
0.8508754377188594 -0.01147825705401202 0.039649544664554476
0.8514257128564282 -0.010718461258727992 0.039592822170589126
0.8519759879939971 -0.009954156538729993 0.039538609707669495
0.8525262631315659 -0.009158328276120217 0.03949909626517478
0.8530765382691347 -0.008180060096244574 0.040764463347239245
0.8536268134067034 -0.007187782337904097 0.04181176642200276
0.8541770885442722 -0.006239559452314754 0.04283370141722238
0.854727363681841 -0.005658218931720985 0.04274350318925089
0.8552776388194098 -0.005015888658184347 0.04294406065326739
0.8558279139569785 -0.004370113838507241 0.043138432402777
0.8563781890945473 -0.0038458656223506853 0.04328002529441831
0.8569284642321161 -0.0032867211170214995 0.04343874797150081
0.8574787393696849 -0.0027249925081844137 0.04359497849768839
0.8580290145072537 -0.002292523420489346 0.04378565742847412
0.8585792896448224 -0.0018132025813338871 0.04396630171597633
0.8591295647823912 -0.001331793877713018 0.04413539474900151
0.85967983991996 -0.0008500695623213997 0.04428254391778478
0.8602301150575288 -0.00036930043094641346 0.04444336619375803
0.8607803901950976 0.00020744477817260035 0.04461696065055595
0.8613306653326663 0.0008022465405265883 0.0447938117443097
0.8618809404702351 0.001376161562223352 0.04497088345778401
0.862431215607804 0.0024073466274311707 0.0453271536367592
0.8629814907453728 0.0034137522045816493 0.04562829251901788
0.8635317658829416 0.00444351710842877 0.04592855719220529
0.8640820410205103 0.0048393129687885235 0.04626144677732135
0.8646323161580791 0.005365325916447443 0.04661472292835309
0.8651825912956479 0.005896554369930699 0.04696099287548633
0.8657328664332167 0.006372236705679133 0.047160348609431996
0.8662831415707855 0.006859767213581031 0.0473992798305511
0.8668334167083542 0.007350207137497913 0.047633909414489535
0.867383691845923 0.0078076321123282146 0.04776634850849103
0.8679339669834918 0.008276531653725955 0.047935951216215175
0.8684842421210606 0.008748367798112663 0.04810283345200725
0.8690345172586293 0.009006630579422935 0.0483073734701403
0.8695847923961981 0.009059339619292471 0.05097507894013521
0.8701350675337669 0.009234588082932666 0.05268328402196272
0.8706853426713357 0.009429099524013686 0.05461418383849442
0.8712356178089045 0.009597479897222379 0.05661878884353843
0.8717858929464732 0.010835243448512423 0.057133164416722206
0.872336168084042 0.012081886615687907 0.05769569084815686
0.8728864432216109 0.0133001213567998 0.05827198406043227
0.8734367183591797 0.013834530771912837 0.05672363317388915
0.8739869934967485 0.014444529020408835 0.055595740535673364
0.8745372686343172 0.015058779750773719 0.05450636532574192
0.875087543771886 0.01549402128593904 0.053439929608036396
0.8756378189094548 0.01596197539356391 0.05243632018126088
0.8761880940470236 0.01644864484176942 0.05148098411982567
0.8767383691845924 0.016856014859924134 0.05069573297171441
0.8772886443221611 0.017282374477884565 0.049962772343636004
0.8778389194597299 0.01749862975478053 0.05090085908124807
0.8783891945972987 0.017860026176377157 0.051000785179610736
0.8789394697348675 0.018204907984956133 0.05113256809017853
0.8794897448724363 0.01855425183424108 0.051259370556303877
0.880040020010005 0.019101641674136773 0.051336520192007636
0.8805902951475738 0.01957010895213385 0.05143563870085768
0.8811405702851426 0.020059139983732897 0.05151024204892676
0.8816908454227114 0.021728915925256685 0.052861930379902305
0.8822411205602801 0.022878978452890494 0.053573143677181245
0.8827913956978489 0.023370977114472103 0.053796075553499315
0.8833416708354177 0.023719568196530535 0.053736616436771495
0.8838919459729866 0.02409043830438263 0.05378752805478751
0.8844422211105554 0.024339025099650483 0.053804538876018465
0.8849924962481241 0.024594888542175043 0.053820134195981674
0.8855427713856929 0.02485192554979874 0.053833232058055555
0.8860930465232617 0.025076248576248916 0.05382134779145295
0.8866433216608305 0.025301984471488796 0.05381357063756614
0.8871935967983993 0.025530472395195306 0.05380003071191422
0.887743871935968 0.02578534982377593 0.05378543930659571
0.8882941470735368 0.026033311198443387 0.05377503162058817
0.8888444222111056 0.02628586571016088 0.05375587076452622
0.8893946973486744 0.02658673011528888 0.05380141766312968
0.8899449724862432 0.026873762921736308 0.05383006291707693
0.8904952476238119 0.027140743168182394 0.05384686997503375
0.8910455227613807 0.02813004471451093 0.05354918981647439
0.8915957978989495 0.028859295664369594 0.05324974192834496
0.8921460730365183 0.029604112249102477 0.05286898281044365
0.892696348174087 0.029823883661852534 0.05352624879110612
0.8932466233116558 0.030254020539976396 0.05374996690301923
0.8937968984492246 0.030697835650778237 0.05399413657841827
0.8943471735867935 0.030971226612183565 0.05403513997883316
0.8948974487243623 0.03132446264478829 0.05416927637743813
0.895447723861931 0.031712125558165556 0.05432205767569437
0.8959979989994998 0.032101627372393596 0.054474576390364036
0.8965482741370686 0.032491335074112344 0.054628012291330304
0.8970985492746374 0.03288447139479055 0.05474690018490993
0.8976488244122062 0.03327772492600551 0.0548703969289457
0.898199099549775 0.033672117265204464 0.05499265094838693
0.8987493746873437 0.03413780844393385 0.05509336578067512
0.8992996498249125 0.034593190670266116 0.055200873757296494
0.8998499249624813 0.03506135211445846 0.05531988151981059
0.9004002001000501 0.03501659906434602 0.05613032630576234
0.9009504752376188 0.03510414966741442 0.056798824714046264
0.9015007503751876 0.03518090669240131 0.05746946012343012
0.9020510255127564 0.03582123771675483 0.057152907912608
0.9026013006503252 0.036290298884047854 0.05713662918221537
0.903151575787894 0.036755501490459315 0.05712762004041874
0.9037018509254627 0.03704502251994949 0.057054133241431014
0.9042521260630315 0.03739741427406367 0.05700129068032991
0.9048024012006003 0.03774936544351203 0.056948935542033986
0.9053526763381691 0.038114719189476 0.0568517021075456
0.9059029514757378 0.038474077563550764 0.056773751180809844
0.9064532266133066 0.038838644116097054 0.05668730618107414
0.9070035017508754 0.03918881922214274 0.05659699421068453
0.9075537768884442 0.03954385514009548 0.05651112094357059
0.908104052026013 0.03993852964535654 0.0563783799971073
0.9086543271635817 0.04041056168907576 0.056323788563268404
0.9092046023011505 0.040845577524708174 0.05623481147293702
0.9097548774387193 0.04112177770463132 0.056956681397342675
0.9103051525762883 0.041388635252563366 0.05763631809306991
0.9108554277138571 0.04165549280049697 0.05829110215277393
0.9114057028514259 0.04200560238007769 0.05843639893889542
0.9119559779889946 0.042364271173995174 0.05864551855439195
0.9125062531265634 0.04272207720748706 0.0588617060047711
0.9130565282641322 0.0430622598959556 0.05917826009065333
0.913606803401701 0.043404749565835975 0.05947657532221676
0.9141570785392698 0.043747165811027104 0.05977857688442008
0.9147073536768385 0.0440433099822339 0.06014671972071202
0.9152576288144073 0.0443486823100577 0.060499953725585656
0.9158079039519761 0.044654926616494804 0.06085405360702937
0.9163581790895449 0.045007826330536245 0.060848104044559204
0.9169084542271136 0.04534603022557376 0.06095008808973599
0.9174587293646824 0.04568620481627426 0.06104667897892381
0.9180090045022512 0.04596729937450014 0.06076511946813109
0.91855927963982 0.04626932702780845 0.060614609730986944
0.9191095547773888 0.04661099190818008 0.06043317939270113
0.9196598299149575 0.04632995277968467 0.06071143103110882
0.9202101050525263 0.04629947096017745 0.06078906574675128
0.9207603801900951 0.0462428281648996 0.060993504277852426
0.9213106553276639 0.04702056207380302 0.06105352605016826
0.9218609304652327 0.04744133562253764 0.06118749154001423
0.9224112056028014 0.04787119972959611 0.061331498347354595
0.9229614807403702 0.04810943189939873 0.06142829134701407
0.923511755877939 0.04843590402304887 0.06155560127107885
0.9240620310155078 0.048697840462565194 0.06166956200672686
0.9246123061530765 0.04893183112048543 0.061794994701159775
0.9251625812906453 0.04917806199169158 0.061916888399980684
0.9257128564282141 0.049382516581918744 0.06200599747818935
0.9262631315657829 0.04958977438703304 0.06209052467356996
0.9268134067033517 0.04979662432812939 0.0621691859552141
0.9273636818409204 0.05012074756826939 0.06223391114473169
0.9279139569784892 0.05044618751536084 0.06219669412916273
0.928464232116058 0.05076443925025866 0.06220064290820434
0.9290145072536268 0.05147035709960028 0.06286510434054958
0.9295647823911956 0.05209915574858085 0.06342476003010454
0.9301150575287643 0.05272795439756099 0.0640033732330396
0.9306653326663331 0.05303724725577909 0.06393426474104566
0.9312156078039019 0.053435101456826124 0.06402877227476302
0.9317658829414709 0.0538403388616824 0.06410648101520794
0.9323161580790397 0.05403510803798912 0.06417963721977296
0.9328664332166084 0.05429385090375006 0.06425282810465809
0.9334167083541772 0.05455678708980511 0.06431612472375717
0.933966983491746 0.05465602606353206 0.06448708573279277
0.9345172586293148 0.054812497963047 0.0646188668908652
0.9350675337668836 0.054969419333482074 0.06474876304894472
0.9356178089044523 0.055131003334438176 0.06488440470419064
0.9361680840420211 0.0552914588036085 0.06501578238612753
0.9367183591795899 0.05545100044554996 0.06515197941114759
0.9372686343171587 0.05577287516356379 0.06520230823108361
0.9378189094547275 0.05602581921546099 0.06528685357565703
0.9383691845922962 0.05622207447924243 0.06543799412551363
0.938919459729865 0.05699825359048331 0.06551508919208934
0.9394697348674338 0.05751205765080756 0.06559380537418558
0.9400200100050026 0.05771211826032785 0.06555591068743487
0.9405702851425713 0.057753494071474974 0.06596802595458413
0.9411205602801401 0.05786384812069241 0.06616194659544884
0.9416708354177089 0.05792753907262698 0.06636714386263151
0.9422211105552777 0.05799544455888788 0.06656900477759192
0.9427713856928465 0.05806335004514865 0.06676982812055944
0.9433216608304152 0.05815878552577445 0.0669533049581992
0.943871935967984 0.058244456102341025 0.0671409271351477
0.9444222111055528 0.058330266955633876 0.06732737262066213
0.9449724862431216 0.05842767412497845 0.06748900540047983
0.9455227613806904 0.05852146776487243 0.06765829060025554
0.9460730365182591 0.05861539122869694 0.06782707866132229
0.9466233116558279 0.0588222879899904 0.06799445932300363
0.9471735867933967 0.058982145612405903 0.06816332432642139
0.9477238619309655 0.05915814069752364 0.06825058204126488
0.9482741370685343 0.059734199719826374 0.06872289099542961
0.948824412206103 0.06014216343602811 0.06899298906330298
0.9493746873436718 0.0604631890308387 0.06915651150522593
0.9499249624812406 0.06078678017212514 0.0693487973759242
0.9504752376188094 0.06110944867118294 0.06955571514178795
0.9510255127563781 0.061418252688207935 0.0698344082509275
0.9515757878939469 0.06172413440692097 0.07009607288563406
0.9521260630315157 0.0620119479537525 0.07039511187100131
0.9526763381690847 0.06225589918423536 0.07072071073871253
0.9532266133066535 0.06251773501023962 0.07104457890442069
0.9537768884442223 0.06277213480308794 0.07135045296658483
0.954327163581791 0.063027933717832 0.07167089112181073
0.9548774387193598 0.06329474732881468 0.0720034271251948
0.9554277138569286 0.06352363044440468 0.07230575706310378
0.9559779889944974 0.0638491819807247 0.07267194479742776
0.9565282641320662 0.0640234559903266 0.07318476467967479
0.9570785392696349 0.06619049474487246 0.07456640754351877
0.9576288144072037 0.06729371658220658 0.07512612542098676
0.9581790895447725 0.06705537245945666 0.0752583406657435
0.9587293646823413 0.06711686651280199 0.0755126706732654
0.95927963981991 0.06714030083475298 0.07575635258811242
0.9598299149574788 0.06706203305202081 0.07585963162697676
0.9603801900950476 0.06701809170626524 0.07603491469022651
0.9609304652326164 0.06694667756559282 0.0761390338547011
0.9614807403701852 0.06688080191990628 0.07626734203438018
0.9620310155077539 0.06681384393421688 0.07641424155353475
0.9625812906453227 0.0667422963049612 0.07652403542719609
0.9631315657828915 0.06668920864304545 0.0766730914521409
0.9636818409204603 0.06671592976620938 0.07687452680204027
0.964232116058029 0.0666455456454621 0.07703515295880464
0.9647823911955978 0.06645797737207915 0.07663856559626352
0.9653326663331666 0.0680170899326345 0.0765453623158916
0.9658829414707354 0.06892475824660753 0.07632229382597272
0.9664332166083042 0.06846854845616945 0.07608274874691738
0.966983491745873 0.06833635903020709 0.07581265657465219
0.9675337668834417 0.06815537608929129 0.07562152609376831
0.9680840420210105 0.06779506590707679 0.07535444516218362
0.9686343171585793 0.06752535937733849 0.07514510807089214
0.9691845922961481 0.06718146525878026 0.07499646136919855
0.9697348674337168 0.0668653716350099 0.07484920044168275
0.9702851425712856 0.06657271022230647 0.07469082622814821
0.9708354177088544 0.06627378712973438 0.07455828542937214
0.9713856928464232 0.06597745900927407 0.07444432252308816
0.971935967983992 0.06582342192316287 0.0742734436331084
0.9724862431215607 0.06556833399421813 0.07418293492639111
0.9730365182591295 0.06489574377923953 0.07413423261513606
0.9735867933966983 0.06437846078402731 0.0742037899237119
0.9741370685342673 0.06451230890030102 0.07450362144050743
0.9746873436718361 0.06452562335880821 0.07473014054268931
0.9752376188094048 0.0645364692811112 0.07496570723271784
0.9757878939469736 0.06441488304143717 0.0751055277947528
0.9763381690845424 0.06435616210282527 0.07529703099113201
0.9768884442221112 0.0642467428192689 0.07546050973612656
0.97743871935968 0.06415739958138279 0.07564168706548537
0.9779889944972487 0.06401724294087788 0.07577710146619306
0.9785392696348175 0.06389191726178375 0.0759331216803376
0.9790895447723863 0.06372821226484911 0.07599901700877298
0.9796398199099551 0.06357274806533605 0.07608660862550874
0.9801900950475239 0.06396205217089991 0.07633932893695025
0.9807403701850926 0.06437371445998946 0.07635735342458672
0.9812906453226614 0.06485149701352308 0.07653115632644321
0.9818409204602302 0.06410052162252497 0.07691369075085554
0.982391195597799 0.06390010220725757 0.07717000804188641
0.9829414707353678 0.06366204989116646 0.07739337199070837
0.9834917458729365 0.06343862297247099 0.07763918852859253
0.9840420210105053 0.06316222774066077 0.07782280116593225
0.9845922961480741 0.06290530081352456 0.07803791855222625
0.9851425712856429 0.062659112138982 0.07833948377882098
0.9856928464232116 0.06240984289712123 0.07861909807300711
0.9862431215607804 0.06216345054168747 0.07900762174742462
0.9867933966983492 0.06191840957345741 0.07937084458014397
0.987343671835918 0.06359430130421315 0.07842550523534231
0.9878939469734868 0.06487118950594112 0.07775977826336224
0.9884442221110555 0.06355157152444782 0.07923165249875135
0.9889944972486243 0.06337787951837755 0.07939765591607628
0.9895447723861931 0.06312732095103477 0.07952322221597
0.9900950475237619 0.0628957299646942 0.07966329934653155
0.9906453226613307 0.06258277628088692 0.07983955796324788
0.9911955977988994 0.062290390979827456 0.0800157526712875
0.9917458729364682 0.06199753401427577 0.08018283409642524
0.992296148074037 0.0617054332276311 0.08036126745310147
0.9928464232116058 0.06143552862448942 0.08057819442288215
0.9933966983491745 0.06115974202195598 0.08079803966815469
0.9939469734867433 0.06808925522292691 0.07401618580926773
0.9944972486243121 0.06978666098597 0.0724411235715294
0.9950475237618809 0.06942179338188069 0.07279744351308949
0.9955977988994499 0.06952845811589756 0.07262107630206308
0.9961480740370187 0.0693644084438036 0.07276562632107952
0.9966983491745874 0.06928560173003145 0.07282394132264527
0.9972486243121562 0.06950604284905404 0.07247649329987904
0.997798899449725 0.06961574266736276 0.07229391945792189
0.9983491745872938 0.07067122041908566 0.07153354094309465
0.9988994497248626 0.0713360289207697 0.07103284930030625
0.9994497248624313 0.06799707083769858 0.07272030310476184
1.0 0.06655773219078392 0.0

==> plots/icing/csv_cp/mlmc_ss.csv <==
x mean stddev
-3.946973486743372145e-02 -2.121154842169916080e-06 4.129447772560725690e-05
-3.396698349174587239e-02 1.450722731196707645e-02 1.173201493089292835e-01
-2.846423211605803028e-02 -1.404288348152759047e-01 6.154560392680661352e-01
-2.296148074037018816e-02 -1.775812230887164611e-01 6.137249293618489698e-01
-1.745872936468234604e-02 -2.418206272181662730e-01 1.564464319337786069e-01
-1.195597798899450392e-02 -5.399633774558362243e-01 6.990692995471009530e-01
-6.453226613306661807e-03 -6.479355431922139141e-01 7.567162559390395726e-01
-9.504752376188058127e-04 -7.728076919098226805e-01 7.478852915118835432e-01
4.552276138069036304e-03 -1.150964148088149619e+00 6.533687554444593815e-01
1.005502751375687842e-02 -1.311665625863307261e+00 4.964469417228016268e-01
1.555777888944472054e-02 -1.220681793569779128e+00 4.733992753717285451e-01
2.106053026513256266e-02 -1.249848525270535360e+00 4.012151475612994456e-01
2.656328164082041865e-02 -1.244062328947788565e+00 3.014976553477915489e-01
3.206603301650826077e-02 -1.161744300069717184e+00 2.890379988890285912e-01
3.756878439219610288e-02 -1.155493641726526688e+00 3.241282231580419615e-01
4.307153576788394500e-02 -1.208403280210864406e+00 3.568104970773411377e-01
4.857428714357178712e-02 -1.157427035268147497e+00 2.375150151195454529e-01
5.407703851925962923e-02 -1.080656790858885330e+00 2.166950508274775034e-01
5.957978989494747135e-02 -1.036625795711124676e+00 8.535956505917779991e-02
6.508254127063531347e-02 -1.028117973604133040e+00 1.574315274223660466e-01
7.058529264632315559e-02 -9.752493764613635596e-01 1.895918843507466700e-01
7.608804402201099770e-02 -9.486293872769728797e-01 2.110464289540275873e-01
8.159079539769883982e-02 -9.936173789921729504e-01 1.927014102437545895e-01
8.709354677338668194e-02 -9.646738498509470627e-01 1.955905462014057572e-01
9.259629814907452405e-02 -9.528374735993967448e-01 2.188639682206744985e-01
9.809904952476239393e-02 -9.289793655015500251e-01 2.328990306919055675e-01
1.036018009004502360e-01 -9.351785816459545764e-01 2.155533666520071390e-01
1.091045522761380782e-01 -9.596004990036925975e-01 2.263975512439003746e-01
1.146073036518259203e-01 -9.523421681857479060e-01 2.295184686112397288e-01
1.201100550275137624e-01 -9.242529317948381395e-01 2.342776180143064935e-01
1.256128064032016045e-01 -9.209591377566364034e-01 2.247277586680095085e-01
1.311155577788894466e-01 -9.127240887740617481e-01 2.028099254659650186e-01
1.366183091545772887e-01 -9.198031004391126197e-01 2.028294639608149152e-01
1.421210605302651309e-01 -9.145498592142127237e-01 2.171970745212548348e-01
1.476238119059529730e-01 -8.682286307581076334e-01 1.865383944863108212e-01
1.531265632816408429e-01 -8.588697127568333256e-01 1.592068220851126092e-01
1.586293146573286850e-01 -8.406026174679539498e-01 1.433158670447290117e-01
1.641320660330165271e-01 -8.312246058101728785e-01 1.381463943696727703e-01
1.696348174087043692e-01 -8.410934065937595294e-01 1.362441731441144666e-01
1.751375687843922113e-01 -8.308235221004649507e-01 1.345319474864155873e-01
1.806403201600800534e-01 -8.305835655561829567e-01 1.336357438206992876e-01
1.861430715357678956e-01 -8.238668325789291202e-01 1.314494106717749300e-01
1.916458229114557377e-01 -8.183776569145487789e-01 1.279769341828397577e-01
1.971485742871435798e-01 -8.116656142914387972e-01 1.240462465597345493e-01
2.026513256628314219e-01 -8.093569053556524118e-01 1.211101964792170166e-01
2.081540770385192640e-01 -8.018240182637562663e-01 1.224673597804767644e-01
2.136568284142071061e-01 -8.005473724417657699e-01 1.232432033496214524e-01
2.191595797898949483e-01 -7.965148386343889886e-01 1.216518840863430456e-01
2.246623311655827904e-01 -7.959753872670419783e-01 1.229605870304212589e-01
2.301650825412706325e-01 -7.937558294842825823e-01 1.195205382858484516e-01
2.356678339169584746e-01 -7.897259225412653905e-01 1.211998114126372622e-01
2.411705852926463167e-01 -7.885987809731702658e-01 1.208208289439086647e-01
2.466733366683341588e-01 -7.853365919487239610e-01 1.205289502507112115e-01
2.521760880440220287e-01 -7.845060905826647391e-01 1.203079473610804417e-01
2.576788394197098153e-01 -7.804572525244449777e-01 1.209240514981132358e-01
2.631815907953977129e-01 -7.806753596234433656e-01 1.207259088580122375e-01
2.686843421710854996e-01 -7.768679821298567489e-01 1.171412637799259110e-01
2.741870935467733972e-01 -7.717824607247297797e-01 1.178356076252514012e-01
2.796898449224611838e-01 -7.676533364628755907e-01 1.199693380741273380e-01
2.851925962981490814e-01 -7.642942370751277803e-01 1.184824539105009816e-01
2.906953476738368680e-01 -7.642281643196405794e-01 1.178792724946295112e-01
2.961980990495247656e-01 -7.644108891425067664e-01 1.124281169982400963e-01
3.017008504252126633e-01 -7.646937874239627675e-01 1.137545261041653794e-01
3.072036018009004499e-01 -7.605118448780011642e-01 1.131002387122642672e-01
3.127063531765883475e-01 -7.611323420455863298e-01 1.141499373179272747e-01
3.182091045522761341e-01 -7.562093713503075243e-01 1.153731328695153935e-01
3.237118559279640317e-01 -7.537236976053353077e-01 1.146377869709829106e-01
3.292146073036518183e-01 -7.543029128387547244e-01 1.160743386144324901e-01
3.347173586793397160e-01 -7.534715037350631084e-01 1.166024699024154898e-01
3.402201100550275026e-01 -7.552925493987586725e-01 1.179592041135274910e-01
3.457228614307154002e-01 -7.527565073241287985e-01 1.182209926076305401e-01
3.512256128064031868e-01 -7.549386701948189726e-01 1.214552320118627571e-01
3.567283641820910844e-01 -7.516313844130737554e-01 1.223742890160868790e-01
3.622311155577788711e-01 -7.525672481187816176e-01 1.237745360806300626e-01
3.677338669334667687e-01 -7.500971337630935043e-01 1.236606429694759035e-01
3.732366183091545553e-01 -7.489318153697138714e-01 1.246702968047397331e-01
3.787393696848424529e-01 -7.489920265799375754e-01 1.235636819411439491e-01
3.842421210605302395e-01 -7.472958772798822258e-01 1.228340345211124257e-01
3.897448724362181371e-01 -7.476600556455577085e-01 1.226076059394511225e-01
3.952476238119059238e-01 -7.462461923935140851e-01 1.206522487932178422e-01
4.007503751875938214e-01 -7.473553529795649020e-01 1.206811320093981038e-01
4.062531265632817190e-01 -7.430137739883471149e-01 1.189700999917130825e-01
4.117558779389695056e-01 -7.428111021345682463e-01 1.176495297015483360e-01
4.172586293146574032e-01 -7.413082978301931414e-01 1.189160895346401681e-01
4.227613806903451898e-01 -7.393484132299723566e-01 1.184334553312819116e-01
4.282641320660330875e-01 -7.388477351189616238e-01 1.198218093674545542e-01
4.337668834417208741e-01 -7.352339766078953565e-01 1.198718522400567671e-01
4.392696348174087717e-01 -7.359485414013020588e-01 1.215483379464258884e-01
4.447723861930965583e-01 -7.309486531261162323e-01 1.201842194344966419e-01
4.502751375687844559e-01 -7.309014671170958044e-01 1.215043578290188331e-01
4.557778889444722425e-01 -7.267093434313741662e-01 1.220670610731763167e-01
4.612806403201601402e-01 -7.255470733589201027e-01 1.221134655278356129e-01
4.667833916958479268e-01 -7.241739006921780186e-01 1.227423649411977236e-01
4.722861430715358244e-01 -7.239275968386460480e-01 1.222112027708469606e-01
4.777888944472236110e-01 -7.235834745172430305e-01 1.236408899308554521e-01
4.832916458229115086e-01 -7.196026046023837885e-01 1.241466269964471986e-01
4.887943971985992953e-01 -7.201428954136358529e-01 1.257238552483105343e-01
4.942971485742871929e-01 -7.174675578040536905e-01 1.251293535003721036e-01
4.997998999499749795e-01 -7.169902302988658827e-01 1.253131138605933781e-01
5.053026513256628771e-01 -7.139935610567158530e-01 1.251613848718043098e-01
5.108054027013506637e-01 -7.117693251135709387e-01 1.249016027726691791e-01
5.163081540770385613e-01 -7.098527520653783451e-01 1.251895177775364798e-01
5.218109054527263480e-01 -7.066119391152461127e-01 1.245545527746781261e-01
5.273136568284142456e-01 -7.049398293556794481e-01 1.242208767069505476e-01
5.328164082041021432e-01 -7.009735630293002506e-01 1.230657957384038992e-01
5.383191595797899298e-01 -7.008064614124309699e-01 1.225667349283703217e-01
5.438219109554778274e-01 -6.972526902571092311e-01 1.216016918901996480e-01
5.493246623311656140e-01 -6.942781134708734259e-01 1.196759134849985640e-01
5.548274137068535117e-01 -6.899342917338521231e-01 1.179440472732020545e-01
5.603301650825412983e-01 -6.863057070380439439e-01 1.170833999142271015e-01
5.658329164582291959e-01 -6.833437620158543391e-01 1.163336663485180639e-01
5.713356678339169825e-01 -6.781802895396839004e-01 1.156112219383055584e-01
5.768384192096048801e-01 -6.760440194223603649e-01 1.150616261116985534e-01
5.823411705852926668e-01 -6.707171036451402557e-01 1.136366339053024727e-01
5.878439219609805644e-01 -6.676023627504436009e-01 1.123907848533461651e-01
5.933466733366683510e-01 -6.614187850995407736e-01 1.111735397495288158e-01
5.988494247123562486e-01 -6.554895798951674291e-01 1.106413123555303885e-01
6.043521760880440352e-01 -6.509113778406804274e-01 1.101906068205254358e-01
6.098549274637319328e-01 -6.454377119488144965e-01 1.090790908977598977e-01
6.153576788394197195e-01 -6.407862329282156821e-01 1.090642335326716811e-01
6.208604302151076171e-01 -6.327830866202659443e-01 1.082557645472372043e-01
6.263631815907954037e-01 -6.281651453352388170e-01 1.081214435686011222e-01
6.318659329664833013e-01 -6.194126814843583517e-01 1.074110462821391970e-01
6.373686843421710879e-01 -6.136595391343973027e-01 1.067322973161024258e-01
6.428714357178589855e-01 -6.070583018989308410e-01 1.072017735054260068e-01
6.483741870935467722e-01 -6.003774297253300363e-01 1.071854625242121412e-01
6.538769384692346698e-01 -5.943905079475502173e-01 1.083559270169682370e-01
6.593796898449224564e-01 -5.855464682183987302e-01 1.077859846790696352e-01
6.648824412206103540e-01 -5.800369203486572811e-01 1.092759386393016563e-01
6.703851925962981406e-01 -5.690306028505770497e-01 1.098111716911135266e-01
6.758879439719860382e-01 -5.611021664039279599e-01 1.105692217103242392e-01
6.813906953476738249e-01 -5.514231866701744256e-01 1.131800450488438109e-01
6.868934467233617225e-01 -5.405387562100208987e-01 1.148684161700696121e-01
6.923961980990496201e-01 -5.302010502544062254e-01 1.177432500957336509e-01
6.978989494747374067e-01 -5.153220489698022710e-01 1.197938582560655330e-01
7.034017008504253043e-01 -5.021543747311761896e-01 1.226613705975873464e-01
7.089044522261130910e-01 -4.830195007951959552e-01 1.261272626080638115e-01
7.144072036018009886e-01 -4.654491595046520436e-01 1.297437039424740313e-01
7.199099549774887752e-01 -4.467659856401822172e-01 1.366618768144558516e-01
7.254127063531766728e-01 -4.259339067945969726e-01 1.443527557240164849e-01
7.309154577288644594e-01 -4.082204275946720862e-01 1.535892485989395484e-01
7.364182091045523570e-01 -3.838631512546035740e-01 1.581904965732052470e-01
7.419209604802401437e-01 -3.583345503063921078e-01 1.563136581953719073e-01
7.474237118559280413e-01 -3.263925514323434141e-01 1.465657307731964287e-01
7.529264632316158279e-01 -2.929343578343842625e-01 1.272147844327957411e-01
7.584292146073037255e-01 -2.586174356686029019e-01 1.027585979613228201e-01
7.639319659829915121e-01 -2.230570551829897386e-01 7.849535292563289413e-02
7.694347173586794097e-01 -1.962656074247626503e-01 5.925877566085920034e-02
7.749374687343671964e-01 -1.669017242267268608e-01 4.211265300046754256e-02
7.804402201100550940e-01 -1.435750326234887242e-01 3.222948570791786538e-02
7.859429714857428806e-01 -1.279064473055682993e-01 3.013252945677353037e-02
7.914457228614307782e-01 -1.089763044675062797e-01 2.516255267808159210e-02
7.969484742371185648e-01 -9.710393361925756528e-02 2.489531472527982750e-02
8.024512256128064625e-01 -8.221294259564249085e-02 2.486923666791549664e-02
8.079539769884942491e-01 -7.127885712707095200e-02 2.464266168698225207e-02
8.134567283641821467e-01 -6.172744962958556098e-02 2.794517874634412299e-02
8.189594797398699333e-01 -5.170586424935946779e-02 2.975156724978053960e-02
8.244622311155578309e-01 -4.395996621379553299e-02 3.180441635077287110e-02
8.299649824912456175e-01 -3.513007483655828517e-02 3.456434418916601997e-02
8.354677338669335152e-01 -2.841626117525515582e-02 3.777888855529201034e-02
8.409704852426214128e-01 -2.149657494814966041e-02 3.816178294436792240e-02
8.464732366183091994e-01 -1.612218196692359953e-02 3.915156447017857644e-02
8.519759879939970970e-01 -9.954156538729993370e-03 3.953860970766949479e-02
8.574787393696848836e-01 -2.724992508184413686e-03 4.359497849768839001e-02
8.629814907453727812e-01 3.413752204581649297e-03 4.562829251901787814e-02
8.684842421210605679e-01 8.748367798112662713e-03 4.810283345200724869e-02
8.739869934967484655e-01 1.444452902040883543e-02 5.559574053567336444e-02
8.794897448724362521e-01 1.855425183424107977e-02 5.125937055630387651e-02
8.849924962481241497e-01 2.459488854217504322e-02 5.382013419598167397e-02
8.904952476238119363e-01 2.714074316818239352e-02 5.384686997503374678e-02
8.959979989994998339e-01 3.210162737239359576e-02 5.447457639036403648e-02
9.015007503751876206e-01 3.518090669240130780e-02 5.746946012343012028e-02
9.070035017508754072e-01 3.918881922214274144e-02 5.659699421068453001e-02
9.125062531265634158e-01 4.272207720748705945e-02 5.886170600477109993e-02
9.180090045022512024e-01 4.596729937450014236e-02 6.076511946813108883e-02
9.235117558779389890e-01 4.843590402304887022e-02 6.155560127107884832e-02
9.290145072536267756e-01 5.147035709960028071e-02 6.286510434054957963e-02
9.345172586293147843e-01 5.481249796304699801e-02 6.461886689086519808e-02
9.400200100050025709e-01 5.771211826032784931e-02 6.555591068743486793e-02
9.455227613806903575e-01 5.852146776487242991e-02 6.765829060025553565e-02
9.510255127563781441e-01 6.141825268820793465e-02 6.983440825092750159e-02
9.565282641320661527e-01 6.402345599032660539e-02 7.318476467967478805e-02
9.620310155077539394e-01 6.681384393421688217e-02 7.641424155353475356e-02
9.675337668834417260e-01 6.815537608929128632e-02 7.562152609376830703e-02
9.730365182591295126e-01 6.489574377923952586e-02 7.413423261513606144e-02
9.785392696348175212e-01 6.389191726178375386e-02 7.593312168033759801e-02
9.840420210105053078e-01 6.316222774066077017e-02 7.782280116593225106e-02
9.895447723861930944e-01 6.312732095103476548e-02 7.952322221596999641e-02
9.950475237618808810e-01 6.942179338188068927e-02 7.279744351308949091e-02
9.994497248624313324e-01 6.799707083769858385e-02 7.272030310476183812e-02


==> plots/icing/csv_cp/noice.csv <==
x mean stddev
9.994497248624313324e-01 2.041715842150377824e-01 0.000000000000000000e+00
9.939469734867433237e-01 2.311296405211056282e-01 0.000000000000000000e+00
9.884442221110555371e-01 2.454400747099594327e-01 0.000000000000000000e+00
9.829414707353677505e-01 2.546835456851592738e-01 0.000000000000000000e+00
9.774387193596799639e-01 2.617545492967163767e-01 0.000000000000000000e+00
9.719359679839919552e-01 2.685434526112313591e-01 0.000000000000000000e+00
9.664332166083041686e-01 2.763531527067275562e-01 0.000000000000000000e+00
9.609304652326163820e-01 2.838537371031559786e-01 0.000000000000000000e+00
9.554277138569285954e-01 2.903225280945793685e-01 0.000000000000000000e+00
9.499249624812405868e-01 2.983524972030604516e-01 0.000000000000000000e+00
9.444222111055528002e-01 3.061040820022871145e-01 0.000000000000000000e+00
9.389194597298650136e-01 3.150678164679217019e-01 0.000000000000000000e+00
9.334167083541772270e-01 3.218798466875920639e-01 0.000000000000000000e+00
9.279139569784892183e-01 3.300004436615555647e-01 0.000000000000000000e+00
9.224112056028014317e-01 3.372448535513452583e-01 0.000000000000000000e+00
9.169084542271136451e-01 3.423957626264186871e-01 0.000000000000000000e+00
9.114057028514258585e-01 3.467959845266630481e-01 0.000000000000000000e+00
9.059029514757378498e-01 3.474674124769467909e-01 0.000000000000000000e+00
9.004002001000500632e-01 3.435647906448249245e-01 0.000000000000000000e+00
8.948974487243622766e-01 3.316235407793914902e-01 0.000000000000000000e+00
8.893946973486743790e-01 3.142629591618959495e-01 0.000000000000000000e+00
8.838919459729865924e-01 2.938429372785034133e-01 0.000000000000000000e+00
8.783891945972986948e-01 2.547933721420836406e-01 0.000000000000000000e+00
8.728864432216109082e-01 2.179623078532930691e-01 0.000000000000000000e+00
8.673836918459230105e-01 1.630668951924487686e-01 0.000000000000000000e+00
8.618809404702351129e-01 1.153290509192608226e-01 0.000000000000000000e+00
8.563781890945473263e-01 6.489471146280934022e-02 0.000000000000000000e+00
8.508754377188594287e-01 2.582989455348361219e-02 0.000000000000000000e+00
8.453726863431716421e-01 3.951098328213831223e-03 0.000000000000000000e+00
8.398699349674837444e-01 3.718519961850574873e-04 0.000000000000000000e+00
8.343671835917959578e-01 4.216285219399651396e-03 0.000000000000000000e+00
8.288644322161080602e-01 8.897802805748256105e-03 0.000000000000000000e+00
8.233616808404202736e-01 1.562983123873529223e-02 0.000000000000000000e+00
8.178589294647323760e-01 1.949564757644495216e-02 0.000000000000000000e+00
8.123561780890445894e-01 2.071687228000840264e-02 0.000000000000000000e+00
8.068534267133566917e-01 2.126119115196267728e-02 0.000000000000000000e+00
8.013506753376689051e-01 2.126859733193064983e-02 0.000000000000000000e+00
7.958479239619810075e-01 2.130504869062477269e-02 0.000000000000000000e+00
7.903451725862932209e-01 2.132504146830882519e-02 0.000000000000000000e+00
7.848424212106053233e-01 2.131305672827110698e-02 0.000000000000000000e+00
7.793396698349175367e-01 2.122939913474475304e-02 0.000000000000000000e+00
7.738369184592296390e-01 2.119731029047677850e-02 0.000000000000000000e+00
7.683341670835418524e-01 2.116475068025458484e-02 0.000000000000000000e+00
7.628314157078539548e-01 2.113319236567612336e-02 0.000000000000000000e+00
7.573286643321661682e-01 2.107748421146027340e-02 0.000000000000000000e+00
7.518259129564782706e-01 2.101621845245382758e-02 0.000000000000000000e+00
7.463231615807904840e-01 2.094386703509876213e-02 0.000000000000000000e+00
7.408204102051025863e-01 2.085331744026497347e-02 0.000000000000000000e+00
7.353176588294147997e-01 2.073779098125250187e-02 0.000000000000000000e+00
7.298149074537269021e-01 2.058757746620898388e-02 0.000000000000000000e+00
7.243121560780391155e-01 2.038434836562785790e-02 0.000000000000000000e+00
7.188094047023512179e-01 2.010339433102892315e-02 0.000000000000000000e+00
7.133066533266633202e-01 1.969776137023337981e-02 0.000000000000000000e+00
7.078039019509755336e-01 1.909075659490611088e-02 0.000000000000000000e+00
7.023011505752876360e-01 1.817380176823668592e-02 0.000000000000000000e+00
6.967983991995998494e-01 1.676355554095998457e-02 0.000000000000000000e+00
6.912956478239119518e-01 1.468300039478442898e-02 0.000000000000000000e+00
6.857928964482241652e-01 1.175825358182081004e-02 0.000000000000000000e+00
6.802901450725362675e-01 7.959018443282062094e-03 0.000000000000000000e+00
6.747873936968484809e-01 3.444505944820264176e-03 0.000000000000000000e+00
6.692846423211605833e-01 -1.503923652077077122e-03 0.000000000000000000e+00
6.637818909454727967e-01 -6.547166011495519911e-03 0.000000000000000000e+00
6.582791395697848991e-01 -1.143773722451335573e-02 0.000000000000000000e+00
6.527763881940971125e-01 -1.602094613704707626e-02 0.000000000000000000e+00
6.472736368184092148e-01 -2.025143255231931505e-02 0.000000000000000000e+00
6.417708854427214282e-01 -2.413135124327325798e-02 0.000000000000000000e+00
6.362681340670335306e-01 -2.767133118683062776e-02 0.000000000000000000e+00
6.307653826913457440e-01 -3.088381967598152755e-02 0.000000000000000000e+00
6.252626313156578464e-01 -3.376147013532815322e-02 0.000000000000000000e+00
6.197598799399700598e-01 -3.627205031803448776e-02 0.000000000000000000e+00
6.142571285642821621e-01 -3.836101008963055392e-02 0.000000000000000000e+00
6.087543771885943755e-01 -4.000446041963989785e-02 0.000000000000000000e+00
6.032516258129064779e-01 -4.124724038923766045e-02 0.000000000000000000e+00
5.977488744372186913e-01 -4.213037889654280832e-02 0.000000000000000000e+00
5.922461230615307937e-01 -4.269296604168459908e-02 0.000000000000000000e+00
5.867433716858430071e-01 -4.293405477451806007e-02 0.000000000000000000e+00
5.812406203101551094e-01 -4.284066709400491391e-02 0.000000000000000000e+00
5.757378689344673228e-01 -4.245733051094369159e-02 0.000000000000000000e+00
5.702351175587794252e-01 -4.189964910210441928e-02 0.000000000000000000e+00
5.647323661830916386e-01 -4.129323786393790385e-02 0.000000000000000000e+00
5.592296148074037410e-01 -4.069644443322850691e-02 0.000000000000000000e+00
5.537268634317158433e-01 -4.002398448854371793e-02 0.000000000000000000e+00
5.482241120560280567e-01 -3.916077693784636438e-02 0.000000000000000000e+00
5.427213606803401591e-01 -3.804731089373980524e-02 0.000000000000000000e+00
5.372186093046523725e-01 -3.674214092783856245e-02 0.000000000000000000e+00
5.317158579289644749e-01 -3.535014761668264782e-02 0.000000000000000000e+00
5.262131065532766883e-01 -3.394427936248689548e-02 0.000000000000000000e+00
5.207103551775887906e-01 -3.254376314733598008e-02 0.000000000000000000e+00
5.152076038019010040e-01 -3.114636409127413685e-02 0.000000000000000000e+00
5.097048524262131064e-01 -2.974835061425196159e-02 0.000000000000000000e+00
5.042021010505253198e-01 -2.832870963487721383e-02 0.000000000000000000e+00
4.986993496748374222e-01 -2.686096710511165497e-02 0.000000000000000000e+00
4.931965982991496356e-01 -2.532707322290050911e-02 0.000000000000000000e+00
4.876938469234617379e-01 -2.374940472474129649e-02 0.000000000000000000e+00
4.821910955477739513e-01 -2.216736869577928815e-02 0.000000000000000000e+00
4.766883441720860537e-01 -2.061540048381438339e-02 0.000000000000000000e+00
4.711855927963982671e-01 -1.910431120709610298e-02 0.000000000000000000e+00
4.656828414207103695e-01 -1.762950851105138383e-02 0.000000000000000000e+00
4.601800900450225829e-01 -1.618125074292287024e-02 0.000000000000000000e+00
4.546773386693346852e-01 -1.471791977744096869e-02 0.000000000000000000e+00
4.491745872936468986e-01 -1.316648836261080646e-02 0.000000000000000000e+00
4.436718359179590010e-01 -1.147153352134111515e-02 0.000000000000000000e+00
4.381690845422712144e-01 -9.643837233333840686e-03 0.000000000000000000e+00
4.326663331665833168e-01 -7.768100069913685957e-03 0.000000000000000000e+00
4.271635817908955302e-01 -5.917073079597656715e-03 0.000000000000000000e+00
4.216608304152076325e-01 -4.095370615580407048e-03 0.000000000000000000e+00
4.161580790395198459e-01 -2.226808063882756983e-03 0.000000000000000000e+00
4.106553276638319483e-01 -2.388452116495187738e-04 0.000000000000000000e+00
4.051525762881441617e-01 1.921783687954814468e-03 0.000000000000000000e+00
3.996498249124562641e-01 4.269386491987603449e-03 0.000000000000000000e+00
3.941470735367683664e-01 6.813694534557157567e-03 0.000000000000000000e+00
3.886443221610805798e-01 9.531141845670276780e-03 0.000000000000000000e+00
3.831415707853926822e-01 1.231764994386885803e-02 0.000000000000000000e+00
3.776388194097048956e-01 1.508047340525386915e-02 0.000000000000000000e+00
3.721360680340169980e-01 1.777150601708399336e-02 0.000000000000000000e+00
3.666333166583292114e-01 2.041185774409370879e-02 0.000000000000000000e+00
3.611305652826413137e-01 2.302916778586983071e-02 0.000000000000000000e+00
3.556278139069535271e-01 2.567907949260472833e-02 0.000000000000000000e+00
3.501250625312656295e-01 2.846819509345799304e-02 0.000000000000000000e+00
3.446223111555778429e-01 3.150262687111293758e-02 0.000000000000000000e+00
3.391195597798899453e-01 3.478209606227977702e-02 0.000000000000000000e+00
3.336168084042021587e-01 3.816732239203091126e-02 0.000000000000000000e+00
3.281140570285142610e-01 4.152238586434009449e-02 0.000000000000000000e+00
3.226113056528264744e-01 4.480174450146989784e-02 0.000000000000000000e+00
3.171085542771385768e-01 4.806048488362968385e-02 0.000000000000000000e+00
3.116058029014506792e-01 5.135382327984672202e-02 0.000000000000000000e+00
3.061030515257628926e-01 5.472024460539515189e-02 0.000000000000000000e+00
3.006003001500749949e-01 5.819077089583579721e-02 0.000000000000000000e+00
2.950975487743872083e-01 6.178278157683436689e-02 0.000000000000000000e+00
2.895947973986993107e-01 6.547866030110682800e-02 0.000000000000000000e+00
2.840920460230115241e-01 6.922372945438404201e-02 0.000000000000000000e+00
2.785892946473236265e-01 7.297061172560148634e-02 0.000000000000000000e+00
2.730865432716358399e-01 7.669428583299087165e-02 0.000000000000000000e+00
2.675837918959479422e-01 8.038271555895448728e-02 0.000000000000000000e+00
2.620810405202601556e-01 8.405860250194940875e-02 0.000000000000000000e+00
2.565782891445722580e-01 8.788181849310028326e-02 0.000000000000000000e+00
2.510755377688844714e-01 9.202791030826062979e-02 0.000000000000000000e+00
2.455727863931966015e-01 9.652171144791310553e-02 0.000000000000000000e+00
2.400700350175087594e-01 1.011006361113437890e-01 0.000000000000000000e+00
2.345672836418209173e-01 1.055167410112911597e-01 0.000000000000000000e+00
2.290645322661330752e-01 1.098098844119732576e-01 0.000000000000000000e+00
2.235617808904452330e-01 1.142717729592384046e-01 0.000000000000000000e+00
2.180590295147573909e-01 1.190870363106117935e-01 0.000000000000000000e+00
2.125562781390695488e-01 1.240665140448360404e-01 0.000000000000000000e+00
2.070535267633817067e-01 1.289135397917373638e-01 0.000000000000000000e+00
2.015507753876938646e-01 1.336413157256881590e-01 0.000000000000000000e+00
1.960480240120060225e-01 1.387273586041057882e-01 0.000000000000000000e+00
1.905452726363181803e-01 1.445972317120958195e-01 0.000000000000000000e+00
1.850425212606303382e-01 1.509615101821157879e-01 0.000000000000000000e+00
1.795397698849424961e-01 1.572483687189194512e-01 0.000000000000000000e+00
1.740370185092546540e-01 1.632255280458760893e-01 0.000000000000000000e+00
1.685342671335668119e-01 1.691730186410662640e-01 0.000000000000000000e+00
1.630315157578789143e-01 1.753593092613829896e-01 0.000000000000000000e+00
1.575287643821910721e-01 1.820148922642363942e-01 0.000000000000000000e+00
1.520260130065032300e-01 1.893381943879983709e-01 0.000000000000000000e+00
1.465232616308154157e-01 1.972026453834931914e-01 0.000000000000000000e+00
1.410205102551275735e-01 2.051580119393978663e-01 0.000000000000000000e+00
1.355177588794397314e-01 2.130324238050445018e-01 0.000000000000000000e+00
1.300150075037518893e-01 2.211781556989098618e-01 0.000000000000000000e+00
1.245122561280640194e-01 2.298711843247982500e-01 0.000000000000000000e+00
1.190095047523761773e-01 2.390655309242948334e-01 0.000000000000000000e+00
1.135067533766883352e-01 2.487087061777426555e-01 0.000000000000000000e+00
1.080040020010004931e-01 2.590745877247915274e-01 0.000000000000000000e+00
1.025012506253126510e-01 2.705116376815421830e-01 0.000000000000000000e+00
9.699849924962480885e-02 2.828490026191747830e-01 0.000000000000000000e+00
9.149574787393696673e-02 2.958036996636348448e-01 0.000000000000000000e+00
8.599299649824912462e-02 3.097146520357849653e-01 0.000000000000000000e+00
8.049024512256128250e-02 3.250569445520046230e-01 0.000000000000000000e+00
7.498749374687344038e-02 3.413696679182915972e-01 0.000000000000000000e+00
6.948474237118559826e-02 3.581803897862041453e-01 0.000000000000000000e+00
6.398199099549775615e-02 3.764782279290752598e-01 0.000000000000000000e+00
5.847923961980991403e-02 3.967869196829436618e-01 0.000000000000000000e+00
5.297648824412207191e-02 4.181349323546026397e-01 0.000000000000000000e+00
4.747373686843420204e-02 4.416768133102682015e-01 0.000000000000000000e+00
4.197098549274635992e-02 4.700133868007352334e-01 0.000000000000000000e+00
3.646823411705851781e-02 5.027928906198528836e-01 0.000000000000000000e+00
3.096548274137067569e-02 5.415125958899142944e-01 0.000000000000000000e+00
2.546273136568283357e-02 5.903943594593261679e-01 0.000000000000000000e+00
1.995997998999499146e-02 6.509072697218325487e-01 0.000000000000000000e+00
1.445722861430714934e-02 7.306193109029042176e-01 0.000000000000000000e+00
8.954477238619307222e-03 8.326702912479237995e-01 0.000000000000000000e+00
3.451725862931465105e-03 1.000948221160212981e+00 0.000000000000000000e+00
1.800900450225115246e-03 -4.256309273943656990e-01 0.000000000000000000e+00
7.303651825912957363e-03 -1.275517085310541532e+00 0.000000000000000000e+00
1.280640320160079948e-02 -1.430911280815099218e+00 0.000000000000000000e+00
1.830915457728864160e-02 -1.361793138082287413e+00 0.000000000000000000e+00
2.381190595297648371e-02 -1.281528537352592423e+00 0.000000000000000000e+00
2.931465732866433971e-02 -1.218764535408313421e+00 0.000000000000000000e+00
3.481740870435218183e-02 -1.173690423554123896e+00 0.000000000000000000e+00
4.032016008004002394e-02 -1.146155620973949851e+00 0.000000000000000000e+00
4.582291145572786606e-02 -1.127439808553384992e+00 0.000000000000000000e+00
5.132566283141570818e-02 -1.111617516631097757e+00 0.000000000000000000e+00
5.682841420710355029e-02 -1.096394868699192671e+00 0.000000000000000000e+00
6.233116558279139241e-02 -1.081871035137691450e+00 0.000000000000000000e+00
6.783391695847923453e-02 -1.067746026297321293e+00 0.000000000000000000e+00
7.333666833416707664e-02 -1.053416732512364007e+00 0.000000000000000000e+00
7.883941970985491876e-02 -1.038877565234477274e+00 0.000000000000000000e+00
8.434217108554276088e-02 -1.024497770197909219e+00 0.000000000000000000e+00
8.984492246123060299e-02 -1.011011167549202838e+00 0.000000000000000000e+00
9.534767383691844511e-02 -9.988461370377628157e-01 0.000000000000000000e+00
1.008504252126063150e-01 -9.872322308584706718e-01 0.000000000000000000e+00
1.063531765882941571e-01 -9.755396403123981486e-01 0.000000000000000000e+00
1.118559279639819992e-01 -9.642790595259072006e-01 0.000000000000000000e+00
1.173586793396698413e-01 -9.540279061816203665e-01 0.000000000000000000e+00
1.228614307153576835e-01 -9.444282268271813052e-01 0.000000000000000000e+00
1.283641820910455256e-01 -9.349315249708958220e-01 0.000000000000000000e+00
1.338669334667333677e-01 -9.258979662167892144e-01 0.000000000000000000e+00
1.393696848424212098e-01 -9.181732888491378475e-01 0.000000000000000000e+00
1.448724362181090519e-01 -9.118672422201079542e-01 0.000000000000000000e+00
1.503751875937968940e-01 -9.063489394555226397e-01 0.000000000000000000e+00
1.558779389694847362e-01 -9.011351714687432235e-01 0.000000000000000000e+00
1.613806903451725783e-01 -8.964173898387919337e-01 0.000000000000000000e+00
1.668834417208604204e-01 -8.925373737077340053e-01 0.000000000000000000e+00
1.723861930965482625e-01 -8.894196960694991105e-01 0.000000000000000000e+00
1.778889444722361046e-01 -8.867625168325332652e-01 0.000000000000000000e+00
1.833916958479239467e-01 -8.842914804266897022e-01 0.000000000000000000e+00
1.888944472236117889e-01 -8.818528603199435878e-01 0.000000000000000000e+00
1.943971985992996310e-01 -8.793512703581978229e-01 0.000000000000000000e+00
1.998999499749874731e-01 -8.769503896316201974e-01 0.000000000000000000e+00
2.054027013506753152e-01 -8.749489255017373068e-01 0.000000000000000000e+00
2.109054527263631573e-01 -8.734424663727100580e-01 0.000000000000000000e+00
2.164082041020510550e-01 -8.721092494039481835e-01 0.000000000000000000e+00
2.219109554777388971e-01 -8.705576961937513403e-01 0.000000000000000000e+00
2.274137068534267392e-01 -8.687697957462603426e-01 0.000000000000000000e+00
2.329164582291145813e-01 -8.669907766746867139e-01 0.000000000000000000e+00
2.384192096048024234e-01 -8.654506630905576259e-01 0.000000000000000000e+00
2.439219609804902655e-01 -8.640787410986110473e-01 0.000000000000000000e+00
2.494247123561781077e-01 -8.626797308429967615e-01 0.000000000000000000e+00
2.549274637318659220e-01 -8.611079768281388880e-01 0.000000000000000000e+00
2.604302151075538196e-01 -8.593374615730020594e-01 0.000000000000000000e+00
2.659329664832416062e-01 -8.573833754196922285e-01 0.000000000000000000e+00
2.714357178589295039e-01 -8.553271914529005926e-01 0.000000000000000000e+00
2.769384692346172905e-01 -8.533216347115271105e-01 0.000000000000000000e+00
2.824412206103051881e-01 -8.515232514686790211e-01 0.000000000000000000e+00
2.879439719859929747e-01 -8.499299229752814711e-01 0.000000000000000000e+00
2.934467233616808723e-01 -8.483801262466741377e-01 0.000000000000000000e+00
2.989494747373686589e-01 -8.466969926082086317e-01 0.000000000000000000e+00
3.044522261130565566e-01 -8.448550862299022413e-01 0.000000000000000000e+00
3.099549774887443432e-01 -8.429495762347993804e-01 0.000000000000000000e+00
3.154577288644322408e-01 -8.410885214863181858e-01 0.000000000000000000e+00
3.209604802401200274e-01 -8.393369322968950996e-01 0.000000000000000000e+00
3.264632316158079250e-01 -8.377365454431853209e-01 0.000000000000000000e+00
3.319659829914957117e-01 -8.363191311885032064e-01 0.000000000000000000e+00
3.374687343671836093e-01 -8.350198520501344035e-01 0.000000000000000000e+00
3.429714857428713959e-01 -8.337309849618588231e-01 0.000000000000000000e+00
3.484742371185592935e-01 -8.323417567552287011e-01 0.000000000000000000e+00
3.539769884942470801e-01 -8.308298687470188071e-01 0.000000000000000000e+00
3.594797398699349777e-01 -8.292171110863471029e-01 0.000000000000000000e+00
3.649824912456227644e-01 -8.275438256893501432e-01 0.000000000000000000e+00
3.704852426213106620e-01 -8.258289270567669149e-01 0.000000000000000000e+00
3.759879939969985596e-01 -8.240840483542015704e-01 0.000000000000000000e+00
3.814907453726863462e-01 -8.223177637995053857e-01 0.000000000000000000e+00
3.869934967483742438e-01 -8.205334421909356024e-01 0.000000000000000000e+00
3.924962481240620304e-01 -8.187331596826101787e-01 0.000000000000000000e+00
3.979989994997499281e-01 -8.169191857449540350e-01 0.000000000000000000e+00
4.035017508754377147e-01 -8.151135871822425827e-01 0.000000000000000000e+00
4.090045022511256123e-01 -8.133545937135249204e-01 0.000000000000000000e+00
4.145072536268133989e-01 -8.116889280600325662e-01 0.000000000000000000e+00
4.200100050025012965e-01 -8.100921331897374955e-01 0.000000000000000000e+00
4.255127563781890832e-01 -8.084805363330289651e-01 0.000000000000000000e+00
4.310155077538769808e-01 -8.067487146621026284e-01 0.000000000000000000e+00
4.365182591295647674e-01 -8.048504479148856916e-01 0.000000000000000000e+00
4.420210105052526650e-01 -8.028065625669551508e-01 0.000000000000000000e+00
4.475237618809404516e-01 -8.006711198510618743e-01 0.000000000000000000e+00
4.530265132566283492e-01 -7.984992707199047857e-01 0.000000000000000000e+00
4.585292646323162469e-01 -7.963535545575517460e-01 0.000000000000000000e+00
4.640320160080040335e-01 -7.943010866560822336e-01 0.000000000000000000e+00
4.695347673836919311e-01 -7.923808597684374178e-01 0.000000000000000000e+00
4.750375187593797177e-01 -7.905441398479897686e-01 0.000000000000000000e+00
4.805402701350676153e-01 -7.887141011691909398e-01 0.000000000000000000e+00
4.860430215107554019e-01 -7.868195620892635134e-01 0.000000000000000000e+00
4.915457728864432996e-01 -7.848539153716025396e-01 0.000000000000000000e+00
4.970485242621310862e-01 -7.828383171826871489e-01 0.000000000000000000e+00
5.025512756378189838e-01 -7.808001508401947177e-01 0.000000000000000000e+00
5.080540270135067704e-01 -7.787350544822899678e-01 0.000000000000000000e+00
5.135567783891946680e-01 -7.766218431585727444e-01 0.000000000000000000e+00
5.190595297648824546e-01 -7.744373814283669333e-01 0.000000000000000000e+00
5.245622811405703523e-01 -7.721617379313219232e-01 0.000000000000000000e+00
5.300650325162581389e-01 -7.697878443835772799e-01 0.000000000000000000e+00
5.355677838919460365e-01 -7.673032687057244061e-01 0.000000000000000000e+00
5.410705352676338231e-01 -7.646842449188113733e-01 0.000000000000000000e+00
5.465732866433217207e-01 -7.618965426233064164e-01 0.000000000000000000e+00
5.520760380190095074e-01 -7.588940212223196369e-01 0.000000000000000000e+00
5.575787893946974050e-01 -7.556898870677795088e-01 0.000000000000000000e+00
5.630815407703851916e-01 -7.523306582561311018e-01 0.000000000000000000e+00
5.685842921460730892e-01 -7.488804720555854999e-01 0.000000000000000000e+00
5.740870435217608758e-01 -7.453585328220135864e-01 0.000000000000000000e+00
5.795897948974487734e-01 -7.417059660751039729e-01 0.000000000000000000e+00
5.850925462731365601e-01 -7.378595911116008210e-01 0.000000000000000000e+00
5.905952976488244577e-01 -7.337812001578800647e-01 0.000000000000000000e+00
5.960980490245122443e-01 -7.295133578425652132e-01 0.000000000000000000e+00
6.016008004002001419e-01 -7.251154806496717953e-01 0.000000000000000000e+00
6.071035517758880395e-01 -7.206337980725656678e-01 0.000000000000000000e+00
6.126063031515758261e-01 -7.160930771775753101e-01 0.000000000000000000e+00
6.181090545272637238e-01 -7.115070041653286381e-01 0.000000000000000000e+00
6.236118059029515104e-01 -7.069034956401427650e-01 0.000000000000000000e+00
6.291145572786394080e-01 -7.023237822180554701e-01 0.000000000000000000e+00
6.346173086543271946e-01 -6.978155633529148361e-01 0.000000000000000000e+00
6.401200600300150922e-01 -6.934228217975562103e-01 0.000000000000000000e+00
6.456228114057028789e-01 -6.891921566642267294e-01 0.000000000000000000e+00
6.511255627813907765e-01 -6.851455858755759465e-01 0.000000000000000000e+00
6.566283141570785631e-01 -6.813215563609720249e-01 0.000000000000000000e+00
6.621310655327664607e-01 -6.777464532086305837e-01 0.000000000000000000e+00
6.676338169084542473e-01 -6.744671778570925369e-01 0.000000000000000000e+00
6.731365682841421449e-01 -6.715140551636356037e-01 0.000000000000000000e+00
6.786393196598299316e-01 -6.689068282518828568e-01 0.000000000000000000e+00
6.841420710355178292e-01 -6.666378521375868615e-01 0.000000000000000000e+00
6.896448224112056158e-01 -6.647024356454984684e-01 0.000000000000000000e+00
6.951475737868935134e-01 -6.631112034865136451e-01 0.000000000000000000e+00
7.006503251625813000e-01 -6.619112756675509246e-01 0.000000000000000000e+00
7.061530765382691976e-01 -6.611236294916107425e-01 0.000000000000000000e+00
7.116558279139569843e-01 -6.608940823789062335e-01 0.000000000000000000e+00
7.171585792896448819e-01 -6.615767674689987388e-01 0.000000000000000000e+00
7.226613306653326685e-01 -6.638497848597531004e-01 0.000000000000000000e+00
7.281640820410205661e-01 -6.715271128753084184e-01 0.000000000000000000e+00
7.336668334167083527e-01 -6.872351350547045712e-01 0.000000000000000000e+00
7.391695847923962504e-01 -7.021769852809160994e-01 0.000000000000000000e+00
7.446723361680840370e-01 -7.036732262016904826e-01 0.000000000000000000e+00
7.501750875437719346e-01 -6.881815694538850892e-01 0.000000000000000000e+00
7.556778389194597212e-01 -6.443785898668998868e-01 0.000000000000000000e+00
7.611805902951476188e-01 -5.905386524778499791e-01 0.000000000000000000e+00
7.666833416708355164e-01 -5.217118504691171665e-01 0.000000000000000000e+00
7.721860930465233031e-01 -4.480006558051172760e-01 0.000000000000000000e+00
7.776888444222112007e-01 -3.748675769412912473e-01 0.000000000000000000e+00
7.831915957978989873e-01 -3.000848524381858340e-01 0.000000000000000000e+00
7.886943471735868849e-01 -2.522756949183158071e-01 0.000000000000000000e+00
7.941970985492746715e-01 -2.098719707132694623e-01 0.000000000000000000e+00
7.996998499249625691e-01 -1.708154555421010912e-01 0.000000000000000000e+00
8.052026013006503558e-01 -1.360410854391727042e-01 0.000000000000000000e+00
8.107053526763382534e-01 -1.023420405147987822e-01 0.000000000000000000e+00
8.162081040520260400e-01 -8.092535371279474532e-02 0.000000000000000000e+00
8.217108554277139376e-01 -5.420473392361380149e-02 0.000000000000000000e+00
8.272136068034017242e-01 -3.320533622280841257e-02 0.000000000000000000e+00
8.327163581790896218e-01 -1.523762015137108961e-02 0.000000000000000000e+00
8.382191095547774085e-01 1.589070780978474318e-03 0.000000000000000000e+00
8.437218609304653061e-01 1.736921582190298352e-02 0.000000000000000000e+00
8.492246123061530927e-01 3.318877261001773604e-02 0.000000000000000000e+00
8.547273636818409903e-01 4.388638932745791976e-02 0.000000000000000000e+00
8.602301150575287769e-01 5.430424992271021267e-02 0.000000000000000000e+00
8.657328664332166746e-01 7.309808689678654048e-02 0.000000000000000000e+00
8.712356178089044612e-01 8.065459155025500593e-02 0.000000000000000000e+00
8.767383691845923588e-01 8.465345811499069839e-02 0.000000000000000000e+00
8.822411205602801454e-01 9.481152371948908808e-02 0.000000000000000000e+00
8.877438719359680430e-01 1.039027353478481075e-01 0.000000000000000000e+00
8.932466233116558296e-01 1.121730111995482559e-01 0.000000000000000000e+00
8.987493746873437273e-01 1.199880012517358097e-01 0.000000000000000000e+00
9.042521260630315139e-01 1.256699764647404294e-01 0.000000000000000000e+00
9.097548774387193005e-01 1.313269266826058157e-01 0.000000000000000000e+00
9.152576288144073091e-01 1.353656223220216503e-01 0.000000000000000000e+00
9.207603801900950957e-01 1.399526542293987319e-01 0.000000000000000000e+00
9.262631315657828823e-01 1.475470820714388509e-01 0.000000000000000000e+00
9.317658829414708910e-01 1.513776416194065888e-01 0.000000000000000000e+00
9.372686343171586776e-01 1.555144085394726261e-01 0.000000000000000000e+00
9.427713856928464642e-01 1.610446714279358815e-01 0.000000000000000000e+00
9.482741370685342508e-01 1.663304304839616776e-01 0.000000000000000000e+00
9.537768884442222594e-01 1.726074702109468006e-01 0.000000000000000000e+00
9.592796398199100461e-01 1.773319272930660162e-01 0.000000000000000000e+00
9.647823911955978327e-01 1.814886306913781056e-01 0.000000000000000000e+00
9.702851425712856193e-01 1.874028530505302825e-01 0.000000000000000000e+00
9.757878939469736279e-01 1.890035071245517173e-01 0.000000000000000000e+00
9.812906453226614145e-01 1.929747709520039933e-01 0.000000000000000000e+00
9.867933966983492011e-01 1.968539002925826509e-01 0.000000000000000000e+00
9.922961480740369877e-01 1.986836969453040780e-01 0.000000000000000000e+00
9.977988994497249964e-01 2.024304050692418144e-01 0.000000000000000000e+00
9.994497248624313324e-01 2.020454465980439096e-01 0.000000000000000000e+00


==> plots/icing/csv_cp/noice_ps.csv <==
x mean stddev
9.994497248624313324e-01 2.041715842150377824e-01 0.000000000000000000e+00
9.939469734867433237e-01 2.311296405211056282e-01 0.000000000000000000e+00
9.884442221110555371e-01 2.454400747099594327e-01 0.000000000000000000e+00
9.829414707353677505e-01 2.546835456851592738e-01 0.000000000000000000e+00
9.774387193596799639e-01 2.617545492967163767e-01 0.000000000000000000e+00
9.719359679839919552e-01 2.685434526112313591e-01 0.000000000000000000e+00
9.664332166083041686e-01 2.763531527067275562e-01 0.000000000000000000e+00
9.609304652326163820e-01 2.838537371031559786e-01 0.000000000000000000e+00
9.554277138569285954e-01 2.903225280945793685e-01 0.000000000000000000e+00
9.499249624812405868e-01 2.983524972030604516e-01 0.000000000000000000e+00
9.444222111055528002e-01 3.061040820022871145e-01 0.000000000000000000e+00
9.389194597298650136e-01 3.150678164679217019e-01 0.000000000000000000e+00
9.334167083541772270e-01 3.218798466875920639e-01 0.000000000000000000e+00
9.279139569784892183e-01 3.300004436615555647e-01 0.000000000000000000e+00
9.224112056028014317e-01 3.372448535513452583e-01 0.000000000000000000e+00
9.169084542271136451e-01 3.423957626264186871e-01 0.000000000000000000e+00
9.114057028514258585e-01 3.467959845266630481e-01 0.000000000000000000e+00
9.059029514757378498e-01 3.474674124769467909e-01 0.000000000000000000e+00
9.004002001000500632e-01 3.435647906448249245e-01 0.000000000000000000e+00
8.948974487243622766e-01 3.316235407793914902e-01 0.000000000000000000e+00
8.893946973486743790e-01 3.142629591618959495e-01 0.000000000000000000e+00
8.838919459729865924e-01 2.938429372785034133e-01 0.000000000000000000e+00
8.783891945972986948e-01 2.547933721420836406e-01 0.000000000000000000e+00
8.728864432216109082e-01 2.179623078532930691e-01 0.000000000000000000e+00
8.673836918459230105e-01 1.630668951924487686e-01 0.000000000000000000e+00
8.618809404702351129e-01 1.153290509192608226e-01 0.000000000000000000e+00
8.563781890945473263e-01 6.489471146280934022e-02 0.000000000000000000e+00
8.508754377188594287e-01 2.582989455348361219e-02 0.000000000000000000e+00
8.453726863431716421e-01 3.951098328213831223e-03 0.000000000000000000e+00
8.398699349674837444e-01 3.718519961850574873e-04 0.000000000000000000e+00
8.343671835917959578e-01 4.216285219399651396e-03 0.000000000000000000e+00
8.288644322161080602e-01 8.897802805748256105e-03 0.000000000000000000e+00
8.233616808404202736e-01 1.562983123873529223e-02 0.000000000000000000e+00
8.178589294647323760e-01 1.949564757644495216e-02 0.000000000000000000e+00
8.123561780890445894e-01 2.071687228000840264e-02 0.000000000000000000e+00
8.068534267133566917e-01 2.126119115196267728e-02 0.000000000000000000e+00
8.013506753376689051e-01 2.126859733193064983e-02 0.000000000000000000e+00
7.958479239619810075e-01 2.130504869062477269e-02 0.000000000000000000e+00
7.903451725862932209e-01 2.132504146830882519e-02 0.000000000000000000e+00
7.848424212106053233e-01 2.131305672827110698e-02 0.000000000000000000e+00
7.793396698349175367e-01 2.122939913474475304e-02 0.000000000000000000e+00
7.738369184592296390e-01 2.119731029047677850e-02 0.000000000000000000e+00
7.683341670835418524e-01 2.116475068025458484e-02 0.000000000000000000e+00
7.628314157078539548e-01 2.113319236567612336e-02 0.000000000000000000e+00
7.573286643321661682e-01 2.107748421146027340e-02 0.000000000000000000e+00
7.518259129564782706e-01 2.101621845245382758e-02 0.000000000000000000e+00
7.463231615807904840e-01 2.094386703509876213e-02 0.000000000000000000e+00
7.408204102051025863e-01 2.085331744026497347e-02 0.000000000000000000e+00
7.353176588294147997e-01 2.073779098125250187e-02 0.000000000000000000e+00
7.298149074537269021e-01 2.058757746620898388e-02 0.000000000000000000e+00
7.243121560780391155e-01 2.038434836562785790e-02 0.000000000000000000e+00
7.188094047023512179e-01 2.010339433102892315e-02 0.000000000000000000e+00
7.133066533266633202e-01 1.969776137023337981e-02 0.000000000000000000e+00
7.078039019509755336e-01 1.909075659490611088e-02 0.000000000000000000e+00
7.023011505752876360e-01 1.817380176823668592e-02 0.000000000000000000e+00
6.967983991995998494e-01 1.676355554095998457e-02 0.000000000000000000e+00
6.912956478239119518e-01 1.468300039478442898e-02 0.000000000000000000e+00
6.857928964482241652e-01 1.175825358182081004e-02 0.000000000000000000e+00
6.802901450725362675e-01 7.959018443282062094e-03 0.000000000000000000e+00
6.747873936968484809e-01 3.444505944820264176e-03 0.000000000000000000e+00
6.692846423211605833e-01 -1.503923652077077122e-03 0.000000000000000000e+00
6.637818909454727967e-01 -6.547166011495519911e-03 0.000000000000000000e+00
6.582791395697848991e-01 -1.143773722451335573e-02 0.000000000000000000e+00
6.527763881940971125e-01 -1.602094613704707626e-02 0.000000000000000000e+00
6.472736368184092148e-01 -2.025143255231931505e-02 0.000000000000000000e+00
6.417708854427214282e-01 -2.413135124327325798e-02 0.000000000000000000e+00
6.362681340670335306e-01 -2.767133118683062776e-02 0.000000000000000000e+00
6.307653826913457440e-01 -3.088381967598152755e-02 0.000000000000000000e+00
6.252626313156578464e-01 -3.376147013532815322e-02 0.000000000000000000e+00
6.197598799399700598e-01 -3.627205031803448776e-02 0.000000000000000000e+00
6.142571285642821621e-01 -3.836101008963055392e-02 0.000000000000000000e+00
6.087543771885943755e-01 -4.000446041963989785e-02 0.000000000000000000e+00
6.032516258129064779e-01 -4.124724038923766045e-02 0.000000000000000000e+00
5.977488744372186913e-01 -4.213037889654280832e-02 0.000000000000000000e+00
5.922461230615307937e-01 -4.269296604168459908e-02 0.000000000000000000e+00
5.867433716858430071e-01 -4.293405477451806007e-02 0.000000000000000000e+00
5.812406203101551094e-01 -4.284066709400491391e-02 0.000000000000000000e+00
5.757378689344673228e-01 -4.245733051094369159e-02 0.000000000000000000e+00
5.702351175587794252e-01 -4.189964910210441928e-02 0.000000000000000000e+00
5.647323661830916386e-01 -4.129323786393790385e-02 0.000000000000000000e+00
5.592296148074037410e-01 -4.069644443322850691e-02 0.000000000000000000e+00
5.537268634317158433e-01 -4.002398448854371793e-02 0.000000000000000000e+00
5.482241120560280567e-01 -3.916077693784636438e-02 0.000000000000000000e+00
5.427213606803401591e-01 -3.804731089373980524e-02 0.000000000000000000e+00
5.372186093046523725e-01 -3.674214092783856245e-02 0.000000000000000000e+00
5.317158579289644749e-01 -3.535014761668264782e-02 0.000000000000000000e+00
5.262131065532766883e-01 -3.394427936248689548e-02 0.000000000000000000e+00
5.207103551775887906e-01 -3.254376314733598008e-02 0.000000000000000000e+00
5.152076038019010040e-01 -3.114636409127413685e-02 0.000000000000000000e+00
5.097048524262131064e-01 -2.974835061425196159e-02 0.000000000000000000e+00
5.042021010505253198e-01 -2.832870963487721383e-02 0.000000000000000000e+00
4.986993496748374222e-01 -2.686096710511165497e-02 0.000000000000000000e+00
4.931965982991496356e-01 -2.532707322290050911e-02 0.000000000000000000e+00
4.876938469234617379e-01 -2.374940472474129649e-02 0.000000000000000000e+00
4.821910955477739513e-01 -2.216736869577928815e-02 0.000000000000000000e+00
4.766883441720860537e-01 -2.061540048381438339e-02 0.000000000000000000e+00
4.711855927963982671e-01 -1.910431120709610298e-02 0.000000000000000000e+00
4.656828414207103695e-01 -1.762950851105138383e-02 0.000000000000000000e+00
4.601800900450225829e-01 -1.618125074292287024e-02 0.000000000000000000e+00
4.546773386693346852e-01 -1.471791977744096869e-02 0.000000000000000000e+00
4.491745872936468986e-01 -1.316648836261080646e-02 0.000000000000000000e+00
4.436718359179590010e-01 -1.147153352134111515e-02 0.000000000000000000e+00
4.381690845422712144e-01 -9.643837233333840686e-03 0.000000000000000000e+00
4.326663331665833168e-01 -7.768100069913685957e-03 0.000000000000000000e+00
4.271635817908955302e-01 -5.917073079597656715e-03 0.000000000000000000e+00
4.216608304152076325e-01 -4.095370615580407048e-03 0.000000000000000000e+00
4.161580790395198459e-01 -2.226808063882756983e-03 0.000000000000000000e+00
4.106553276638319483e-01 -2.388452116495187738e-04 0.000000000000000000e+00
4.051525762881441617e-01 1.921783687954814468e-03 0.000000000000000000e+00
3.996498249124562641e-01 4.269386491987603449e-03 0.000000000000000000e+00
3.941470735367683664e-01 6.813694534557157567e-03 0.000000000000000000e+00
3.886443221610805798e-01 9.531141845670276780e-03 0.000000000000000000e+00
3.831415707853926822e-01 1.231764994386885803e-02 0.000000000000000000e+00
3.776388194097048956e-01 1.508047340525386915e-02 0.000000000000000000e+00
3.721360680340169980e-01 1.777150601708399336e-02 0.000000000000000000e+00
3.666333166583292114e-01 2.041185774409370879e-02 0.000000000000000000e+00
3.611305652826413137e-01 2.302916778586983071e-02 0.000000000000000000e+00
3.556278139069535271e-01 2.567907949260472833e-02 0.000000000000000000e+00
3.501250625312656295e-01 2.846819509345799304e-02 0.000000000000000000e+00
3.446223111555778429e-01 3.150262687111293758e-02 0.000000000000000000e+00
3.391195597798899453e-01 3.478209606227977702e-02 0.000000000000000000e+00
3.336168084042021587e-01 3.816732239203091126e-02 0.000000000000000000e+00
3.281140570285142610e-01 4.152238586434009449e-02 0.000000000000000000e+00
3.226113056528264744e-01 4.480174450146989784e-02 0.000000000000000000e+00
3.171085542771385768e-01 4.806048488362968385e-02 0.000000000000000000e+00
3.116058029014506792e-01 5.135382327984672202e-02 0.000000000000000000e+00
3.061030515257628926e-01 5.472024460539515189e-02 0.000000000000000000e+00
3.006003001500749949e-01 5.819077089583579721e-02 0.000000000000000000e+00
2.950975487743872083e-01 6.178278157683436689e-02 0.000000000000000000e+00
2.895947973986993107e-01 6.547866030110682800e-02 0.000000000000000000e+00
2.840920460230115241e-01 6.922372945438404201e-02 0.000000000000000000e+00
2.785892946473236265e-01 7.297061172560148634e-02 0.000000000000000000e+00
2.730865432716358399e-01 7.669428583299087165e-02 0.000000000000000000e+00
2.675837918959479422e-01 8.038271555895448728e-02 0.000000000000000000e+00
2.620810405202601556e-01 8.405860250194940875e-02 0.000000000000000000e+00
2.565782891445722580e-01 8.788181849310028326e-02 0.000000000000000000e+00
2.510755377688844714e-01 9.202791030826062979e-02 0.000000000000000000e+00
2.455727863931966015e-01 9.652171144791310553e-02 0.000000000000000000e+00
2.400700350175087594e-01 1.011006361113437890e-01 0.000000000000000000e+00
2.345672836418209173e-01 1.055167410112911597e-01 0.000000000000000000e+00
2.290645322661330752e-01 1.098098844119732576e-01 0.000000000000000000e+00
2.235617808904452330e-01 1.142717729592384046e-01 0.000000000000000000e+00
2.180590295147573909e-01 1.190870363106117935e-01 0.000000000000000000e+00
2.125562781390695488e-01 1.240665140448360404e-01 0.000000000000000000e+00
2.070535267633817067e-01 1.289135397917373638e-01 0.000000000000000000e+00
2.015507753876938646e-01 1.336413157256881590e-01 0.000000000000000000e+00
1.960480240120060225e-01 1.387273586041057882e-01 0.000000000000000000e+00
1.905452726363181803e-01 1.445972317120958195e-01 0.000000000000000000e+00
1.850425212606303382e-01 1.509615101821157879e-01 0.000000000000000000e+00
1.795397698849424961e-01 1.572483687189194512e-01 0.000000000000000000e+00
1.740370185092546540e-01 1.632255280458760893e-01 0.000000000000000000e+00
1.685342671335668119e-01 1.691730186410662640e-01 0.000000000000000000e+00
1.630315157578789143e-01 1.753593092613829896e-01 0.000000000000000000e+00
1.575287643821910721e-01 1.820148922642363942e-01 0.000000000000000000e+00
1.520260130065032300e-01 1.893381943879983709e-01 0.000000000000000000e+00
1.465232616308154157e-01 1.972026453834931914e-01 0.000000000000000000e+00
1.410205102551275735e-01 2.051580119393978663e-01 0.000000000000000000e+00
1.355177588794397314e-01 2.130324238050445018e-01 0.000000000000000000e+00
1.300150075037518893e-01 2.211781556989098618e-01 0.000000000000000000e+00
1.245122561280640194e-01 2.298711843247982500e-01 0.000000000000000000e+00
1.190095047523761773e-01 2.390655309242948334e-01 0.000000000000000000e+00
1.135067533766883352e-01 2.487087061777426555e-01 0.000000000000000000e+00
1.080040020010004931e-01 2.590745877247915274e-01 0.000000000000000000e+00
1.025012506253126510e-01 2.705116376815421830e-01 0.000000000000000000e+00
9.699849924962480885e-02 2.828490026191747830e-01 0.000000000000000000e+00
9.149574787393696673e-02 2.958036996636348448e-01 0.000000000000000000e+00
8.599299649824912462e-02 3.097146520357849653e-01 0.000000000000000000e+00
8.049024512256128250e-02 3.250569445520046230e-01 0.000000000000000000e+00
7.498749374687344038e-02 3.413696679182915972e-01 0.000000000000000000e+00
6.948474237118559826e-02 3.581803897862041453e-01 0.000000000000000000e+00
6.398199099549775615e-02 3.764782279290752598e-01 0.000000000000000000e+00
5.847923961980991403e-02 3.967869196829436618e-01 0.000000000000000000e+00
5.297648824412207191e-02 4.181349323546026397e-01 0.000000000000000000e+00
4.747373686843420204e-02 4.416768133102682015e-01 0.000000000000000000e+00
4.197098549274635992e-02 4.700133868007352334e-01 0.000000000000000000e+00
3.646823411705851781e-02 5.027928906198528836e-01 0.000000000000000000e+00
3.096548274137067569e-02 5.415125958899142944e-01 0.000000000000000000e+00
2.546273136568283357e-02 5.903943594593261679e-01 0.000000000000000000e+00
1.995997998999499146e-02 6.509072697218325487e-01 0.000000000000000000e+00
1.445722861430714934e-02 7.306193109029042176e-01 0.000000000000000000e+00
8.954477238619307222e-03 8.326702912479237995e-01 0.000000000000000000e+00
3.451725862931465105e-03 1.000948221160212981e+00 0.000000000000000000e+00
7.003501750875440468e-04 9.351417184792811810e-01 0.000000000000000000e+00


==> plots/icing/csv_cp/noice_source.csv <==
mean stddev
1.0 0.0 0.0
0.9994497248624313 0.20417158421503778 0.0
0.9988994497248626 0.20856716424320432 0.0
0.9983491745872938 0.212846339969202 0.0
0.997798899449725 0.21654464008220664 0.0
0.9972486243121562 0.2198589176453627 0.0
0.9966983491745874 0.2221767382479758 0.0
0.9961480740370187 0.22416228448290276 0.0
0.9955977988994499 0.22562673283270662 0.0
0.9950475237618809 0.22727777686582407 0.0
0.9944972486243121 0.22911505223067685 0.0
0.9939469734867433 0.23112964052110563 0.0
0.9933966983491745 0.23325686149671832 0.0
0.9928464232116058 0.2349928056882309 0.0
0.992296148074037 0.2365313682537984 0.0
0.9917458729364682 0.2379718396939392 0.0
0.9911955977988994 0.23936176395948117 0.0
0.9906453226613307 0.24068106294199687 0.0
0.9900950475237619 0.24196317222237163 0.0
0.9895447723861931 0.24318369728895384 0.0
0.9889944972486243 0.24437107210838782 0.0
0.9884442221110555 0.24544007470995943 0.0
0.9878939469734868 0.24644391593906256 0.0
0.987343671835918 0.24718405184584036 0.0
0.9867933966983492 0.2477756765521537 0.0
0.9862431215607804 0.24863166126873715 0.0
0.9856928464232116 0.2496846584053518 0.0
0.9851425712856429 0.2507245757327272 0.0
0.9845922961480741 0.2517481643749644 0.0
0.9840420210105053 0.2527549327578793 0.0
0.9834917458729365 0.2537253671519242 0.0
0.9829414707353678 0.2546835456851593 0.0
0.982391195597799 0.2555888008417231 0.0
0.9818409204602302 0.2564854524631155 0.0
0.9812906453226614 0.2572462171796186 0.0
0.9807403701850926 0.25800698189612525 0.0
0.9801900950475239 0.2583702127268186 0.0
0.9796398199099551 0.25870397318508687 0.0
0.9790895447723863 0.2593810254590796 0.0
0.9785392696348175 0.26018045179742266 0.0
0.9779889944972487 0.26097186999450095 0.0
0.97743871935968 0.2617545492967164 0.0
0.9768884442221112 0.262524975235765 0.0
0.9763381690845424 0.26325171668728764 0.0
0.9757878939469736 0.2639784581388138 0.0
0.9752376188094048 0.2646862101273566 0.0
0.9746873436718361 0.26539316724804785 0.0
0.9741370685342673 0.266037925687689 0.0
0.9735867933966983 0.26665609079280195 0.0
0.9730365182591295 0.2672770016062511 0.0
0.9724862431215607 0.26790139161884774 0.0
0.971935967983992 0.26854345261123136 0.0
0.9713856928464232 0.26932500444952545 0.0
0.9708354177088544 0.27010655628782665 0.0
0.9702851425712856 0.2709131003273644 0.0
0.9697348674337168 0.27172962605258455 0.0
0.9691845922961481 0.2725345068630869 0.0
0.9686343171585793 0.27331426583624285 0.0
0.9680840420210105 0.2740940248093988 0.0
0.9675337668834417 0.27485175913935755 0.0
0.966983491745873 0.27560754766653695 0.0
0.9664332166083042 0.27635315270672756 0.0
0.9658829414707354 0.2770893914952399 0.0
0.9653326663331666 0.27781290016819504 0.0
0.9647823911955978 0.27844560536290963 0.0
0.964232116058029 0.2790783105576278 0.0
0.9636818409204603 0.27984856422218307 0.0
0.9631315657828915 0.28069236403293196 0.0
0.9625812906453227 0.28153048725540053 0.0
0.9620310155077539 0.28232113101734946 0.0
0.9614807403701852 0.28311177477930194 0.0
0.9609304652326164 0.283853737103156 0.0
0.9603801900950476 0.2845577471214096 0.0
0.9598299149574788 0.2852615702518744 0.0
0.95927963981991 0.28595458183443334 0.0
0.9587293646823413 0.28664759341698876 0.0
0.9581790895447725 0.2873192726302829 0.0
0.9576288144072037 0.2879670887478323 0.0
0.9570785392696349 0.28861490486538166 0.0
0.9565282641320662 0.28916457133428075 0.0
0.9559779889944974 0.28970650349595495 0.0
0.9554277138569286 0.29032252809457937 0.0
0.9548774387193598 0.29110821653558183 0.0
0.954327163581791 0.2918939049765843 0.0
0.9537768884442223 0.29269282495152105 0.0
0.9532266133066535 0.29350045520420487 0.0
0.9526763381690847 0.29430808545689224 0.0
0.9521260630315157 0.2951052746774483 0.0
0.9515757878939469 0.29590133018060705 0.0
0.9510255127563781 0.29670313999904074 0.0
0.9504752376188094 0.2975278186010524 0.0
0.9499249624812406 0.29835249720306045 0.0
0.9493746873436718 0.2991124085361765 0.0
0.948824412206103 0.29980754918692476 0.0
0.9482741370685343 0.3005026898376695 0.0
0.9477238619309655 0.3011832674297974 0.0
0.9471735867933967 0.30186017929080755 0.0
0.9466233116558279 0.30254023237936245 0.0
0.9460730365182591 0.3034248178481871 0.0
0.9455227613806904 0.30430940331701173 0.0
0.9449724862431216 0.3051972898757054 0.0
0.9444222111055528 0.3061040820022871 0.0
0.943871935967984 0.3070108741288653 0.0
0.9433216608304152 0.30791442443207195 0.0
0.9427713856928465 0.30880972698179043 0.0
0.9422211105552777 0.30970502953150536 0.0
0.9416708354177089 0.31062624263296534 0.0
0.9411205602801401 0.311583886293052 0.0
0.9405702851425713 0.3125415299531422 0.0
0.9400200100050026 0.3134245065511845 0.0
0.9394697348674338 0.3142461615095531 0.0
0.938919459729865 0.3150678164679217 0.0
0.9383691845922962 0.3154653600489912 0.0
0.9378189094547275 0.3156655885088444 0.0
0.9372686343171587 0.31586581696869764 0.0
0.9367183591795899 0.3165361707596528 0.0
0.9361680840420211 0.31735016255199433 0.0
0.9356178089044523 0.31816415434433587 0.0
0.9350675337668836 0.3190749430929376 0.0
0.9345172586293148 0.32001000072719954 0.0
0.933966983491746 0.3209450583614615 0.0
0.9334167083541772 0.32187984668759206 0.0
0.9328664332166084 0.32281458105236105 0.0
0.9323161580790397 0.3237493154171265 0.0
0.9317658829414709 0.32477863245118677 0.0
0.9312156078039019 0.3258225109210908 0.0
0.9306653326663331 0.3268663893909949 0.0
0.9301150575287643 0.32779636626792374 0.0
0.9295647823911956 0.3287136973904037 0.0
0.9290145072536268 0.32963102851288006 0.0
0.928464232116058 0.32984091889178124 0.0
0.9279139569784892 0.33000044366155556 0.0
0.9273636818409204 0.33015996843132633 0.0
0.9268134067033517 0.33103920168649204 0.0
0.9262631315657829 0.33194300565821955 0.0
0.9257128564282141 0.33284676979612904 0.0
0.9251625812906453 0.33365626592908804 0.0
0.9246123061530765 0.3344657620620435 0.0
0.9240620310155078 0.3352700442143064 0.0
0.923511755877939 0.33592549941102057 0.0
0.9229614807403702 0.33658095460773474 0.0
0.9224112056028014 0.33724485355134526 0.0
0.9218609304652327 0.3380258336342461 0.0
0.9213106553276639 0.3388068137171505 0.0
0.9207603801900951 0.33958247357733207 0.0
0.9202101050525263 0.34031061298069964 0.0
0.9196598299149575 0.3410387523840672 0.0
0.9191095547773888 0.3416784820033474 0.0
0.91855927963982 0.3417473463305054 0.0
0.9180090045022512 0.34181621065766343 0.0
0.9174587293646824 0.34194847041448817 0.0
0.9169084542271136 0.3423957626264187 0.0
0.9163581790895449 0.3428430548383492 0.0
0.9158079039519761 0.3432886017377239 0.0
0.9152576288144073 0.3437272088820027 0.0
0.9147073536768385 0.3441658160262815 0.0
0.9141570785392698 0.3445718539844531 0.0
0.913606803401701 0.3448715179607209 0.0
0.9130565282641322 0.3451711819369887 0.0
0.9125062531265634 0.34555657912456006 0.0
0.9119559779889946 0.34617628182561155 0.0
0.9114057028514259 0.34679598452666305 0.0
0.9108554277138571 0.34729332676818636 0.0
0.9103051525762883 0.34750704953504474 0.0
0.9097548774387193 0.3477207723019031 0.0
0.9092046023011505 0.347815913188958 0.0
0.9086543271635817 0.34767560600604064 0.0
0.908104052026013 0.34753529882311973 0.0
0.9075537768884442 0.347470444319784 0.0
0.9070035017508754 0.34753486586025595 0.0
0.9064532266133066 0.3475992874007243 0.0
0.9059029514757378 0.3474674124769468 0.0
0.9053526763381691 0.34704378677082737 0.0
0.9048024012006003 0.34662016106470794 0.0
0.9042521260630315 0.3460663858740478 0.0
0.9037018509254627 0.34534420878154926 0.0
0.903151575787894 0.3446220316890436 0.0
0.9026013006503252 0.3441214636074559 0.0
0.9020510255127564 0.34387105033268917 0.0
0.9015007503751876 0.34362063705792245 0.0
0.9009504752376188 0.3435192696182856 0.0
0.9004002001000501 0.3435647906448249 0.0
0.8998499249624813 0.34361031167136424 0.0
0.8992996498249125 0.34256851090500184 0.0
0.8987493746873437 0.3405916518375154 0.0
0.898199099549775 0.3386147927700254 0.0
0.8976488244122062 0.3369747598232866 0.0
0.8970985492746374 0.3355870088573969 0.0
0.8965482741370686 0.3341992578915036 0.0
0.8959979989994998 0.3331806694283994 0.0
0.895447723861931 0.3324021051038972 0.0
0.8948974487243623 0.3316235407793915 0.0
0.8943471735867935 0.33042276556682104 0.0
0.8937968984492246 0.3289848698060407 0.0
0.8932466233116558 0.32754697404526034 0.0
0.892696348174087 0.3258555252887323 0.0
0.8921460730365183 0.32404192468783855 0.0
0.8915957978989495 0.3222283240869448 0.0
0.8910455227613807 0.3200909979136437 0.0
0.8904952476238119 0.31782114525575444 0.0
0.8899449724862432 0.31555129259786163 0.0
0.8893946973486744 0.31426295916189595 0.0
0.8888444222111056 0.3133117355988073 0.0
0.8882941470735368 0.3123605120357187 0.0
0.887743871935968 0.3099804326518001 0.0
0.8871935967983993 0.30719574995958787 0.0
0.8866433216608305 0.30441106726737566 0.0
0.8860930465232617 0.3024406469094014 0.0
0.8855427713856929 0.3006557276212458 0.0
0.8849924962481241 0.29887080833308666 0.0
0.8844422211105554 0.29641608535972175 0.0
0.8838919459729866 0.2938429372785034 0.0
0.8833416708354177 0.2912697891972851 0.0
0.8827913956978489 0.2875770196474061 0.0
0.8822411205602801 0.2837391080086835 0.0
0.8816908454227114 0.27990119636996447 0.0
0.8811405702851426 0.2761126458235186 0.0
0.8805902951475738 0.2723283341285896 0.0
0.880040020010005 0.26854402243365705 0.0
0.8794897448724363 0.2639838300422941 0.0
0.8789394697348675 0.25938860109218886 0.0
0.8783891945972987 0.25479337214208364 0.0
0.8778389194597299 0.25075208739967714 0.0
0.8772886443221611 0.2467147667570888 0.0
0.8767383691845924 0.24270203860435835 0.0
0.8761880940470236 0.23950568629053315 0.0
0.8756378189094548 0.2363093339767044 0.0
0.875087543771886 0.23309371311660065 0.0
0.8745372686343172 0.22960474786207108 0.0
0.8739869934967485 0.2261157826075486 0.0
0.8734367183591797 0.22251730138445858 0.0
0.8728864432216109 0.21796230785329307 0.0
0.872336168084042 0.21340731432212756 0.0
0.8717858929464732 0.20873998433541452 0.0
0.8712356178089045 0.20338206385248192 0.0
0.8706853426713357 0.19802414336954932 0.0
0.8701350675337669 0.19245712074169852 0.0
0.8695847923961981 0.18592046430168274 0.0
0.8690345172586293 0.17938380786166697 0.0
0.8684842421210606 0.17316704960647478 0.0
0.8679339669834918 0.16811697239946177 0.0
0.867383691845923 0.16306689519244877 0.0
0.8668334167083542 0.15824880290762344 0.0
0.8662831415707855 0.1541146113056424 0.0
0.8657328664332167 0.14998041970365783 0.0
0.8651825912956479 0.14574212991979785 0.0
0.8646323161580791 0.14125107748907517 0.0
0.8640820410205103 0.13676002505835605 0.0
0.8635317658829416 0.13192449553269547 0.0
0.8629814907453728 0.12639094801962436 0.0
0.862431215607804 0.12085740050655502 0.0
0.8618809404702351 0.11532905091926082 0.0
0.8613306653326663 0.10980957163985217 0.0
0.8607803901950976 0.10429009236044173 0.0
0.8602301150575288 0.09881187590711882 0.0
0.85967983991996 0.0933933237198481 0.0
0.8591295647823912 0.08797477153257915 0.0
0.8585792896448224 0.08290967479085509 0.0
0.8580290145072537 0.0782791775174303 0.0
0.8574787393696849 0.07364868024400373 0.0
0.8569284642321161 0.0691845860380873 0.0
0.8563781890945473 0.06489471146280934 0.0
0.8558279139569785 0.06060483688753315 0.0
0.8552776388194098 0.05668227245724822 0.0
0.854727363681841 0.05308690742515587 0.0
0.8541770885442722 0.04949154239306175 0.0
0.8536268134067034 0.04560637937269263 0.0
0.8530765382691347 0.04150222457089647 0.0
0.8525262631315659 0.037398069769102094 0.0
0.8519759879939971 0.03346801129884369 0.0
0.8514257128564282 0.02964895292616454 0.0
0.8508754377188594 0.025829894553483612 0.0
0.8503251625812907 0.02331831669220996 0.0
0.8497748874437219 0.021504242706537724 0.0
0.8492246123061531 0.019690168720865486 0.0
0.8486743371685843 0.01694125160577009 0.0
0.8481240620310155 0.013780088174966565 0.0
0.8475737868934468 0.010618924744161262 0.0
0.847023511755878 0.00843631813531509 0.0
0.8464732366183092 0.006604271550138208 0.0
0.8459229614807404 0.004772224964959548 0.0
0.8453726863431716 0.003951098328213831 0.0
0.8448224112056029 0.003416882496035001 0.0
0.8442721360680341 0.0028826666638561704 0.0
0.8437218609304653 0.0024597288481800206 0.0
0.8431715857928965 0.0020608845248020202 0.0
0.8426213106553277 0.0016620402014240199 0.0
0.842071035517759 0.0012531172235430432 0.0
0.8415207603801902 0.0008426280876125958 0.0
0.8409704852426214 0.00043213895168214833 0.0
0.8404202101050525 0.00038394473365599424 0.0
0.8398699349674837 0.0003718519961850575 0.0
0.839319659829915 0.0003597592587158971 0.0
0.8387693846923462 0.0007438002045851988 0.0
0.8382191095547774 0.0011470986576380682 0.0
0.8376688344172086 0.001550397110692714 0.0
0.8371185592796399 0.002072526575537026 0.0
0.8365682841420711 0.0025948640899482456 0.0
0.8360180090045023 0.0031106926203356977 0.0
0.8354677338669335 0.0034824274209288575 0.0
0.8349174587293647 0.0038541622215220173 0.0
0.834367183591796 0.004216285219399651 0.0
0.8338169084542272 0.004479474975058295 0.0
0.8332666333166584 0.004742664730713386 0.0
0.8327163581790896 0.005013531979377817 0.0
0.8321660830415208 0.005333906917122988 0.0
0.8316158079039521 0.005654281854869936 0.0
0.8310655327663833 0.006030070197853732 0.0
0.8305152576288145 0.006657708349825597 0.0
0.8299649824912456 0.007285346501797463 0.0
0.8294147073536768 0.007979027569938069 0.0
0.8288644322161081 0.008897802805748256 0.0
0.8283141570785393 0.00981657804156022 0.0
0.8277638819409705 0.01072084616386526 0.0
0.8272136068034017 0.011586634020005704 0.0
0.826663331665833 0.012452421876147923 0.0
0.8261130565282642 0.013202553369003667 0.0
0.8255627813906954 0.013708232938979492 0.0
0.8250125062531266 0.014213912508957094 0.0
0.8244622311155578 0.014703840568227378 0.0
0.823911955977989 0.015166835903482223 0.0
0.8233616808404203 0.015629831238735292 0.0
0.8228114057028515 0.01611208281693699 0.0
0.8222611305652827 0.016621216090086932 0.0
0.8217108554277139 0.01713034936323332 0.0
0.8211605802901452 0.01768870613425122 0.0
0.8206103051525764 0.018303422725225005 0.0
0.8200600300150076 0.018918139316200566 0.0
0.8195097548774387 0.01925260255475081 0.0
0.8189594797398699 0.019323717606990698 0.0
0.8184092046023012 0.019394832659230588 0.0
0.8178589294647324 0.019495647576444952 0.0
0.8173086543271636 0.019619293721611086 0.0
0.8167583791895948 0.019742939866775444 0.0
0.816208104052026 0.019884938213168724 0.0
0.8156578289144573 0.020038391910425446 0.0
0.8151075537768885 0.020191845607680392 0.0
0.8145572786393197 0.0203088868825958 0.0
0.8140070035017509 0.020407706460028763 0.0
0.8134567283641821 0.0205065260374635 0.0
0.8129064532266134 0.020610655102798248 0.0
0.8123561780890446 0.020716872280008403 0.0
0.8118059029514758 0.020823089457218558 0.0
0.811255627813907 0.020931976260822438 0.0
0.8107053526763383 0.021041663007748568 0.0
0.8101550775387695 0.02115134975467292 0.0
0.8096048024012007 0.02118923937084105 0.0
0.8090545272636319 0.0212115384697924 0.0
0.808504252126063 0.021233837568743752 0.0
0.8079539769884942 0.021244109446174164 0.0
0.8074037018509255 0.02125265029906842 0.0
0.8068534267133567 0.021261191151962677 0.0
0.8063031515757879 0.02127724210239279 0.0
0.8057528764382191 0.021293882454024526 0.0
0.8052026013006504 0.021310522805656262 0.0
0.8046523261630816 0.021307734460407346 0.0
0.8041020510255128 0.021304565080168203 0.0
0.803551775887944 0.021301200241421014 0.0
0.8030015007503752 0.021292417304486833 0.0
0.8024512256128065 0.021283634367554427 0.0
0.8019009504752377 0.02127505900155846 0.0
0.8013506753376689 0.02126859733193065 0.0
0.8008004002001001 0.021262135662304615 0.0
0.8002501250625313 0.021257626409514785 0.0
0.7996998499249626 0.021264666713152636 0.0
0.7991495747873938 0.021271707016790486 0.0
0.798599299649825 0.021278766962140594 0.0
0.7980490245122561 0.02128590528178087 0.0
0.7974987493746873 0.021293043601422923 0.0
0.7969484742371186 0.02129911106334781 0.0
0.7963981990995498 0.021302079876983626 0.0
0.795847923961981 0.021305048690624773 0.0
0.7952976488244122 0.021307593973094896 0.0
0.7947473736868435 0.021309213769086455 0.0
0.7941970985492747 0.021310833565078013 0.0
0.7936468234117059 0.021313280612572427 0.0
0.7930965482741371 0.021317125366985934 0.0
0.7925462731365683 0.02132097012139944 0.0
0.7919959979989996 0.021323509136296437 0.0
0.7914457228614308 0.021324320253341966 0.0
0.790895447723862 0.021325131370389272 0.0
0.7903451725862932 0.021325041468308825 0.0
0.7897948974487244 0.021324013160530342 0.0
0.7892446223111557 0.02132298485275541 0.0
0.7886943471735869 0.02132248922298885 0.0
0.7881440720360181 0.021322429237860874 0.0
0.7875937968984492 0.02132236925273112 0.0
0.7870435217608804 0.02132156706243471 0.0
0.7864932466233117 0.021320292883411085 0.0
0.7859429714857429 0.021319018704385684 0.0
0.7853926963481741 0.021316370838272647 0.0
0.7848424212106053 0.021313056728271107 0.0
0.7842921460730365 0.02130974261826779 0.0
0.7837418709354678 0.02130578419678919 0.0
0.783191595797899 0.021301595292520403 0.0
0.7826413206603302 0.02129740638824984 0.0
0.7820910455227614 0.021280289081825998 0.0
0.7815407703851927 0.021259954124186464 0.0
0.7809904952476239 0.021239619166548707 0.0
0.7804402201100551 0.021234629489217838 0.0
0.7798899449724863 0.021232014311982184 0.0
0.7793396698349175 0.021229399134744753 0.0
0.7787893946973488 0.021226756539206804 0.0
0.77823911955978 0.021224111956295033 0.0
0.7776888444222112 0.021221467366123292 0.0
0.7771385692846424 0.021218493214762546 0.0
0.7765882941470735 0.0212155190634018 0.0
0.7760380190095048 0.021212490607778633 0.0
0.775487743871936 0.021208727819898243 0.0
0.7749374687343672 0.02120496503201963 0.0
0.7743871935967984 0.02120118648460334 0.0
0.7738369184592296 0.02119731029047678 0.0
0.7732866433216609 0.021193434096351993 0.0
0.7727363681840921 0.021189624903662718 0.0
0.7721860930465233 0.021186067182055623 0.0
0.7716358179089545 0.02118250946044853 0.0
0.7710855427713857 0.021179087031253374 0.0
0.770535267633817 0.02117600712271006 0.0
0.7699849924962482 0.021172927214168524 0.0
0.7694347173586794 0.021170008468862633 0.0
0.7688844422211106 0.02116737957455861 0.0
0.7683341670835419 0.021164750680254585 0.0
0.7677838919459731 0.0211621103935542 0.0
0.7672336168084043 0.021159455187328646 0.0
0.7666833416708355 0.021156799981101315 0.0
0.7661330665332666 0.021154048289647065 0.0
0.7655827913956978 0.02115120392273795 0.0
0.7650325162581291 0.021148359555828833 0.0
0.7644822411205603 0.021145159875976205 0.0
0.7639319659829915 0.021141711875914737 0.0
0.7633816908454227 0.021138263875855046 0.0
0.762831415707854 0.021133192365676123 0.0
0.7622811405702852 0.02112731628133524 0.0
0.7617308654327164 0.021121440196994357 0.0
0.7611805902951476 0.021115997790090546 0.0
0.7606303151575788 0.021110699867163518 0.0
0.7600800400200101 0.02110540194423649 0.0
0.7595297648824413 0.021099958792536455 0.0
0.7589794897448725 0.021094486519988465 0.0
0.7584292146073037 0.021089014247438698 0.0
0.757878939469735 0.021083261863557468 0.0
0.7573286643321662 0.021077484211460273 0.0
0.7567783891945974 0.02107170625621002 0.0
0.7562281140570286 0.021065824837798175 0.0
0.7556778389194597 0.021059943419384552 0.0
0.7551275637818909 0.021054040288383646 0.0
0.7545772886443222 0.02104791747963297 0.0
0.7540270135067534 0.021041794670882297 0.0
0.7534767383691846 0.021035615305791566 0.0
0.7529264632316158 0.021029175324477123 0.0
0.752376188094047 0.02102273534316268 0.0
0.7518259129564783 0.021016218452453828 0.0
0.7512756378189095 0.021009491490508125 0.0
0.7507253626813407 0.021002764528562423 0.0
0.7501750875437719 0.020995916268537584 0.0
0.7496248124062032 0.020988851328175073 0.0
0.7490745372686344 0.020981786387812562 0.0
0.7485242621310656 0.020974544711584997 0.0
0.7479739869934968 0.020967087796032402 0.0
0.747423711855928 0.020959630880479807 0.0
0.7468734367183593 0.020951874526803138 0.0
0.7463231615807905 0.020943867035098762 0.0
0.7457728864432217 0.02093585954339261 0.0
0.7452226113056529 0.020927469420778166 0.0
0.744672336168084 0.020918861928672428 0.0
0.7441220610305153 0.020910254436564912 0.0
0.7435717858929465 0.020901138883321124 0.0
0.7430215107553777 0.02089183764086755 0.0
0.7424712356178089 0.020882536398413976 0.0
0.7419209604802401 0.020872850202170667 0.0
0.7413706853426714 0.02086308382121871 0.0
0.7408204102051026 0.020853317440264973 0.0
0.7402701350675338 0.020842932482546317 0.0
0.739719859929965 0.020832496233726516 0.0
0.7391695847923963 0.020822037200051824 0.0
0.7386193096548275 0.020810443038079995 0.0
0.7380690345172587 0.02079884887610639 0.0
0.7375187593796899 0.020787200689973417 0.0
0.7369684842421211 0.02077514162314209 0.0
0.7364182091045524 0.02076308255630721 0.0
0.7358679339669836 0.020750817542014133 0.0
0.7353176588294148 0.020737790981252502 0.0
0.734767383691846 0.020724764420492647 0.0
0.7342171085542771 0.02071132636424089 0.0
0.7336668334167084 0.02069697033225637 0.0
0.7331165582791396 0.02068261430027185 0.0
0.7325662831415708 0.020667846422041336 0.0
0.732016008004002 0.020652476000076803 0.0
0.7314657328664332 0.02063710557811227 0.0
0.7309154577288645 0.020621049429374594 0.0
0.7303651825912957 0.0206043134477909 0.0
0.7298149074537269 0.020587577466208984 0.0
0.7292646323161581 0.02056975076535217 0.0
0.7287143571785893 0.020551190322677826 0.0
0.7281640820410206 0.02053262988000526 0.0
0.7276138069034518 0.0205131257078488 0.0
0.727063531765883 0.020493203212591737 0.0
0.7265132566283142 0.02047328071733645 0.0
0.7259629814907455 0.02045186254028586 0.0
0.7254127063531767 0.020430039885530604 0.0
0.7248624312156079 0.020408217230773573 0.0
0.7243121560780391 0.020384348365627858 0.0
0.7237618809404702 0.02036020170515407 0.0
0.7232116058029014 0.020336055044682055 0.0
0.7226613306653327 0.020309717779204206 0.0
0.7221110555277639 0.020283319009648082 0.0
0.7215607803901951 0.020256742763342217 0.0
0.7210105052526263 0.020227557149583575 0.0
0.7204602301150576 0.02019837153582671 0.0
0.7199099549774888 0.020168657396515854 0.0
0.71935967983992 0.020136025863770612 0.0
0.7188094047023512 0.020103394331028923 0.0
0.7182591295647824 0.020069922371606097 0.0
0.7177088544272137 0.020033813252723576 0.0
0.7171585792896449 0.019997704133844607 0.0
0.7166083041520761 0.019960184351417 0.0
0.7160580290145073 0.01991978044405407 0.0
0.7155077538769385 0.019879376536689364 0.0
0.7149574787393698 0.01983688433404751 0.0
0.714407203601801 0.019791431911045265 0.0
0.7138569284642322 0.01974597948804302 0.0
0.7133066533266633 0.01969776137023338 0.0
0.7127563781890945 0.01964674586716697 0.0
0.7122061030515258 0.01959573036410056 0.0
0.711655827913957 0.019541025783903265 0.0
0.7111055527763882 0.01948363720432056 0.0
0.7105552776388194 0.019426248624737852 0.0
0.7100050025012506 0.019364048331361516 0.0
0.7094547273636819 0.01929935460772292 0.0
0.7089044522261131 0.019234660884082544 0.0
0.7083541770885443 0.019163809675166732 0.0
0.7078039019509755 0.01909075659490611 0.0
0.7072536268134068 0.019017703514643713 0.0
0.706703351675838 0.018936855161472366 0.0
0.7061530765382692 0.018854209145136025 0.0
0.7056028014007004 0.018771563128797908 0.0
0.7050525262631316 0.01867920423632974 0.0
0.7045022511255629 0.01858560400934728 0.0
0.7039519759879941 0.01849200378236482 0.0
0.7034017008504253 0.018386416145137474 0.0
0.7028514257128565 0.01828031362247451 0.0
0.7023011505752876 0.018173801768236686 0.0
0.7017508754377189 0.01805362917037101 0.0
0.7012006003001501 0.01793345657250711 0.0
0.7006503251625813 0.017811747888233143 0.0
0.7001000500250125 0.017675830724607877 0.0
0.6995497748874437 0.017539913560986164 0.0
0.698999499749875 0.017401110837887757 0.0
0.6984492246123062 0.017247627284188383 0.0
0.6978989494747374 0.01709414373049256 0.0
0.6973486743371686 0.01693625512065111 0.0
0.6967983991995998 0.016763555540959985 0.0
0.6962481240620311 0.016590855961268858 0.0
0.6956978489244623 0.016412016756122583 0.0
0.6951475737868935 0.01621832833401271 0.0
0.6945972986493247 0.016024639911904615 0.0
0.694047023511756 0.015822920850188993 0.0
0.6934967483741872 0.015606557784684227 0.0
0.6929464732366184 0.015390194719179462 0.0
0.6923961980990496 0.015163861865444161 0.0
0.6918459229614807 0.014923431130114295 0.0
0.691295647823912 0.014683000394784429 0.0
0.6907453726863432 0.014430655631006317 0.0
0.6901950975487744 0.01416502526337915 0.0
0.6896448224112056 0.013899394895750206 0.0
0.6890945472736368 0.013619932262542989 0.0
0.6885442721360681 0.013328197754960414 0.0
0.6879939969984993 0.013036463247376062 0.0
0.6874437218609305 0.012729260852770707 0.0
0.6868934467233617 0.012411113847376143 0.0
0.6863431715857929 0.012092966841979802 0.0
0.6857928964482242 0.01175825358182081 0.0
0.6852426213106554 0.011414225313069792 0.0
0.6846923461730866 0.011070197044315222 0.0
0.6841420710355178 0.010708026844131524 0.0
0.683591795897949 0.010337832641193145 0.0
0.6830415207603803 0.00996763843825832 0.0
0.6824912456228115 0.00957913964541568 0.0
0.6819409704852427 0.009184390779097384 0.0
0.6813906953476738 0.008789641912777313 0.0
0.680840420210105 0.008376659225028504 0.0
0.6802901450725363 0.007959018443282062 0.0
0.6797398699349675 0.0075413776615338435 0.0
0.6791895947973987 0.0071060936522986395 0.0
0.6786393196598299 0.006667612019317204 0.0
0.6780890445222612 0.006229130386335768 0.0
0.6775387693846924 0.005774210753612508 0.0
0.6769884942471236 0.005317376582272715 0.0
0.6764382191095548 0.004860542410934698 0.0
0.675887943971986 0.0043891086040694915 0.0
0.6753376688344173 0.003916807274444878 0.0
0.6747873936968485 0.003444505944820264 0.0
0.6742371185592797 0.002959604828173923 0.0
0.6736868434217109 0.0024745938520158717 0.0
0.6731365682841421 0.0019892184595775575 0.0
0.6725862931465734 0.001494635275783196 0.0
0.6720360180090046 0.0010000520919888345 0.0
0.6714857428714358 0.0005049156818230927 0.0
0.670935467733867 3.752386332322999e-06 0.0
0.6703851925962981 -0.0004974109091584467 0.0
0.6698349174587294 -0.0009990538968871476 0.0
0.6692846423211606 -0.0015039236520770771 0.0
0.6687343671835918 -0.0020087934072652303 0.0
0.668184092046023 -0.002513848408321806 0.0
0.6676338169084542 -0.003019781853556225 0.0
0.6670835417708855 -0.0035257152987888674 0.0
0.6665332666333167 -0.004031378492650006 0.0
0.6659829914957479 -0.004536074093788756 0.0
0.6654327163581791 -0.005040769694929281 0.0
0.6648824412206104 -0.00554457458443558 0.0
0.6643321660830416 -0.00604587029796555 0.0
0.6637818909454728 -0.00654716601149552 0.0
0.663231615807904 -0.007046886769613181 0.0
0.6626813406703352 -0.007543021656887916 0.0
0.6621310655327665 -0.008039156544162651 0.0
0.6615807903951977 -0.008532938541044643 0.0
0.6610305152576289 -0.009022310877384143 0.0
0.6604802401200601 -0.009511683213723643 0.0
0.6599299649824912 -0.00999789105241966 0.0
0.6593796898449225 -0.010479154958119352 0.0
0.6588294147073537 -0.010960418863819044 0.0
0.6582791395697849 -0.011437737224513356 0.0
0.6577288644322161 -0.011909872807647659 0.0
0.6571785892946473 -0.012382008390783739 0.0
0.6566283141570786 -0.012849438789139356 0.0
0.6560780390195098 -0.013311644301516878 0.0
0.655527763881941 -0.013773849813890848 0.0
0.6549774887443722 -0.014230661852328907 0.0
0.6544272136068034 -0.014682396770840711 0.0
0.6538769384692347 -0.015134131689352515 0.0
0.6533266633316659 -0.015579914677854134 0.0
0.6527763881940971 -0.016020946137047076 0.0
0.6522261130565283 -0.01646197759624002 0.0
0.6516758379189596 -0.016896604740232135 0.0
0.6511255627813908 -0.017326904212897176 0.0
0.650575287643822 -0.017757203685558665 0.0
0.6500250125062532 -0.018180739396154166 0.0
0.6494747373686843 -0.018600423225350937 0.0
0.6489244622311156 -0.019020107054549484 0.0
0.6483741870935468 -0.01943277683446354 0.0
0.647823911955978 -0.019842104693392315 0.0
0.6472736368184092 -0.020251432552319315 0.0
0.6467233616808404 -0.020653534425436604 0.0
0.6461730865432717 -0.021052787062856737 0.0
0.6456228114057029 -0.021452039700278647 0.0
0.6450725362681341 -0.021843627624951623 0.0
0.6445222611305653 -0.022232753774728664 0.0
0.6439719859929965 -0.022621879924505706 0.0
0.6434217108554278 -0.02300291991425496 0.0
0.642871435717859 -0.0233818925151823 0.0
0.6423211605802902 -0.02376086511610609 0.0
0.6417708854427214 -0.024131351243273258 0.0
0.6412206103051526 -0.024500168637084485 0.0
0.6406703351675839 -0.024868986030895712 0.0
0.6401200600300151 -0.02522895516253776 0.0
0.6395697848924463 -0.025587657627937688 0.0
0.6390195097548775 -0.02594636009333584 0.0
0.6384692346173086 -0.026295911773123848 0.0
0.6379189594797399 -0.02664459893966331 0.0
0.6373686843421711 -0.02699328610619922 0.0
0.6368184092046023 -0.027332544231455813 0.0
0.6362681340670335 -0.027671331186830628 0.0
0.6357178589294648 -0.028010118142205442 0.0
0.635167583791896 -0.028339298670633895 0.0
0.6346173086543272 -0.028668391564579565 0.0
0.6340670335167584 -0.028997202807101274 0.0
0.6335167583791896 -0.029316697185439722 0.0
0.6329664832416209 -0.02963619156377817 0.0
0.6324162081040521 -0.02995503980235803 0.0
0.6318659329664833 -0.030264970872440955 0.0
0.6313156578289145 -0.03057490194252388 0.0
0.6307653826913457 -0.030883819675981528 0.0
0.630215107553777 -0.03118415733656299 0.0
0.6296648324162082 -0.031484494997142676 0.0
0.6291145572786394 -0.031783437653322366 0.0
0.6285642821410706 -0.03207405672564789 0.0
0.6280140070035017 -0.03236467579797342 0.0
0.627463731865933 -0.03265342999464593 0.0
0.6269134567283642 -0.03293376312887375 0.0
0.6263631815907954 -0.03321409626310334 0.0
0.6258129064532266 -0.033492042050598414 0.0
0.6252626313156578 -0.03376147013532815 0.0
0.6247123561780891 -0.03403089822005789 0.0
0.6241620810405203 -0.034297433335133576 0.0
0.6236118059029515 -0.03455557800191755 0.0
0.6230615307653827 -0.03481372266870153 0.0
0.622511255627814 -0.035068419835889486 0.0
0.6219609804902452 -0.03531482692482513 0.0
0.6214107053526764 -0.03556123401376077 0.0
0.6208604302151076 -0.03580360874512145 0.0
0.6203101550775388 -0.03603782953157797 0.0
0.6197598799399701 -0.03627205031803449 0.0
0.6192096048024013 -0.03650163780623217 0.0
0.6186593296648325 -0.036723265570925534 0.0
0.6181090545272637 -0.03694489333562068 0.0
0.6175587793896948 -0.03716130134191076 0.0
0.617008504252126 -0.0373700349362629 0.0
0.6164582291145573 -0.037578768530615037 0.0
0.6159079539769885 -0.03778156217647677 0.0
0.6153576788394197 -0.0379768437309842 0.0
0.6148074037018509 -0.03817212528549341 0.0
0.6142571285642822 -0.038361010089630554 0.0
0.6137068534267134 -0.03854291419331268 0.0
0.6131565782891446 -0.038724818296993035 0.0
0.6126063031515758 -0.038899994034903074 0.0
0.612056028014007 -0.039068824291229376 0.0
0.6115057528764383 -0.03923765454755923 0.0
0.6109554777388695 -0.03939949061117076 0.0
0.6104052026013007 -0.039555626689638856 0.0
0.6098549274637319 -0.03971176276810695 0.0
0.6093046523261632 -0.039860657237023034 0.0
0.6087543771885944 -0.0400044604196399 0.0
0.6082041020510256 -0.040148263602254985 0.0
0.6076538269134568 -0.040284700290122544 0.0
0.607103551775888 -0.04041668404996024 0.0
0.6065532766383191 -0.040548667809797934 0.0
0.6060030015007504 -0.04067320078433667 0.0
0.6054527263631816 -0.04079388183680166 0.0
0.6049024512256128 -0.040914562889268424 0.0
0.604352176088044 -0.04102767070234137 0.0
0.6038019009504753 -0.0411374555457904 0.0
0.6032516258129065 -0.04124724038923766 0.0
0.6027013506753377 -0.04134937718664489 0.0
0.6021510755377689 -0.04144869604300716 0.0
0.6016008004002001 -0.041548014899369434 0.0
0.6010505252626314 -0.04163962209547023 0.0
0.6005002501250626 -0.04172887826994476 0.0
0.5999499749874938 -0.04181813444441751 0.0
0.599399699849925 -0.04189961072112425 0.0
0.5988494247123562 -0.041979164679821324 0.0
0.5982991495747875 -0.0420587186385184 0.0
0.5977488744372187 -0.04213037889654281 0.0
0.5971985992996499 -0.04220050499959527 0.0
0.5966483241620811 -0.042270631102644174 0.0
0.5960980490245122 -0.04233260087096369 0.0
0.5955477738869435 -0.042393379650956575 0.0
0.5949974987493747 -0.04245415843094946 0.0
0.5944472236118059 -0.0425063411551605 0.0
0.5938969484742371 -0.04255765086839958 0.0
0.5933466733366684 -0.042608960581638655 0.0
0.5927963981990996 -0.0426512366737164 0.0
0.5922461230615308 -0.0426929660416846 0.0
0.591695847923962 -0.04273469540965458 0.0
0.5911455727863932 -0.04276695380558593 0.0
0.5905952976488245 -0.04279899889415262 0.0
0.5900450225112557 -0.04283091788592586 0.0
0.5894947473736869 -0.042853210360437544 0.0
0.5889444722361181 -0.042875502834947454 0.0
0.5883941970985493 -0.04289732784610578 0.0
0.5878439219609806 -0.04290984117547225 0.0
0.5872936468234118 -0.0429223545048405 0.0
0.586743371685843 -0.04293405477451806 0.0
0.5861930965482742 -0.04293672444140739 0.0
0.5856428214107053 -0.04293939410829317 0.0
0.5850925462731366 -0.04294091901664743 0.0
0.5845422711355678 -0.04293383088415048 0.0
0.583991995997999 -0.04292674275165176 0.0
0.5834417208604302 -0.04291820227376597 0.0
0.5828914457228614 -0.04290155677837859 0.0
0.5823411705852927 -0.04288491128299299 0.0
0.5817908954477239 -0.042866543871344476 0.0
0.5812406203101551 -0.042840667094004914 0.0
0.5806903451725863 -0.04281479031666535 0.0
0.5801400700350176 -0.042786985411877865 0.0
0.5795897948974488 -0.04275238521216451 0.0
0.57903951975988 -0.04271778501245471 0.0
0.5784892446223112 -0.04268127648158426 0.0
0.5779389694847424 -0.04263920604792126 0.0
0.5773886943471737 -0.04259713561425649 0.0
0.5768384192096049 -0.0425533446179287 0.0
0.5762881440720361 -0.04250533756443531 0.0
0.5757378689344673 -0.04245733051094369 0.0
0.5751875937968985 -0.04240775616557535 0.0
0.5746373186593297 -0.042354913674024885 0.0
0.5740870435217609 -0.042302071182472645 0.0
0.5735367683841921 -0.042247915456615104 0.0
0.5729864932466233 -0.04219140854561232 0.0
0.5724362181090545 -0.042134901634609534 0.0
0.5718859429714858 -0.042077401452075947 0.0
0.571335667833917 -0.04201836436848794 0.0
0.5707853926963482 -0.0419593272848946 0.0
0.5702351175587794 -0.04189964910210442 0.0
0.5696848424212106 -0.04183910962502324 0.0
0.5691345672836419 -0.04177857014794384 0.0
0.5685842921460731 -0.041717670050744005 0.0
0.5680340170085043 -0.04165634801521989 0.0
0.5674837418709355 -0.04159502597969578 0.0
0.5669334667333668 -0.04153408820164195 0.0
0.566383191595798 -0.041473542630455995 0.0
0.5658329164582292 -0.04141299705927004 0.0
0.5652826413206604 -0.04135291225522053 0.0
0.5647323661830916 -0.041293237863937904 0.0
0.5641820910455227 -0.041233563472651724 0.0
0.563631815907954 -0.041174119010147336 0.0
0.5630815407703852 -0.04111485310167318 0.0
0.5625312656328164 -0.04105558719320257 0.0
0.5619809904952476 -0.040996185163216126 0.0
0.5614307153576789 -0.04093669118297427 0.0
0.5608804402201101 -0.04087719720273064 0.0
0.5603301650825413 -0.04081715876372094 0.0
0.5597798899449725 -0.04075680159847472 0.0
0.5592296148074037 -0.04069644443322851 0.0
0.558679339669835 -0.04063453654458371 0.0
0.5581290645322662 -0.040571846214616514 0.0
0.5575787893946974 -0.040509155884651094 0.0
0.5570285142571286 -0.04044383877025659 0.0
0.5564782391195598 -0.04037738785562617 0.0
0.5559279639819911 -0.04031093694099397 0.0
0.5553776888444223 -0.04024116095859931 0.0
0.5548274137068535 -0.040170169686367885 0.0
0.5542771385692847 -0.04009917841413824 0.0
0.5537268634317158 -0.04002398448854372 0.0
0.5531765882941471 -0.03994750770122657 0.0
0.5526263131565783 -0.03987103091390587 0.0
0.5520760380190095 -0.03978945916252563 0.0
0.5515257628814407 -0.03970661292117228 0.0
0.550975487743872 -0.03962376667982248 0.0
0.5504252126063032 -0.03953497942352868 0.0
0.5498749374687344 -0.039445006628007206 0.0
0.5493246623311656 -0.039355033832483954 0.0
0.5487743871935968 -0.03925841368281624 0.0
0.5482241120560281 -0.039160776937846364 0.0
0.5476738369184593 -0.039063140192878265 0.0
0.5471235617808905 -0.038958098938271846 0.0
0.5465732866433217 -0.038852244398663416 0.0
0.5460230115057529 -0.03874638985905676 0.0
0.5454727363681842 -0.03863351803648207 0.0
0.5449224612306154 -0.03852015585900759 0.0
0.5443721860930466 -0.0384067936815331 0.0
0.5438219109554778 -0.0382871075693032 0.0
0.543271635817909 -0.038167214500944624 0.0
0.5427213606803402 -0.038047310893739805 0.0
0.5421710855427714 -0.03792190545508234 0.0
0.5416208104052026 -0.03779650001642487 0.0
0.5410705352676338 -0.03767092968777597 0.0
0.540520260130065 -0.03754087815513607 0.0
0.5399699849924963 -0.03741082662249795 0.0
0.5394197098549275 -0.03728051594930015 0.0
0.5388694347173587 -0.03714671136141945 0.0
0.5383191595797899 -0.03701290677354052 0.0
0.5377688844422212 -0.03687880848794478 0.0
0.5372186093046524 -0.03674214092783856 0.0
0.5366683341670836 -0.03660547336773057 0.0
0.5361180590295148 -0.03646852217175578 0.0
0.535567783891946 -0.03632977063047527 0.0
0.5350175087543773 -0.03619101908919653 0.0
0.5344672336168085 -0.0360520409885936 0.0
0.5339169584792397 -0.03591195365047817 0.0
0.5333666833416709 -0.03577186631236273 0.0
0.5328164082041021 -0.035631644687654784 0.0
0.5322661330665333 -0.035490896152168716 0.0
0.5317158579289645 -0.03535014761668265 0.0
0.5311655827913957 -0.03520937992654183 0.0
0.5306153076538269 -0.03506855042426693 0.0
0.5300650325162581 -0.03492772092199026 0.0
0.5295147573786894 -0.03478696060523845 0.0
0.5289644822411206 -0.03464638730569014 0.0
0.5284142071035518 -0.03450581400614716 0.0
0.527863931965983 -0.03436530547611305 0.0
0.5273136568284142 -0.034224945583215316 0.0
0.5267633816908455 -0.03408458569031936 0.0
0.5262131065532767 -0.033944279362486895 0.0
0.5256628314157079 -0.03380407843657807 0.0
0.5251125562781391 -0.03366387751066924 0.0
0.5245622811405704 -0.033523723300268315 0.0
0.5240120060030016 -0.03338364849467901 0.0
0.5234617308654328 -0.0332435736890897 0.0
0.522911455727864 -0.033103538348761674 0.0
0.5223611805902952 -0.03296356126694455 0.0
0.5218109054527263 -0.032823584185129207 0.0
0.5212606303151576 -0.032683647605715294 0.0
0.5207103551775888 -0.03254376314733598 0.0
0.52016008004002 -0.032403878688953114 0.0
0.5196098049024512 -0.03226402797419681 0.0
0.5190595297648825 -0.03212421520233555 0.0
0.5185092546273137 -0.03198440243047429 0.0
0.5179589794897449 -0.03184464887250549 0.0
0.5174087043521761 -0.03170495355634806 0.0
0.5168584292146073 -0.03156525824019063 0.0
0.5163081540770386 -0.031425603555254256 0.0
0.5157578789394698 -0.031285983823265084 0.0
0.515207603801901 -0.031146364091274137 0.0
0.5146573286643322 -0.031006744960944133 0.0
0.5141070535267634 -0.03086712628267918 0.0
0.5135567783891947 -0.030727507604412452 0.0
0.5130065032516259 -0.030587830398815186 0.0
0.5124562281140571 -0.03044811488604182 0.0
0.5119059529764883 -0.03030839937326668 0.0
0.5113556778389196 -0.03016854075198694 0.0
0.5108054027013507 -0.030028600869959732 0.0
0.5102551275637819 -0.0298886609879343 0.0
0.5097048524262131 -0.02974835061425196 0.0
0.5091545772886443 -0.029607858786025787 0.0
0.5086043021510755 -0.029467366957799612 0.0
0.5080540270135068 -0.029326227311967656 0.0
0.507503751875938 -0.029184816158684512 0.0
0.5069534767383692 -0.029043405005399592 0.0
0.5064032016008004 -0.028901173681351366 0.0
0.5058529264632317 -0.028758651318526063 0.0
0.5053026513256629 -0.028616128955697206 0.0
0.5047523761880941 -0.028472572431581966 0.0
0.5042021010505253 -0.028328709634877214 0.0
0.5036518259129565 -0.02818484683817246 0.0
0.5031015507753878 -0.028039730860990986 0.0
0.502551275637819 -0.02789431120130459 0.0
0.5020010005002502 -0.027748891541618192 0.0
0.5014507253626814 -0.02760201326528744 0.0
0.5009004502251126 -0.027454853782149513 0.0
0.5003501750875438 -0.02730769429900981 0.0
0.499799899949975 -0.027158941432611883 0.0
0.4992496248124062 -0.02700995426886088 0.0
0.4986993496748374 -0.026860967105111655 0.0
0.49814907453726864 -0.02671002403808309 0.0
0.49759879939969986 -0.026558876246664198 0.0
0.4970485242621311 -0.026407728455245305 0.0
0.4964982491245623 -0.02625466377905461 0.0
0.49594797398699353 -0.026101473915833395 0.0
0.49539769884942475 -0.025948284052610404 0.0
0.49484742371185597 -0.025793381538921523 0.0
0.4942971485742872 -0.025638429964509157 0.0
0.4937468734367184 -0.025483470273425013 0.0
0.49319659829914964 -0.02532707322290051 0.0
0.49264632316158086 -0.02517067617237778 0.0
0.4920960480240121 -0.025014233865443103 0.0
0.4915457728864433 -0.024856678990696324 0.0
0.4909954977488745 -0.024699124115947768 0.0
0.49044522261130574 -0.024541515941979952 0.0
0.48989494747373685 -0.024383226605468877 0.0
0.4893446723361681 -0.02422493726895958 0.0
0.4887943971985993 -0.024066614466720537 0.0
0.4882441220610305 -0.02390800959572914 0.0
0.48769384692346174 -0.023749404724741296 0.0
0.48714357178589296 -0.02359079778333495 0.0
0.4865932966483242 -0.023432178077248622 0.0
0.4860430215107554 -0.02327355837116407 0.0
0.4854927463731866 -0.023114992794953437 0.0
0.48494247123561784 -0.02295668584314292 0.0
0.48439219609804907 -0.022798378891328852 0.0
0.4838419209604803 -0.022640200766101515 0.0
0.4832916458229115 -0.02248251737303164 0.0
0.48274137068534273 -0.022324833979963543 0.0
0.48219109554777395 -0.022167368695779288 0.0
0.4816408204102052 -0.022010593578539073 0.0
0.4810905452726364 -0.021853818461298857 0.0
0.4805402701350676 -0.021697358156652413 0.0
0.47998999499749884 -0.021541733318828804 0.0
0.47943971985993006 -0.02138610848100342 0.0
0.47888944472236117 -0.02123089020546587 0.0
0.4783391695847924 -0.02107658861712558 0.0
0.4777888944472236 -0.020922287028783515 0.0
0.47723861930965483 -0.020768421787897395 0.0
0.47668834417208605 -0.020615400483814383 0.0
0.4761380690345173 -0.02046237917973137 0.0
0.4755877938969485 -0.020309813504011842 0.0
0.4750375187593797 -0.020158009124321197 0.0
0.47448724362181094 -0.020006204744634104 0.0
0.47393696848424216 -0.01985486959605076 0.0
0.4733866933466734 -0.019704215256258095 0.0
0.4728364182091046 -0.01955356091646543 0.0
0.4722861430715358 -0.019403397347474538 0.0
0.47173586793396705 -0.019253854277284432 0.0
0.47118559279639827 -0.019104311207096103 0.0
0.4706353176588295 -0.018955274949231438 0.0
0.4700850425212607 -0.01880679826013143 0.0
0.46953476738369193 -0.0186583215710332 0.0
0.46898449224612315 -0.018510363566804244 0.0
0.46843421710855426 -0.018362906080588104 0.0
0.4678839419709855 -0.01821544859437374 0.0
0.4673336668334167 -0.018068510305052854 0.0
0.4667833916958479 -0.017922009728465582 0.0
0.46623311655827915 -0.01777550915187831 0.0
0.46568284142071037 -0.017629508511051384 0.0
0.4651325662831416 -0.01748387548988717 0.0
0.4645822911455728 -0.017338242468721177 0.0
0.46403201600800403 -0.017193055728721873 0.0
0.46348174087043525 -0.017048154367987678 0.0
0.4629314657328665 -0.016903253007251706 0.0
0.4623811905952977 -0.01675868934923841 0.0
0.4618309154577289 -0.016614312637795337 0.0
0.46128064032016014 -0.016469935926352264 0.0
0.46073036518259136 -0.016325586772881095 0.0
0.4601800900450226 -0.01618125074292287 0.0
0.4596298149074538 -0.016036914712961092 0.0
0.459079539769885 -0.015892060050418877 0.0
0.45852926463231625 -0.015746994745640563 0.0
0.45797898949474736 -0.015601929440860474 0.0
0.4574287143571786 -0.015455830679002247 0.0
0.4568784392196098 -0.015309378063706802 0.0
0.456328164082041 -0.015162925448409581 0.0
0.45577788894447224 -0.015014890047421403 0.0
0.45522761380690346 -0.014866404912430298 0.0
0.4546773386693347 -0.014717919777440969 0.0
0.4541270635317659 -0.014567275894570741 0.0
0.45357678839419713 -0.014416133998697234 0.0
0.45302651325662835 -0.01426499210282195 0.0
0.45247623811905957 -0.014111113472250025 0.0
0.4519259629814908 -0.013956738159754067 0.0
0.451375687843922 -0.013802362847259886 0.0
0.45082541270635323 -0.013644746793419316 0.0
0.45027513756878446 -0.013486689902562077 0.0
0.4497248624312157 -0.013328633011706614 0.0
0.4491745872936469 -0.013166488362610806 0.0
0.4486243121560781 -0.01300395984382341 0.0
0.44807403701850934 -0.012841431325037789 0.0
0.44752376188094045 -0.012674447608322481 0.0
0.4469734867433717 -0.01250721991003978 0.0
0.4464232116058029 -0.012339992211760631 0.0
0.4458729364682341 -0.012168184984149732 0.0
0.44532266133066534 -0.011996293984092077 0.0
0.44477238619309656 -0.011824330758113177 0.0
0.4442221110555278 -0.011647932139727146 0.0
0.443671835917959 -0.011471533521341115 0.0
0.4431215607803902 -0.01129492255062381 0.0
0.44257128564282144 -0.011114280530374998 0.0
0.44202101050525267 -0.01093363851012441 0.0
0.4414707353676839 -0.010752734214960924 0.0
0.4409204602301151 -0.010568973460236109 0.0
0.44037018509254633 -0.01038521270550774 0.0
0.43981990995497755 -0.01020122012214486 0.0
0.43926963481740877 -0.010015497763534498 0.0
0.43871935967984 -0.009829775404925911 0.0
0.4381690845422712 -0.00964383723333384 0.0
0.43761880940470244 -0.00945669786884018 0.0
0.43706853426713366 -0.009269558504344744 0.0
0.43651825912956477 -0.009082288417006978 0.0
0.435967983991996 -0.008894447954402196 0.0
0.4354177088544272 -0.008706607491802743 0.0
0.43486743371685843 -0.008518764758338904 0.0
0.43431715857928965 -0.008330914003590095 0.0
0.4337668834417209 -0.00814306324883951 0.0
0.4332166083041521 -0.007955362447084724 0.0
0.4326663331665833 -0.007768100069913686 0.0
0.43211605802901454 -0.007580837692744424 0.0
0.43156578289144576 -0.0073938521204084395 0.0
0.431015507753877 -0.007207547181918628 0.0
0.4304652326163082 -0.007021242243428816 0.0
0.4299149574787394 -0.006835542471570477 0.0
0.42936468234117064 -0.006651108835141528 0.0
0.42881440720360187 -0.006466675198712579 0.0
0.4282641320660331 -0.006282802737223037 0.0
0.4277138569284643 -0.006099937908411235 0.0
0.42716358179089553 -0.005917073079597657 0.0
0.42661330665332675 -0.0057345544482299005 0.0
0.42606303151575786 -0.005552572654391241 0.0
0.4255127563781891 -0.005370590860554358 0.0
0.4249624812406203 -0.005188669091397813 0.0
0.4244122061030515 -0.005006828057513957 0.0
0.42386193096548275 -0.004824987023630101 0.0
0.42331165582791397 -0.00464292935966526 0.0
0.4227613806903452 -0.004460618255226478 0.0
0.4222111055527764 -0.0042783071507859205 0.0
0.42166083041520763 -0.004095370615580407 0.0
0.42111055527763885 -0.003911796764940689 0.0
0.4205602801400701 -0.003728222914299195 0.0
0.4200100050025013 -0.003543562632799535 0.0
0.4194597298649325 -0.003357938062631405 0.0
0.41890945472736374 -0.0031723134924632745 0.0
0.41835917958979496 -0.002985190629098966 0.0
0.4178089044522262 -0.0027969109530410208 0.0
0.4172586293146574 -0.0026086312769866282 0.0
0.4167083541770886 -0.002418379972271012 0.0
0.41615807903951985 -0.002226808063882757 0.0
0.41560780390195096 -0.0020352361554962783 0.0
0.4150575287643822 -0.0018411957471666796 0.0
0.4145072536268134 -0.001645727119901963 0.0
0.4139569784892446 -0.001450258492640799 0.0
0.41340670335167584 -0.0012518110019019701 0.0
0.41285642821410706 -0.0010518838962774169 0.0
0.4123061530765383 -0.0008519567906546399 0.0
0.4117558779389695 -0.0006485633398227719 0.0
0.4112056028014007 -0.00044370427573525717 0.0
0.41065532766383195 -0.00023884521164951877 0.0
0.41010505252626317 -3.0133553973854532e-05 0.0
0.4095547773886944 0.00017994880489347054 0.0
0.4090045022511256 0.00039003116375901925 0.0
0.40845422711355683 0.0006042099937708656 0.0
0.40790395197598805 0.0008195960953720771 0.0
0.4073536768384193 0.0010349821969715123 0.0
0.4068034017008505 0.001254737505474779 0.0
0.4062531265632817 0.0014755362733005484 0.0
0.40570285142571294 0.0016963350411245415 0.0
0.40515257628814416 0.0019217836879548145 0.0
0.40460230115057527 0.0021481041138855517 0.0
0.4040520260130065 0.0023744245398180652 0.0
0.4035017508754377 0.0026057043616205533 0.0
0.40295147573786894 0.002837679309330099 0.0
0.40240120060030016 0.0030696542570396446 0.0
0.4018509254627314 0.0033068825117865686 0.0
0.4013006503251626 0.0035446172054758307 0.0
0.4007503751875938 0.003782351899166869 0.0
0.40020010005002504 0.004025712195092623 0.0
0.39964982491245626 0.0042693864919876034 0.0
0.3990995497748875 0.0045130607888825836 0.0
0.3985492746373187 0.004762609419779906 0.0
0.39799899949974993 0.005012264181964099 0.0
0.39744872436218115 0.0052620223136887745 0.0
0.39689844922461226 0.005517607082648368 0.0
0.3963481740870435 0.005773191851607962 0.0
0.3957978989494747 0.006029081633803557 0.0
0.3952476238119059 0.006290457502101887 0.0
0.39469734867433715 0.006551833370396665 0.0
0.39414707353676837 0.006813694534557158 0.0
0.3935967983991996 0.007080587136538696 0.0
0.3930465232616308 0.007347479738518459 0.0
0.39249624812406203 0.0076149298181587 0.0
0.39194597298649325 0.007886342677695168 0.0
0.3913956978489245 0.00815775553722986 0.0
0.3908454227113557 0.008429680386852212 0.0
0.3902951475737869 0.008704318345692741 0.0
0.38974487243621814 0.008978956304535046 0.0
0.38919459729864936 0.009254067496444307 0.0
0.3886443221610806 0.009531141845670277 0.0
0.3880940470235118 0.0098082161948998 0.0
0.387543771885943 0.010085643954496959 0.0
0.38699349674837424 0.010364256350934298 0.0
0.38644322161080547 0.01064286874736986 0.0
0.3858929464732366 0.010921655544841258 0.0
0.3853426713356678 0.011200925114781768 0.0
0.384792396198099 0.011480194684727607 0.0
0.38424212106053024 0.011759418013520317 0.0
0.38369184592296146 0.012038533978694588 0.0
0.3831415707853927 0.012317649943868858 0.0
0.3825912956478239 0.012596503244973078 0.0
0.3820410205102551 0.012874839225482049 0.0
0.38149074537268635 0.013153175205992795 0.0
0.38094047023511757 0.013430786651259297 0.0
0.3803901950975488 0.013707177709559204 0.0
0.37983991995998 0.013983568767857335 0.0
0.37928964482241123 0.014259040911612786 0.0
0.37873936968484245 0.014533181663420436 0.0
0.3781890945472737 0.01480732241522631 0.0
0.3776388194097049 0.01508047340525387 0.0
0.3770885442721361 0.015352386102076565 0.0
0.37653826913456734 0.015624298798897485 0.0
0.37598799399699856 0.015895183863554152 0.0
0.37543771885942967 0.016164956348990955 0.0
0.3748874437218609 0.016434728834425982 0.0
0.3743371685842921 0.016703415886883732 0.0
0.37378689344672333 0.016971085365810268 0.0
0.37323661830915456 0.01723875484473858 0.0
0.3726863431715858 0.01750550374849169 0.0
0.372136068034017 0.017771506017083993 0.0
0.3715857928964482 0.018037508285676296 0.0
0.37103551775887944 0.01830277160469862 0.0
0.37048524262131066 0.018567517688266477 0.0
0.3699349674837419 0.018832263771834334 0.0
0.3693846923461731 0.01909629673942881 0.0
0.3688344172086043 0.01935990071785909 0.0
0.36828414207103555 0.019623504696287597 0.0
0.36773386693346677 0.01988649817175059 0.0
0.367183591795898 0.020149177957920372 0.0
0.3666333166583292 0.02041185774409371 0.0
0.36608304152076043 0.020674063221221672 0.0
0.36553276638319165 0.020936062338607897 0.0
0.36498249124562276 0.021198061455992345 0.0
0.364432216108054 0.021459749396550265 0.0
0.3638819409704852 0.021721324065289593 0.0
0.36333166583291643 0.021982898734030698 0.0
0.36278139069534765 0.022244394610009266 0.0
0.36223111555777887 0.022505866883010484 0.0
0.3616808404202101 0.0227673391560117 0.0
0.3611305652826413 0.02302916778586983 0.0
0.36058029014507254 0.023291082238477756 0.0
0.36003001500750376 0.02355299669108568 0.0
0.359479739869935 0.02381614518745856 0.0
0.3589294647323662 0.02407952458154128 0.0
0.3583791895947974 0.024342903975625774 0.0
0.35782891445722864 0.024608515005105858 0.0
0.35727863931965986 0.02487443346487872 0.0
0.3567283641820911 0.025140351924651583 0.0
0.3561780890445223 0.02540956375889003 0.0
0.3556278139069535 0.02567907949260473 0.0
0.35507753876938475 0.025948595226319426 0.0
0.35452726363181597 0.026222464600184736 0.0
0.3539769884942471 0.026496552591186884 0.0
0.3534267133566783 0.026770640582190808 0.0
0.3528764382191095 0.027050162944522782 0.0
0.35232616308154074 0.027329746177970904 0.0
0.35177588794397197 0.027609496624346974 0.0
0.3512256128064032 0.02789557752541505 0.0
0.3506753376688344 0.0281816584264849 0.0
0.35012506253126563 0.028468195093457993 0.0
0.34957478739369685 0.028761553838673848 0.0
0.34902451225612807 0.02905491258388615 0.0
0.3484742371185593 0.029349059455689996 0.0
0.3479239619809905 0.029650331649337502 0.0
0.34737368684342174 0.029951603842986785 0.0
0.34682341170585296 0.030254019859135894 0.0
0.3462731365682842 0.03056366273457911 0.0
0.3457228614307154 0.03087330561002055 0.0
0.3451725862931466 0.031184434301744446 0.0
0.34462231115557784 0.03150262687111294 0.0
0.34407203601800906 0.031820819440483206 0.0
0.3435217608804402 0.03214056265927567 0.0
0.3429714857428714 0.03246610373912162 0.0
0.3424212106053026 0.032791644818969345 0.0
0.34187093546773384 0.03311850268538841 0.0
0.34132066033016506 0.033449346225992826 0.0
0.3407703851925963 0.033780189766597246 0.0
0.3402201100550275 0.034112205361791936 0.0
0.3396698349174587 0.03444715071203497 0.0
0.33911955977988995 0.03478209606227978 0.0
0.33856928464232117 0.035117934804485884 0.0
0.3380190095047524 0.035455644090911065 0.0
0.3374687343671836 0.03579335337733269 0.0
0.33691845922961483 0.036131589310434364 0.0
0.33636818409204605 0.036470758239774526 0.0
0.3358179089544773 0.03680992716911291 0.0
0.3352676338169085 0.03714920993764537 0.0
0.3347173586793397 0.03748866456603217 0.0
0.33416708354177094 0.03782811919441542 0.0
0.33361680840420216 0.03816732239203091 0.0
0.33306653326663327 0.03850620059429133 0.0
0.3325162581290645 0.0388450787965553 0.0
0.3319659829914957 0.03918284110859638 0.0
0.33141570785392693 0.03951936508524234 0.0
0.33086543271635815 0.03985588906188653 0.0
0.3303151575787894 0.04019102663064977 0.0
0.3297648824412206 0.04052484209152851 0.0
0.3292146073036518 0.04085865755240725 0.0
0.32866433216608304 0.04119108851987008 0.0
0.32811405702851426 0.041522385864340094 0.0
0.3275637818909455 0.041853683208808334 0.0
0.3270135067533767 0.042183670077619695 0.0
0.3264632316158079 0.0425127380545991 0.0
0.32591295647823915 0.0428418060315785 0.0
0.32536268134067037 0.043169606084619616 0.0
0.3248124062031016 0.04349664830853506 0.0
0.3242621310655328 0.043823690532452275 0.0
0.32371185592796403 0.04414996684535666 0.0
0.32316158079039525 0.0444758556734115 0.0
0.3226113056528265 0.0448017445014699 0.0
0.3220610305152576 0.045127428951339255 0.0
0.3215107553776888 0.04545302675241203 0.0
0.32096048024012 0.04577862455348125 0.0
0.32041020510255125 0.04610423131994068 0.0
0.31985992996498247 0.04642984122731342 0.0
0.3193096548274137 0.04675545113468438 0.0
0.3187593796898449 0.04708143750248084 0.0
0.31820910455227613 0.04740753072105797 0.0
0.31765882941470736 0.047733623939635095 0.0
0.3171085542771386 0.048060484883629684 0.0
0.3165582791395698 0.048387517378946754 0.0
0.316008004002001 0.04871454987426205 0.0
0.31545772886443224 0.04904273525161784 0.0
0.31490745372686346 0.04937111477050493 0.0
0.3143571785892947 0.04969949428939202 0.0
0.3138069034517259 0.050029419125353414 0.0
0.3132566283141571 0.050359526282584 0.0
0.31270635317658835 0.050689633439814585 0.0
0.31215607803901957 0.051021659612770165 0.0
0.3116058029014507 0.05135382327984672 0.0
0.3110555277638819 0.05168598694692328 0.0
0.3105052526263131 0.052020391692721546 0.0
0.30995497748874434 0.05235486123903854 0.0
0.30940470235117556 0.0526893581668233 0.0
0.3088544272136068 0.05302637790416043 0.0
0.308304152076038 0.053363397641497556 0.0
0.30775387693846923 0.05370055578880795 0.0
0.30720360180090045 0.0540403625939021 0.0
0.30665332666333167 0.05438016939899448 0.0
0.3061030515257629 0.05472024460539515 0.0
0.3055527763881941 0.05506307828937729 0.0
0.30500250125062534 0.0554059119733612 0.0
0.30445222611305656 0.055749158393755494 0.0
0.3039019509754878 0.05609522233721442 0.0
0.303351675837919 0.05644128628067335 0.0
0.3028014007003502 0.05678794027535794 0.0
0.30225112556278144 0.05713753829082968 0.0
0.30170085042521266 0.05748713630629965 0.0
0.3011505752876438 0.057837493218560354 0.0
0.300600300150075 0.0581907708958358 0.0
0.3000500250125062 0.05854404857310591 0.0
0.29949974987493744 0.058898245385483605 0.0
0.29894947473736866 0.05925526525485658 0.0
0.2983991995997999 0.05961228512422778 0.0
0.2978489244622311 0.05997037418048379 0.0
0.2972986493246623 0.060331144509257584 0.0
0.29674837418709354 0.060691914838029604 0.0
0.29619809904952477 0.06105388000727707 0.0
0.295647823911956 0.06141833079205483 0.0
0.2950975487743872 0.06178278157683437 0.0
0.29454727363681843 0.06214835304268007 0.0
0.29399699849924965 0.06251588004642272 0.0
0.2934467233616809 0.06288340705016537 0.0
0.2928964482241121 0.06325187940765353 0.0
0.2923461730865433 0.06362174603908599 0.0
0.29179589794897454 0.06399161267052023 0.0
0.29124562281140576 0.06436236146612018 0.0
0.29069534767383687 0.06473421533929624 0.0
0.2901450725362681 0.06510606921247053 0.0
0.2895947973986993 0.06547866030110683 0.0
0.28904452226113053 0.06585203778350923 0.0
0.28849424712356175 0.06622541526591519 0.0
0.287943971985993 0.06659934933490064 0.0
0.2873936968484242 0.06697378920190822 0.0
0.2868434217108554 0.0673482290689158 0.0
0.28629314657328664 0.06772302603794778 0.0
0.28574287143571786 0.06809809902107311 0.0
0.2851925962981491 0.06847317200419667 0.0
0.2846423211605803 0.06884839997792369 0.0
0.2840920460230115 0.06922372945438404 0.0
0.28354177088544275 0.06959905893084084 0.0
0.28299149574787397 0.06997422034363687 0.0
0.2824412206103052 0.07034928909036431 0.0
0.2818909454727364 0.07072435783709174 0.0
0.28134067033516763 0.07109911277841263 0.0
0.28079039519759885 0.07147372341744074 0.0
0.2802401200600301 0.07184833405646707 0.0
0.2796898449224612 0.0722225309671316 0.0
0.2791395697848924 0.07259657134636655 0.0
0.2785892946473236 0.07297061172560149 0.0
0.27803901950975485 0.07334413541207141 0.0
0.27748874437218607 0.0737175013498863 0.0
0.2769384692346173 0.07409086728770298 0.0
0.2763881940970485 0.07446356669788123 0.0
0.27583791895947973 0.07483610649036798 0.0
0.27528764382191095 0.07520864628285295 0.0
0.2747373686843422 0.07558039770127145 0.0
0.2741870935467734 0.07595200733704566 0.0
0.2736368184092046 0.07632361697282342 0.0
0.27308654327163584 0.07669428583299087 0.0
0.27253626813406706 0.07706483656283147 0.0
0.2719859929964983 0.07743538729267563 0.0
0.2714357178589295 0.07780486788089647 0.0
0.2708854427213607 0.0781742671807244 0.0
0.27033516758379195 0.07854366648055233 0.0
0.26978489244622317 0.07891193345789027 0.0
0.2692346173086543 0.07928016596288501 0.0
0.2686843421710855 0.07964838608033098 0.0
0.2681340670335167 0.08001555081964185 0.0
0.26758379189594794 0.08038271555895449 0.0
0.26703351675837916 0.08074983887653886 0.0
0.2664832416208104 0.08111621970903826 0.0
0.2659329664832416 0.08148260054153766 0.0
0.2653826913456728 0.08184902076390443 0.0
0.26483241620810405 0.0822158198718288 0.0
0.26428214107053527 0.08258261897975316 0.0
0.2637318659329665 0.08294976556428324 0.0
0.2631815907953977 0.08331912719663492 0.0
0.26263131565782893 0.0836884888289866 0.0
0.26208104052026016 0.08405860250194941 0.0
0.2615307653826914 0.08443220986094957 0.0
0.2609804902451226 0.08480581721994618 0.0
0.2604302151075538 0.0851807246380254 0.0
0.25987993996998504 0.085560274650474 0.0
0.25932966483241626 0.08593982466291905 0.0
0.2587793896948474 0.08632135461757073 0.0
0.2582291145572786 0.0867085045322753 0.0
0.2576788394197098 0.08709565444697986 0.0
0.25712856428214104 0.08748555907265221 0.0
0.25657828914457226 0.08788181849310028 0.0
0.2560280140070035 0.08827807791355013 0.0
0.2554777388694347 0.08867772077311642 0.0
0.2549274637318659 0.08908380414960604 0.0
0.25437718859429714 0.0894898875260921 0.0
0.25382691345672836 0.08990107195437602 0.0
0.2532766383191596 0.09032035166717733 0.0
0.2527263631815908 0.09073963137998042 0.0
0.25217608804402203 0.09116428564345114 0.0
0.25162581290645325 0.09159609797585411 0.0
0.25107553776888447 0.09202791030826063 0.0
0.2505252626313157 0.09246462986563841 0.0
0.2499749874937469 0.09290685444165092 0.0
0.2494247123561781 0.09334907901766343 0.0
0.24887443721860933 0.09379548677195437 0.0
0.24832416208104055 0.09424585150952147 0.0
0.24777388694347172 0.09469621624708857 0.0
0.24722361180590294 0.09515005641696206 0.0
0.24667333666833416 0.09560666472297186 0.0
0.24612306153076538 0.09606327302898343 0.0
0.2455727863931966 0.0965217114479131 0.0
0.24502251125562782 0.09698137230665971 0.0
0.24447223611805904 0.09744103316540631 0.0
0.24392196098049027 0.09790062329099314 0.0
0.2433716858429215 0.09836017407007525 0.0
0.24282141070535265 0.0988197248491538 0.0
0.24227113556778387 0.09927787417154832 0.0
0.2417208604302151 0.09973538116444125 0.0
0.24117058529264632 0.10019288815733596 0.0
0.24062031015507754 0.10064733159123485 0.0
0.24007003501750876 0.10110063611134379 0.0
0.23951975987993998 0.10155394063145273 0.0
0.2389694847423712 0.10200256062524105 0.0
0.23841920960480242 0.10244980006611826 0.0
0.23786893446723364 0.10289703950699725 0.0
0.2373186593296648 0.10333819138099187 0.0
0.23676838419209603 0.10377796937657457 0.0
0.23621810905452725 0.10421774737215728 0.0
0.23566783391695847 0.10465141172277193 0.0
0.2351175587793897 0.10508407636703154 0.0
0.23456728364182092 0.10551674101129116 0.0
0.23401700850425214 0.10594588676679706 0.0
0.23346673336668336 0.10637465515328515 0.0
0.23291645822911458 0.10680342353976968 0.0
0.2323661830915458 0.10723130232930345 0.0
0.23181590795397697 0.10765913126440019 0.0
0.2312656328164082 0.1080869601994987 0.0
0.2307153576788394 0.10851654542882017 0.0
0.23016508254127063 0.10894614691345161 0.0
0.22961480740370185 0.10937590109148942 0.0
0.22906453226613308 0.10980988441197326 0.0
0.2285142571285643 0.11024386773245887 0.0
0.22796398199099552 0.1106783787498653 0.0
0.22741370685342674 0.11111904220955715 0.0
0.2268634317158579 0.11155970566925077 0.0
0.22631315657828913 0.11200135337066008 0.0
0.22576288144072035 0.11245000039693842 0.0
0.22521260630315157 0.11289864742321676 0.0
0.2246623311655828 0.11334939777877828 0.0
0.224112056028014 0.11381058536900923 0.0
0.22356178089044523 0.1142717729592384 0.0
0.22301150575287645 0.11473555374620403 0.0
0.22246123061530768 0.11520895436699696 0.0
0.2219109554777389 0.11568235498778812 0.0
0.22136068034017006 0.11615834949017234 0.0
0.22081040520260128 0.11664183854716725 0.0
0.2202601300650325 0.11712532760416217 0.0
0.21970985492746373 0.11761116761758217 0.0
0.21915957978989495 0.11810243944943011 0.0
0.21860930465232617 0.11859371128127805 0.0
0.2180590295147574 0.1190870363106118 0.0
0.2175087543771886 0.1195842217261589 0.0
0.21695847923961983 0.12008140714170246 0.0
0.21640820410205105 0.12057952701958463 0.0
0.21585792896448222 0.1210790932469532 0.0
0.21530765382691344 0.12157865947432 0.0
0.21475737868934466 0.12207769855645445 0.0
0.21420710355177588 0.12257606112201813 0.0
0.2136568284142071 0.12307442368758181 0.0
0.21310655327663833 0.1235712755898497 0.0
0.21255627813906955 0.12406651404483604 0.0
0.21200600300150077 0.12456175249982593 0.0
0.211455727863932 0.1250541960994731 0.0
0.21090545272636316 0.12554415418228082 0.0
0.21035517758879438 0.12603411226508854 0.0
0.2098049024512256 0.12652002671791251 0.0
0.20925462731365682 0.12700295445363174 0.0
0.20870435217608804 0.12748588218935275 0.0
0.20815407703851926 0.12796380352728498 0.0
0.20760380190095049 0.12843867165951117 0.0
0.2070535267633817 0.12891353979173736 0.0
0.20650325162581293 0.12938480916966988 0.0
0.20595297648824415 0.1298542842535202 0.0
0.20540270135067532 0.1303237593373705 0.0
0.20485242621310654 0.1307937179174612 0.0
0.20430215107553776 0.13126385227591264 0.0
0.20375187593796898 0.1317339866343641 0.0
0.2032016008004002 0.1322080759281672 0.0
0.20265132566283142 0.132683036720886 0.0
0.20210105052526264 0.1331579975136048 0.0
0.20155077538769386 0.13364131572568816 0.0
0.20100050025012509 0.13412550470133233 0.0
0.2004502251125563 0.1346096936769765 0.0
0.19989994997498747 0.135107295773798 0.0
0.1993496748374187 0.13560500576789458 0.0
0.19879939969984992 0.13610409931224332 0.0
0.19824912456228114 0.136619414522146 0.0
0.19769884942471236 0.13713472973204865 0.0
0.19714857428714358 0.137653609979159 0.0
0.1965982991495748 0.13819048429163594 0.0
0.19604802401200602 0.1387273586041058 0.0
0.19549774887443724 0.13927330513965153 0.0
0.1949474737368684 0.13983750271495232 0.0
0.19439719859929963 0.14040170029024956 0.0
0.19384692346173085 0.14097963886306353 0.0
0.19329664832416207 0.1415675843706925 0.0
0.1927463731865933 0.14215552987832147 0.0
0.19219609804902452 0.14275943625766452 0.0
0.19164582291145574 0.1433667179362299 0.0
0.19109554777388696 0.14397507773703744 0.0
0.19054527263631818 0.14459723171209582 0.0
0.1899949974987494 0.14521938568715065 0.0
0.18944472236118057 0.145845179903775 0.0
0.1888944472236118 0.14647871807620483 0.0
0.188344172086043 0.14711225624862756 0.0
0.18779389694847423 0.14775029503172554 0.0
0.18724362181090545 0.1483917673623001 0.0
0.18669334667333667 0.14903323969287463 0.0
0.1861430715357679 0.14967616124641658 0.0
0.18559279639819912 0.15031925409387448 0.0
0.18504252126063034 0.1509615101821158 0.0
0.18449224612306156 0.15160182205569406 0.0
0.18394197098549273 0.15224213392927233 0.0
0.18339169584792395 0.15287830339454622 0.0
0.18284142071035517 0.15351276132797587 0.0
0.1822911455727864 0.15414624050388603 0.0
0.1817408704352176 0.1547721507856732 0.0
0.18119059529764883 0.15539806106746035 0.0
0.18064032016008005 0.1560182995481103 0.0
0.18009004502251127 0.15663333413351488 0.0
0.1795397698849425 0.15724836871891945 0.0
0.17898949474737366 0.15785465833466894 0.0
0.17843921960980488 0.15846027587925526 0.0
0.1778889444722361 0.15906324390247129 0.0
0.17733866933466733 0.15966240924675823 0.0
0.17678839419709855 0.16026157459104162 0.0
0.17623811905952977 0.16085594727019803 0.0
0.175687843921961 0.16145015910098515 0.0
0.1751375687843922 0.16204287527618355 0.0
0.17458729364682343 0.16263423567947832 0.0
0.17403701850925465 0.1632255280458761 0.0
0.17348674337168582 0.16381605513391584 0.0
0.17293646823411704 0.1644065822219556 0.0
0.17238619309654826 0.1649976978135026 0.0
0.17183591795897948 0.1655891460398582 0.0
0.1712856428214107 0.1661813449932037 0.0
0.17073536768384193 0.166776618404457 0.0
0.17018509254627315 0.16737189181570677 0.0
0.16963481740870437 0.16797090527937364 0.0
0.1690845422711356 0.1685707164463235 0.0
0.1685342671335668 0.16917301864106626 0.0
0.16798399199599798 0.1697775952350984 0.0
0.1674337168584292 0.17038352041131155 0.0
0.16688344172086042 0.1709941885595594 0.0
0.16633316658329164 0.17160485670780723 0.0
0.16578289144572286 0.17222235014502907 0.0
0.16523261630815408 0.17284043561321916 0.0
0.1646823411705853 0.17346391900631453 0.0
0.16413206603301653 0.17409072309096096 0.0
0.16358179089544775 0.17472114290648655 0.0
0.16303151575787891 0.175359309261383 0.0
0.16248124062031014 0.17599841537326988 0.0
0.16193096548274136 0.1766477921969969 0.0
0.16138069034517258 0.17729716902072035 0.0
0.1608304152076038 0.17795648666422714 0.0
0.16028014007003502 0.17861671665082035 0.0
0.15972986493246624 0.1792859423636859 0.0
0.15917958979489746 0.17995819554407255 0.0
0.15862931465732868 0.1806381080085533 0.0
0.1580790395197599 0.18132355288279278 0.0
0.15752876438219107 0.1820148922642364 0.0
0.1569784892446223 0.1827146029192246 0.0
0.15642821410705351 0.18341834116171718 0.0
0.15587793896948474 0.18413442834186888 0.0
0.15532766383191596 0.18485294840514221 0.0
0.15477738869434718 0.18558624726444073 0.0
0.1542271135567784 0.18632098503931793 0.0
0.15367683841920962 0.18706875552642366 0.0
0.15312656328164084 0.18781725344537925 0.0
0.15257628814407206 0.1885776371766692 0.0
0.15202601300650323 0.18933819438799837 0.0
0.15147573786893445 0.19010937056493482 0.0
0.15092546273136567 0.19088054674187127 0.0
0.1503751875937969 0.19166076787136355 0.0
0.14982491245622812 0.19244122440469447 0.0
0.14927463731865934 0.19322993171360459 0.0
0.14872436218109056 0.19401922820941486 0.0
0.14817408704352175 0.19481359313754076 0.0
0.14762381190595297 0.19560828813097508 0.0
0.1470735367683842 0.19640540799729855 0.0
0.14652326163081542 0.1972026453834932 0.0
0.14597298649324664 0.1980008880318085 0.0
0.14542271135567783 0.19879910122037892 0.0
0.14487243621810905 0.1995971816900326 0.0
0.14432216108054027 0.20039487923944854 0.0
0.1437718859429715 0.20119147983538888 0.0
0.14322161080540272 0.2019878175154215 0.0
0.1426713356678339 0.20278363555674694 0.0
0.14212106053026513 0.2035774925301279 0.0
0.14157078539269635 0.2043691269894996 0.0
0.14102051025512757 0.20515801193939787 0.0
0.14047023511755877 0.20594546198336694 0.0
0.13991995997999 0.20673093702342804 0.0
0.1393696848424212 0.20751603301165567 0.0
0.13881940970485243 0.20830061301248115 0.0
0.13826913456728365 0.20908536141998546 0.0
0.13771885942971485 0.2098706977567968 0.0
0.13716858429214607 0.21065763221244005 0.0
0.1366183091545773 0.21144685317991296 0.0
0.1360680340170085 0.21223888888826004 0.0
0.13551775887943973 0.2130324238050445 0.0
0.13496748374187093 0.21382991879911195 0.0
0.13441720860430215 0.214628922627222 0.0
0.13386693346673337 0.2154320000481551 0.0
0.1333166583291646 0.21623853665259496 0.0
0.1327663831915958 0.21704810340081515 0.0
0.132216108054027 0.21786388476026453 0.0
0.13166583291645823 0.218682169044504 0.0
0.13111555777888945 0.21950920562058052 0.0
0.13056528264132067 0.2203409563635237 0.0
0.1300150075037519 0.22117815569890986 0.0
0.12946473236618308 0.22202305678870538 0.0
0.1289144572286143 0.22287148393374956 0.0
0.12836418209104553 0.2237266501583317 0.0
0.12781390695347675 0.22458756736882712 0.0
0.12726363181590797 0.22545200650385233 0.0
0.12671335667833916 0.2263251330992464 0.0
0.12616308154077038 0.22720269251121827 0.0
0.1256128064032016 0.2280861864135577 0.0
0.12506253126563283 0.2289769304806537 0.0
0.12451225612806402 0.22987118432479825 0.0
0.12396198099049524 0.23076983459242761 0.0
0.12341170585292646 0.23167411834747575 0.0
0.12286143071535768 0.232581648711923 0.0
0.1223111555777889 0.23349367478119198 0.0
0.1217608804402201 0.23441101301438216 0.0
0.12121060530265132 0.2353320680859614 0.0
0.12066033016508254 0.23625897890345193 0.0
0.12011005502751376 0.237191349258838 0.0
0.11955977988994498 0.2381269097610197 0.0
0.11900950475237618 0.23906553092429483 0.0
0.1184592296148074 0.24000924039251537 0.0
0.11790895447723862 0.24095601812740775 0.0
0.11735867933966984 0.24190588365038046 0.0
0.11680840420210106 0.24286054901546983 0.0
0.11625812906453226 0.24382102819045137 0.0
0.11570785392696348 0.24478655196282695 0.0
0.1151575787893947 0.24575761463695578 0.0
0.11460730365182592 0.24673581039182046 0.0
0.11405702851425714 0.24771941164821065 0.0
0.11350675337668834 0.24870870617774266 0.0
0.11295647823911956 0.24970457979262584 0.0
0.11240620310155078 0.2507098738481286 0.0
0.111855927963982 0.25172346131752654 0.0
0.11130565282641322 0.25274570090763326 0.0
0.11075537768884441 0.25377659815382536 0.0
0.11020510255127564 0.2548180372991613 0.0
0.10965482741370686 0.2558683444235701 0.0
0.10910455227613808 0.25692757141781364 0.0
0.10855427713856927 0.25799606497694505 0.0
0.1080040020010005 0.2590745877247915 0.0
0.10745372686343171 0.2601683300399795 0.0
0.10690345172586294 0.26127373263849485 0.0
0.10635317658829416 0.26239035969432045 0.0
0.10580290145072535 0.2635176663970409 0.0
0.10525262631315657 0.26465550932901216 0.0
0.1047023511755878 0.2658040908848154 0.0
0.10415207603801901 0.2669650916203299 0.0
0.10360180090045024 0.2681375228294609 0.0
0.10305152576288143 0.2693201136174128 0.0
0.10250125062531265 0.2705116376815422 0.0
0.10195097548774387 0.27171124102040345 0.0
0.1014007003501751 0.27291870369601945 0.0
0.10085042521260631 0.27413381927747515 0.0
0.10030015007503751 0.27535636261372964 0.0
0.09974987493746873 0.2765886437583287 0.0
0.09919959979989995 0.2778284264495081 0.0
0.09864932466233117 0.2790744463274901 0.0
0.0980990495247624 0.2803264139395889 0.0
0.09754877438719359 0.2815841001558237 0.0
0.09699849924962481 0.2828490026191748 0.0
0.09644822411205603 0.28411907568236394 0.0
0.09589794897448725 0.2853940473034715 0.0
0.09534767383691845 0.28667363375265076 0.0
0.09479739869934967 0.28795760144019233 0.0
0.09424712356178089 0.2892479620695898 0.0
0.09369684842421211 0.2905441723059621 0.0
0.09314657328664333 0.291846837581927 0.0
0.09259629814907452 0.2931565225073509 0.0
0.09204602301150575 0.294475001090829 0.0
0.09149574787393697 0.29580369966363484 0.0
0.09094547273636819 0.2971415230508274 0.0
0.09039519759879941 0.2984889357657021 0.0
0.0898449224612306 0.29984639007640546 0.0
0.08929464732366182 0.30121706435599727 0.0
0.08874437218609305 0.30260048929760863 0.0
0.08819409704852427 0.30399579551191813 0.0
0.08764382191095549 0.3054033890220982 0.0
0.08709354677338668 0.30682366865273103 0.0
0.0865432716358179 0.3082618483006012 0.0
0.08599299649824912 0.30971465203578497 0.0
0.08544272136068035 0.31118185552649 0.0
0.08489244622311157 0.3126637599165054 0.0
0.08434217108554276 0.31416130769820505 0.0
0.08379189594797398 0.31567915252843726 0.0
0.0832416208104052 0.3172110827498482 0.0
0.08269134567283642 0.31875593474544495 0.0
0.08214107053526765 0.32031278710027244 0.0
0.08159079539769884 0.32188241656068506 0.0
0.08104052026013006 0.3234649281984847 0.0
0.08049024512256128 0.3250569445520046 0.0
0.0799399699849925 0.3266578634683821 0.0
0.0793896948474237 0.32826708930644166 0.0
0.07883941970985492 0.3298852800096892 0.0
0.07828914457228614 0.33151117159587606 0.0
0.07773886943471736 0.3331429205083669 0.0
0.07718859429714858 0.3347799257381556 0.0
0.07663831915957978 0.33642158381429077 0.0
0.076088044022011 0.3380680522947035 0.0
0.07553776888444222 0.3397176935750803 0.0
0.07498749374687344 0.3413696679182916 0.0
0.07443721860930466 0.34302331930865826 0.0
0.07388694347173586 0.34467797078137785 0.0
0.07333666833416708 0.34633660713739367 0.0
0.0727863931965983 0.3480006302470482 0.0
0.07223611805902952 0.349671293408802 0.0
0.07168584292146074 0.35134979882859874 0.0
0.07113556778389193 0.3530375815172402 0.0
0.07058529264632316 0.3547393749810954 0.0
0.07003501750875438 0.3564533348714516 0.0
0.0694847423711856 0.35818038978620415 0.0
0.06893446723361682 0.35992146468688624 0.0
0.06838419209604801 0.3616790645520229 0.0
0.06783391695847923 0.3634573609362928 0.0
0.06728364182091046 0.3652533021471829 0.0
0.06673336668334168 0.36706742340894216 0.0
0.0661830915457729 0.36890071726072016 0.0
0.06563281640820409 0.37075910449454064 0.0
0.06508254127063531 0.37264395491390623 0.0
0.06453226613306653 0.3745504257159187 0.0
0.06398199099549776 0.37647822792907526 0.0
0.06343171585792895 0.3784271125296481 0.0
0.06288144072036017 0.3804010823428019 0.0
0.06233116558279139 0.3823960214863984 0.0
0.061780890445222614 0.3844073761926534 0.0
0.061230615307653835 0.38643433866319477 0.0
0.06068034017008503 0.38847634408009846 0.0
0.06013006503251625 0.39053550291030525 0.0
0.05957978989494747 0.39260827117486663 0.0
0.05902951475737869 0.3946923490284373 0.0
0.058479239619809914 0.39678691968294366 0.0
0.05792896448224111 0.39889112568350704 0.0
0.05737868934467233 0.4010044704500597 0.0
0.05682841420710355 0.4031241483963921 0.0
0.05627813906953477 0.4052491075631526 0.0
0.05572786393196599 0.4073786387446159 0.0
0.05517758879439719 0.4095119747916822 0.0
0.05462731365682841 0.4116489125829421 0.0
0.05407703851925963 0.41379526330942973 0.0
0.05352676338169085 0.41595612751308586 0.0
0.05297648824412207 0.41813493235460264 0.0
0.052426213106553265 0.4203336166170484 0.0
0.05187593796898449 0.42256422657916026 0.0
0.05132566283141571 0.42482263501678297 0.0
0.05077538769384693 0.427111177863841 0.0
0.05022511255627815 0.4294321325138082 0.0
0.049674837418709344 0.431788836888197 0.0
0.049124562281140566 0.43419574839592023 0.0
0.04857428714357179 0.4366444809781367 0.0
0.04802401200600301 0.43913737500037264 0.0
0.0474737368684342 0.4416768133102682 0.0
0.04692346173086542 0.4442675725692329 0.0
0.046373186593296645 0.446926519520483 0.0
0.045822911455727866 0.4496380154169781 0.0
0.04527263631815909 0.45239983232876746 0.0
0.04472236118059028 0.45521022596625293 0.0
0.0441720860430215 0.458070565412255 0.0
0.043621810905452724 0.46099005244956537 0.0
0.043071535767883945 0.4639542396618008 0.0
0.042521260630315166 0.46696229900225994 0.0
0.04197098549274636 0.47001338680073523 0.0
0.04142071035517758 0.47310835722931976 0.0
0.0408704352176088 0.4762551820469074 0.0
0.040320160080040024 0.47944070443765163 0.0
0.039769884942471245 0.48266358198253734 0.0
0.03921960980490244 0.48592229621282534 0.0
0.03866933466733366 0.4892158987698405 0.0
0.03811905952976488 0.4925501231211218 0.0
0.0375687843921961 0.49591959618116555 0.0
0.037018509254627324 0.4993317724015238 0.0
0.03646823411705852 0.5027928906198529 0.0
0.03591795897948974 0.5063077018543662 0.0
0.03536768384192096 0.5099019730879508 0.0
0.03481740870435218 0.5135634315888726 0.0
0.0342671335667834 0.5172955465610602 0.0
0.0337168584292146 0.5211021292777236 0.0
0.03316658329164582 0.5249869792796016 0.0
0.03261630815407704 0.5289777157876028 0.0
0.03206603301650826 0.5330620213622286 0.0
0.031515757878939454 0.5372390928651871 0.0
0.030965482741370676 0.5415125958899143 0.0
0.030415207603801897 0.5458862567007703 0.0
0.02986493246623312 0.5503848046788544 0.0
0.02931465732866434 0.5550009052808402 0.0
0.028764382191095533 0.5597214101233927 0.0
0.028214107053526755 0.564547126747323 0.0
0.027663831915957976 0.5694792218275087 0.0
0.027113556778389197 0.5745287678378883 0.0
0.02656328164082042 0.5797077383211704 0.0
0.026013006503251612 0.5849953428663124 0.0
0.025462731365682834 0.5903943594593262 0.0
0.024912456228114055 0.5959010126068929 0.0
0.024362181090545276 0.6015032256099442 0.0
0.023811905952976484 0.60723250897634 0.0
0.023261630815407705 0.6130719152087334 0.0
0.022711355677838913 0.6190227901862162 0.0
0.022161080540270134 0.6250873059428645 0.0
0.021610805402701355 0.6312720577637041 0.0
0.021060530265132563 0.6376210063346637 0.0
0.020510255127563784 0.6441741874991092 0.0
0.01995997998999499 0.6509072697218325 0.0
0.019409704852426213 0.6578295150445914 0.0
0.01885942971485742 0.6649508966083264 0.0
0.01830915457728864 0.6722810152754075 0.0
0.017758879439719863 0.6798694431200456 0.0
0.01720860430215107 0.6877056371642336 0.0
0.016658329164582292 0.6957855243198328 0.0
0.0161080540270135 0.704113095178835 0.0
0.01555777888944472 0.7126885911514638 0.0
0.015007503751875942 0.7215111922797401 0.0
0.01445722861430715 0.7306193109029042 0.0
0.01390695347673837 0.7399900169616611 0.0
0.013356678339169578 0.7496037407044636 0.0
0.0128064032016008 0.7594377550406843 0.0
0.012256128064032007 0.769472034516907 0.0
0.011705852926463228 0.7796916559380858 0.0
0.01115557778889445 0.7900727035227408 0.0
0.010605302651325657 0.8005464653917844 0.0
0.010055027513756878 0.8109799340869532 0.0
0.009504752376188086 0.8215589841112401 0.0
0.008954477238619307 0.8326702912479238 0.0
0.008404202101050529 0.8446586351250378 0.0
0.007853926963481736 0.8577144108670627 0.0
0.007303651825912957 0.8720121373562346 0.0
0.006753376688344165 0.8877829749835815 0.0
0.006203101550775386 0.9049970328828874 0.0
0.0056528264132066075 0.9235370359939186 0.0
0.005102551275637815 0.9430001153117917 0.0
0.004552276138069036 0.9629097877048114 0.0
0.004002001000500244 0.9825860222695599 0.0
0.003451725862931465 1.000948221160213 0.0
0.0029014507253626726 1.0162940424633025 0.0
0.002351175587793894 1.026108198860312 0.0
0.0018009004502251152 1.023486755383347 0.0
0.0012506253126563227 1.0007590985279382 0.0
0.000700350175087544 0.9351417184792812 0.0
0.0001500750375187515 0.7609916293815129 0.0
-0.00040020010005002715 0.0 0.0
-0.0009504752376188058 0.0 0.0
-0.0015007503751875984 0.0 0.0
-0.002051025512756377 0.0 0.0
-0.0026013006503251696 0.0 0.0
-0.003151575787893948 0.0 0.0
-0.0037018509254627407 0.0 0.0
-0.004252126063031519 0.0 0.0
-0.004802401200600298 0.0 0.0
-0.005352676338169091 0.0 0.0
-0.005902951475737869 0.0 0.0
-0.006453226613306662 0.0 0.0
-0.0070035017508754405 0.0 0.0
-0.007553776888444219 0.0 0.0
-0.008104052026013012 0.0 0.0
-0.00865432716358179 0.0 0.0
-0.009204602301150583 0.0 0.0
-0.009754877438719362 0.0 0.0
-0.010305152576288154 0.0 0.0
-0.010855427713856933 0.0 0.0
-0.011405702851425711 0.0 0.0
-0.011955977988994504 0.0 0.0
-0.012506253126563283 0.0 0.0
-0.013056528264132075 0.0 0.0
-0.013606803401700854 0.0 0.0
-0.014157078539269632 0.0 0.0
-0.014707353676838425 0.0 0.0
-0.015257628814407204 0.0 0.0
-0.015807903951975996 0.0 0.0
-0.016358179089544775 0.0 0.0
-0.016908454227113554 0.0 0.0
-0.017458729364682346 0.0 0.0
-0.018009004502251125 0.0 0.0
-0.018559279639819917 0.0 0.0
-0.019109554777388696 0.0 0.0
-0.01965982991495749 0.0 0.0
-0.020210105052526267 0.0 0.0
-0.020760380190095046 0.0 0.0
-0.02131065532766384 0.0 0.0
-0.021860930465232617 0.0 0.0
-0.02241120560280141 0.0 0.0
-0.022961480740370188 0.0 0.0
-0.023511755877938967 0.0 0.0
-0.02406203101550776 0.0 0.0
-0.024612306153076538 0.0 0.0
-0.02516258129064533 0.0 0.0
-0.02571285642821411 0.0 0.0
-0.026263131565782902 0.0 0.0
-0.02681340670335168 0.0 0.0
-0.02736368184092046 0.0 0.0
-0.02791395697848925 0.0 0.0
-0.02846423211605803 0.0 0.0
-0.029014507253626823 0.0 0.0
-0.0295647823911956 0.0 0.0
-0.03011505752876438 0.0 0.0
-0.030665332666333173 0.0 0.0
-0.03121560780390195 0.0 0.0
-0.031765882941470744 0.0 0.0
-0.03231615807903952 0.0 0.0
-0.0328664332166083 0.0 0.0
-0.033416708354177094 0.0 0.0
-0.03396698349174587 0.0 0.0
-0.034517258629314665 0.0 0.0
-0.035067533766883444 0.0 0.0
-0.035617808904452236 0.0 0.0
-0.036168084042021015 0.0 0.0
-0.03671835917958979 0.0 0.0
-0.037268634317158586 0.0 0.0
-0.037818909454727365 0.0 0.0
-0.03836918459229615 0.0 0.0
-0.038919459729864936 0.0 0.0
-0.03946973486743372 0.0 0.0
-0.04002001000500251 0.0 0.0
-0.04057028514257129 0.0 0.0
-0.04112056028014007 0.0 0.0
-0.04167083541770886 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.043871935967984 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.1 0.0 0.0
-0.1 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.043871935967984 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04167083541770886 0.0 0.0
-0.04112056028014007 0.0 0.0
-0.04057028514257129 0.0 0.0
-0.04002001000500251 0.0 0.0
-0.03946973486743372 0.0 0.0
-0.038919459729864936 0.0 0.0
-0.03836918459229615 0.0 0.0
-0.037818909454727365 0.0 0.0
-0.037268634317158586 0.0 0.0
-0.03671835917958979 0.0 0.0
-0.036168084042021015 0.0 0.0
-0.035617808904452236 0.0 0.0
-0.035067533766883444 0.0 0.0
-0.034517258629314665 0.0 0.0
-0.03396698349174587 0.0 0.0
-0.033416708354177094 0.0 0.0
-0.0328664332166083 0.0 0.0
-0.03231615807903952 0.0 0.0
-0.031765882941470744 0.0 0.0
-0.03121560780390195 0.0 0.0
-0.030665332666333173 0.0 0.0
-0.03011505752876438 0.0 0.0
-0.0295647823911956 0.0 0.0
-0.029014507253626823 0.0 0.0
-0.02846423211605803 0.0 0.0
-0.02791395697848925 0.0 0.0
-0.02736368184092046 0.0 0.0
-0.02681340670335168 0.0 0.0
-0.026263131565782902 0.0 0.0
-0.02571285642821411 0.0 0.0
-0.02516258129064533 0.0 0.0
-0.024612306153076538 0.0 0.0
-0.02406203101550776 0.0 0.0
-0.023511755877938967 0.0 0.0
-0.022961480740370188 0.0 0.0
-0.02241120560280141 0.0 0.0
-0.021860930465232617 0.0 0.0
-0.02131065532766384 0.0 0.0
-0.020760380190095046 0.0 0.0
-0.020210105052526267 0.0 0.0
-0.01965982991495749 0.0 0.0
-0.019109554777388696 0.0 0.0
-0.018559279639819917 0.0 0.0
-0.018009004502251125 0.0 0.0
-0.017458729364682346 0.0 0.0
-0.016908454227113554 0.0 0.0
-0.016358179089544775 0.0 0.0
-0.015807903951975996 0.0 0.0
-0.015257628814407204 0.0 0.0
-0.014707353676838425 0.0 0.0
-0.014157078539269632 0.0 0.0
-0.013606803401700854 0.0 0.0
-0.013056528264132075 0.0 0.0
-0.012506253126563283 0.0 0.0
-0.011955977988994504 0.0 0.0
-0.011405702851425711 0.0 0.0
-0.010855427713856933 0.0 0.0
-0.010305152576288154 0.0 0.0
-0.009754877438719362 0.0 0.0
-0.009204602301150583 0.0 0.0
-0.00865432716358179 0.0 0.0
-0.008104052026013012 0.0 0.0
-0.007553776888444219 0.0 0.0
-0.0070035017508754405 0.0 0.0
-0.006453226613306662 0.0 0.0
-0.005902951475737869 0.0 0.0
-0.005352676338169091 0.0 0.0
-0.004802401200600298 0.0 0.0
-0.004252126063031519 0.0 0.0
-0.0037018509254627407 0.0 0.0
-0.003151575787893948 0.0 0.0
-0.0026013006503251696 0.0 0.0
-0.002051025512756377 0.0 0.0
-0.0015007503751875984 0.0 0.0
-0.0009504752376188058 0.0 0.0
-0.00040020010005002715 0.0 0.0
0.0001500750375187515 0.2887269049254524 0.0
0.000700350175087544 -0.0267819509362468 0.0
0.0012506253126563227 -0.24703559919753104 0.0
0.0018009004502251152 -0.4256309273943657 0.0
0.002351175587793894 -0.5774340767579673 0.0
0.0029014507253626726 -0.7078454638444835 0.0
0.003451725862931465 -0.8184541571296293 0.0
0.004002001000500244 -0.9145075748606128 0.0
0.004552276138069036 -0.9965408691333639 0.0
0.005102551275637815 -1.0688706389470966 0.0
0.0056528264132066075 -1.132403981822515 0.0
0.006203101550775386 -1.1871324696949674 0.0
0.006753376688344165 -1.2345920697163795 0.0
0.007303651825912957 -1.2755170853105415 0.0
0.007853926963481736 -1.31050896003679 0.0
0.008404202101050529 -1.3401173953786873 0.0
0.008954477238619307 -1.3648156984713946 0.0
0.009504752376188086 -1.3850008335085935 0.0
0.010055027513756878 -1.401058124319519 0.0
0.010605302651325657 -1.4133342313096335 0.0
0.01115557778889445 -1.4221506030210058 0.0
0.011705852926463228 -1.4278219057476704 0.0
0.012256128064032007 -1.4306467545891977 0.0
0.0128064032016008 -1.4309112808150992 0.0
0.013356678339169578 -1.4289706863601754 0.0
0.01390695347673837 -1.4251605482423564 0.0
0.01445722861430715 -1.419805560735968 0.0
0.015007503751875942 -1.41321423802537 0.0
0.01555777888944472 -1.4056713670030234 0.0
0.0161080540270135 -1.3974022775039092 0.0
0.016658329164582292 -1.3886391331719548 0.0
0.01720860430215107 -1.3796570176629572 0.0
0.017758879439719863 -1.37068188128789 0.0
0.01830915457728864 -1.3617931380822874 0.0
0.01885942971485742 -1.353081068824995 0.0
0.019409704852426213 -1.3445507758292532 0.0
0.01995997998999499 -1.3362067676072922 0.0
0.020510255127563784 -1.3279952470505467 0.0
0.021060530265132563 -1.3199044148958503 0.0
0.021610805402701355 -1.3119373752622767 0.0
0.022161080540270134 -1.3041014749428577 0.0
0.022711355677838913 -1.2964083328661467 0.0
0.023261630815407705 -1.2888679803996705 0.0
0.023811905952976484 -1.2815285373525924 0.0
0.024362181090545276 -1.2743912939166808 0.0
0.024912456228114055 -1.2674760162629894 0.0
0.025462731365682834 -1.2607726550508858 0.0
0.026013006503251612 -1.254264280624529 0.0
0.02656328164082042 -1.2479352940206248 0.0
0.027113556778389197 -1.2417581163343652 0.0
0.027663831915957976 -1.2357856962060172 0.0
0.028214107053526755 -1.229962318178682 0.0
0.028764382191095533 -1.2242880325654184 0.0
0.02931465732866434 -1.2187645354083134 0.0
0.02986493246623312 -1.2133959589881798 0.0
0.030415207603801897 -1.2081885234808762 0.0
0.030965482741370676 -1.2031377746419967 0.0
0.031515757878939454 -1.1983155183953258 0.0
0.03206603301650826 -1.1936951198986865 0.0
0.03261630815407704 -1.189287168496957 0.0
0.03316658329164582 -1.1850890918976358 0.0
0.0337168584292146 -1.181094338036763 0.0
0.0342671335667834 -1.1772954651234713 0.0
0.03481740870435218 -1.173690423554124 0.0
0.03536768384192096 -1.1702969664510015 0.0
0.03591795897948974 -1.1670683963040815 0.0
0.03646823411705852 -1.1639955955857566 0.0
0.037018509254627324 -1.1610694052605162 0.0
0.0375687843921961 -1.1582806745583394 0.0
0.03811905952976488 -1.1556156495710272 0.0
0.03866933466733366 -1.153100407766356 0.0
0.03921960980490244 -1.1506911182496573 0.0
0.039769884942471245 -1.148378931898753 0.0
0.040320160080040024 -1.1461556209739499 0.0
0.0408704352176088 -1.1440136473691052 0.0
0.04142071035517758 -1.1419412426919013 0.0
0.04197098549274636 -1.1399570828300316 0.0
0.042521260630315166 -1.1380314696801044 0.0
0.043071535767883945 -1.1361588432221907 0.0
0.043621810905452724 -1.1343344749267583 0.0
0.0441720860430215 -1.132553781958162 0.0
0.04472236118059028 -1.130809717242638 0.0
0.04527263631815909 -1.1291105555273635 0.0
0.045822911455727866 -1.127439808553385 0.0
0.046373186593296645 -1.1257939700517934 0.0
0.04692346173086542 -1.1241698738245844 0.0
0.0474737368684342 -1.1225644737438287 0.0
0.04802401200600301 -1.120974361809596 0.0
0.04857428714357179 -1.119398914739726 0.0
0.049124562281140566 -1.1178318198241541 0.0
0.049674837418709344 -1.116271367093809 0.0
0.05022511255627815 -1.1147161178745595 0.0
0.05077538769384693 -1.1131649930956318 0.0
0.05132566283141571 -1.1116175166310978 0.0
0.05187593796898449 -1.1100756342797293 0.0
0.052426213106553265 -1.1085378659165794 0.0
0.05297648824412207 -1.107004006254794 0.0
0.05352676338169085 -1.1054739769855235 0.0
0.05407703851925963 -1.1039472788788398 0.0
0.05462731365682841 -1.102426390119442 0.0
0.05517758879439719 -1.100910084938496 0.0
0.05572786393196599 -1.0993989144182557 0.0
0.05627813906953477 -1.0978936163665143 0.0
0.05682841420710355 -1.0963948686991927 0.0
0.05737868934467233 -1.0949031222062207 0.0
0.05792896448224111 -1.0934218369617081 0.0
0.058479239619809914 -1.0919497899438433 0.0
0.05902951475737869 -1.090487363744252 0.0
0.05957978989494747 -1.089033780215999 0.0
0.06013006503251625 -1.0875867178082093 0.0
0.06068034017008503 -1.08614966836174 0.0
0.061230615307653835 -1.0847185116069777 0.0
0.061780890445222614 -1.0832925350847233 0.0
0.06233116558279139 -1.0818710351376915 0.0
0.06288144072036017 -1.0804533392876738 0.0
0.06343171585792895 -1.0790388796528045 0.0
0.06398199099549776 -1.0776271093252792 0.0
0.06453226613306653 -1.0762166514330112 0.0
0.06508254127063531 -1.0748069081018805 0.0
0.06563281640820409 -1.0733972923303785 0.0
0.0661830915457729 -1.0719873260099 0.0
0.06673336668334168 -1.0705757358087098 0.0
0.06728364182091046 -1.0691621311048287 0.0
0.06783391695847923 -1.0677460262973213 0.0
0.06838419209604801 -1.066327124627799 0.0
0.06893446723361682 -1.0649057909398056 0.0
0.0694847423711856 -1.0634799606037273 0.0
0.07003501750875438 -1.062051088416224 0.0
0.07058529264632316 -1.060619224261652 0.0
0.07113556778389193 -1.0591844368364889 0.0
0.07168584292146074 -1.0577468145613143 0.0
0.07223611805902952 -1.0563063388930516 0.0
0.0727863931965983 -1.054862687468729 0.0
0.07333666833416708 -1.053416732512364 0.0
0.07388694347173586 -1.0519686512915758 0.0
0.07443721860930466 -1.0505186313906485 0.0
0.07498749374687344 -1.0490668944860424 0.0
0.07553776888444222 -1.047613310507952 0.0
0.076088044022011 -1.046158603994357 0.0
0.07663831915957978 -1.0447029609181602 0.0
0.07718859429714858 -1.043246645259412 0.0
0.07773886943471736 -1.0417899737763445 0.0
0.07828914457228614 -1.0403334424106063 0.0
0.07883941970985492 -1.0388775652344773 0.0
0.0793896948474237 -1.0374227344136617 0.0
0.0799399699849925 -1.0359695675819367 0.0
0.08049024512256128 -1.0345184035346833 0.0
0.08104052026013006 -1.033071520060366 0.0
0.08159079539769884 -1.031628556727858 0.0
0.08214107053526765 -1.0301901154829913 0.0
0.08269134567283642 -1.0287568068147106 0.0
0.0832416208104052 -1.0273282156426564 0.0
0.08379189594797398 -1.025909038312296 0.0
0.08434217108554276 -1.0244977701979092 0.0
0.08489244622311157 -1.0230948858119397 0.0
0.08544272136068035 -1.0217010476845907 0.0
0.08599299649824912 -1.0203149638170697 0.0
0.0865432716358179 -1.0189450126228756 0.0
0.08709354677338668 -1.0175871083129895 0.0
0.08764382191095549 -1.0162420297104706 0.0
0.08819409704852427 -1.0149107495683864 0.0
0.08874437218609305 -1.0135909247112718 0.0
0.08929464732366182 -1.012293932453714 0.0
0.0898449224612306 -1.0110111675492028 0.0
0.09039519759879941 -1.0097421108204774 0.0
0.09094547273636819 -1.0084862232849225 0.0
0.09149574787393697 -1.007240256661957 0.0
0.09204602301150575 -1.0060127571596507 0.0
0.09259629814907452 -1.0047958550911371 0.0
0.09314657328664333 -1.0035888188346878 0.0
0.09369684842421211 -1.0023908917102418 0.0
0.09424712356178089 -1.0011995684030186 0.0
0.09479739869934967 -1.0000198817461428 0.0
0.09534767383691845 -0.9988461370377628 0.0
0.09589794897448725 -0.9976775514406349 0.0
0.09644822411205603 -0.9965132358126887 0.0
0.09699849924962481 -0.9953517394578899 0.0
0.09754877438719359 -0.9941940061581942 0.0
0.0980990495247624 -0.9930371133438225 0.0
0.09864932466233117 -0.9918801567983966 0.0
0.09919959979989995 -0.9907222456438802 0.0
0.09974987493746873 -0.9895631488604213 0.0
0.10030015007503751 -0.988399303919202 0.0
0.10085042521260631 -0.9872322308584707 0.0
0.1014007003501751 -0.9860634676885045 0.0
0.10195097548774387 -0.9848934801250682 0.0
0.10250125062531265 -0.9837228710249715 0.0
0.10305152576288143 -0.9825522659832302 0.0
0.10360180090045024 -0.9813815630040974 0.0
0.10415207603801901 -0.9802102049037149 0.0
0.1047023511755878 -0.9790384844261162 0.0
0.10525262631315657 -0.977868583661289 0.0
0.10580290145072535 -0.9767021668152367 0.0
0.10635317658829416 -0.9755396403123981 0.0
0.10690345172586294 -0.9743818034836718 0.0
0.10745372686343171 -0.9732288024398734 0.0
0.1080040020010005 -0.9720804502213021 0.0
0.10855427713856927 -0.9709362049447137 0.0
0.10910455227613808 -0.9698022529089751 0.0
0.10965482741370686 -0.9686768386003664 0.0
0.11020510255127564 -0.9675608566062586 0.0
0.11075537768884441 -0.9664551594954993 0.0
0.11130565282641322 -0.9653590084589343 0.0
0.111855927963982 -0.9642790595259072 0.0
0.11240620310155078 -0.9632083378338852 0.0
0.11295647823911956 -0.9621475045666248 0.0
0.11350675337668834 -0.961094221248306 0.0
0.11405702851425714 -0.9600581690142711 0.0
0.11460730365182592 -0.9590316219217776 0.0
0.1151575787893947 -0.9580142882483518 0.0
0.11570785392696348 -0.9570056266690763 0.0
0.11625812906453226 -0.9560058508885145 0.0
0.11680840420210106 -0.9550139145839829 0.0
0.11735867933966984 -0.9540279061816204 0.0
0.11790895447723862 -0.9530473782452109 0.0
0.1184592296148074 -0.9520763572628681 0.0
0.11900950475237618 -0.9511099525795199 0.0
0.11955977988994498 -0.9501479068823784 0.0
0.12011005502751376 -0.9491907499761645 0.0
0.12066033016508254 -0.9482372500662777 0.0
0.12121060530265132 -0.9472845774521232 0.0
0.1217608804402201 -0.9463321887606586 0.0
0.1223111555777889 -0.9453801641704818 0.0
0.12286143071535768 -0.9444282268271813 0.0
0.12341170585292646 -0.9434763625064271 0.0
0.12396198099049524 -0.9425246186263099 0.0
0.12451225612806402 -0.9415730018123192 0.0
0.12506253126563283 -0.9406215299117342 0.0
0.1256128064032016 -0.9396697503894167 0.0
0.12616308154077038 -0.9387182070536042 0.0
0.12671335667833916 -0.9377669964985973 0.0
0.12726363181590797 -0.9368190330186188 0.0
0.12781390695347675 -0.9358731741270869 0.0
0.12836418209104553 -0.9349315249708958 0.0
0.1289144572286143 -0.9339951952856218 0.0
0.12946473236618308 -0.9330613386910915 0.0
0.1300150075037519 -0.9321384088132945 0.0
0.13056528264132067 -0.9312203492571687 0.0
0.13111555777888945 -0.9303077425203057 0.0
0.13166583291645823 -0.9294069191189553 0.0
0.132216108054027 -0.9285075894590626 0.0
0.1327663831915958 -0.9276297373333549 0.0
0.1333166583291646 -0.9267590151416805 0.0
0.13386693346673337 -0.9258979662167892 0.0
0.13441720860430215 -0.9250570016771285 0.0
0.13496748374187093 -0.9242196331861017 0.0
0.13551775887943973 -0.923413558667642 0.0
0.1360680340170085 -0.9226169903264534 0.0
0.1366183091545773 -0.9218351423221627 0.0
0.13716858429214607 -0.9210738941502203 0.0
0.13771885942971485 -0.9203193101389839 0.0
0.13826913456728365 -0.919592518147379 0.0
0.13881940970485243 -0.9188665291153626 0.0
0.1393696848424212 -0.9181732888491378 0.0
0.13991995997999 -0.9174854895444788 0.0
0.14047023511755877 -0.9168133673093521 0.0
0.14102051025512757 -0.9161565437299437 0.0
0.14157078539269635 -0.9155091118657932 0.0
0.14212106053026513 -0.9148801208517376 0.0
0.1426713356678339 -0.9142547724369798 0.0
0.14322161080540272 -0.9136482533458192 0.0
0.1437718859429715 -0.9130418172180832 0.0
0.14432216108054027 -0.912455452615955 0.0
0.14487243621810905 -0.911867242220108 0.0
0.14542271135567783 -0.911297835794489 0.0
0.14597298649324664 -0.9107291776414943 0.0
0.14652326163081542 -0.9101692817181615 0.0
0.1470735367683842 -0.9096134329815211 0.0
0.14762381190595297 -0.9090632537658454 0.0
0.14817408704352175 -0.9085159442473767 0.0
0.14872436218109056 -0.9079712730665488 0.0
0.14927463731865934 -0.9074285526347534 0.0
0.14982491245622812 -0.9068873210577255 0.0
0.1503751875937969 -0.9063489394555226 0.0
0.15092546273136567 -0.9058128436408097 0.0
0.15147573786893445 -0.9052797836401218 0.0
0.15202601300650323 -0.9047492849403991 0.0
0.15257628814407206 -0.9042222084373694 0.0
0.15312656328164084 -0.9036981723289159 0.0
0.15367683841920962 -0.9031780266761782 0.0
0.1542271135567784 -0.9026615245324443 0.0
0.15477738869434718 -0.9021489586126972 0.0
0.15532766383191596 -0.9016402827703658 0.0
0.15587793896948474 -0.9011351714687432 0.0
0.15642821410705351 -0.9006348321662845 0.0
0.1569784892446223 -0.9001379647757641 0.0
0.15752876438219107 -0.899649586269863 0.0
0.1580790395197599 -0.8991612077639637 0.0
0.15862931465732868 -0.8986888949178287 0.0
0.15917958979489746 -0.8982144540982411 0.0
0.15972986493246624 -0.89775659055387 0.0
0.16028014007003502 -0.8972984852176022 0.0
0.1608304152076038 -0.8968567835585688 0.0
0.16138069034517258 -0.8964173898387919 0.0
0.16193096548274136 -0.8959926753485714 0.0
0.16248124062031014 -0.8955731652815917 0.0
0.16303151575787891 -0.8951637277588809 0.0
0.16358179089544775 -0.8947630751376057 0.0
0.16413206603301653 -0.8943677636738983 0.0
0.1646823411705853 -0.8939873208616795 0.0
0.16523261630815408 -0.8936068780494608 0.0
0.16578289144572286 -0.8932458098161913 0.0
0.16633316658329164 -0.8928848558574671 0.0
0.16688344172086042 -0.892537373707734 0.0
0.1674337168584292 -0.8921950351552894 0.0
0.16798399199599798 -0.8918606029401399 0.0
0.1685342671335668 -0.8915357197078073 0.0
0.1690845422711356 -0.8912108364754747 0.0
0.16963481740870437 -0.8909038452617537 0.0
0.17018509254627315 -0.8905941003746989 0.0
0.17073536768384193 -0.8902946749139442 0.0
0.1712856428214107 -0.8899972001434193 0.0
0.17183591795897948 -0.8897049735794802 0.0
0.17238619309654826 -0.8894196960694991 0.0
0.17293646823411704 -0.8891344185595198 0.0
0.17348674337168582 -0.8888599806161395 0.0
0.17403701850925465 -0.8885853386682054 0.0
0.17458729364682343 -0.8883162239584141 0.0
0.1751375687843922 -0.8880506768835676 0.0
0.175687843921961 -0.8877851298087194 0.0
0.17623811905952977 -0.8875285053300335 0.0
0.17678839419709855 -0.8872704190844534 0.0
0.17733866933466733 -0.8870159666774722 0.0
0.1778889444722361 -0.8867625168325333 0.0
0.17843921960980488 -0.8865098775949551 0.0
0.17898949474737366 -0.8862591534789068 0.0
0.1795397698849425 -0.8860084293628585 0.0
0.18009004502251127 -0.8857602750530287 0.0
0.18064032016008005 -0.8855130388015304 0.0
0.18119059529764883 -0.8852658025500286 0.0
0.1817408704352176 -0.885021758995606 0.0
0.1822911455727864 -0.8847772381186605 0.0
0.18284142071035517 -0.8845339670657193 0.0
0.18339169584792395 -0.8842914804266897 0.0
0.18394197098549273 -0.8840489937876583 0.0
0.18449224612306156 -0.8838078379393757 0.0
0.18504252126063034 -0.8835666155716595 0.0
0.18559279639819912 -0.8833248628847059 0.0
0.1861430715357679 -0.883082559225203 0.0
0.18669334667333667 -0.8828402555657 0.0
0.18724362181090545 -0.8825946197958281 0.0
0.18779389694847423 -0.8823483935209371 0.0
0.188344172086043 -0.8821021672460461 0.0
0.1888944472236118 -0.8818528603199436 0.0
0.18944472236118057 -0.8816039068818213 0.0
0.1899949974987494 -0.8813542443379472 0.0
0.19054527263631818 -0.8811035586340257 0.0
0.19109554777388696 -0.8808528729301042 0.0
0.19164582291145574 -0.8806020022022469 0.0
0.19219609804902452 -0.88035104783288 0.0
0.1927463731865933 -0.8801000934635148 0.0
0.19329664832416207 -0.8798504563655438 0.0
0.19384692346173085 -0.8796008633618708 0.0
0.19439719859929963 -0.8793512703581978 0.0
0.1949474737368684 -0.8791039741080198 0.0
0.19549774887443724 -0.8788562241647426 0.0
0.19604802401200602 -0.8786098968544174 0.0
0.1965982991495748 -0.878365339714879 0.0
0.19714857428714358 -0.8781207825753423 0.0
0.19769884942471236 -0.8778805749269036 0.0
0.19824912456228114 -0.8776437046301844 0.0
0.19879939969984992 -0.8774068343334633 0.0
0.1993496748374187 -0.8771769997018524 0.0
0.19989994997498747 -0.8769503896316202 0.0
0.2004502251125563 -0.8767237795613845 0.0
0.20100050025012509 -0.8765078342218597 0.0
0.20155077538769386 -0.8762944682000544 0.0
0.20210105052526264 -0.8760811021782491 0.0
0.20265132566283142 -0.8758826027821733 0.0
0.2032016008004002 -0.8756853188125309 0.0
0.20375187593796898 -0.8754880348428866 0.0
0.20430215107553776 -0.8753088316045705 0.0
0.20485242621310654 -0.8751288785531539 0.0
0.20540270135067532 -0.8749489255017373 0.0
0.20595297648824415 -0.8747854172848477 0.0
0.20650325162581293 -0.8746198623454742 0.0
0.2070535267633817 -0.8744543074061024 0.0
0.20760380190095049 -0.874304526721497 0.0
0.20815407703851926 -0.8741518902846206 0.0
0.20870435217608804 -0.8740023249500926 0.0
0.20925462731365682 -0.8738599394721227 0.0
0.2098049024512256 -0.8737175539941511 0.0
0.21035517758879438 -0.8735778234297147 0.0
0.21090545272636316 -0.8734424663727101 0.0
0.211455727863932 -0.8733071093157037 0.0
0.21200600300150077 -0.8731733786743145 0.0
0.21255627813906955 -0.8730415922910719 0.0
0.21310655327663833 -0.8729098059078293 0.0
0.2136568284142071 -0.8727782890250282 0.0
0.21420710355177588 -0.8726470084227582 0.0
0.21475737868934466 -0.8725157278204918 0.0
0.21530765382691344 -0.8723814946512132 0.0
0.21585792896448222 -0.8722453720275816 0.0
0.21640820410205105 -0.8721092494039482 0.0
0.21695847923961983 -0.8719670710105607 0.0
0.2175087543771886 -0.8718221245080624 0.0
0.2180590295147574 -0.8716771780055623 0.0
0.21860930465232617 -0.8715251114198921 0.0
0.21915957978989495 -0.8713708256032593 0.0
0.21970985492746373 -0.8712165397866265 0.0
0.2202601300650325 -0.87105474402704 0.0
0.22081040520260128 -0.8708914969650134 0.0
0.22136068034017006 -0.8707282499029869 0.0
0.2219109554777389 -0.8705576961937513 0.0
0.22246123061530768 -0.8703864489990956 0.0
0.22301150575287645 -0.870215201804438 0.0
0.22356178089044523 -0.8700375392262476 0.0
0.224112056028014 -0.8698598000359166 0.0
0.2246623311655828 -0.8696820608455873 0.0
0.22521260630315157 -0.8695001183532121 0.0
0.22576288144072035 -0.8693184238805323 0.0
0.22631315657828913 -0.869136729407856 0.0
0.2268634317158579 -0.8689531490666784 0.0
0.22741370685342674 -0.8687697957462603 0.0
0.22796398199099552 -0.8685864424258405 0.0
0.2285142571285643 -0.8684039796516547 0.0
0.22906453226613308 -0.8682213619153405 0.0
0.22961480740370185 -0.8680387441790245 0.0
0.23016508254127063 -0.8678607226732975 0.0
0.2307153576788394 -0.8676816841304298 0.0
0.2312656328164082 -0.8675049390561611 0.0
0.23181590795397697 -0.8673323188634257 0.0
0.2323661830915458 -0.867159698670692 0.0
0.23291645822911458 -0.8669907766746867 0.0
0.23346673336668336 -0.8668267527159266 0.0
0.23401700850425214 -0.8666627287571664 0.0
0.23456728364182092 -0.8665025740521557 0.0
0.2351175587793897 -0.8663462454253477 0.0
0.23566783391695847 -0.8661899167985396 0.0
0.23621810905452725 -0.8660376802265564 0.0
0.23676838419209603 -0.8658884669371059 0.0
0.2373186593296648 -0.8657392536476554 0.0
0.23786893446723364 -0.8655939046608712 0.0
0.23841920960480242 -0.8654506630905576 0.0
0.2389694847423712 -0.8653074215202441 0.0
0.23951975987993998 -0.8651674319938536 0.0
0.24007003501750876 -0.8650287147333344 0.0
0.24062031015507754 -0.8648899974728153 0.0
0.24117058529264632 -0.8647535809403237 0.0
0.2417208604302151 -0.8646177753353417 0.0
0.24227113556778387 -0.8644819697303596 0.0
0.24282141070535265 -0.8643474247917613 0.0
0.2433716858429215 -0.864213082945188 0.0
0.24392196098049027 -0.864078741098611 0.0
0.24447223611805904 -0.8639435005927201 0.0
0.24502251125562782 -0.8638081945358955 0.0
0.2455727863931966 -0.8636728884790692 0.0
0.24612306153076538 -0.8635343257219628 0.0
0.24667333666833416 -0.8633957709593716 0.0
0.24722361180590294 -0.8632572161967786 0.0
0.24777388694347172 -0.8631140641795092 0.0
0.24832416208104055 -0.8629712232750357 0.0
0.24887443721860933 -0.8628283823705623 0.0
0.2494247123561781 -0.8626797308429968 0.0
0.2499749874937469 -0.8625318035854157 0.0
0.2505252626313157 -0.8623838763278364 0.0
0.25107553776888447 -0.8622290336443168 0.0
0.25162581290645325 -0.8620754000809683 0.0
0.25217608804402203 -0.861921766517618 0.0
0.2527263631815908 -0.8617603338669895 0.0
0.2532766383191596 -0.8616006124098927 0.0
0.25382691345672836 -0.8614388847638867 0.0
0.25437718859429714 -0.861273430796011 0.0
0.2549274637318659 -0.8611079768281389 0.0
0.2554777388694347 -0.8609400774427929 0.0
0.2560280140070035 -0.8607687809569455 0.0
0.25657828914457226 -0.8605974844710946 0.0
0.25712856428214104 -0.8604233859594377 0.0
0.2576788394197098 -0.8602463340978321 0.0
0.2582291145572786 -0.8600692822362266 0.0
0.2587793896948474 -0.8598890841095823 0.0
0.25932966483241626 -0.8597063619432603 0.0
0.25987993996998504 -0.8595236397769401 0.0
0.2604302151075538 -0.8593374615730021 0.0
0.2609804902451226 -0.8591491884376161 0.0
0.2615307653826914 -0.858960915302232 0.0
0.26208104052026016 -0.8587689430864547 0.0
0.26263131565782893 -0.8585753094333004 0.0
0.2631815907953977 -0.8583816757801479 0.0
0.2637318659329665 -0.8581843604164554 0.0
0.26428214107053527 -0.8579858648386125 0.0
0.26483241620810405 -0.8577873692607731 0.0
0.2653826913456728 -0.8575857097911594 0.0
0.2659329664832416 -0.8573833754196922 0.0
0.2664832416208104 -0.8571810410482232 0.0
0.26703351675837916 -0.8569762985988483 0.0
0.26758379189594794 -0.8567712611715983 0.0
0.2681340670335167 -0.8565662237443465 0.0
0.2686843421710855 -0.8563598156814045 0.0
0.2692346173086543 -0.8561533464999744 0.0
0.26978489244622317 -0.8559468773185408 0.0
0.27033516758379195 -0.85574031392016 0.0
0.2708854427213607 -0.8555337526865294 0.0
0.2714357178589295 -0.8553271914529006 0.0
0.2719859929964983 -0.855121767261668 0.0
0.27253626813406706 -0.8549162496706231 0.0
0.27308654327163584 -0.8547107320795746 0.0
0.2736368184092046 -0.8545086382802598 0.0
0.2741870935467734 -0.8543060843733645 0.0
0.2747373686843422 -0.854103530466471 0.0
0.27528764382191095 -0.8539069711937302 0.0
0.27583791895947973 -0.8537093277389065 0.0
0.2763881940970485 -0.8535116842840829 0.0
0.2769384692346173 -0.8533216347115271 0.0
0.27748874437218607 -0.8531298956960125 0.0
0.27803901950975485 -0.8529405895899878 0.0
0.2785892946473236 -0.8527557765539804 0.0
0.2791395697848924 -0.8525709635179748 0.0
0.2796898449224612 -0.8523893708287709 0.0
0.2802401200600301 -0.8522122949131941 0.0
0.28079039519759885 -0.8520352189976208 0.0
0.28134067033516763 -0.8518618769803048 0.0
0.2818909454727364 -0.8516925642244928 0.0
0.2824412206103052 -0.851523251468679 0.0
0.28299149574787397 -0.8513570478300725 0.0
0.28354177088544275 -0.8511934342106393 0.0
0.2840920460230115 -0.8510298205912061 0.0
0.2846423211605803 -0.8508691239439461 0.0
0.2851925962981491 -0.8507102929627308 0.0
0.28574287143571786 -0.8505514619815155 0.0
0.28629314657328664 -0.8503949160323128 0.0
0.2868434217108554 -0.8502394749315574 0.0
0.2873936968484242 -0.8500840338308038 0.0
0.287943971985993 -0.8499299229752815 0.0
0.28849424712356175 -0.8497762842831165 0.0
0.28904452226113053 -0.849622645590955 0.0
0.2895947973986993 -0.8494691130265579 0.0
0.2901450725362681 -0.849315606696992 0.0
0.29069534767383687 -0.8491621003674261 0.0
0.29124562281140576 -0.8490073135465366 0.0
0.29179589794897454 -0.8488523274739155 0.0
0.2923461730865433 -0.8486973414012944 0.0
0.2928964482241121 -0.8485388677203964 0.0
0.2934467233616809 -0.8483801262466741 0.0
0.29399699849924965 -0.8482213847729501 0.0
0.29454727363681843 -0.848057483024526 0.0
0.2950975487743872 -0.8478935387460123 0.0
0.295647823911956 -0.8477295944675003 0.0
0.29619809904952477 -0.8475599579145214 0.0
0.29674837418709354 -0.8473906168465692 0.0
0.2972986493246623 -0.8472212757786171 0.0
0.2978489244622311 -0.8470461062349557 0.0
0.2983991995997999 -0.8468715494215822 0.0
0.29894947473736866 -0.8466969926082086 0.0
0.29949974987493744 -0.8465167899814894 0.0
0.3000500250125062 -0.8463374486089652 0.0
0.300600300150075 -0.846158107236441 0.0
0.3011505752876438 -0.8459735994793451 0.0
0.30170085042521266 -0.8457900995431746 0.0
0.30225112556278144 -0.8456065996070041 0.0
0.3028014007003502 -0.8454187975850154 0.0
0.303351675837919 -0.8452319997799123 0.0
0.3039019509754878 -0.8450452019748074 0.0
0.30445222611305656 -0.8448550862299022 0.0
0.30500250125062534 -0.8446658603373809 0.0
0.3055527763881941 -0.8444759995451196 0.0
0.3061030515257629 -0.8442852912496814 0.0
0.30665332666333167 -0.8440945829542414 0.0
0.30720360180090045 -0.843903660923873 0.0
0.30775387693846923 -0.8437125163766286 0.0
0.308304152076038 -0.8435213718293824 0.0
0.3088544272136068 -0.8433305813014726 0.0
0.30940470235117556 -0.8431400787681351 0.0
0.30995497748874434 -0.8429495762347994 0.0
0.3105052526263131 -0.8427601013008914 0.0
0.3110555277638819 -0.8425712757897426 0.0
0.3116058029014507 -0.8423824502785937 0.0
0.31215607803901957 -0.8421951478565433 0.0
0.31270635317658835 -0.8420085823258159 0.0
0.3132566283141571 -0.841822016795092 0.0
0.3138069034517259 -0.8416374699703226 0.0
0.3143571785892947 -0.8414536510430324 0.0
0.31490745372686346 -0.8412698321157404 0.0
0.31545772886443224 -0.8410885214863182 0.0
0.316008004002001 -0.8409078541464226 0.0
0.3165582791395698 -0.8407271868065251 0.0
0.3171085542771386 -0.840549549530941 0.0
0.31765882941470736 -0.8403724193173865 0.0
0.31820910455227613 -0.8401952891038302 0.0
0.3187593796898449 -0.8400217286138609 0.0
0.3193096548274137 -0.8398484900787704 0.0
0.31985992996498247 -0.8396752515436781 0.0
0.32041020510255125 -0.8395060460576449 0.0
0.32096048024012 -0.8393369322968951 0.0
0.3215107553776888 -0.8391678185361435 0.0
0.3220610305152576 -0.8390035513322474 0.0
0.3226113056528265 -0.8388391061562075 0.0
0.32316158079039525 -0.8386746609801676 0.0
0.32371185592796403 -0.8385159369216986 0.0
0.3242621310655328 -0.8383567005688626 0.0
0.3248124062031016 -0.8381974642160301 0.0
0.32536268134067037 -0.8380443861920526 0.0
0.32591295647823915 -0.8378904658176207 0.0
0.3264632316158079 -0.8377365454431853 0.0
0.3270135067533767 -0.8375892105389031 0.0
0.3275637818909455 -0.8374406950114182 0.0
0.32811405702851426 -0.8372921794839314 0.0
0.32866433216608304 -0.8371505488110795 0.0
0.3292146073036518 -0.8370074192409422 0.0
0.3297648824412206 -0.8368642896708067 0.0
0.3303151575787894 -0.8367279206208948 0.0
0.33086543271635815 -0.8365898436203878 0.0
0.33141570785392693 -0.8364533148304165 0.0
0.3319659829914957 -0.8363191311885032 0.0
0.3325162581290645 -0.8361849475465899 0.0
0.33306653326663327 -0.8360522158082624 0.0
0.33361680840420216 -0.8359212081533052 0.0
0.33416708354177094 -0.835790200498348 0.0
0.3347173586793397 -0.8356603604605191 0.0
0.3352676338169085 -0.8355316133303763 0.0
0.3358179089544773 -0.8354028662002335 0.0
0.33636818409204605 -0.8352748404729073 0.0
0.33691845922961483 -0.8351473462615218 0.0
0.3374687343671836 -0.8350198520501344 0.0
0.3380190095047524 -0.8348924910439557 0.0
0.33856928464232117 -0.8347652066344029 0.0
0.33911955977988995 -0.8346379222248501 0.0
0.3396698349174587 -0.8345100915775507 0.0
0.3402201100550275 -0.834382019991784 0.0
0.3407703851925963 -0.8342539484060172 0.0
0.34132066033016506 -0.8341242627553989 0.0
0.34187093546773384 -0.8339940471209708 0.0
0.3424212106053026 -0.8338638314865392 0.0
0.3429714857428714 -0.8337309849618588 0.0
0.3435217608804402 -0.8335975276496619 0.0
0.34407203601800906 -0.8334640703374632 0.0
0.34462231115557784 -0.833327469794618 0.0
0.3451725862931466 -0.8331904005525335 0.0
0.3457228614307154 -0.8330533313104453 0.0
0.3462731365682842 -0.8329127485744809 0.0
0.34682341170585296 -0.8327718963938402 0.0
0.34737368684342174 -0.8326310442131994 0.0
0.3479239619809905 -0.8324864249062998 0.0
0.3484742371185593 -0.8323417567552287 0.0
0.34902451225612807 -0.8321970886041576 0.0
0.34957478739369685 -0.8320485127974422 0.0
0.35012506253126563 -0.831900107116514 0.0
0.3506753376688344 -0.831751701435584 0.0
0.3512256128064032 -0.8315994701663421 0.0
0.35177588794397197 -0.8314475984312413 0.0
0.35232616308154074 -0.8312957266961369 0.0
0.3528764382191095 -0.8311400911955946 0.0
0.3534267133566783 -0.8309849799713067 0.0
0.3539769884942471 -0.8308298687470188 0.0
0.35452726363181597 -0.8306711594989107 0.0
0.35507753876938475 -0.8305130987129008 0.0
0.3556278139069535 -0.8303550379268891 0.0
0.3561780890445223 -0.8301936306242155 0.0
0.3567283641820911 -0.8300329508025595 0.0
0.35727863931965986 -0.8298722709809034 0.0
0.35782891445722864 -0.8297085655240952 0.0
0.3583791895947974 -0.8295456203130609 0.0
0.3589294647323662 -0.8293826751020248 0.0
0.359479739869935 -0.8292171110863471 0.0
0.36003001500750376 -0.8290522863435896 0.0
0.36058029014507254 -0.8288867261272514 0.0
0.3611305652826413 -0.8287202705523526 0.0
0.3616808404202101 -0.8285538149774556 0.0
0.36223111555777887 -0.828386628259965 0.0
0.36278139069534765 -0.8282187349879635 0.0
0.36333166583291643 -0.8280508417159602 0.0
0.3638819409704852 -0.8278822125110956 0.0
0.364432216108054 -0.8277130191002229 0.0
0.36498249124562276 -0.8275438256893501 0.0
0.36553276638319165 -0.8273738945777467 0.0
0.36608304152076043 -0.8272035179199726 0.0
0.3666333166583292 -0.8270331412621985 0.0
0.367183591795898 -0.8268620279917478 0.0
0.36773386693346677 -0.8266905693406859 0.0
0.36828414207103555 -0.8265191106896257 0.0
0.3688344172086043 -0.8263469377159538 0.0
0.3693846923461731 -0.8261745112231011 0.0
0.3699349674837419 -0.826002084730252 0.0
0.37048524262131066 -0.8258289270567669 0.0
0.37103551775887944 -0.8256555811312314 0.0
0.3715857928964482 -0.8254822352056976 0.0
0.372136068034017 -0.8253081907913788 0.0
0.3726863431715858 -0.8251340254077721 0.0
0.37323661830915456 -0.8249598600241637 0.0
0.37378689344672333 -0.8247850159156194 0.0
0.3743371685842921 -0.82461010422149 0.0
0.3748874437218609 -0.8244351925273623 0.0
0.37543771885942967 -0.8242596317117137 0.0
0.37598799399699856 -0.8240840483542016 0.0
0.37653826913456734 -0.8239084649966912 0.0
0.3770885442721361 -0.8237322655509072 0.0
0.3776388194097049 -0.8235560801780402 0.0
0.3781890945472737 -0.8233798948051696 0.0
0.37873936968484245 -0.8232031180532982 0.0
0.37928964482241123 -0.8230263852367976 0.0
0.37983991995998 -0.8228496524203006 0.0
0.3803901950975488 -0.8226723069773172 0.0
0.38094047023511757 -0.8224950353884104 0.0
0.38149074537268635 -0.8223177637995054 0.0
0.3820410205102551 -0.8221398790224885 0.0
0.3825912956478239 -0.8219620938100114 0.0
0.3831415707853927 -0.8217843085975343 0.0
0.38369184592296146 -0.8216059013494572 0.0
0.38424212106053024 -0.8214276187331517 0.0
0.384792396198099 -0.8212493361168463 0.0
0.3853426713356678 -0.8210704136354874 0.0
0.3858929464732366 -0.820891641538493 0.0
0.38644322161080547 -0.8207128694414987 0.0
0.38699349674837424 -0.8205334421909356 0.0
0.387543771885943 -0.8203541897244122 0.0
0.3880940470235118 -0.820174937257887 0.0
0.3886443221610806 -0.8199950638749112 0.0
0.38919459729864936 -0.8198153742754322 0.0
0.38974487243621814 -0.8196354494213338 0.0
0.3902951475737869 -0.8194552665882124 0.0
0.3908454227113557 -0.8192750837550893 0.0
0.3913956978489245 -0.8190946112737016 0.0
0.39194597298649325 -0.8189138854781568 0.0
0.39249624812406203 -0.8187331596826102 0.0
0.3930465232616308 -0.8185521739071877 0.0
0.3935967983991996 -0.8183710074052168 0.0
0.39414707353676837 -0.8181898409032495 0.0
0.39469734867433715 -0.8180084752932544 0.0
0.3952476238119059 -0.8178270007354875 0.0
0.3957978989494747 -0.8176455261777189 0.0
0.3963481740870435 -0.8174639540277049 0.0
0.39689844922461226 -0.8172823405931382 0.0
0.39744872436218115 -0.8171007271585733 0.0
0.39799899949974993 -0.816919185744954 0.0
0.3985492746373187 -0.8167376671893933 0.0
0.3990995497748875 -0.8165561486338326 0.0
0.39964982491245626 -0.816375008159099 0.0
0.40020010005002504 -0.8161939532736184 0.0
0.4007503751875938 -0.8160128983881378 0.0
0.4013006503251626 -0.8158325208388391 0.0
0.4018509254627314 -0.8156522429742363 0.0
0.40240120060030016 -0.8154719651096354 0.0
0.40295147573786894 -0.8152927354727328 0.0
0.4035017508754377 -0.8151135871822426 0.0
0.4040520260130065 -0.8149344388917523 0.0
0.40460230115057527 -0.8147567910688309 0.0
0.40515257628814416 -0.8145791672740863 0.0
0.40570285142571294 -0.8144015434793399 0.0
0.4062531265632817 -0.8142259283807682 0.0
0.4068034017008505 -0.8140502351476524 0.0
0.4073536768384193 -0.8138745419145366 0.0
0.40790395197598805 -0.8137013742930161 0.0
0.40845422711355683 -0.8135279840032705 0.0
0.4090045022511256 -0.8133545937135249 0.0
0.4095547773886944 -0.8131845688207076 0.0
0.41010505252626317 -0.8130140976342695 0.0
0.41065532766383195 -0.8128436264478314 0.0
0.4112056028014007 -0.8126770084039592 0.0
0.4117558779389695 -0.8125097240812007 0.0
0.4123061530765383 -0.812342439758444 0.0
0.41285642821410706 -0.8121788326209955 0.0
0.41340670335167584 -0.8120144546089154 0.0
0.4139569784892446 -0.8118500765968371 0.0
0.4145072536268134 -0.8116889280600326 0.0
0.4150575287643822 -0.8115269940229037 0.0
0.41560780390195096 -0.8113650599857749 0.0
0.41615807903951985 -0.8112056728132924 0.0
0.4167083541770886 -0.811045587605097 0.0
0.4172586293146574 -0.8108855023969035 0.0
0.4178089044522262 -0.8107270639096935 0.0
0.41835917958979496 -0.8105681272812273 0.0
0.41890945472736374 -0.8104093511500174 0.0
0.4194597298649325 -0.8102507421698775 0.0
0.4200100050025013 -0.8100921331897375 0.0
0.4205602801400701 -0.8099332414711835 0.0
0.42111055527763885 -0.8097741146459025 0.0
0.42166083041520763 -0.8096149878206216 0.0
0.4222111055527764 -0.8094550072009685 0.0
0.4227613806903452 -0.8092944624296088 0.0
0.42331165582791397 -0.8091339176582508 0.0
0.42386193096548275 -0.808971794270958 0.0
0.4244122061030515 -0.8088088514138008 0.0
0.4249624812406203 -0.8086459085566453 0.0
0.4255127563781891 -0.808480536333029 0.0
0.42606303151575786 -0.8083141930696591 0.0
0.42661330665332675 -0.8081478498062857 0.0
0.42716358179089553 -0.807978099062252 0.0
0.4277138569284643 -0.8078073339149405 0.0
0.4282641320660331 -0.8076365687676272 0.0
0.42881440720360187 -0.8074616390353313 0.0
0.42936468234117064 -0.8072858366833895 0.0
0.4299149574787394 -0.8071100343314495 0.0
0.4304652326163082 -0.8069296764577292 0.0
0.431015507753877 -0.8067487146621026 0.0
0.43156578289144576 -0.8065677528664761 0.0
0.43211605802901454 -0.806382023034649 0.0
0.4326663331665833 -0.8061959842578741 0.0
0.4332166083041521 -0.8060099454811009 0.0
0.4337668834417209 -0.8058190498497204 0.0
0.43431715857928965 -0.8056281316092377 0.0
0.43486743371685843 -0.8054372133687568 0.0
0.4354177088544272 -0.805241466925045 0.0
0.435967983991996 -0.8050459574199653 0.0
0.43651825912956477 -0.8048504479148857 0.0
0.43706853426713366 -0.8046502358613168 0.0
0.43761880940470244 -0.8044504816812115 0.0
0.4381690845422712 -0.8042507275011079 0.0
0.43871935967984 -0.8040464854253706 0.0
0.43926963481740877 -0.8038428761923537 0.0
0.43981990995497755 -0.8036392669593386 0.0
0.44037018509254633 -0.8034314735800692 0.0
0.4409204602301151 -0.8032244360569649 0.0
0.4414707353676839 -0.8030173985338589 0.0
0.44202101050525267 -0.8028065625669552 0.0
0.44257128564282144 -0.8025965501263279 0.0
0.4431215607803902 -0.8023865376856989 0.0
0.443671835917959 -0.802173191791077 0.0
0.4442221110555278 -0.801960679014524 0.0
0.44477238619309656 -0.8017481662379691 0.0
0.44532266133066534 -0.8015328654436011 0.0
0.4458729364682341 -0.8013183463441553 0.0
0.4464232116058029 -0.8011038272447113 0.0
0.4469734867433717 -0.8008871389903245 0.0
0.44752376188094045 -0.8006711198510619 0.0
0.44807403701850934 -0.8004546061288593 0.0
0.4486243121560781 -0.8002376028502134 0.0
0.4491745872936469 -0.8000205995715657 0.0
0.4497248624312157 -0.799803339684205 0.0
0.45027513756878446 -0.7995858774248656 0.0
0.45082541270635323 -0.7993684151655245 0.0
0.451375687843922 -0.7991509998687665 0.0
0.4519259629814908 -0.7989336138901084 0.0
0.45247623811905957 -0.7987162279114521 0.0
0.45302651325662835 -0.7984992707199048 0.0
0.45357678839419713 -0.7982825225625572 0.0
0.4541270635317659 -0.7980657744052095 0.0
0.4546773386693347 -0.7978499016675951 0.0
0.45522761380690346 -0.7976343544829003 0.0
0.45577788894447224 -0.7974188072982056 0.0
0.456328164082041 -0.7972045711495177 0.0
0.4568784392196098 -0.7969906927392447 0.0
0.4574287143571786 -0.7967768143289735 0.0
0.45797898949474736 -0.7965649920702766 0.0
0.45852926463231625 -0.7963535545575517 0.0
0.459079539769885 -0.7961421170448268 0.0
0.4596298149074538 -0.7959335872957869 0.0
0.4601800900450226 -0.7957253836228588 0.0
0.46073036518259136 -0.795517179949929 0.0
0.46128064032016014 -0.795312407262605 0.0
0.4618309154577289 -0.7951077924558358 0.0
0.4623811905952977 -0.7949031776490685 0.0
0.4629314657328665 -0.7947025141985478 0.0
0.46348174087043525 -0.7945018004273159 0.0
0.46403201600800403 -0.7943010866560822 0.0
0.4645822911455728 -0.7941047562271724 0.0
0.4651325662831416 -0.7939081396398038 0.0
0.46568284142071037 -0.793711523052437 0.0
0.46623311655827915 -0.7935194066606748 0.0
0.4667833916958479 -0.7933267837140416 0.0
0.4673336668334167 -0.7931341607674067 0.0
0.4678839419709855 -0.7929454149361028 0.0
0.46843421710855426 -0.7927560668658487 0.0
0.46898449224612315 -0.7925667187955945 0.0
0.46953476738369193 -0.7923808597684374 0.0
0.4700850425212607 -0.792194323139654 0.0
0.4706353176588295 -0.792007786510867 0.0
0.47118559279639827 -0.7918241255665457 0.0
0.47173586793396705 -0.791639804070952 0.0
0.4722861430715358 -0.7914554825753584 0.0
0.4728364182091046 -0.7912732492901302 0.0
0.4733866933466734 -0.79109046839611 0.0
0.47393696848424216 -0.7909076875020915 0.0
0.47448724362181094 -0.7907260859630796 0.0
0.4750375187593797 -0.7905441398479898 0.0
0.4755877938969485 -0.7903621937329 0.0
0.4761380690345173 -0.7901805613877695 0.0
0.47668834417208605 -0.7899988286962234 0.0
0.47723861930965483 -0.7898166649701466 0.0
0.4777888944472236 -0.7896341153912765 0.0
0.4783391695847924 -0.7894515658124082 0.0
0.47888944472236117 -0.789268041425446 0.0
0.47943971985993006 -0.7890838261345454 0.0
0.47998999499749884 -0.7888996108436448 0.0
0.4805402701350676 -0.7887141011691909 0.0
0.4810905452726364 -0.7885278724447193 0.0
0.4816408204102052 -0.788341643720246 0.0
0.48219109554777395 -0.7881538620067747 0.0
0.48274137068534273 -0.7879654166841927 0.0
0.4832916458229115 -0.7877769713616125 0.0
0.4838419209604803 -0.7875867744866571 0.0
0.48439219609804907 -0.7873960197978693 0.0
0.48494247123561784 -0.7872052651090815 0.0
0.4854927463731866 -0.7870126255577095 0.0
0.4860430215107554 -0.7868195620892635 0.0
0.4865932966483242 -0.7866264986208176 0.0
0.48714357178589296 -0.7864316240081006 0.0
0.48769384692346174 -0.7862364892810039 0.0
0.4882441220610305 -0.7860413545539053 0.0
0.4887943971985993 -0.7858444156065758 0.0
0.4893446723361681 -0.785647346145911 0.0
0.48989494747373685 -0.7854502766852445 0.0
0.49044522261130574 -0.7852515001849021 0.0
0.4909954977488745 -0.7850527077782523 0.0
0.4915457728864433 -0.7848539153716025 0.0
0.4920960480240121 -0.784653578297732 0.0
0.49264632316158086 -0.7844533135132643 0.0
0.49319659829914964 -0.7842530487287949 0.0
0.4937468734367184 -0.784051456479407 0.0
0.4942971485742872 -0.7838499931146021 0.0
0.49484742371185597 -0.7836485297497937 0.0
0.49539769884942475 -0.7834460675329424 0.0
0.49594797398699353 -0.7832437475724205 0.0
0.4964982491245623 -0.7830414276118951 0.0
0.4970485242621311 -0.7828383171826871 0.0
0.49759879939969986 -0.7826353517945037 0.0
0.49814907453726864 -0.7824323864063203 0.0
0.4986993496748374 -0.7822287869502063 0.0
0.4992496248124062 -0.7820253275395981 0.0
0.499799899949975 -0.7818218681289917 0.0
0.5003501750875438 -0.7816176853944778 0.0
0.5009004502251126 -0.7814136871359878 0.0
0.5014507253626814 -0.7812096888774995 0.0
0.5020010005002502 -0.7810047910398144 0.0
0.502551275637819 -0.7808001508401947 0.0
0.5031015507753878 -0.7805955106405751 0.0
0.5036518259129565 -0.7803897198720122 0.0
0.5042021010505253 -0.7801842918554307 0.0
0.5047523761880941 -0.7799788638388474 0.0
0.5053026513256629 -0.7797719778946632 0.0
0.5058529264632317 -0.7795655905169543 0.0
0.5064032016008004 -0.7793585363724365 0.0
0.5069534767383692 -0.7791509975085784 0.0
0.507503751875938 -0.7789434586447204 0.0
0.5080540270135068 -0.77873505448229 0.0
0.5086043021510755 -0.7785261605082425 0.0
0.5091545772886443 -0.7783172665341951 0.0
0.5097048524262131 -0.7781072780827607 0.0
0.5102551275637819 -0.7778968164843008 0.0
0.5108054027013507 -0.777686354885839 0.0
0.5113556778389196 -0.777474534433539 0.0
0.5119059529764883 -0.7772622800235816 0.0
0.5124562281140571 -0.7770500256136259 0.0
0.5130065032516259 -0.7768361184270631 0.0
0.5135567783891947 -0.7766218431585727 0.0
0.5141070535267634 -0.7764075678900824 0.0
0.5146573286643322 -0.7761913231033155 0.0
0.515207603801901 -0.7759748044391639 0.0
0.5157578789394698 -0.775758285775014 0.0
0.5163081540770386 -0.7755395189402279 0.0
0.5168584292146073 -0.7753206038323377 0.0
0.5174087043521761 -0.7751016887244475 0.0
0.5179589794897449 -0.7748802554967487 0.0
0.5185092546273137 -0.7746588184625587 0.0
0.5190595297648825 -0.7744373814283669 0.0
0.5196098049024512 -0.7742131582926053 0.0
0.52016008004002 -0.7739890904067064 0.0
0.5207103551775888 -0.7737650225208057 0.0
0.5212606303151576 -0.7735378995688613 0.0
0.5218109054527263 -0.7733111031982922 0.0
0.5223611805902952 -0.7730843068277213 0.0
0.522911455727864 -0.7728541822983157 0.0
0.5234617308654328 -0.772624566745316 0.0
0.5240120060030016 -0.7723949511923127 0.0
0.5245622811405704 -0.7721617379313219 0.0
0.5251125562781391 -0.7719292246375993 0.0
0.5256628314157079 -0.7716967113438766 0.0
0.5262131065532767 -0.7714602980240883 0.0
0.5267633816908455 -0.7712247910247481 0.0
0.5273136568284142 -0.7709892840254113 0.0
0.527863931965983 -0.7707496324341552 0.0
0.5284142071035518 -0.7705110871033725 0.0
0.5289644822411206 -0.7702725417725862 0.0
0.5295147573786894 -0.7700295256811405 0.0
0.5300650325162581 -0.7697878443835773 0.0
0.5306153076538269 -0.7695461630860176 0.0
0.5311655827913957 -0.7692996857185221 0.0
0.5317158579289645 -0.7690547798755532 0.0
0.5322661330665333 -0.7688098740325824 0.0
0.5328164082041021 -0.7685598019000874 0.0
0.5333666833416709 -0.7683115614048663 0.0
0.5339169584792397 -0.7680611654508063 0.0
0.5344672336168085 -0.7678093993727426 0.0
0.5350175087543773 -0.767557633294679 0.0
0.535567783891946 -0.7673032687057244 0.0
0.5361180590295148 -0.7670476454196802 0.0
0.5366683341670836 -0.7667920221336342 0.0
0.5372186093046524 -0.7665333314699545 0.0
0.5377688844422212 -0.7662735415719304 0.0
0.5383191595797899 -0.7660137516739063 0.0
0.5388694347173587 -0.7657503738352247 0.0
0.5394197098549275 -0.7654860927972233 0.0
0.5399699849924963 -0.765221811759222 0.0
0.540520260130065 -0.7649533624928306 0.0
0.5410705352676338 -0.7646842449188114 0.0
0.5416208104052026 -0.7644151273447939 0.0
0.5421710855427714 -0.7641412227476589 0.0
0.5427213606803402 -0.7638669298463459 0.0
0.543271635817909 -0.763592636945031 0.0
0.5438219109554778 -0.7633130456317705 0.0
0.5443721860930466 -0.7630333918449796 0.0
0.5449224612306154 -0.7627537380581906 0.0
0.5454727363681842 -0.7624677992929918 0.0
0.5460230115057529 -0.7621821709581482 0.0
0.5465732866433217 -0.7618965426233064 0.0
0.5471235617808905 -0.7616038038746371 0.0
0.5476738369184593 -0.761311803154106 0.0
0.5482241120560281 -0.761019802433573 0.0
0.5487743871935968 -0.760720197328677 0.0
0.5493246623311656 -0.7604217517896217 0.0
0.5498749374687344 -0.7601233062505646 0.0
0.5504252126063032 -0.7598168690700806 0.0
0.550975487743872 -0.7595120008185337 0.0
0.5515257628814407 -0.7592071325669849 0.0
0.5520760380190095 -0.7588940212223196 0.0
0.5526263131565783 -0.7585828551850522 0.0
0.5531765882941471 -0.7582716891477865 0.0
0.5537268634317158 -0.7579522473257434 0.0
0.5542771385692847 -0.7576350570713153 0.0
0.5548274137068535 -0.7573178668168872 0.0
0.5553776888444223 -0.7569928561502302 0.0
0.5559279639819911 -0.7566702307896982 0.0
0.5564782391195598 -0.7563476054291645 0.0
0.5570285142571286 -0.7560174910444957 0.0
0.5575787893946974 -0.7556898870677795 0.0
0.5581290645322662 -0.7553622830910651 0.0
0.558679339669835 -0.7550276750763505 0.0
0.5592296148074037 -0.7546956095335968 0.0
0.5597798899449725 -0.754361061182296 0.0
0.5603301650825413 -0.7540250902443564 0.0
0.5608804402201101 -0.7536891193064168 0.0
0.5614307153576789 -0.7533507990557808 0.0
0.5619809904952476 -0.7530114808954842 0.0
0.5625312656328164 -0.7526721627351893 0.0
0.5630815407703852 -0.7523306582561311 0.0
0.563631815907954 -0.7519884942681241 0.0
0.5641820910455227 -0.7516463302801206 0.0
0.5647323661830916 -0.7513023840514581 0.0
0.5652826413206604 -0.7509580853591746 0.0
0.5658329164582292 -0.7506137866668929 0.0
0.566383191595798 -0.7502679662032552 0.0
0.5669334667333668 -0.7499219799701038 0.0
0.5674837418709355 -0.7495759937369542 0.0
0.5680340170085043 -0.74922826092455 0.0
0.5685842921460731 -0.7488804720555855 0.0
0.5691345672836419 -0.748532683186621 0.0
0.5696848424212106 -0.7481827179826865 0.0
0.5702351175587794 -0.7478328290195702 0.0
0.5707853926963482 -0.7474829400564538 0.0
0.571335667833917 -0.74713026143273 0.0
0.5718859429714858 -0.7467778455611693 0.0
0.5724362181090545 -0.7464254296896069 0.0
0.5729864932466233 -0.7460694486812791 0.0
0.5735367683841921 -0.7457139907516463 0.0
0.5740870435217609 -0.7453585328220136 0.0
0.5746373186593297 -0.7449985418556349 0.0
0.5751875937968985 -0.7446394289146667 0.0
0.5757378689344673 -0.7442803159736986 0.0
0.5762881440720361 -0.7439156210795943 0.0
0.5768384192096049 -0.7435522432758024 0.0
0.5773886943471737 -0.7431888654720087 0.0
0.5779389694847424 -0.7428187531345891 0.0
0.5784892446223112 -0.7424504872672788 0.0
0.57903951975988 -0.7420822213999667 0.0
0.5795897948974488 -0.741705966075104 0.0
0.5801400700350176 -0.741332178893618 0.0
0.5806903451725863 -0.7409583917121285 0.0
0.5812406203101551 -0.7405753093831571 0.0
0.5817908954477239 -0.74019539345867 0.0
0.5823411705852927 -0.739815477534183 0.0
0.5828914457228614 -0.739424806270943 0.0
0.5834417208604302 -0.7390381116870142 0.0
0.583991995997999 -0.7386468580546008 0.0
0.5845422711355678 -0.7382532245831008 0.0
0.5850925462731366 -0.7378595911116008 0.0
0.5856428214107053 -0.7374609230664717 0.0
0.5861930965482742 -0.7370603720866296 0.0
0.586743371685843 -0.7366598211067874 0.0
0.5872936468234118 -0.7362539686731697 0.0
0.5878439219609806 -0.7358467823173722 0.0
0.5883941970985493 -0.7354395959615747 0.0
0.5889444722361181 -0.7350269683612307 0.0
0.5894947473736869 -0.7346135314973488 0.0
0.5900450225112557 -0.734200094633465 0.0
0.5905952976488245 -0.7337812001578801 0.0
0.5911455727863932 -0.7333619726167093 0.0
0.591695847923962 -0.7329427450755386 0.0
0.5922461230615308 -0.7325182133861841 0.0
0.5927963981990996 -0.7320937592102901 0.0
0.5933466733366684 -0.7316693050343961 0.0
0.5938969484742371 -0.7312395962460219 0.0
0.5944472236118059 -0.7308103105380184 0.0
0.5949974987493747 -0.7303810248300131 0.0
0.5955477738869435 -0.7299468531198183 0.0
0.5960980490245122 -0.7295133578425652 0.0
0.5966483241620811 -0.7290798625653157 0.0
0.5971985992996499 -0.7286418191285353 0.0
0.5977488744372187 -0.7282046387568428 0.0
0.5982991495747875 -0.7277674583851503 0.0
0.5988494247123562 -0.7273261520008241 0.0
0.599399699849925 -0.7268858174537005 0.0
0.5999499749874938 -0.726445482906577 0.0
0.6005002501250626 -0.726001470574273 0.0
0.6010505252626314 -0.7255584756119724 0.0
0.6016008004002001 -0.7251154806496718 0.0
0.6021510755377689 -0.7246692468517999 0.0
0.6027013506753377 -0.7242240290952378 0.0
0.6032516258129065 -0.7237788113386738 0.0
0.6038019009504753 -0.7233302773673511 0.0
0.604352176088044 -0.7228828952524644 0.0
0.6049024512256128 -0.7224355131375777 0.0
0.6054527263631816 -0.7219849624441146 0.0
0.6060030015007504 -0.7215356094531842 0.0
0.6065532766383191 -0.7210849955308696 0.0
0.607103551775888 -0.7206337980725657 0.0
0.6076538269134568 -0.7201826006142582 0.0
0.6082041020510256 -0.7197300914701295 0.0
0.6087543771885944 -0.719277168084794 0.0
0.6093046523261632 -0.7188242446994586 0.0
0.6098549274637319 -0.7183699792663809 0.0
0.6104052026013007 -0.7179154520800779 0.0
0.6109554777388695 -0.7174609248937731 0.0
0.6115057528764383 -0.7170050595437356 0.0
0.612056028014007 -0.7165490683606546 0.0
0.6126063031515758 -0.7160930771775753 0.0
0.6131565782891446 -0.7156357747095523 0.0
0.6137068534267134 -0.7151784613584553 0.0
0.6142571285642822 -0.7147211480073619 0.0
0.6148074037018509 -0.7142625910592564 0.0
0.6153576788394197 -0.7138041154314969 0.0
0.6159079539769885 -0.7133456398037339 0.0
0.6164582291145573 -0.7128860844167431 0.0
0.617008504252126 -0.7124266687667902 0.0
0.6175587793896948 -0.7119672531168373 0.0
0.6181090545272637 -0.7115070041653286 0.0
0.6186593296648325 -0.7110469098417305 0.0
0.6192096048024013 -0.7105868155181323 0.0
0.6197598799399701 -0.7101262230868759 0.0
0.6203101550775388 -0.7096657478110142 0.0
0.6208604302151076 -0.7092052725351525 0.0
0.6214107053526764 -0.708744732136589 0.0
0.6219609804902452 -0.7082842099337974 0.0
0.622511255627814 -0.7078236877310058 0.0
0.6230615307653827 -0.7073636725646288 0.0
0.6236118059029515 -0.7069034956401428 0.0
0.6241620810405203 -0.7064433187156549 0.0
0.6247123561780891 -0.7059842856342158 0.0
0.6252626313156578 -0.7055248467881796 0.0
0.6258129064532266 -0.7050654079421435 0.0
0.6263631815907954 -0.7046078426039646 0.0
0.6269134567283642 -0.7041495520398762 0.0
0.627463731865933 -0.7036923787925353 0.0
0.6280140070035017 -0.7032356532178632 0.0
0.6285642821410706 -0.7027789276431893 0.0
0.6291145572786394 -0.7023237822180555 0.0
0.6296648324162082 -0.7018690395673737 0.0
0.630215107553777 -0.7014142969166901 0.0
0.6307653826913457 -0.7009616446172195 0.0
0.6313156578289145 -0.7005092763305427 0.0
0.6318659329664833 -0.7000569080438659 0.0
0.6324162081040521 -0.6996072540365113 0.0
0.6329664832416209 -0.6991577000162312 0.0
0.6335167583791896 -0.6987081459959512 0.0
0.6340670335167584 -0.6982619329347219 0.0
0.6346173086543272 -0.6978155633529148 0.0
0.635167583791896 -0.6973691937711077 0.0
0.6357178589294648 -0.6969268653351488 0.0
0.6362681340670335 -0.6964840580193545 0.0
0.6368184092046023 -0.6960412507035585 0.0
0.6373686843421711 -0.6956032229146434 0.0
0.6379189594797399 -0.6951643322249872 0.0
0.6384692346173086 -0.694725441535331 0.0
0.6390195097548775 -0.6942921041706125 0.0
0.6395697848924463 -0.6938574629840843 0.0
0.6401200600300151 -0.6934228217975562 0.0
0.6406703351675839 -0.692994470148534 0.0
0.6412206103051526 -0.6925643410228819 0.0
0.6417708854427214 -0.6921342118972333 0.0
0.6423211605802902 -0.6917113248945377 0.0
0.642871435717859 -0.6912860835304038 0.0
0.6434217108554278 -0.6908608421662716 0.0
0.6439719859929965 -0.6904436310918953 0.0
0.6445222611305653 -0.6900235043572422 0.0
0.6450725362681341 -0.6896033776225927 0.0
0.6456228114057029 -0.6891921566642267 0.0
0.6461730865432717 -0.6887773978164589 0.0
0.6467233616808404 -0.6883668401958385 0.0
0.6472736368184092 -0.6879576922868793 0.0
0.647823911955978 -0.6875485443779219 0.0
0.6483741870935468 -0.6871443035349447 0.0
0.6489244622311156 -0.6867410037246664 0.0
0.6494747373686843 -0.6863377039143899 0.0
0.6500250125062532 -0.6859400483764144 0.0
0.650575287643822 -0.6855428171259952 0.0
0.6511255627813908 -0.685145585875576 0.0
0.6516758379189596 -0.6847548284312985 0.0
0.6522261130565283 -0.6843639331534614 0.0
0.6527763881940971 -0.6839730378756226 0.0
0.6533266633316659 -0.6835894566214229 0.0
0.6538769384692347 -0.6832051261697103 0.0
0.6544272136068034 -0.6828207957179995 0.0
0.6549774887443722 -0.6824447229239521 0.0
0.655527763881941 -0.6820672326416091 0.0
0.6560780390195098 -0.6816897423592678 0.0
0.6566283141570786 -0.681321556360972 0.0
0.6571785892946473 -0.6809512171052834 0.0
0.6577288644322161 -0.6805808778495965 0.0
0.6582791395697849 -0.6802209844112372 0.0
0.6588294147073537 -0.6798581288814773 0.0
0.6593796898449225 -0.6794952733517192 0.0
0.6599299649824912 -0.6791446511822983 0.0
0.6604802401200601 -0.6787899985589405 0.0
0.6610305152576289 -0.6784353459355845 0.0
0.6615807903951977 -0.6780932177530374 0.0
0.6621310655327665 -0.6777464532086306 0.0
0.6626813406703352 -0.6773996886642255 0.0
0.663231615807904 -0.6770673469010511 0.0
0.6637818909454728 -0.6767291412899095 0.0
0.6643321660830416 -0.6763979086812011 0.0
0.6648824412206104 -0.6760686037245041 0.0
0.6654327163581791 -0.6757392987678088 0.0
0.6659829914957479 -0.675418126009383 0.0
0.6665332666333167 -0.6750980334548817 0.0
0.6670835417708855 -0.6747779409003787 0.0
0.6676338169084542 -0.6744671778570925 0.0
0.668184092046023 -0.674156575070171 0.0
0.6687343671835918 -0.6738459722832513 0.0
0.6692846423211606 -0.6735459130397956 0.0
0.6698349174587294 -0.6732450316375402 0.0
0.6703851925962981 -0.6729441502352831 0.0
0.670935467733867 -0.6726550202808461 0.0
0.6714857428714358 -0.6723640377050675 0.0
0.6720360180090046 -0.6720730551292871 0.0
0.6725862931465734 -0.6717950132425621 0.0
0.6731365682841421 -0.6715140551636356 0.0
0.6736868434217109 -0.6712330970847091 0.0
0.6742371185592797 -0.6709662326969106 0.0
0.6747873936968485 -0.6706953712431076 0.0
0.6753376688344173 -0.6704245097893029 0.0
0.675887943971986 -0.6701688415611748 0.0
0.6764382191095548 -0.6699080945770319 0.0
0.6769884942471236 -0.6696473475928872 0.0
0.6775387693846924 -0.6694028467073672 0.0
0.6780890445222612 -0.669152192389662 0.0
0.6786393196598299 -0.6689068282518829 0.0
0.6791895947973987 -0.6686635354542219 0.0
0.6797398699349675 -0.6684202426565591 0.0
0.6802901450725363 -0.6681870789697779 0.0
0.680840420210105 -0.6679560051622904 0.0
0.6813906953476738 -0.667724931354801 0.0
0.6819409704852427 -0.6675030742158992 0.0
0.6824912456228115 -0.6672817974444314 0.0
0.6830415207603803 -0.6670605206729618 0.0
0.683591795897949 -0.6668494481648075 0.0
0.6841420710355178 -0.6666378521375869 0.0
0.6846923461730866 -0.6664262561103644 0.0
0.6852426213106554 -0.666225907826508 0.0
0.6857928964482242 -0.6660239337119087 0.0
0.6863431715857929 -0.6658219595973112 0.0
0.6868934467233617 -0.6656322495517841 0.0
0.6874437218609305 -0.6654398157817916 0.0
0.6879939969984993 -0.6652473820117955 0.0
0.6885442721360681 -0.6650682915779829 0.0
0.6890945472736368 -0.6648853636117398 0.0
0.6896448224112056 -0.6647024356454985 0.0
0.6901950975487744 -0.6645340166678118 0.0
0.6907453726863432 -0.6643606112287053 0.0
0.691295647823912 -0.6641872057895934 0.0
0.6918459229614807 -0.6640295307375208 0.0
0.6923961980990496 -0.6638656855876235 0.0
0.6929464732366184 -0.663709271008587 0.0
0.6934967483741872 -0.6635550886477386 0.0
0.694047023511756 -0.6634009062868884 0.0
0.6945972986493247 -0.6632555353308458 0.0
0.6951475737868935 -0.6631112034865136 0.0
0.6956978489244623 -0.6629668716421833 0.0
0.6962481240620311 -0.6628328702993507 0.0
0.6967983991995998 -0.6626986463563522 0.0
0.6973486743371686 -0.6625644224133502 0.0
0.6978989494747374 -0.6624599827986497 0.0
0.6984492246123062 -0.6623516226812658 0.0
0.698999499749875 -0.6622432625638837 0.0
0.6995497748874437 -0.6621322030550285 0.0
0.7001000500250125 -0.6620217393612897 0.0
0.7006503251625813 -0.6619112756675509 0.0
0.7012006003001501 -0.6618179852069357 0.0
0.7017508754377189 -0.6617196404483767 0.0
0.7023011505752876 -0.6616212956898142 0.0
0.7028514257128565 -0.6615428318455976 0.0
0.7034017008504253 -0.6614572876888154 0.0
0.7039519759879941 -0.6613717435320332 0.0
0.7045022511255629 -0.6613099803645479 0.0
0.7050525262631316 -0.6612384952860939 0.0
0.7056028014007004 -0.6611797760104174 0.0
0.7061530765382692 -0.6611236294916107 0.0
0.706703351675838 -0.661067482972804 0.0
0.7072536268134068 -0.6610272040420089 0.0
0.7078039019509755 -0.6609873238715043 0.0
0.7083541770885443 -0.6609474437009979 0.0
0.7089044522261131 -0.6609287938143567 0.0
0.7094547273636819 -0.6609078485126432 0.0
0.7100050025012506 -0.6608869032109315 0.0
0.7105552776388194 -0.660893144772345 0.0
0.7111055527763882 -0.6608936135756256 0.0
0.711655827913957 -0.6608940823789062 0.0
0.7122061030515258 -0.6609292717565918 0.0
0.7127563781890945 -0.6609541812267405 0.0
0.7133066533266633 -0.6609790906968893 0.0
0.7138569284642322 -0.6610572416189626 0.0
0.714407203601801 -0.6611159685268291 0.0
0.7149574787393698 -0.6611746954346955 0.0
0.7155077538769385 -0.6612953311955447 0.0
0.7160580290145073 -0.6613898237791318 0.0
0.7166083041520761 -0.6614833548000885 0.0
0.7171585792896449 -0.6615767674689987 0.0
0.7177088544272137 -0.6616701801379108 0.0
0.7182591295647824 -0.6618543035380604 0.0
0.7188094047023512 -0.6620338822602552 0.0
0.71935967983992 -0.6622134609824499 0.0
0.7199099549774888 -0.662449442482167 0.0
0.7204602301150576 -0.6626753303444453 0.0
0.7210105052526263 -0.6629012182067235 0.0
0.7215607803901951 -0.6632380003719796 0.0
0.7221110555277639 -0.6635438926158663 0.0
0.7226613306653327 -0.6638497848597531 0.0
0.7232116058029014 -0.6643347163174873 0.0
0.7237618809404702 -0.6647555848831352 0.0
0.7243121560780391 -0.6651764534487796 0.0
0.7248624312156079 -0.665895781606789 0.0
0.7254127063531767 -0.6664890484602726 0.0
0.7259629814907455 -0.6672332767654279 0.0
0.7265132566283142 -0.6679927577823683 0.0
0.727063531765883 -0.668752238799307 0.0
0.7276138069034518 -0.670166215205164 0.0
0.7281640820410206 -0.6715271128753084 0.0
0.7287143571785893 -0.6728880105454529 0.0
0.7292646323161581 -0.6744977837084374 0.0
0.7298149074537269 -0.6760544415074836 0.0
0.7303651825912957 -0.6776110993065299 0.0
0.7309154577288645 -0.6794335606215594 0.0
0.7314657328664332 -0.6811725994630677 0.0
0.732016008004002 -0.6829116383045779 0.0
0.7325662831415708 -0.6843167534948993 0.0
0.7331165582791396 -0.6858529755995981 0.0
0.7336668334167084 -0.6872351350547046 0.0
0.7342171085542771 -0.6885875850525665 0.0
0.734767383691846 -0.6899400350504301 0.0
0.7353176588294148 -0.6910244592712118 0.0
0.7358679339669836 -0.6921174608993041 0.0
0.7364182091045524 -0.6932104625273983 0.0
0.7369684842421211 -0.695153401053771 0.0
0.7375187593796899 -0.6969371104192135 0.0
0.7380690345172587 -0.6987208197846559 0.0
0.7386193096548275 -0.7004390466046786 0.0
0.7391695847923963 -0.7021769852809161 0.0
0.739719859929965 -0.7039149239571536 0.0
0.7402701350675338 -0.7047313911151338 0.0
0.7408204102051026 -0.7059051833452674 0.0
0.7413706853426714 -0.7060446955964181 0.0
0.7419209604802401 -0.7059851800302486 0.0
0.7424712356178089 -0.7059256644640808 0.0
0.7430215107553777 -0.705403525553626 0.0
0.7435717858929465 -0.7049018492869852 0.0
0.7441220610305153 -0.7044001730203409 0.0
0.744672336168084 -0.7036732262016905 0.0
0.7452226113056529 -0.7029922337330969 0.0
0.7457728864432217 -0.7023112412645052 0.0
0.7463231615807905 -0.701098447419854 0.0
0.7468734367183593 -0.700055330364652 0.0
0.747423711855928 -0.6990122133094516 0.0
0.7479739869934968 -0.6967066688646071 0.0
0.7485242621310656 -0.6949134747764205 0.0
0.7490745372686344 -0.6927006930656106 0.0
0.7496248124062032 -0.6904411312597478 0.0
0.7501750875437719 -0.6881815694538851 0.0
0.7507253626813407 -0.6849195879628773 0.0
0.7512756378189095 -0.6817637066284252 0.0
0.7518259129564783 -0.6786078252939731 0.0
0.752376188094047 -0.6737296761200682 0.0
0.7529264632316158 -0.6692875910618525 0.0
0.7534767383691846 -0.6648455060036351 0.0
0.7540270135067534 -0.658775133781413 0.0
0.7545772886443222 -0.6532903416111484 0.0
0.7551275637818909 -0.6487111750326946 0.0
0.7556778389194597 -0.6443785898668999 0.0
0.7562281140570286 -0.6400460047011087 0.0
0.7567783891945974 -0.6349263078204661 0.0
0.7573286643321662 -0.6298160709295395 0.0
0.757878939469735 -0.6247058340386165 0.0
0.7584292146073037 -0.619654931028732 0.0
0.7589794897448725 -0.6145925433335933 0.0
0.7595297648824413 -0.6095301556384527 0.0
0.7600800400200101 -0.6028564863411603 0.0
0.7606303151575788 -0.5966975694095034 0.0
0.7611805902951476 -0.59053865247785 0.0
0.7617308654327164 -0.5823536553800608 0.0
0.7622811405702852 -0.5750031428832632 0.0
0.762831415707854 -0.5675140307525286 0.0
0.7633816908454227 -0.5600148884307234 0.0
0.7639319659829915 -0.5525157461089147 0.0
0.7644822411205603 -0.5465587413131754 0.0
0.7650325162581291 -0.5403822658675246 0.0
0.7655827913956978 -0.534205790421872 0.0
0.7661330665332666 -0.5279470612940678 0.0
0.7666833416708355 -0.5217118504691172 0.0
0.7672336168084043 -0.5154766396441683 0.0
0.7677838919459731 -0.5087670342165449 0.0
0.7683341670835419 -0.5022418208520385 0.0
0.7688844422211106 -0.49505973229781297 0.0
0.7694347173586794 -0.4877812651581195 0.0
0.7699849924962482 -0.48050279801842777 0.0
0.770535267633817 -0.47228776758732494 0.0
0.7710855427713857 -0.46416474382321127 0.0
0.7716358179089545 -0.4560417200590976 0.0
0.7721860930465233 -0.4480006558051173 0.0
0.7727363681840921 -0.4399385066258912 0.0
0.7732866433216609 -0.43187635744666686 0.0
0.7738369184592296 -0.42476184472336165 0.0
0.7743871935967984 -0.4172978722506393 0.0
0.7749374687343672 -0.40986266526210713 0.0
0.775487743871936 -0.40243367120013396 0.0
0.7760380190095048 -0.39500467713816256 0.0
0.7765882941470735 -0.38832077874126547 0.0
0.7771385692846424 -0.38159417784127747 0.0
0.7776888444222112 -0.37486757694129125 0.0
0.77823911955978 -0.3679677939595525 0.0
0.7787893946973488 -0.3611079130513293 0.0
0.7793396698349175 -0.3542480321431061 0.0
0.7798899449724863 -0.34495248941069256 0.0
0.7804402201100551 -0.33650902690103024 0.0
0.7809904952476239 -0.3280655643913697 0.0
0.7815407703851927 -0.31882796202411967 0.0
0.7820910455227614 -0.3099375447846082 0.0
0.7826413206603302 -0.3050415607916044 0.0
0.783191595797899 -0.30008485243818583 0.0
0.7837418709354678 -0.29512814408477084 0.0
0.7842921460730365 -0.28962403163821016 0.0
0.7848424212106053 -0.2842307830828972 0.0
0.7853926963481741 -0.2788375345275842 0.0
0.7859429714857429 -0.27460587687494353 0.0
0.7864932466233117 -0.26999103107589306 0.0
0.7870435217608804 -0.2653761852768426 0.0
0.7875937968984492 -0.26141839911305453 0.0
0.7881440720360181 -0.25718328674784097 0.0
0.7886943471735869 -0.2522756949183158 0.0
0.7892446223111557 -0.24734589197862888 0.0
0.7897948974487244 -0.24241608903894196 0.0
0.7903451725862932 -0.23786898197312922 0.0
0.790895447723862 -0.23325667937900718 0.0
0.7914457228614308 -0.22864437678488514 0.0
0.7919959979989996 -0.22555093410338678 0.0
0.7925462731365683 -0.22199178726812718 0.0
0.7930965482741371 -0.21843264043286936 0.0
0.7936468234117059 -0.2139696083970879 0.0
0.7941970985492747 -0.20987197071326946 0.0
0.7947473736868435 -0.20550187533835285 0.0
0.7952976488244122 -0.2011062565000259 0.0
0.795847923961981 -0.19671063766169716 0.0
0.7963981990995498 -0.19396131675060424 0.0
0.7969484742371186 -0.19099785630009158 0.0
0.7974987493746873 -0.18803439584957893 0.0
0.7980490245122561 -0.18432012807196152 0.0
0.798599299649825 -0.18081418786271541 0.0
0.7991495747873938 -0.17730824765347108 0.0
0.7996998499249626 -0.1708154555421011 0.0
0.8002501250625313 -0.16546328213016004 0.0
0.8008004002001001 -0.16218387323400663 0.0
0.8013506753376689 -0.15926791965205744 0.0
0.8019009504752377 -0.15635196607010826 0.0
0.8024512256128065 -0.1528854547433447 0.0
0.8030015007503752 -0.14946113945880413 0.0
0.803551775887944 -0.14603682417426178 0.0
0.8041020510255128 -0.14272243934069984 0.0
0.8046523261630816 -0.13938176238993805 0.0
0.8052026013006504 -0.1360410854391727 0.0
0.8057528764382191 -0.13318959388513107 0.0
0.8063031515757879 -0.13016557599941336 0.0
0.8068534267133567 -0.12714155811369388 0.0
0.8074037018509255 -0.12357362028749819 0.0
0.8079539769884942 -0.12024306626253178 0.0
0.808504252126063 -0.11541296996197836 0.0
0.8090545272636319 -0.11058742732288174 0.0
0.8096048024012007 -0.10576188468378689 0.0
0.8101550775387695 -0.10437421150778192 0.0
0.8107053526763383 -0.10234204051479878 0.0
0.811255627813907 -0.10030986952181564 0.0
0.8118059029514758 -0.09701153243411831 0.0
0.8123561780890446 -0.0941105774101576 0.0
0.8129064532266134 -0.09120962238619512 0.0
0.8134567283641821 -0.08936806051043078 0.0
0.8140070035017509 -0.08709655475493427 0.0
0.8145572786393197 -0.0856449775057655 0.0
0.8151075537768885 -0.08427681989851266 0.0
0.8156578289144573 -0.08290866229125804 0.0
0.816208104052026 -0.08092535371279475 0.0
0.8167583791895948 -0.07901339754663184 0.0
0.8173086543271636 -0.07710144138046893 0.0
0.8178589294647324 -0.07265906726523497 0.0
0.8184092046023012 -0.06887785707858995 0.0
0.8189594797398699 -0.06509664689194494 0.0
0.8195097548774387 -0.06358452125063785 0.0
0.8200600300150076 -0.06124388804908243 0.0
0.8206103051525764 -0.05890325484752701 0.0
0.8211605802901452 -0.056551539456327404 0.0
0.8217108554277139 -0.0542047339236138 0.0
0.8222611305652827 -0.05248603377510719 0.0
0.8228114057028515 -0.05075822019322729 0.0
0.8233616808404203 -0.04903040661134739 0.0
0.823911955977989 -0.047914261008255465 0.0
0.8244622311155578 -0.04668257193663905 0.0
0.8250125062531266 -0.04545088286502441 0.0
0.8255627813906954 -0.04305224760471482 0.0
0.8261130565282642 -0.041015745008627036 0.0
0.826663331665833 -0.038979242412537474 0.0
0.8272136068034017 -0.03320533622280841 0.0
0.8277638819409705 -0.02892537419328889 0.0
0.8283141570785393 -0.027110125305917165 0.0
0.8288644322161081 -0.025628714693626264 0.0
0.8294147073536768 -0.024147304081335363 0.0
0.8299649824912456 -0.02269016549647951 0.0
0.8305152576288145 -0.02123093571291257 0.0
0.8310655327663833 -0.019771705929342076 0.0
0.8316158079039521 -0.01825067710600159 0.0
0.8321660830415208 -0.016744148628683675 0.0
0.8327163581790896 -0.01523762015137109 0.0
0.8332666333166584 -0.014193391356055685 0.0
0.8338169084542272 -0.012991503242950841 0.0
0.834367183591796 -0.011789615129842446 0.0
0.8349174587293647 -0.00985010755474569 0.0
0.8354677338669335 -0.008221132366800887 0.0
0.8360180090045023 -0.005322483244686538 0.0
0.8365682841420711 -0.0023358852246424533 0.0
0.8371185592796399 0.0006507127954016312 0.0
0.8376688344172086 0.0009531681049708141 0.0
0.8382191095547774 0.0015890707809784743 0.0
0.8387693846923462 0.002224973456987911 0.0
0.839319659829915 0.0035412288918053036 0.0
0.8398699349674837 0.00468223764428366 0.0
0.8404202101050525 0.005823246396762016 0.0
0.8409704852426214 0.00852953156601366 0.0
0.8415207603801902 0.010680045117739567 0.0
0.842071035517759 0.012830558669461922 0.0
0.8426213106553277 0.014295930679848468 0.0
0.8431715857928965 0.016055528985637224 0.0
0.8437218609304653 0.017369215821902984 0.0
0.8442721360680341 0.01866108674506961 0.0
0.8448224112056029 0.019952957668232685 0.0
0.8453726863431716 0.022993018264600096 0.0
0.8459229614807404 0.02580152591130158 0.0
0.8464732366183092 0.028610033558003067 0.0
0.847023511755878 0.02890376025446173 0.0
0.8475737868934468 0.029850325336283845 0.0
0.8481240620310155 0.030796890418107736 0.0
0.8486743371685843 0.03204641063326363 0.0
0.8492246123061531 0.033188772610017736 0.0
0.8497748874437219 0.03433113458677006 0.0
0.8503251625812907 0.03551359085460426 0.0
0.8508754377188594 0.03667895937343957 0.0
0.8514257128564282 0.03778687572653361 0.0
0.8519759879939971 0.038890923671965894 0.0
0.8525262631315659 0.0399949716173964 0.0
0.8530765382691347 0.04086272946307545 0.0
0.8536268134067034 0.04175763468794358 0.0
0.8541770885442722 0.04265253991280993 0.0
0.854727363681841 0.04388638932745792 0.0
0.8552776388194098 0.04503780481238806 0.0
0.8558279139569785 0.04618922029731998 0.0
0.8563781890945473 0.04708294319186024 0.0
0.8569284642321161 0.04806387708568849 0.0
0.8574787393696849 0.049044810979518516 0.0
0.8580290145072537 0.05009531720892113 0.0
0.8585792896448224 0.05111716971897273 0.0
0.8591295647823912 0.052176370870563815 0.0
0.85967983991996 0.053240310396637014 0.0
0.8602301150575288 0.05430424992271021 0.0
0.8607803901950976 0.05532159420389959 0.0
0.8613306653326663 0.05634210727655464 0.0
0.8618809404702351 0.057362620349207916 0.0
0.862431215607804 0.058604668529010695 0.0
0.8629814907453728 0.05980144014895927 0.0
0.8635317658829416 0.06099821176890963 0.0
0.8640820410205103 0.06598500183018885 0.0
0.8646323161580791 0.06981540149614496 0.0
0.8651825912956479 0.07364580116210284 0.0
0.8657328664332167 0.07309808689678654 0.0
0.8662831415707855 0.07422532953942884 0.0
0.8668334167083542 0.0753525721820747 0.0
0.867383691845923 0.07590812404619207 0.0
0.8679339669834918 0.0767175221640688 0.0
0.8684842421210606 0.07746114844849039 0.0
0.8690345172586293 0.07820317178365066 0.0
0.8695847923961981 0.07894519511881626 0.0
0.8701350675337669 0.07949834338104544 0.0
0.8706853426713357 0.08007646746565023 0.0
0.8712356178089045 0.080654591550255 0.0
0.8717858929464732 0.08144660042886542 0.0
0.872336168084042 0.08218587254013521 0.0
0.8728864432216109 0.08292514465140499 0.0
0.8734367183591797 0.08146334330344729 0.0
0.8739869934967485 0.08073611316371654 0.0
0.8745372686343172 0.08000888302398756 0.0
0.875087543771886 0.08195060862920478 0.0
0.8756378189094548 0.08281832850475723 0.0
0.8761880940470236 0.08368604838030969 0.0
0.8767383691845924 0.0846534581149907 0.0
0.8772886443221611 0.08557522037917309 0.0
0.8778389194597299 0.0866266631824022 0.0
0.8783891945972987 0.08767623241414135 0.0
0.8789394697348675 0.08872580164588051 0.0
0.8794897448724363 0.08973293371582258 0.0
0.880040020010005 0.09074663925503934 0.0
0.8805902951475738 0.09176034479425432 0.0
0.8811405702851426 0.09277810613269644 0.0
0.8816908454227114 0.09379481492609187 0.0
0.8822411205602801 0.09481152371948909 0.0
0.8827913956978489 0.09623478154385623 0.0
0.8833416708354177 0.09751964348782849 0.0
0.8838919459729866 0.09880450543180075 0.0
0.8844422211105554 0.09950164307140419 0.0
0.8849924962481241 0.10043670002907845 0.0
0.8855427713856929 0.10137175698675449 0.0
0.8860930465232617 0.10200693352859957 0.0
0.8866433216608305 0.10277923191827654 0.0
0.8871935967983993 0.1033406525199485 0.0
0.887743871935968 0.10390273534784811 0.0
0.8882941470735368 0.10446481817574593 0.0
0.8888444222111056 0.1049896978471061 0.0
0.8893946973486744 0.10551977119523315 0.0
0.8899449724862432 0.1060498445433602 0.0
0.8904952476238119 0.10689627911560962 0.0
0.8910455227613807 0.10766603597420854 0.0
0.8915957978989495 0.10843579283280391 0.0
0.8921460730365183 0.10981194972941566 0.0
0.892696348174087 0.11099248046448196 0.0
0.8932466233116558 0.11217301119954826 0.0
0.8937968984492246 0.11238842211491828 0.0
0.8943471735867935 0.11297732383832582 0.0
0.8948974487243623 0.11356622556173335 0.0
0.895447723861931 0.11446107080292833 0.0
0.8959979989994998 0.11522134209048751 0.0
0.8965482741370686 0.11618924464031188 0.0
0.8970985492746374 0.11717079939803554 0.0
0.8976488244122062 0.11815235415576275 0.0
0.898199099549775 0.11906742469597908 0.0
0.8987493746873437 0.11998800125173581 0.0
0.8992996498249125 0.12090857780749076 0.0
0.8998499249624813 0.12150382694518314 0.0
0.9004002001000501 0.12216229644043608 0.0
0.9009504752376188 0.12282076593568725 0.0
0.9015007503751876 0.12363238677784061 0.0
0.9020510255127564 0.12440096058924155 0.0
0.9026013006503252 0.12516953440063894 0.0
0.903151575787894 0.12515289011165187 0.0
0.9037018509254627 0.12541143328819615 0.0
0.9042521260630315 0.12566997646474043 0.0
0.9048024012006003 0.12614906531823955 0.0
0.9053526763381691 0.12653835955662274 0.0
0.9059029514757378 0.1269276537950077 0.0
0.9064532266133066 0.12777911864012204 0.0
0.9070035017508754 0.1284206190586712 0.0
0.9075537768884442 0.12905788638185278 0.0
0.908104052026013 0.12969505327931863 0.0
0.9086543271635817 0.13033222017677737 0.0
0.9092046023011505 0.13082167644910392 0.0
0.9097548774387193 0.13132692668260582 0.0
0.9103051525762883 0.13183217691611127 0.0
0.9108554277138571 0.13257448023264296 0.0
0.9114057028514259 0.1332676834308426 0.0
0.9119559779889946 0.13396088662904582 0.0
0.9125062531265634 0.13411735483900777 0.0
0.9130565282641322 0.1344275638667387 0.0
0.913606803401701 0.13473777289446964 0.0
0.9141570785392698 0.13491624210595354 0.0
0.9147073536768385 0.1351409322139876 0.0
0.9152576288144073 0.13536562232202165 0.0
0.9158079039519761 0.13555714554822096 0.0
0.9163581790895449 0.1357620756680209 0.0
0.9169084542271136 0.1359670057878244 0.0
0.9174587293646824 0.13607487071243618 0.0
0.9180090045022512 0.1362263356454303 0.0
0.91855927963982 0.1366542462793081 0.0
0.9191095547773888 0.1370962481488487 0.0
0.9196598299149575 0.13753825001838926 0.0
0.9202101050525263 0.13877719782714415 0.0
0.9207603801900951 0.13995265422939873 0.0
0.9213106553276639 0.14112811063165331 0.0
0.9218609304652327 0.14202241561076967 0.0
0.9224112056028014 0.14296754311856752 0.0
0.9229614807403702 0.14391267062636892 0.0
0.923511755877939 0.14456435853039373 0.0
0.9240620310155078 0.14529270363963143 0.0
0.9246123061530765 0.14602104874886912 0.0
0.9251625812906453 0.14646854015179223 0.0
0.9257128564282141 0.14700781111161554 0.0
0.9262631315657829 0.14754708207143885 0.0
0.9268134067033517 0.14764853264425248 0.0
0.9273636818409204 0.14791688190890362 0.0
0.9279139569784892 0.14818523117355475 0.0
0.928464232116058 0.14833742088928226 0.0
0.9290145072536268 0.14853922098952133 0.0
0.9295647823911956 0.14874102108976395 0.0
0.9301150575287643 0.14980206400767493 0.0
0.9306653326663331 0.15046244835863654 0.0
0.9312156078039019 0.1509199713384941 0.0
0.9317658829414709 0.1513776416194066 0.0
0.9323161580790397 0.15183531190031907 0.0
0.9328664332166084 0.15223776003592526 0.0
0.9334167083541772 0.15264641785952726 0.0
0.933966983491746 0.15305507568313637 0.0
0.9345172586293148 0.1534502035049865 0.0
0.9350675337668836 0.153848051383628 0.0
0.9356178089044523 0.1542458992622766 0.0
0.9361680840420211 0.15467429600291815 0.0
0.9367183591795899 0.15509435227119717 0.0
0.9372686343171587 0.15551440853947263 0.0
0.9378189094547275 0.15599361019014246 0.0
0.9383691845922962 0.15645313551165607 0.0
0.938919459729865 0.15691266083317323 0.0
0.9394697348674338 0.15781486925736665 0.0
0.9400200100050026 0.15854755840723733 0.0
0.9405702851425713 0.15928024755710446 0.0
0.9411205602801401 0.15964202409038641 0.0
0.9416708354177089 0.16016751652461458 0.0
0.9422211105552777 0.16060577710916668 0.0
0.9427713856928465 0.16104467142793588 0.0
0.9433216608304152 0.16148356574670508 0.0
0.943871935967984 0.16195424429369787 0.0
0.9444222111055528 0.16241911202984305 0.0
0.9449724862431216 0.16288397976598468 0.0
0.9455227613806904 0.1633997347913141 0.0
0.9460730365182591 0.163899956828514 0.0
0.9466233116558279 0.16440017886571745 0.0
0.9471735867933967 0.16509486796523554 0.0
0.9477238619309655 0.16571264922460038 0.0
0.9482741370685343 0.16633043048396168 0.0
0.948824412206103 0.16749982168981425 0.0
0.9493746873436718 0.16841285386266058 0.0
0.9499249624812406 0.16899304544046068 0.0
0.9504752376188094 0.16961961017256932 0.0
0.9510255127563781 0.17024617490467442 0.0
0.9515757878939469 0.1707075591404834 0.0
0.9521260630315157 0.1712265162052855 0.0
0.9526763381690847 0.1717454732700876 0.0
0.9532266133066535 0.1721490205277849 0.0
0.9537768884442223 0.1726074702109468 0.0
0.954327163581791 0.17289210925136977 0.0
0.9548774387193598 0.17321464905596606 0.0
0.9554277138569286 0.17353718886056235 0.0
0.9559779889944974 0.17386632876098496 0.0
0.9565282641320662 0.1741928698720887 0.0
0.9570785392696349 0.17492002453576383 0.0
0.9576288144072037 0.17563963860140497 0.0
0.9581790895447725 0.1763592526670461 0.0
0.9587293646823413 0.17680167509637634 0.0
0.95927963981991 0.17733192729306602 0.0
0.9598299149574788 0.17785445947094125 0.0
0.9603801900950476 0.17837686108448914 0.0
0.9609304652326164 0.17889926269803702 0.0
0.9614807403701852 0.17934884376876958 0.0
0.9620310155077539 0.17982276177903067 0.0
0.9625812906453227 0.1801770347972731 0.0
0.9631315657828915 0.18053361231663168 0.0
0.9636818409204603 0.1808901898359867 0.0
0.964232116058029 0.18117727962871477 0.0
0.9647823911955978 0.1814886306913781 0.0
0.9653326663331666 0.18244292292069098 0.0
0.9658829414707354 0.18336520093266095 0.0
0.9664332166083042 0.1842874789446345 0.0
0.966983491745873 0.1847404227031202 0.0
0.9675337668834417 0.18537638806986756 0.0
0.9680840420210105 0.18583807447769551 0.0
0.9686343171585793 0.18633968474828144 0.0
0.9691845922961481 0.18684129501886737 0.0
0.9697348674337168 0.18705072743592233 0.0
0.9702851425712856 0.18740285305053028 0.0
0.9708354177088544 0.1876913157771103 0.0
0.9713856928464232 0.18800393545694938 0.0
0.971935967983992 0.1884352318051672 0.0
0.9724862431215607 0.18884145455429824 0.0
0.9730365182591295 0.18924767730342573 0.0
0.9735867933966983 0.18793610601322008 0.0
0.9741370685342673 0.18744938609958872 0.0
0.9746873436718361 0.18823948440401672 0.0
0.9752376188094048 0.18852815234786569 0.0
0.9757878939469736 0.18900350712455172 0.0
0.9763381690845424 0.18942211939943654 0.0
0.9768884442221112 0.1899200476039855 0.0
0.97743871935968 0.19040335009504794 0.0
0.9779889944972487 0.19081816375251925 0.0
0.9785392696348175 0.1912339851231426 0.0
0.9790895447723863 0.1916498064937695 0.0
0.9796398199099551 0.1919062987923308 0.0
0.9801900950475239 0.19223376059988517 0.0
0.9807403701850926 0.19261408187865747 0.0
0.9812906453226614 0.192974770952004 0.0
0.9818409204602302 0.19328071993684226 0.0
0.982391195597799 0.19360343984337725 0.0
0.9829414707353678 0.19396944755591683 0.0
0.9834917458729365 0.19432409533280826 0.0
0.9840420210105053 0.1947066707485643 0.0
0.9845922961480741 0.19508332007408136 0.0
0.9851425712856429 0.1955095132061171 0.0
0.9856928464232116 0.19592806665562712 0.0
0.9862431215607804 0.19639298835102714 0.0
0.9867933966983492 0.19685390029258265 0.0
0.987343671835918 0.197369121964579 0.0
0.9878939469734868 0.19788400018468089 0.0
0.9884442221110555 0.19839887840478276 0.0
0.9889944972486243 0.19812276053069233 0.0
0.9895447723861931 0.19819174767664371 0.0
0.9900950475237619 0.19826112139749874 0.0
0.9906453226613307 0.19834637671180566 0.0
0.9911955977988994 0.19843103986591437 0.0
0.9917458729364682 0.19855874784868455 0.0
0.992296148074037 0.19868369694530408 0.0
0.9928464232116058 0.19884858535072603 0.0
0.9933966983491745 0.1990099135645469 0.0
0.9939469734867433 0.20013374891017044 0.0
0.9944972486243121 0.20114912871758328 0.0
0.9950475237618809 0.20118600543141163 0.0
0.9955977988994499 0.2013945848201235 0.0
0.9961480740370187 0.2019804937244256 0.0
0.9966983491745874 0.20246744729944233 0.0
0.9972486243121562 0.20234811862418844 0.0
0.997798899449725 0.20243040506924181 0.0
0.9983491745872938 0.20226432848148868 0.0
0.9988994497248626 0.20219528163801748 0.0
0.9994497248624313 0.2020454465980439 0.0
1.0 0.20193112505577027 0.0

==> plots/icing/csv_cp/noice_ss.csv <==
x mean stddev
1.500750375187515084e-04 2.887269049254523878e-01 0.000000000000000000e+00
5.652826413206607503e-03 -1.132403981822514893e+00 0.000000000000000000e+00
1.115557778889444962e-02 -1.422150603021005821e+00 0.000000000000000000e+00
1.665832916458229174e-02 -1.388639133171954754e+00 0.000000000000000000e+00
2.216108054027013385e-02 -1.304101474942857664e+00 0.000000000000000000e+00
2.766383191595797597e-02 -1.235785696206017192e+00 0.000000000000000000e+00
3.316658329164581809e-02 -1.185089091897635782e+00 0.000000000000000000e+00
3.866933466733366020e-02 -1.153100407766356028e+00 0.000000000000000000e+00
4.417208604302150232e-02 -1.132553781958161920e+00 0.000000000000000000e+00
4.967483741870934444e-02 -1.116271367093808919e+00 0.000000000000000000e+00
5.517758879439718656e-02 -1.100910084938496070e+00 0.000000000000000000e+00
6.068034017008502867e-02 -1.086149668361739984e+00 0.000000000000000000e+00
6.618309154577289855e-02 -1.071987326009899988e+00 0.000000000000000000e+00
7.168584292146074066e-02 -1.057746814561314253e+00 0.000000000000000000e+00
7.718859429714858278e-02 -1.043246645259412020e+00 0.000000000000000000e+00
8.269134567283642490e-02 -1.028756806814710600e+00 0.000000000000000000e+00
8.819409704852426701e-02 -1.014910749568386450e+00 0.000000000000000000e+00
9.369684842421210913e-02 -1.002390891710241760e+00 0.000000000000000000e+00
9.919959979989995125e-02 -9.907222456438802283e-01 0.000000000000000000e+00
1.047023511755877934e-01 -9.790384844261161845e-01 0.000000000000000000e+00
1.102051025512756355e-01 -9.675608566062585680e-01 0.000000000000000000e+00
1.157078539269634776e-01 -9.570056266690762925e-01 0.000000000000000000e+00
1.212106053026513197e-01 -9.472845774521232443e-01 0.000000000000000000e+00
1.267133566783391618e-01 -9.377669964985972939e-01 0.000000000000000000e+00
1.322161080540270039e-01 -9.285075894590626433e-01 0.000000000000000000e+00
1.377188594297148461e-01 -9.203193101389839370e-01 0.000000000000000000e+00
1.432216108054027159e-01 -9.136482533458192279e-01 0.000000000000000000e+00
1.487243621810905581e-01 -9.079712730665487896e-01 0.000000000000000000e+00
1.542271135567784002e-01 -9.026615245324443038e-01 0.000000000000000000e+00
1.597298649324662423e-01 -8.977565905538700264e-01 0.000000000000000000e+00
1.652326163081540844e-01 -8.936068780494608177e-01 0.000000000000000000e+00
1.707353676838419265e-01 -8.902946749139442062e-01 0.000000000000000000e+00
1.762381190595297686e-01 -8.875285053300334681e-01 0.000000000000000000e+00
1.817408704352176108e-01 -8.850217589956059783e-01 0.000000000000000000e+00
1.872436218109054529e-01 -8.825946197958280948e-01 0.000000000000000000e+00
1.927463731865932950e-01 -8.801000934635148099e-01 0.000000000000000000e+00
1.982491245622811371e-01 -8.776437046301843736e-01 0.000000000000000000e+00
2.037518759379689792e-01 -8.754880348428866199e-01 0.000000000000000000e+00
2.092546273136568213e-01 -8.738599394721227043e-01 0.000000000000000000e+00
2.147573786893446635e-01 -8.725157278204918043e-01 0.000000000000000000e+00
2.202601300650325056e-01 -8.710547440270399733e-01 0.000000000000000000e+00
2.257628814407203477e-01 -8.693184238805322650e-01 0.000000000000000000e+00
2.312656328164081898e-01 -8.675049390561611062e-01 0.000000000000000000e+00
2.367683841920960319e-01 -8.658884669371058607e-01 0.000000000000000000e+00
2.422711355677838740e-01 -8.644819697303596229e-01 0.000000000000000000e+00
2.477738869434717162e-01 -8.631140641795091994e-01 0.000000000000000000e+00
2.532766383191595860e-01 -8.616006124098927188e-01 0.000000000000000000e+00
2.587793896948473726e-01 -8.598890841095823134e-01 0.000000000000000000e+00
2.642821410705352703e-01 -8.579858648386124997e-01 0.000000000000000000e+00
2.697848924462231679e-01 -8.559468773185407997e-01 0.000000000000000000e+00
2.752876438219109545e-01 -8.539069711937301577e-01 0.000000000000000000e+00
2.807903951975988521e-01 -8.520352189976208024e-01 0.000000000000000000e+00
2.862931465732866387e-01 -8.503949160323127643e-01 0.000000000000000000e+00
2.917958979489745364e-01 -8.488523274739154800e-01 0.000000000000000000e+00
2.972986493246623230e-01 -8.472212757786170556e-01 0.000000000000000000e+00
3.028014007003502206e-01 -8.454187975850153691e-01 0.000000000000000000e+00
3.083041520760380072e-01 -8.435213718293823604e-01 0.000000000000000000e+00
3.138069034517259048e-01 -8.416374699703226270e-01 0.000000000000000000e+00
3.193096548274136914e-01 -8.398484900787703822e-01 0.000000000000000000e+00
3.248124062031015891e-01 -8.381974642160301414e-01 0.000000000000000000e+00
3.303151575787893757e-01 -8.367279206208948494e-01 0.000000000000000000e+00
3.358179089544772733e-01 -8.354028662002335182e-01 0.000000000000000000e+00
3.413206603301650599e-01 -8.341242627553988598e-01 0.000000000000000000e+00
3.468234117058529575e-01 -8.327718963938401942e-01 0.000000000000000000e+00
3.523261630815407441e-01 -8.312957266961369385e-01 0.000000000000000000e+00
3.578289144572286418e-01 -8.297085655240952207e-01 0.000000000000000000e+00
3.633316658329164284e-01 -8.280508417159602175e-01 0.000000000000000000e+00
3.688344172086043260e-01 -8.263469377159537999e-01 0.000000000000000000e+00
3.743371685842921126e-01 -8.246101042214899479e-01 0.000000000000000000e+00
3.798399199599800102e-01 -8.228496524203006146e-01 0.000000000000000000e+00
3.853426713356677968e-01 -8.210704136354873839e-01 0.000000000000000000e+00
3.908454227113556945e-01 -8.192750837550892840e-01 0.000000000000000000e+00
3.963481740870434811e-01 -8.174639540277048866e-01 0.000000000000000000e+00
4.018509254627313787e-01 -8.156522429742363300e-01 0.000000000000000000e+00
4.073536768384192763e-01 -8.138745419145365645e-01 0.000000000000000000e+00
4.128564282141070629e-01 -8.121788326209955500e-01 0.000000000000000000e+00
4.183591795897949606e-01 -8.105681272812272908e-01 0.000000000000000000e+00
4.238619309654827472e-01 -8.089717942709580001e-01 0.000000000000000000e+00
4.293646823411706448e-01 -8.072858366833894905e-01 0.000000000000000000e+00
4.348674337168584314e-01 -8.054372133687568436e-01 0.000000000000000000e+00
4.403701850925463290e-01 -8.034314735800691665e-01 0.000000000000000000e+00
4.458729364682341156e-01 -8.013183463441553300e-01 0.000000000000000000e+00
4.513756878439220133e-01 -7.991509998687664762e-01 0.000000000000000000e+00
4.568784392196097999e-01 -7.969906927392447216e-01 0.000000000000000000e+00
4.623811905952976975e-01 -7.949031776490684820e-01 0.000000000000000000e+00
4.678839419709854841e-01 -7.929454149361028215e-01 0.000000000000000000e+00
4.733866933466733817e-01 -7.910904683961099693e-01 0.000000000000000000e+00
4.788894447223611683e-01 -7.892680414254460430e-01 0.000000000000000000e+00
4.843921960980490660e-01 -7.873960197978693287e-01 0.000000000000000000e+00
4.898949474737368526e-01 -7.854502766852444751e-01 0.000000000000000000e+00
4.953976988494247502e-01 -7.834460675329424362e-01 0.000000000000000000e+00
5.009004502251126478e-01 -7.814136871359878000e-01 0.000000000000000000e+00
5.064032016008004344e-01 -7.793585363724364612e-01 0.000000000000000000e+00
5.119059529764883321e-01 -7.772622800235815532e-01 0.000000000000000000e+00
5.174087043521761187e-01 -7.751016887244475129e-01 0.000000000000000000e+00
5.229114557278640163e-01 -7.728541822983157061e-01 0.000000000000000000e+00
5.284142071035518029e-01 -7.705110871033724607e-01 0.000000000000000000e+00
5.339169584792397005e-01 -7.680611654508062713e-01 0.000000000000000000e+00
5.394197098549274871e-01 -7.654860927972233497e-01 0.000000000000000000e+00
5.449224612306153848e-01 -7.627537380581905779e-01 0.000000000000000000e+00
5.504252126063031714e-01 -7.598168690700806138e-01 0.000000000000000000e+00
5.559279639819910690e-01 -7.566702307896981949e-01 0.000000000000000000e+00
5.614307153576788556e-01 -7.533507990557808398e-01 0.000000000000000000e+00
5.669334667333667532e-01 -7.499219799701037914e-01 0.000000000000000000e+00
5.724362181090545398e-01 -7.464254296896069008e-01 0.000000000000000000e+00
5.779389694847424375e-01 -7.428187531345891159e-01 0.000000000000000000e+00
5.834417208604302241e-01 -7.390381116870141653e-01 0.000000000000000000e+00
5.889444722361181217e-01 -7.350269683612307148e-01 0.000000000000000000e+00
5.944472236118059083e-01 -7.308103105380183706e-01 0.000000000000000000e+00
5.999499749874938059e-01 -7.264454829065769559e-01 0.000000000000000000e+00
6.054527263631815925e-01 -7.219849624441145863e-01 0.000000000000000000e+00
6.109554777388694902e-01 -7.174609248937731110e-01 0.000000000000000000e+00
6.164582291145572768e-01 -7.128860844167430599e-01 0.000000000000000000e+00
6.219609804902451744e-01 -7.082842099337973707e-01 0.000000000000000000e+00
6.274637318659329610e-01 -7.036923787925353224e-01 0.000000000000000000e+00
6.329664832416208586e-01 -6.991577000162312316e-01 0.000000000000000000e+00
6.384692346173086452e-01 -6.947254415353310009e-01 0.000000000000000000e+00
6.439719859929965429e-01 -6.904436310918953268e-01 0.000000000000000000e+00
6.494747373686843295e-01 -6.863377039143898628e-01 0.000000000000000000e+00
6.549774887443722271e-01 -6.824447229239520851e-01 0.000000000000000000e+00
6.604802401200601247e-01 -6.787899985589405105e-01 0.000000000000000000e+00
6.659829914957479113e-01 -6.754181260093830019e-01 0.000000000000000000e+00
6.714857428714358090e-01 -6.723640377050674743e-01 0.000000000000000000e+00
6.769884942471235956e-01 -6.696473475928872432e-01 0.000000000000000000e+00
6.824912456228114932e-01 -6.672817974444313904e-01 0.000000000000000000e+00
6.879939969984992798e-01 -6.652473820117954517e-01 0.000000000000000000e+00
6.934967483741871774e-01 -6.635550886477386001e-01 0.000000000000000000e+00
6.989994997498749640e-01 -6.622432625638836612e-01 0.000000000000000000e+00
7.045022511255628617e-01 -6.613099803645479113e-01 0.000000000000000000e+00
7.100050025012506483e-01 -6.608869032109314645e-01 0.000000000000000000e+00
7.155077538769385459e-01 -6.612953311955447333e-01 0.000000000000000000e+00
7.210105052526263325e-01 -6.629012182067235415e-01 0.000000000000000000e+00
7.265132566283142301e-01 -6.679927577823683293e-01 0.000000000000000000e+00
7.320160080040020167e-01 -6.829116383045779060e-01 0.000000000000000000e+00
7.375187593796899144e-01 -6.969371104192134680e-01 0.000000000000000000e+00
7.430215107553777010e-01 -7.054035255536259541e-01 0.000000000000000000e+00
7.485242621310655986e-01 -6.949134747764205144e-01 0.000000000000000000e+00
7.540270135067533852e-01 -6.587751337814129471e-01 0.000000000000000000e+00
7.595297648824412828e-01 -6.095301556384526975e-01 0.000000000000000000e+00
7.650325162581290694e-01 -5.403822658675245805e-01 0.000000000000000000e+00
7.705352676338169671e-01 -4.722877675873249359e-01 0.000000000000000000e+00
7.760380190095047537e-01 -3.950046771381625632e-01 0.000000000000000000e+00
7.815407703851926513e-01 -3.188279620241196710e-01 0.000000000000000000e+00
7.870435217608804379e-01 -2.653761852768425911e-01 0.000000000000000000e+00
7.925462731365683355e-01 -2.219917872681271831e-01 0.000000000000000000e+00
7.980490245122561221e-01 -1.843201280719615198e-01 0.000000000000000000e+00
8.035517758879440198e-01 -1.460368241742617812e-01 0.000000000000000000e+00
8.090545272636319174e-01 -1.105874273228817373e-01 0.000000000000000000e+00
8.145572786393197040e-01 -8.564497750576549606e-02 0.000000000000000000e+00
8.200600300150076016e-01 -6.124388804908242889e-02 0.000000000000000000e+00
8.255627813906953882e-01 -4.305224760471482170e-02 0.000000000000000000e+00
8.310655327663832859e-01 -1.977170592934207605e-02 0.000000000000000000e+00
8.365682841420710725e-01 -2.335885224642453295e-03 0.000000000000000000e+00
8.420710355177589701e-01 1.283055866946192225e-02 0.000000000000000000e+00
8.475737868934467567e-01 2.985032533628384499e-02 0.000000000000000000e+00
8.530765382691346543e-01 4.086272946307545340e-02 0.000000000000000000e+00
8.585792896448224409e-01 5.111716971897273254e-02 0.000000000000000000e+00
8.640820410205103386e-01 6.598500183018884968e-02 0.000000000000000000e+00
8.695847923961981252e-01 7.894519511881625817e-02 0.000000000000000000e+00
8.750875437718860228e-01 8.195060862920477973e-02 0.000000000000000000e+00
8.805902951475738094e-01 9.176034479425432266e-02 0.000000000000000000e+00
8.860930465232617070e-01 1.020069335285995749e-01 0.000000000000000000e+00
8.915957978989494936e-01 1.084357928328039122e-01 0.000000000000000000e+00
8.970985492746373913e-01 1.171707993980355411e-01 0.000000000000000000e+00
9.026013006503251779e-01 1.251695344006389377e-01 0.000000000000000000e+00
9.081040520260129645e-01 1.296950532793186284e-01 0.000000000000000000e+00
9.136068034017009731e-01 1.347377728944696429e-01 0.000000000000000000e+00
9.191095547773887597e-01 1.370962481488486873e-01 0.000000000000000000e+00
9.246123061530765463e-01 1.460210487488691200e-01 0.000000000000000000e+00
9.301150575287643330e-01 1.498020640076749288e-01 0.000000000000000000e+00
9.356178089044523416e-01 1.542458992622766090e-01 0.000000000000000000e+00
9.411205602801401282e-01 1.596420240903864141e-01 0.000000000000000000e+00
9.466233116558279148e-01 1.644001788657174501e-01 0.000000000000000000e+00
9.521260630315157014e-01 1.712265162052855061e-01 0.000000000000000000e+00
9.576288144072037101e-01 1.756396386014049682e-01 0.000000000000000000e+00
9.631315657828914967e-01 1.805336123166316753e-01 0.000000000000000000e+00
9.686343171585792833e-01 1.863396847482814422e-01 0.000000000000000000e+00
9.741370685342672919e-01 1.874493860995887218e-01 0.000000000000000000e+00
9.796398199099550785e-01 1.919062987923307873e-01 0.000000000000000000e+00
9.851425712856428651e-01 1.955095132061170915e-01 0.000000000000000000e+00
9.906453226613306517e-01 1.983463767118056609e-01 0.000000000000000000e+00
9.961480740370186604e-01 2.019804937244256138e-01 0.000000000000000000e+00
9.994497248624313324e-01 2.020454465980439096e-01 0.000000000000000000e+00


==> plots/icing/csv_cp/sc.csv <==
x mean stddev
9.994497248624313324e-01 9.004298038001092019e-02 9.940098919839140956e-02
9.939469734867433237e-01 1.311204598364250906e-01 8.653148308209838990e-02
9.884442221110555371e-01 1.502452704300677455e-01 8.079982178613297206e-02
9.829414707353677505e-01 1.631262162619767364e-01 7.693663684480882281e-02
9.774387193596799639e-01 1.736448029865262088e-01 7.416855086113199880e-02
9.719359679839919552e-01 1.814265789698486508e-01 7.181685457412338713e-02
9.664332166083041686e-01 1.896124029159098334e-01 7.035672366252102017e-02
9.609304652326163820e-01 1.972449445767555654e-01 6.873491957792741969e-02
9.554277138569285954e-01 2.037860710150790899e-01 6.793430214222455354e-02
9.499249624812405868e-01 2.108071507005325473e-01 6.741065971695854586e-02
9.444222111055528002e-01 2.178942809352176491e-01 6.745300503756058996e-02
9.389194597298650136e-01 2.248761948707403979e-01 6.744131649703066778e-02
9.334167083541772270e-01 2.315457699222494004e-01 6.714517348796515683e-02
9.279139569784892183e-01 2.373827686855582153e-01 6.720657274178630514e-02
9.224112056028014317e-01 2.441465309418047180e-01 6.765988785595601629e-02
9.169084542271136451e-01 2.499769958925469882e-01 6.836080599034531635e-02
9.114057028514258585e-01 2.563710038481041842e-01 6.924402161860052085e-02
9.059029514757378498e-01 2.603966277090016268e-01 6.895559196627933096e-02
9.004002001000500632e-01 2.651309550172325502e-01 6.966090910030771355e-02
8.948974487243622766e-01 2.676937431506550280e-01 6.935172422879255782e-02
8.893946973486743790e-01 2.693192812158757832e-01 6.839870734747605097e-02
8.838919459729865924e-01 2.693541313325774067e-01 6.656034577339893510e-02
8.783891945972986948e-01 2.648965269661185395e-01 6.139070208545729934e-02
8.728864432216109082e-01 2.595594699373824366e-01 5.717570737647845874e-02
8.673836918459230105e-01 2.499602434707197396e-01 5.534998348623219877e-02
8.618809404702351129e-01 2.371239325575514589e-01 5.593441737243224493e-02
8.563781890945473263e-01 2.180656597713370448e-01 6.178828958930670384e-02
8.508754377188594287e-01 1.974258100922353376e-01 7.417258579371534266e-02
8.453726863431716421e-01 1.713430988625778695e-01 8.390496368083606715e-02
8.398699349674837444e-01 1.506563621199650260e-01 9.070263529426798865e-02
8.343671835917959578e-01 1.321067115594155017e-01 9.533206159045755357e-02
8.288644322161080602e-01 1.162694885671868572e-01 9.626602473145383365e-02
8.233616808404202736e-01 1.030395784758877664e-01 9.772505715174084617e-02
8.178589294647323760e-01 9.157442203012584880e-02 9.876058468624625275e-02
8.123561780890445894e-01 8.466442883006077003e-02 9.803755286679395609e-02
8.068534267133566917e-01 7.902543351589999543e-02 9.582626757332605993e-02
8.013506753376689051e-01 7.500976682361765180e-02 9.368626325560745760e-02
7.958479239619810075e-01 7.215062469613375828e-02 9.189623236298168074e-02
7.903451725862932209e-01 6.927523265548221620e-02 8.949989841109448618e-02
7.848424212106053233e-01 6.725296449680057131e-02 8.683273092868641629e-02
7.793396698349175367e-01 6.412142710345769547e-02 8.300486075615295944e-02
7.738369184592296390e-01 6.095514312285120473e-02 7.895886171188888636e-02
7.683341670835418524e-01 5.654141589980328508e-02 7.387847276341052982e-02
7.628314157078539548e-01 5.126577691280888999e-02 6.822177222162344179e-02
7.573286643321661682e-01 4.492814195727272419e-02 6.175983580387865712e-02
7.518259129564782706e-01 3.676991714524078386e-02 5.384800597208323075e-02
7.463231615807904840e-01 2.877376342241367776e-02 4.653812530165853112e-02
7.408204102051025863e-01 1.858993089293088652e-02 3.851311266143341017e-02
7.353176588294147997e-01 8.634495862171775657e-03 3.270807918779640444e-02
7.298149074537269021e-01 -2.778835745907035689e-03 2.996521190907073737e-02
7.243121560780391155e-01 -1.445055272782705576e-02 3.274434641254431178e-02
7.188094047023512179e-01 -2.526863425143726499e-02 3.892209715568993589e-02
7.133066533266633202e-01 -3.655976804498611149e-02 4.770966719001289852e-02
7.078039019509755336e-01 -4.540186739004542504e-02 5.509371855998954765e-02
7.023011505752876360e-01 -5.417466358907202517e-02 6.238937407550428776e-02
6.967983991995998494e-01 -6.120552063388966235e-02 6.741862684953166263e-02
6.912956478239119518e-01 -6.732128102174576856e-02 7.062507962189261412e-02
6.857928964482241652e-01 -7.258661631932224190e-02 7.204151040453027344e-02
6.802901450725362675e-01 -7.645321933980327167e-02 7.117996770358753222e-02
6.747873936968484809e-01 -8.037353931194653189e-02 6.991783562892738002e-02
6.692846423211605833e-01 -8.263634261948822612e-02 6.692207944775367678e-02
6.637818909454727967e-01 -8.500767891111826735e-02 6.430808638304991165e-02
6.582791395697848991e-01 -8.631540952085550722e-02 6.113332761973390428e-02
6.527763881940971125e-01 -8.767481455801508228e-02 5.852305324412845206e-02
6.472736368184092148e-01 -8.875130241703294010e-02 5.609263376548354052e-02
6.417708854427214282e-01 -8.958714482046993555e-02 5.380084501885416121e-02
6.362681340670335306e-01 -9.080467939951510081e-02 5.223363669784320679e-02
6.307653826913457440e-01 -9.127026833820323093e-02 5.024864994629071879e-02
6.252626313156578464e-01 -9.253098468205124549e-02 4.928939695181430714e-02
6.197598799399700598e-01 -9.272160798715403662e-02 4.770134452108205220e-02
6.142571285642821621e-01 -9.323778583969631606e-02 4.674039668416031523e-02
6.087543771885943755e-01 -9.308355563140885414e-02 4.560159268587007930e-02
6.032516258129064779e-01 -9.278176416516856206e-02 4.465999061610435167e-02
5.977488744372186913e-01 -9.240718737966122087e-02 4.393088283147510154e-02
5.922461230615307937e-01 -9.140362515610486738e-02 4.287030969007047526e-02
5.867433716858430071e-01 -9.084320201502618652e-02 4.249748754583725779e-02
5.812406203101551094e-01 -8.910596788395401535e-02 4.137692612376933643e-02
5.757378689344673228e-01 -8.793850019543296426e-02 4.096988291561141915e-02
5.702351175587794252e-01 -8.600751260965992795e-02 4.008137902834405658e-02
5.647323661830916386e-01 -8.453731679276056676e-02 3.957553085758067080e-02
5.592296148074037410e-01 -8.308119873701683145e-02 3.909519298613290533e-02
5.537268634317158433e-01 -8.158266596206860399e-02 3.856991401181332491e-02
5.482241120560280567e-01 -8.032995171145027036e-02 3.842510838993571515e-02
5.427213606803401591e-01 -7.813204790467059846e-02 3.768846686144639718e-02
5.372186093046523725e-01 -7.658297624336948828e-02 3.765139774047412263e-02
5.317158579289644749e-01 -7.404069409282706959e-02 3.687022108645854335e-02
5.262131065532766883e-01 -7.226797521919957334e-02 3.663732266114467367e-02
5.207103551775887906e-01 -7.011101318587446840e-02 3.619702915912378915e-02
5.152076038019010040e-01 -6.820982781668002981e-02 3.589672897750063180e-02
5.097048524262131064e-01 -6.647511256225499543e-02 3.577118028997804122e-02
5.042021010505253198e-01 -6.438491453832292932e-02 3.532996406040025267e-02
4.986993496748374222e-01 -6.285798436277027779e-02 3.537556773866554205e-02
4.931965982991496356e-01 -6.047359149038553788e-02 3.480513671809221110e-02
4.876938469234617379e-01 -5.890403356793615791e-02 3.488038877357826917e-02
4.821910955477739513e-01 -5.650803285349460109e-02 3.437531242736212994e-02
4.766883441720860537e-01 -5.476719882095879011e-02 3.429510093474483212e-02
4.711855927963982671e-01 -5.289036140927127344e-02 3.413252810752650385e-02
4.656828414207103695e-01 -5.096254715437541216e-02 3.385096979318317351e-02
4.601800900450225829e-01 -4.948159661402233567e-02 3.389404829037428318e-02
4.546773386693346852e-01 -4.739874572462823843e-02 3.344983167005134705e-02
4.491745872936468986e-01 -4.612334108044489900e-02 3.377644994640974230e-02
4.436718359179590010e-01 -4.373770211253950879e-02 3.335550017195848538e-02
4.381690845422712144e-01 -4.191172106281190746e-02 3.336197423026435183e-02
4.326663331665833168e-01 -3.949029975799169673e-02 3.305213203176739223e-02
4.271635817908955302e-01 -3.741084503908239517e-02 3.293831293200444321e-02
4.216608304152076325e-01 -3.549301110921965902e-02 3.295930839631372455e-02
4.161580790395198459e-01 -3.326081433995634051e-02 3.270263849190276073e-02
4.106553276638319483e-01 -3.146646213504711992e-02 3.296795489340505897e-02
4.051525762881441617e-01 -2.864811649612006295e-02 3.255923993074594930e-02
3.996498249124562641e-01 -2.644497213843514938e-02 3.266962789873870815e-02
3.941470735367683664e-01 -2.329159674088255791e-02 3.237050622223267698e-02
3.886443221610805798e-01 -2.061105400883452010e-02 3.238862567126951642e-02
3.831415707853926822e-01 -1.752031162181767743e-02 3.229212630215978763e-02
3.776388194097048956e-01 -1.431623623177838422e-02 3.206200051069252321e-02
3.721360680340169980e-01 -1.168110229456532922e-02 3.220629293117283770e-02
3.666333166583292114e-01 -8.605353570887220790e-03 3.195648011043659281e-02
3.611305652826413137e-01 -6.122078655462278619e-03 3.219830458316801092e-02
3.556278139069535271e-01 -2.848506674150476977e-03 3.191483849000580769e-02
3.501250625312656295e-01 -2.051849962417075842e-04 3.200424953941607975e-02
3.446223111555778429e-01 3.285624881087452140e-03 3.184846124849244342e-02
3.391195597798899453e-01 6.671823007865859342e-03 3.185038936942399118e-02
3.336168084042021587e-01 1.023619678907596205e-02 3.192631190735127633e-02
3.281140570285142610e-01 1.406314574895220840e-02 3.176485797410277812e-02
3.226113056528264744e-01 1.727128314495140690e-02 3.200829375686901901e-02
3.171085542771385768e-01 2.115994820569166296e-02 3.178251383392072943e-02
3.116058029014506792e-01 2.446707946166514977e-02 3.191685144401840840e-02
3.061030515257628926e-01 2.849487503723108217e-02 3.179292298377749820e-02
3.006003001500749949e-01 3.202320608235076360e-02 3.192396754343086729e-02
2.950975487743872083e-01 3.610897991193745549e-02 3.193633108041053770e-02
2.895947973986993107e-01 4.026824977324689608e-02 3.186736255863355238e-02
2.840920460230115241e-01 4.432679497685734771e-02 3.205341359837222959e-02
2.785892946473236265e-01 4.893656871559816379e-02 3.196251414613677372e-02
2.730865432716358399e-01 5.306047492428620643e-02 3.216748373424306584e-02
2.675837918959479422e-01 5.794647695518881370e-02 3.218173931148080036e-02
2.620810405202601556e-01 6.209049901021230361e-02 3.246757407429113479e-02
2.565782891445722580e-01 6.731516212239486985e-02 3.272313637286225485e-02
2.510755377688844714e-01 7.264385383863966594e-02 3.291872562345747599e-02
2.455727863931966015e-01 7.874068634828894353e-02 3.333057254328017360e-02
2.400700350175087594e-01 8.491620086869779149e-02 3.351632617199357123e-02
2.345672836418209173e-01 9.067190447873132997e-02 3.446037655815064465e-02
2.290645322661330752e-01 9.699719342559671997e-02 3.633022746149500853e-02
2.235617808904452330e-01 1.012418914848533802e-01 3.905840964014350991e-02
2.180590295147573909e-01 1.051840126109554463e-01 4.408844649080099348e-02
2.125562781390695488e-01 9.611230070585871643e-02 4.538999949625454472e-02
2.070535267633817067e-01 8.430896184344767452e-02 5.539429096973626926e-02
2.015507753876938646e-01 5.258668852346314038e-02 6.902220748527869432e-02
1.960480240120060225e-01 7.685878251216229917e-02 7.924650310902280059e-02
1.905452726363181803e-01 1.393609486958355403e-01 3.761871746037152159e-02
1.850425212606303382e-01 1.337837678264103269e-01 3.266825164170482354e-02
1.795397698849424961e-01 1.486349199825714174e-01 3.821117625020124114e-02
1.740370185092546540e-01 1.406792133502066666e-01 2.761599505557303658e-02
1.685342671335668119e-01 1.520119737768272361e-01 3.292504286527796892e-02
1.630315157578789143e-01 1.315805292775777680e-01 3.376494181408019879e-02
1.575287643821910721e-01 1.117744877661850933e-01 6.737307724655365593e-02
1.520260130065032300e-01 1.829036956572881734e-01 3.896343026681411276e-02
1.465232616308154157e-01 1.659404073415746417e-01 2.957114498598815977e-02
1.410205102551275735e-01 1.542781229065569859e-01 4.399654695688941242e-02
1.355177588794397314e-01 1.806706560413394724e-01 2.804630638111972260e-02
1.300150075037518893e-01 1.631120816649641592e-01 5.726003447967389220e-02
1.245122561280640194e-01 2.049865215248277972e-01 7.822313316257190063e-02
1.190095047523761773e-01 2.194143526543148870e-01 4.495785224441710415e-02
1.135067533766883352e-01 2.453594161855421341e-01 6.194644642182862287e-02
1.080040020010004931e-01 2.507714902866229334e-01 3.379719975656170217e-02
1.025012506253126510e-01 2.326857816502965470e-01 4.134407348489323869e-02
9.699849924962480885e-02 2.319182477494559080e-01 4.673495005873935793e-02
9.149574787393696673e-02 2.366068918676741129e-01 6.892964493435650708e-02
8.599299649824912462e-02 2.635127850053979315e-01 5.245192570154122436e-02
8.049024512256128250e-02 2.951541409149853190e-01 3.462179605027612683e-02
7.498749374687344038e-02 3.111919785993337850e-01 3.617096176802532537e-02
6.948474237118559826e-02 3.157572108992212634e-01 4.911860191938048625e-02
6.398199099549775615e-02 3.266857052497343372e-01 6.025317773163467450e-02
5.847923961980991403e-02 3.203571027949946859e-01 8.392128448936587992e-02
5.297648824412207191e-02 3.518033309420436350e-01 1.046910524022517247e-01
4.747373686843420204e-02 3.428184319336163299e-01 1.136257099377908086e-01
4.197098549274635992e-02 3.474630865388129153e-01 1.356045366803833307e-01
3.646823411705851781e-02 3.441124798478235602e-01 1.678957583317169655e-01
3.096548274137067569e-02 3.175945391281380648e-01 2.072814479957684197e-01
2.546273136568283357e-02 4.076819817174556215e-01 1.981921595796653501e-01
1.995997998999499146e-02 4.662476373327090196e-01 2.397538050646644547e-01
1.445722861430714934e-02 4.932666778144366160e-01 2.661044850847148480e-01
8.954477238619307222e-03 5.297539858079109987e-01 3.027275864130472560e-01
3.451725862931465105e-03 5.953277160007306446e-01 3.826966763299258223e-01
-2.051025512756377012e-03 3.012221390250579001e-01 3.797255959111009438e-01
-7.553776888444219129e-03 1.273990474730007372e-01 2.805270663491188921e-01
-1.305652826413207512e-02 1.155484411748883000e-01 3.218136804958894315e-01
-1.855927963981991724e-02 1.723817643134122057e-01 2.902453250605968593e-01
-2.406203101550775936e-02 1.825933265479838807e-01 3.276408874004915761e-01
-2.956478239119560147e-02 1.671179230000783278e-01 3.477773832706502755e-01
-3.506753376688344359e-02 1.440042588097471300e-02 1.207041070622010964e-01
-3.231615807903952253e-02 -1.203299293478475238e-02 1.085397272077744391e-01
-2.681340670335168042e-02 -1.731861507375367371e-01 5.705473791778101766e-01
-2.131065532766383830e-02 -4.166825383783452907e-01 6.511758814520826055e-01
-1.580790395197599618e-02 -6.493667611413179719e-01 7.363370840068721446e-01
-1.030515257628815406e-02 -6.434981625488178647e-01 7.222840679106927730e-01
-4.802401200600298070e-03 -7.677604277916320052e-01 6.835480039786496764e-01
7.003501750875440468e-04 -9.636316182474280456e-01 7.543347598654461805e-01
6.203101550775386164e-03 -1.348346710559509498e+00 3.160598130823878416e-01
1.170585292646322828e-02 -1.440645310552125968e+00 2.728051203560080684e-01
1.720860430215107040e-02 -1.357869742812283009e+00 3.666840442283741952e-01
2.271135567783891251e-02 -1.233903066085063172e+00 3.122310203875269807e-01
2.821410705352675463e-02 -1.247474674093554725e+00 2.723180913466641262e-01
3.371685842921459675e-02 -1.179909661602425608e+00 2.255187114656978242e-01
3.921960980490243887e-02 -1.129206062585216275e+00 2.128189216903473013e-01
4.472236118059028098e-02 -1.090975612450918453e+00 2.196694821630444105e-01
5.022511255627815085e-02 -1.056783101334402231e+00 2.340860695598487029e-01
5.572786393196599297e-02 -1.033676319673427990e+00 2.475858284221598149e-01
6.123061530765383509e-02 -1.006655308287865758e+00 2.426761233139411167e-01
6.673336668334167721e-02 -9.778380144743459290e-01 2.304076475613895114e-01
7.223611805902951932e-02 -9.699467377012058744e-01 2.238375097581497275e-01
7.773886943471736144e-02 -9.551090860316459041e-01 2.192994896279554795e-01
8.324162081040520356e-02 -9.317723128817357869e-01 2.217277462737033689e-01
8.874437218609304567e-02 -9.361462688295320023e-01 2.091357477078783500e-01
9.424712356178088779e-02 -9.289759301337762176e-01 1.982772915796562063e-01
9.974987493746872991e-02 -9.380013231281840724e-01 1.874669528049480172e-01
1.052526263131565720e-01 -8.959176659047158875e-01 1.812240153867250569e-01
1.107553776888444141e-01 -9.014965307424138707e-01 1.720693229209159236e-01
1.162581290645322563e-01 -8.877403139083586137e-01 1.656647840985983056e-01
1.217608804402200984e-01 -8.661393870856860522e-01 1.741690591223944984e-01
1.272636318159079682e-01 -8.756396196709314017e-01 1.523911818103189930e-01
1.327663831915958104e-01 -8.610762777517600997e-01 1.495146243180509871e-01
1.382691345672836525e-01 -8.647644811861140424e-01 1.378543179137317887e-01
1.437718859429714946e-01 -8.423954719540629466e-01 1.247564398087584459e-01
1.492746373186593367e-01 -8.307276300305133088e-01 1.278438944775162067e-01
1.547773886943471788e-01 -8.311167713288698522e-01 1.149999562507769829e-01
1.602801400700350209e-01 -8.192202686397861422e-01 1.106365681580660093e-01
1.657828914457228631e-01 -8.163721435924105041e-01 1.065171282236294648e-01
1.712856428214107052e-01 -8.114112644218282044e-01 1.014993772704619462e-01
1.767883941970985473e-01 -8.067367330765141675e-01 9.784755639384556947e-02
1.822911455727863894e-01 -8.058179056349000779e-01 9.504303008016996845e-02
1.877938969484742315e-01 -7.991474770775902625e-01 9.475867146845545763e-02
1.932966483241620737e-01 -7.960033964558792530e-01 9.391894164980485460e-02
1.987993996998499158e-01 -7.919958255719897755e-01 9.399168154048334611e-02
2.043021510755377579e-01 -7.900589907423479774e-01 9.424423153586286572e-02
2.098049024512256000e-01 -7.866230709313106750e-01 9.571268973638706601e-02
2.153076538269134421e-01 -7.859138521698353363e-01 9.667539684296343194e-02
2.208104052026012842e-01 -7.836241479419453482e-01 9.756011167458485123e-02
2.263131565782891264e-01 -7.817490914191466134e-01 9.882148783561862937e-02
2.318159079539769685e-01 -7.798835552485805511e-01 9.955730873828014249e-02
2.373186593296648106e-01 -7.779474325792976597e-01 1.003500504530440429e-01
2.428214107053526527e-01 -7.781509475239162255e-01 1.003487953332843213e-01
2.483241620810405503e-01 -7.761286797236791601e-01 1.013250015580990371e-01
2.538269134567283647e-01 -7.763520195608676344e-01 1.013098201876716370e-01
2.593296648324162623e-01 -7.740686733989242674e-01 1.010472315556589923e-01
2.648324162081040489e-01 -7.731516285278843270e-01 1.012513369039820949e-01
2.703351675837919466e-01 -7.714205730411224371e-01 1.006721309697234668e-01
2.758379189594797332e-01 -7.705533426633477401e-01 9.942298727075030151e-02
2.813406703351676308e-01 -7.701461043182559196e-01 9.859832152232558822e-02
2.868434217108554174e-01 -7.685771071883094052e-01 9.818066777411833812e-02
2.923461730865433150e-01 -7.692172614618306703e-01 9.728280176192721784e-02
2.978489244622311016e-01 -7.671346530433542643e-01 9.701068061789146213e-02
3.033516758379189993e-01 -7.668882855726356640e-01 9.620827588743659231e-02
3.088544272136067859e-01 -7.648976726980012408e-01 9.547176353293837514e-02
3.143571785892946835e-01 -7.643340281095157840e-01 9.461097771565120385e-02
3.198599299649824701e-01 -7.632962599514244717e-01 9.362661870098101802e-02
3.253626813406703677e-01 -7.617788348654838115e-01 9.309196043441947399e-02
3.308654327163581543e-01 -7.619779849941982208e-01 9.212217707165280822e-02
3.363681840920460520e-01 -7.606071037560008241e-01 9.147756607516721594e-02
3.418709354677338386e-01 -7.613395299219769541e-01 9.058419138240653146e-02
3.473736868434217362e-01 -7.594361467321296688e-01 9.021605060095937156e-02
3.528764382191095228e-01 -7.592973437417286364e-01 8.942311127421800898e-02
3.583791895947974204e-01 -7.576676967633221293e-01 8.878136034969930090e-02
3.638819409704852070e-01 -7.565772800636211270e-01 8.827820421706014664e-02
3.693846923461731047e-01 -7.556060002242869222e-01 8.756111763684963634e-02
3.748874437218608913e-01 -7.535764467031682567e-01 8.721293592225487501e-02
3.803901950975487889e-01 -7.532306993216544289e-01 8.638623973084612329e-02
3.858929464732365755e-01 -7.509151293828164597e-01 8.593512499484522171e-02
3.913956978489244731e-01 -7.505353470667014415e-01 8.526732806283857102e-02
3.968984492246122597e-01 -7.481016690550059689e-01 8.492201873714043392e-02
4.024012006003001574e-01 -7.470278728216172004e-01 8.467818296282109136e-02
4.079039519759880550e-01 -7.454090846643933732e-01 8.423377708422785659e-02
4.134067033516758416e-01 -7.439294930756198410e-01 8.385535812843590564e-02
4.189094547273637392e-01 -7.430752264660137607e-01 8.344638105922029536e-02
4.244122061030515258e-01 -7.410536943507921581e-01 8.341772401027523764e-02
4.299149574787394235e-01 -7.408771544129095776e-01 8.279466932850293448e-02
4.354177088544272101e-01 -7.379439205190108098e-01 8.277242612190707782e-02
4.409204602301151077e-01 -7.369321098192298525e-01 8.232296599996233311e-02
4.464232116058028943e-01 -7.339159727072432915e-01 8.239308107826515126e-02
4.519259629814907919e-01 -7.322587878519802862e-01 8.223738863042012737e-02
4.574287143571785785e-01 -7.301622166115200319e-01 8.212867989254833689e-02
4.629314657328664762e-01 -7.276706702557941275e-01 8.212486566999270543e-02
4.684342171085542628e-01 -7.267783063122167375e-01 8.198775670739701094e-02
4.739369684842421604e-01 -7.243382225047917400e-01 8.225379979027382105e-02
4.794397198599300580e-01 -7.238843085952189060e-01 8.214499712890502292e-02
4.849424712356178446e-01 -7.209716718007127545e-01 8.271021086826833846e-02
4.904452226113057423e-01 -7.196993788246556223e-01 8.280813465707791143e-02
4.959479739869935289e-01 -7.170313742515357358e-01 8.320773389405738962e-02
5.014507253626814265e-01 -7.150622519081272221e-01 8.354065670819947609e-02
5.069534767383692131e-01 -7.133428710829819996e-01 8.380665244232954336e-02
5.124562281140571107e-01 -7.105652884318469642e-01 8.405815690657028605e-02
5.179589794897448973e-01 -7.094639791900068104e-01 8.421043619564635985e-02
5.234617308654327950e-01 -7.062723986759280592e-01 8.501797094095811524e-02
5.289644822411205816e-01 -7.049732914770348025e-01 8.516967736208558293e-02
5.344672336168084792e-01 -7.016146523289319425e-01 8.566525097668133137e-02
5.399699849924962658e-01 -6.996741922219051890e-01 8.598738993622644100e-02
5.454727363681841634e-01 -6.966408017552708776e-01 8.655949687157730998e-02
5.509754877438719500e-01 -6.933225125244474318e-01 8.731118252051119077e-02
5.564782391195598477e-01 -6.904437342164607694e-01 8.777680898039039170e-02
5.619809904952476343e-01 -6.862833239875594238e-01 8.851251334913085023e-02
5.674837418709355319e-01 -6.839267396220832795e-01 8.889673604376625848e-02
5.729864932466233185e-01 -6.795406726394452868e-01 8.968591756168110829e-02
5.784892446223112161e-01 -6.768857707606068530e-01 9.027072010227946142e-02
5.839919959979990027e-01 -6.723952431975330768e-01 9.117702491114773600e-02
5.894947473736869004e-01 -6.683161882833201783e-01 9.212954688277001647e-02
5.949974987493746870e-01 -6.638158281240786884e-01 9.288614893438197628e-02
6.005002501250625846e-01 -6.584515727382409533e-01 9.382171332038027889e-02
6.060030015007503712e-01 -6.545893364556029104e-01 9.453238798279775534e-02
6.115057528764382688e-01 -6.486168217024681493e-01 9.588353235067809122e-02
6.170085042521260554e-01 -6.443631387712046577e-01 9.677130321302701566e-02
6.225112556278139531e-01 -6.380749133007818097e-01 9.802736194499309108e-02
6.280140070035017397e-01 -6.328999819251088788e-01 9.919160304074425838e-02
6.335167583791896373e-01 -6.269025067863469580e-01 1.006559665299606721e-01
6.390195097548775349e-01 -6.205144583710193729e-01 1.020246036533890843e-01
6.445222611305653215e-01 -6.151368548577840212e-01 1.035469363423503902e-01
6.500250125062532192e-01 -6.080470220989198094e-01 1.054065324990185598e-01
6.555277638819410058e-01 -6.028837796989321429e-01 1.070168734472747435e-01
6.610305152576289034e-01 -5.954292748851154338e-01 1.095128139156866798e-01
6.665332666333166900e-01 -5.893527369029698537e-01 1.117630620467803398e-01
6.720360180090045876e-01 -5.818266891658372408e-01 1.142504632539386999e-01
6.775387693846923742e-01 -5.737121270758823721e-01 1.173198743426503016e-01
6.830415207603802719e-01 -5.656755994248541253e-01 1.203730128826227819e-01
6.885442721360680585e-01 -5.554896486430778157e-01 1.242983613343737193e-01
6.940470235117559561e-01 -5.461403356944217746e-01 1.281108860919508985e-01
6.995497748874437427e-01 -5.334239056796646894e-01 1.329509373828653140e-01
7.050525262631316403e-01 -5.211976848719789279e-01 1.380899208159998837e-01
7.105552776388194269e-01 -5.072956523097095216e-01 1.438229908673541169e-01
7.160580290145073246e-01 -4.916761491034427611e-01 1.503380675991332349e-01
7.215607803901951112e-01 -4.768131054164784222e-01 1.574973848435418100e-01
7.270635317658830088e-01 -4.599951203992599935e-01 1.667399962292390736e-01
7.325662831415707954e-01 -4.459962966894377989e-01 1.782729427571398961e-01
7.380690345172586930e-01 -4.309800428733630562e-01 1.920767972613031949e-01
7.435717858929464796e-01 -4.130569728485650183e-01 2.016617663099373181e-01
7.490745372686343773e-01 -3.919217664390237665e-01 2.037168204858189058e-01
7.545772886443221639e-01 -3.618727687603255361e-01 1.954448493730040204e-01
7.600800400200100615e-01 -3.300098009232101948e-01 1.784609830955665999e-01
7.655827913956978481e-01 -2.918820929728809799e-01 1.544816995595947318e-01
7.710855427713857457e-01 -2.538123090012409655e-01 1.261271477343807734e-01
7.765882941470735323e-01 -2.219897936911040259e-01 1.018511887280350442e-01
7.820910455227614300e-01 -1.890740207405250117e-01 7.674362810325299766e-02
7.875937968984492166e-01 -1.642777570714810953e-01 5.760172784133733154e-02
7.930965482741371142e-01 -1.402670889422628631e-01 4.038065599727076044e-02
7.985992996498250118e-01 -1.184486179086154251e-01 2.628967690100053600e-02
8.041020510255127984e-01 -1.021968140925193502e-01 1.627242446263293257e-02
8.096048024012006961e-01 -8.618886243644800771e-02 9.773316015435930953e-03
8.151075537768884827e-01 -7.434312787401334277e-02 1.079839478456509801e-02
8.206103051525763803e-01 -6.093146092272703346e-02 1.590341420475260142e-02
8.261130565282641669e-01 -4.900134215904794477e-02 2.204298761975147583e-02
8.316158079039520645e-01 -3.952595952993480377e-02 2.724739910388094752e-02
8.371185592796398511e-01 -3.065239673270988077e-02 3.248771953050839240e-02
8.426213106553277488e-01 -2.330458627821190010e-02 3.657276676106393370e-02
8.481240620310155354e-01 -1.582995214755578833e-02 4.073453554004689836e-02
8.536268134067034330e-01 -8.415536182022549314e-03 4.532388186185837275e-02
8.591295647823912196e-01 -1.914726433781551752e-03 4.899789023958858736e-02
8.646323161580791172e-01 5.082511558415262441e-03 5.358508031323745702e-02
8.701350675337669038e-01 9.876337262731266220e-03 5.633935801315569092e-02
8.756378189094548015e-01 1.622092129120538892e-02 6.012983775747765547e-02
8.811405702851425881e-01 2.092417746060769995e-02 6.291120328096598546e-02
8.866433216608304857e-01 2.566381658338725419e-02 6.577363478855173529e-02
8.921460730365182723e-01 3.032649448777494441e-02 6.818102709297620134e-02
8.976488244122061699e-01 3.406605812355659180e-02 7.074142164868556237e-02
9.031515757878939565e-01 3.874980823573695443e-02 7.359227945939703086e-02
9.086543271635817431e-01 4.235811019227604668e-02 7.543965177155735613e-02
9.141570785392697518e-01 4.607273469263063748e-02 7.791816936737339105e-02
9.196598299149575384e-01 4.948302717425742681e-02 7.970483148638304871e-02
9.251625812906453250e-01 5.292653304596885155e-02 8.154731035731782596e-02
9.306653326663331116e-01 5.663306155922875201e-02 8.316584913194957629e-02
9.361680840420211203e-01 5.946936446349301159e-02 8.471553296869963057e-02
9.416708354177089069e-01 6.282178724484638321e-02 8.656107831216025561e-02
9.471735867933966935e-01 6.568098693622298478e-02 8.821183099317587983e-02
9.526763381690847021e-01 6.877426377724456252e-02 9.031140732064375787e-02
9.581790895447724887e-01 7.193823351096456653e-02 9.232806475067557861e-02
9.636818409204602753e-01 7.445475919265312492e-02 9.377417912717492254e-02
9.691845922961480619e-01 7.694189012974975150e-02 9.504646918259382349e-02
9.746873436718360706e-01 7.929353308078654350e-02 9.610830840461077884e-02
9.801900950475238572e-01 8.166864003149375273e-02 9.718634058525138508e-02
9.856928464232116438e-01 8.426987827871401660e-02 9.814651743500854564e-02
9.911955977988994304e-01 8.698673575826670890e-02 9.894279390024103560e-02
9.966983491745874391e-01 8.970074482271850336e-02 9.886266186099360032e-02
9.994497248624313324e-01 8.801421106982987297e-02 9.985375617095325340e-02


==> plots/icing/csv_cp/sc_ps.csv <==
x mean stddev
9.994497248624313324e-01 9.004298038001092019e-02 9.940098919839140956e-02
9.939469734867433237e-01 1.311204598364250906e-01 8.653148308209838990e-02
9.884442221110555371e-01 1.502452704300677455e-01 8.079982178613297206e-02
9.829414707353677505e-01 1.631262162619767364e-01 7.693663684480882281e-02
9.774387193596799639e-01 1.736448029865262088e-01 7.416855086113199880e-02
9.719359679839919552e-01 1.814265789698486508e-01 7.181685457412338713e-02
9.664332166083041686e-01 1.896124029159098334e-01 7.035672366252102017e-02
9.609304652326163820e-01 1.972449445767555654e-01 6.873491957792741969e-02
9.554277138569285954e-01 2.037860710150790899e-01 6.793430214222455354e-02
9.499249624812405868e-01 2.108071507005325473e-01 6.741065971695854586e-02
9.444222111055528002e-01 2.178942809352176491e-01 6.745300503756058996e-02
9.389194597298650136e-01 2.248761948707403979e-01 6.744131649703066778e-02
9.334167083541772270e-01 2.315457699222494004e-01 6.714517348796515683e-02
9.279139569784892183e-01 2.373827686855582153e-01 6.720657274178630514e-02
9.224112056028014317e-01 2.441465309418047180e-01 6.765988785595601629e-02
9.169084542271136451e-01 2.499769958925469882e-01 6.836080599034531635e-02
9.114057028514258585e-01 2.563710038481041842e-01 6.924402161860052085e-02
9.059029514757378498e-01 2.603966277090016268e-01 6.895559196627933096e-02
9.004002001000500632e-01 2.651309550172325502e-01 6.966090910030771355e-02
8.948974487243622766e-01 2.676937431506550280e-01 6.935172422879255782e-02
8.893946973486743790e-01 2.693192812158757832e-01 6.839870734747605097e-02
8.838919459729865924e-01 2.693541313325774067e-01 6.656034577339893510e-02
8.783891945972986948e-01 2.648965269661185395e-01 6.139070208545729934e-02
8.728864432216109082e-01 2.595594699373824366e-01 5.717570737647845874e-02
8.673836918459230105e-01 2.499602434707197396e-01 5.534998348623219877e-02
8.618809404702351129e-01 2.371239325575514589e-01 5.593441737243224493e-02
8.563781890945473263e-01 2.180656597713370448e-01 6.178828958930670384e-02
8.508754377188594287e-01 1.974258100922353376e-01 7.417258579371534266e-02
8.453726863431716421e-01 1.713430988625778695e-01 8.390496368083606715e-02
8.398699349674837444e-01 1.506563621199650260e-01 9.070263529426798865e-02
8.343671835917959578e-01 1.321067115594155017e-01 9.533206159045755357e-02
8.288644322161080602e-01 1.162694885671868572e-01 9.626602473145383365e-02
8.233616808404202736e-01 1.030395784758877664e-01 9.772505715174084617e-02
8.178589294647323760e-01 9.157442203012584880e-02 9.876058468624625275e-02
8.123561780890445894e-01 8.466442883006077003e-02 9.803755286679395609e-02
8.068534267133566917e-01 7.902543351589999543e-02 9.582626757332605993e-02
8.013506753376689051e-01 7.500976682361765180e-02 9.368626325560745760e-02
7.958479239619810075e-01 7.215062469613375828e-02 9.189623236298168074e-02
7.903451725862932209e-01 6.927523265548221620e-02 8.949989841109448618e-02
7.848424212106053233e-01 6.725296449680057131e-02 8.683273092868641629e-02
7.793396698349175367e-01 6.412142710345769547e-02 8.300486075615295944e-02
7.738369184592296390e-01 6.095514312285120473e-02 7.895886171188888636e-02
7.683341670835418524e-01 5.654141589980328508e-02 7.387847276341052982e-02
7.628314157078539548e-01 5.126577691280888999e-02 6.822177222162344179e-02
7.573286643321661682e-01 4.492814195727272419e-02 6.175983580387865712e-02
7.518259129564782706e-01 3.676991714524078386e-02 5.384800597208323075e-02
7.463231615807904840e-01 2.877376342241367776e-02 4.653812530165853112e-02
7.408204102051025863e-01 1.858993089293088652e-02 3.851311266143341017e-02
7.353176588294147997e-01 8.634495862171775657e-03 3.270807918779640444e-02
7.298149074537269021e-01 -2.778835745907035689e-03 2.996521190907073737e-02
7.243121560780391155e-01 -1.445055272782705576e-02 3.274434641254431178e-02
7.188094047023512179e-01 -2.526863425143726499e-02 3.892209715568993589e-02
7.133066533266633202e-01 -3.655976804498611149e-02 4.770966719001289852e-02
7.078039019509755336e-01 -4.540186739004542504e-02 5.509371855998954765e-02
7.023011505752876360e-01 -5.417466358907202517e-02 6.238937407550428776e-02
6.967983991995998494e-01 -6.120552063388966235e-02 6.741862684953166263e-02
6.912956478239119518e-01 -6.732128102174576856e-02 7.062507962189261412e-02
6.857928964482241652e-01 -7.258661631932224190e-02 7.204151040453027344e-02
6.802901450725362675e-01 -7.645321933980327167e-02 7.117996770358753222e-02
6.747873936968484809e-01 -8.037353931194653189e-02 6.991783562892738002e-02
6.692846423211605833e-01 -8.263634261948822612e-02 6.692207944775367678e-02
6.637818909454727967e-01 -8.500767891111826735e-02 6.430808638304991165e-02
6.582791395697848991e-01 -8.631540952085550722e-02 6.113332761973390428e-02
6.527763881940971125e-01 -8.767481455801508228e-02 5.852305324412845206e-02
6.472736368184092148e-01 -8.875130241703294010e-02 5.609263376548354052e-02
6.417708854427214282e-01 -8.958714482046993555e-02 5.380084501885416121e-02
6.362681340670335306e-01 -9.080467939951510081e-02 5.223363669784320679e-02
6.307653826913457440e-01 -9.127026833820323093e-02 5.024864994629071879e-02
6.252626313156578464e-01 -9.253098468205124549e-02 4.928939695181430714e-02
6.197598799399700598e-01 -9.272160798715403662e-02 4.770134452108205220e-02
6.142571285642821621e-01 -9.323778583969631606e-02 4.674039668416031523e-02
6.087543771885943755e-01 -9.308355563140885414e-02 4.560159268587007930e-02
6.032516258129064779e-01 -9.278176416516856206e-02 4.465999061610435167e-02
5.977488744372186913e-01 -9.240718737966122087e-02 4.393088283147510154e-02
5.922461230615307937e-01 -9.140362515610486738e-02 4.287030969007047526e-02
5.867433716858430071e-01 -9.084320201502618652e-02 4.249748754583725779e-02
5.812406203101551094e-01 -8.910596788395401535e-02 4.137692612376933643e-02
5.757378689344673228e-01 -8.793850019543296426e-02 4.096988291561141915e-02
5.702351175587794252e-01 -8.600751260965992795e-02 4.008137902834405658e-02
5.647323661830916386e-01 -8.453731679276056676e-02 3.957553085758067080e-02
5.592296148074037410e-01 -8.308119873701683145e-02 3.909519298613290533e-02
5.537268634317158433e-01 -8.158266596206860399e-02 3.856991401181332491e-02
5.482241120560280567e-01 -8.032995171145027036e-02 3.842510838993571515e-02
5.427213606803401591e-01 -7.813204790467059846e-02 3.768846686144639718e-02
5.372186093046523725e-01 -7.658297624336948828e-02 3.765139774047412263e-02
5.317158579289644749e-01 -7.404069409282706959e-02 3.687022108645854335e-02
5.262131065532766883e-01 -7.226797521919957334e-02 3.663732266114467367e-02
5.207103551775887906e-01 -7.011101318587446840e-02 3.619702915912378915e-02
5.152076038019010040e-01 -6.820982781668002981e-02 3.589672897750063180e-02
5.097048524262131064e-01 -6.647511256225499543e-02 3.577118028997804122e-02
5.042021010505253198e-01 -6.438491453832292932e-02 3.532996406040025267e-02
4.986993496748374222e-01 -6.285798436277027779e-02 3.537556773866554205e-02
4.931965982991496356e-01 -6.047359149038553788e-02 3.480513671809221110e-02
4.876938469234617379e-01 -5.890403356793615791e-02 3.488038877357826917e-02
4.821910955477739513e-01 -5.650803285349460109e-02 3.437531242736212994e-02
4.766883441720860537e-01 -5.476719882095879011e-02 3.429510093474483212e-02
4.711855927963982671e-01 -5.289036140927127344e-02 3.413252810752650385e-02
4.656828414207103695e-01 -5.096254715437541216e-02 3.385096979318317351e-02
4.601800900450225829e-01 -4.948159661402233567e-02 3.389404829037428318e-02
4.546773386693346852e-01 -4.739874572462823843e-02 3.344983167005134705e-02
4.491745872936468986e-01 -4.612334108044489900e-02 3.377644994640974230e-02
4.436718359179590010e-01 -4.373770211253950879e-02 3.335550017195848538e-02
4.381690845422712144e-01 -4.191172106281190746e-02 3.336197423026435183e-02
4.326663331665833168e-01 -3.949029975799169673e-02 3.305213203176739223e-02
4.271635817908955302e-01 -3.741084503908239517e-02 3.293831293200444321e-02
4.216608304152076325e-01 -3.549301110921965902e-02 3.295930839631372455e-02
4.161580790395198459e-01 -3.326081433995634051e-02 3.270263849190276073e-02
4.106553276638319483e-01 -3.146646213504711992e-02 3.296795489340505897e-02
4.051525762881441617e-01 -2.864811649612006295e-02 3.255923993074594930e-02
3.996498249124562641e-01 -2.644497213843514938e-02 3.266962789873870815e-02
3.941470735367683664e-01 -2.329159674088255791e-02 3.237050622223267698e-02
3.886443221610805798e-01 -2.061105400883452010e-02 3.238862567126951642e-02
3.831415707853926822e-01 -1.752031162181767743e-02 3.229212630215978763e-02
3.776388194097048956e-01 -1.431623623177838422e-02 3.206200051069252321e-02
3.721360680340169980e-01 -1.168110229456532922e-02 3.220629293117283770e-02
3.666333166583292114e-01 -8.605353570887220790e-03 3.195648011043659281e-02
3.611305652826413137e-01 -6.122078655462278619e-03 3.219830458316801092e-02
3.556278139069535271e-01 -2.848506674150476977e-03 3.191483849000580769e-02
3.501250625312656295e-01 -2.051849962417075842e-04 3.200424953941607975e-02
3.446223111555778429e-01 3.285624881087452140e-03 3.184846124849244342e-02
3.391195597798899453e-01 6.671823007865859342e-03 3.185038936942399118e-02
3.336168084042021587e-01 1.023619678907596205e-02 3.192631190735127633e-02
3.281140570285142610e-01 1.406314574895220840e-02 3.176485797410277812e-02
3.226113056528264744e-01 1.727128314495140690e-02 3.200829375686901901e-02
3.171085542771385768e-01 2.115994820569166296e-02 3.178251383392072943e-02
3.116058029014506792e-01 2.446707946166514977e-02 3.191685144401840840e-02
3.061030515257628926e-01 2.849487503723108217e-02 3.179292298377749820e-02
3.006003001500749949e-01 3.202320608235076360e-02 3.192396754343086729e-02
2.950975487743872083e-01 3.610897991193745549e-02 3.193633108041053770e-02
2.895947973986993107e-01 4.026824977324689608e-02 3.186736255863355238e-02
2.840920460230115241e-01 4.432679497685734771e-02 3.205341359837222959e-02
2.785892946473236265e-01 4.893656871559816379e-02 3.196251414613677372e-02
2.730865432716358399e-01 5.306047492428620643e-02 3.216748373424306584e-02
2.675837918959479422e-01 5.794647695518881370e-02 3.218173931148080036e-02
2.620810405202601556e-01 6.209049901021230361e-02 3.246757407429113479e-02
2.565782891445722580e-01 6.731516212239486985e-02 3.272313637286225485e-02
2.510755377688844714e-01 7.264385383863966594e-02 3.291872562345747599e-02
2.455727863931966015e-01 7.874068634828894353e-02 3.333057254328017360e-02
2.400700350175087594e-01 8.491620086869779149e-02 3.351632617199357123e-02
2.345672836418209173e-01 9.067190447873132997e-02 3.446037655815064465e-02
2.290645322661330752e-01 9.699719342559671997e-02 3.633022746149500853e-02
2.235617808904452330e-01 1.012418914848533802e-01 3.905840964014350991e-02
2.180590295147573909e-01 1.051840126109554463e-01 4.408844649080099348e-02
2.125562781390695488e-01 9.611230070585871643e-02 4.538999949625454472e-02
2.070535267633817067e-01 8.430896184344767452e-02 5.539429096973626926e-02
2.015507753876938646e-01 5.258668852346314038e-02 6.902220748527869432e-02
1.960480240120060225e-01 7.685878251216229917e-02 7.924650310902280059e-02
1.905452726363181803e-01 1.393609486958355403e-01 3.761871746037152159e-02
1.850425212606303382e-01 1.337837678264103269e-01 3.266825164170482354e-02
1.795397698849424961e-01 1.486349199825714174e-01 3.821117625020124114e-02
1.740370185092546540e-01 1.406792133502066666e-01 2.761599505557303658e-02
1.685342671335668119e-01 1.520119737768272361e-01 3.292504286527796892e-02
1.630315157578789143e-01 1.315805292775777680e-01 3.376494181408019879e-02
1.575287643821910721e-01 1.117744877661850933e-01 6.737307724655365593e-02
1.520260130065032300e-01 1.829036956572881734e-01 3.896343026681411276e-02
1.465232616308154157e-01 1.659404073415746417e-01 2.957114498598815977e-02
1.410205102551275735e-01 1.542781229065569859e-01 4.399654695688941242e-02
1.355177588794397314e-01 1.806706560413394724e-01 2.804630638111972260e-02
1.300150075037518893e-01 1.631120816649641592e-01 5.726003447967389220e-02
1.245122561280640194e-01 2.049865215248277972e-01 7.822313316257190063e-02
1.190095047523761773e-01 2.194143526543148870e-01 4.495785224441710415e-02
1.135067533766883352e-01 2.453594161855421341e-01 6.194644642182862287e-02
1.080040020010004931e-01 2.507714902866229334e-01 3.379719975656170217e-02
1.025012506253126510e-01 2.326857816502965470e-01 4.134407348489323869e-02
9.699849924962480885e-02 2.319182477494559080e-01 4.673495005873935793e-02
9.149574787393696673e-02 2.366068918676741129e-01 6.892964493435650708e-02
8.599299649824912462e-02 2.635127850053979315e-01 5.245192570154122436e-02
8.049024512256128250e-02 2.951541409149853190e-01 3.462179605027612683e-02
7.498749374687344038e-02 3.111919785993337850e-01 3.617096176802532537e-02
6.948474237118559826e-02 3.157572108992212634e-01 4.911860191938048625e-02
6.398199099549775615e-02 3.266857052497343372e-01 6.025317773163467450e-02
5.847923961980991403e-02 3.203571027949946859e-01 8.392128448936587992e-02
5.297648824412207191e-02 3.518033309420436350e-01 1.046910524022517247e-01
4.747373686843420204e-02 3.428184319336163299e-01 1.136257099377908086e-01
4.197098549274635992e-02 3.474630865388129153e-01 1.356045366803833307e-01
3.646823411705851781e-02 3.441124798478235602e-01 1.678957583317169655e-01
3.096548274137067569e-02 3.175945391281380648e-01 2.072814479957684197e-01
2.546273136568283357e-02 4.076819817174556215e-01 1.981921595796653501e-01
1.995997998999499146e-02 4.662476373327090196e-01 2.397538050646644547e-01
1.445722861430714934e-02 4.932666778144366160e-01 2.661044850847148480e-01
8.954477238619307222e-03 5.297539858079109987e-01 3.027275864130472560e-01
3.451725862931465105e-03 5.953277160007306446e-01 3.826966763299258223e-01
-2.051025512756377012e-03 3.012221390250579001e-01 3.797255959111009438e-01
-7.553776888444219129e-03 1.273990474730007372e-01 2.805270663491188921e-01
-1.305652826413207512e-02 1.155484411748883000e-01 3.218136804958894315e-01
-1.855927963981991724e-02 1.723817643134122057e-01 2.902453250605968593e-01
-2.406203101550775936e-02 1.825933265479838807e-01 3.276408874004915761e-01
-2.956478239119560147e-02 1.671179230000783278e-01 3.477773832706502755e-01
-3.506753376688344359e-02 1.440042588097471300e-02 1.207041070622010964e-01
-3.561780890445223613e-02 1.421976290563379056e-02 1.191897932982910330e-01


==> plots/icing/csv_cp/sc_source.csv <==
mean stddev
1.0 0.0 0.0
0.9994497248624313 0.09004298038001092 0.09940098919839141
0.9988994497248626 0.09673886618290894 0.09740043283739508
0.9983491745872938 0.10329074434683548 0.09544113171915868
0.997798899449725 0.10911664356164438 0.09363907742454045
0.9972486243121562 0.11433954342829902 0.09201587230214878
0.9966983491745874 0.11797907493454898 0.09084074991494961
0.9961480740370187 0.12105996872564255 0.08983972135270996
0.9955977988994499 0.12325212187087699 0.08911355812572383
0.9950475237618809 0.12577918910827623 0.08827771281284204
0.9944972486243121 0.12864627407806126 0.08733104146797084
0.9939469734867433 0.1311204598364251 0.08653148308209839
0.9933966983491745 0.13333944235227863 0.08582788692360087
0.9928464232116058 0.13556121897791945 0.08515236251148292
0.992296148074037 0.1377841195542438 0.08449215588558635
0.9917458729364682 0.13983743089010658 0.08389224394516122
0.9911955977988994 0.14180038255881566 0.08332520055027523
0.9906453226613307 0.14364550340040472 0.08279038879926219
0.9900950475237619 0.1454262515446613 0.08227393978172974
0.9895447723861931 0.14711224824673366 0.08176988479804266
0.9889944972486243 0.14874518334333295 0.08127357658515146
0.9884442221110555 0.15024527043006775 0.08079982178613297
0.9878939469734868 0.15166904074096046 0.08033983114491698
0.987343671835918 0.15299740569288792 0.07988145982723856
0.9867933966983492 0.15426953452005787 0.07942662472762829
0.9862431215607804 0.15558025496971076 0.07902122309338595
0.9856928464232116 0.1569203262563209 0.07865198388909514
0.9851425712856429 0.15823201736486817 0.07829272734335369
0.9845922961480741 0.15950617299740533 0.07794680714741661
0.9840420210105053 0.16075568083676128 0.07760408214978666
0.9834917458729365 0.1619483420754393 0.0772691479242223
0.9829414707353678 0.16312621626197674 0.07693663684480882
0.982391195597799 0.16423312908252966 0.07661619278127473
0.9818409204602302 0.16533670848641402 0.07629616891544842
0.9812906453226614 0.1663702065893542 0.07598215259259863
0.9807403701850926 0.16740365242165925 0.07566844898707471
0.9801900950475239 0.1684801442827326 0.07539916826643141
0.9796398199099551 0.1695603474027468 0.07513366310371003
0.9790895447723863 0.17061478199943078 0.07488107529990629
0.9785392696348175 0.17165902109684905 0.0746355930866638
0.9779889944972487 0.17267099990756504 0.07439746036415637
0.97743871935968 0.1736448029865262 0.074168550861132
0.9768884442221112 0.17460182216527503 0.07394081647846971
0.9763381690845424 0.1754910440099095 0.07371928268046224
0.9757878939469736 0.17638026585454356 0.07349801532273204
0.9752376188094048 0.17717804598035888 0.07328187624392973
0.9746873436718361 0.17796972795501473 0.07306693546553526
0.9741370685342673 0.17867635572458312 0.07284384253245416
0.9735867933966983 0.17934297728554865 0.07261811461949898
0.9730365182591295 0.18002082214906587 0.07236527214222581
0.9724862431215607 0.18071743538710355 0.0720828637848536
0.971935967983992 0.18142657896984865 0.07181685457412339
0.9713856928464232 0.18223959691071973 0.07164795891582074
0.9708354177088544 0.18305272206200512 0.07147925172609956
0.9702851425712856 0.18388213935470474 0.07132658866177018
0.9697348674337168 0.1847185530538468 0.07118068341967207
0.9691845922961481 0.18555260153184872 0.07103713238809924
0.9686343171585793 0.1863808315497413 0.07089870245962052
0.9680840420210105 0.18720906156763387 0.07076055905954916
0.9675337668834417 0.18802016548098235 0.07062881407239732
0.966983491745873 0.18882913210231006 0.07049831231909194
0.9664332166083042 0.18961240291590983 0.07035672366252102
0.9658829414707354 0.19037021601691323 0.07020506960594002
0.9653326663331666 0.19111144181435874 0.07003444614037854
0.9647823911955978 0.19170483749809938 0.06970728110721651
0.964232116058029 0.19229842016074586 0.06938104807766896
0.9636818409204603 0.19306637783357242 0.06919994429094155
0.9631315657828915 0.19393646039617096 0.06910123878527753
0.9625812906453227 0.19480306425536434 0.06900328726452178
0.9620310155077539 0.19562824915392105 0.06891365375894118
0.9614807403701852 0.19645330603672767 0.06882445790589357
0.9609304652326164 0.19724494457675557 0.06873491957792742
0.9603801900950476 0.1980070950112541 0.06864631587405062
0.9598299149574788 0.19876896589228768 0.06855787187558691
0.95927963981991 0.1994695062553609 0.06847563743664467
0.9587293646823413 0.20016851291974225 0.06839426402755235
0.9581790895447725 0.2008167220015125 0.06829736495005595
0.9576288144072037 0.2014012258819514 0.06818328444357201
0.9570785392696349 0.20198572976239104 0.06806932271300786
0.9565282641320662 0.20257438151722687 0.06802169929928935
0.9559779889944974 0.20316177600930876 0.06798153839191416
0.9554277138569286 0.2037860710150791 0.06793430214222455
0.9548774387193598 0.20451385253797544 0.06786821316836211
0.954327163581791 0.20524163406087054 0.06780244285517062
0.9537768884442223 0.20596559110543503 0.06774321660444788
0.9532266133066535 0.206686281688642 0.06768843098056342
0.9526763381690847 0.20740697227184896 0.06763395509108262
0.9521260630315157 0.2081037354332097 0.06758378541724273
0.9515757878939469 0.2087965572385649 0.06753452544412913
0.9510255127563781 0.20948454472874908 0.06748707538505969
0.9504752376188094 0.21014585764985952 0.06744870179848003
0.9499249624812406 0.21080715070053255 0.06741065971695855
0.9493746873436718 0.21142672931356582 0.06735871661358495
0.948824412206103 0.21199883807901154 0.0672930029811502
0.9482741370685343 0.21257094684445788 0.06722751957580891
0.9477238619309655 0.21328919150632045 0.06727319443713815
0.9471735867933967 0.21405086043660326 0.06735023649600955
0.9466233116558279 0.2148121653497193 0.06742787402237893
0.9460730365182591 0.2155804076092929 0.06743263195193906
0.9455227613806904 0.21635019338672587 0.06743660412095089
0.9449724862431216 0.21712049847593767 0.06744167225749488
0.9444222111055528 0.21789428093521765 0.06745300503756059
0.943871935967984 0.218668075397841 0.06746466376576406
0.9433216608304152 0.21943211482067712 0.0674728097686349
0.9427713856928465 0.2201661015498958 0.06747178408095986
0.9422211105552777 0.22090008808307512 0.06747106925196164
0.9416708354177089 0.22162311676267013 0.06747354242504212
0.9411205602801401 0.2223258629089746 0.06748206502122145
0.9405702851425713 0.2230286090552799 0.06749094789583043
0.9400200100050026 0.22367908086419028 0.06748334372896425
0.9394697348674338 0.2242776378674655 0.06746218014221478
0.938919459729865 0.2248761948707404 0.06744131649703067
0.9383691845922962 0.2254459650561554 0.06733798232980319
0.9378189094547275 0.22600885239026577 0.0671989294709473
0.9372686343171587 0.2265717397243759 0.06706895045564555
0.9367183591795899 0.2272480039796399 0.06703355379089462
0.9361680840420211 0.2279615002908134 0.06702991214812921
0.9356178089044523 0.22867499660198773 0.06702659356337783
0.9350675337668836 0.22939761455884636 0.0670503227801228
0.9345172586293148 0.2301215552573537 0.06708210657108556
0.933966983491746 0.23084549595586148 0.06711425025859243
0.9334167083541772 0.2315457699222494 0.06714517348796516
0.9328664332166084 0.23223924781955296 0.06717717885201133
0.9323161580790397 0.23293272571685594 0.06720956667444407
0.9317658829414709 0.23362024347893648 0.06726717996714515
0.9312156078039019 0.23430502427051042 0.06733148719069595
0.9306653326663331 0.23498980506208436 0.06739630345295697
0.9301150575287643 0.23558066961654636 0.06744542790224618
0.9295647823911956 0.23615423310797387 0.06749400063795967
0.9290145072536268 0.2367277965994007 0.06754295655552993
0.928464232116058 0.23706892981887218 0.0673834795523868
0.9279139569784892 0.23738276868555822 0.0672065727417863
0.9273636818409204 0.23769660755224442 0.06703281526681304
0.9268134067033517 0.23839080512035574 0.0670830534915681
0.9262631315657829 0.2391191365919547 0.06714407993302979
0.9257128564282141 0.23984755712520817 0.06720566981466722
0.9251625812906453 0.24058666918286437 0.06728815523647237
0.9246123061530765 0.24132537909993992 0.06737136883298989
0.9240620310155078 0.24206343541365288 0.06745445277106484
0.923511755877939 0.24275881025829193 0.0675219360518791
0.9229614807403702 0.24345272986758235 0.06759045439512798
0.9224112056028014 0.24414653094180472 0.06765988785595602
0.9218609304652327 0.24483245096394132 0.06775730616845534
0.9213106553276639 0.24551701617676613 0.06785635237771016
0.9207603801900951 0.24619667090349073 0.06795633815416144
0.9202101050525263 0.24676843870254195 0.06804898377076837
0.9196598299149575 0.24733850156490664 0.06814334468977731
0.9191095547773888 0.24789287404618712 0.06822816383564295
0.91855927963982 0.2483468279251589 0.0682270069656796
0.9180090045022512 0.24880022365112917 0.06823178881171792
0.9174587293646824 0.24928518048011633 0.06825476331396345
0.9169084542271136 0.249976995892547 0.06836080599034532
0.9163581790895449 0.250670516807016 0.06846552812934607
0.9158079039519761 0.2513613402967781 0.06856922208383863
0.9152576288144073 0.2520366288329998 0.06867067964996915
0.9147073536768385 0.25271177781070026 0.06877275065108616
0.9141570785392698 0.25337253748377697 0.06886525731916388
0.913606803401701 0.2539726777907048 0.06892657655185473
0.9130565282641322 0.25457259488570255 0.0689886018623226
0.9125062531265634 0.25517344446941603 0.06905634625337795
0.9119559779889946 0.2557723285412178 0.06914973130307066
0.9114057028514259 0.2563710038481042 0.06924402161860052
0.9108554277138571 0.2569444614336308 0.06933319577613356
0.9103051525762883 0.2574297299086437 0.06941386329188497
0.9097548774387193 0.25791472629529755 0.06949550381903918
0.9092046023011505 0.2583071336850116 0.06949245707854829
0.9086543271635817 0.2584782014874495 0.06929595454956289
0.908104052026013 0.2586492150179471 0.06910003385640093
0.9075537768884442 0.2589206302719343 0.06897053887552174
0.9070035017508754 0.25940893340005666 0.06895841467345978
0.9064532266133066 0.25989734023518385 0.06894669860550856
0.9059029514757378 0.2603966277090016 0.06895559196627933
0.9053526763381691 0.2609140568310585 0.0690031758900378
0.9048024012006003 0.2614314678105194 0.06905126457178605
0.9042521260630315 0.261923258868639 0.06908829011769196
0.9037018509254627 0.2623753325629337 0.06911712106774005
0.903151575787894 0.26282738084082313 0.06914675875960219
0.9026013006503252 0.2632964923421079 0.06920711173774106
0.9020510255127564 0.26378351209162104 0.06931268746262857
0.9015007503751876 0.264270520201319 0.06941921762040236
0.9009504752376188 0.26472596323617564 0.06953508664087105
0.9004002001000501 0.26513095501723255 0.06966090910030771
0.8998499249624813 0.26553594679828973 0.06978720223103274
0.8992996498249125 0.265816956391596 0.06987016968831465
0.8987493746873437 0.2659656860614685 0.06989972197032639
0.898199099549775 0.26611441573134087 0.06993817281509708
0.8976488244122062 0.26631270719051503 0.06987491350482165
0.8970985492746374 0.26658293814582146 0.06974515956810753
0.8965482741370686 0.26685316910112855 0.06961840103671416
0.8959979989994998 0.26713204888884234 0.06951650799102882
0.895447723861931 0.2674128960197487 0.06943303915150374
0.8948974487243623 0.26769374315065503 0.06935172422879256
0.8943471735867935 0.26792157231801955 0.06924460518583396
0.8937968984492246 0.2681097502059151 0.06912255494638202
0.8932466233116558 0.26829792809381026 0.06900228405480814
0.892696348174087 0.26850631927883256 0.06891372244895477
0.8921460730365183 0.26872328873803353 0.0688483289362816
0.8915957978989495 0.26894025819723416 0.06878542397173193
0.8910455227613807 0.2690948372877198 0.06871184244367262
0.8904952476238119 0.26921035773423313 0.06863729868230921
0.8899449724862432 0.2693258781807472 0.06856507889714364
0.8893946973486744 0.2693192812158758 0.06839870734747605
0.8888444222111056 0.26927507923359556 0.0682363636263381
0.8882941470735368 0.2692308772513147 0.06809728474664685
0.887743871935968 0.2692423405709304 0.0679395838962902
0.8871935967983993 0.26927541677726957 0.06775100143447715
0.8866433216608305 0.26930849298360887 0.06756763372691364
0.8860930465232617 0.26935513488647544 0.06738935118115062
0.8855427713856929 0.26940256454478956 0.06721259424992068
0.8849924962481241 0.2694499942031026 0.0670394429279704
0.8844422211105554 0.26941315513660496 0.06680489618516561
0.8838919459729866 0.2693541313325774 0.06656034577339894
0.8833416708354177 0.26929510752855107 0.06632062444081811
0.8827913956978489 0.269270138431706 0.06613914494129813
0.8822411205602801 0.26925327048550624 0.06598199322274327
0.8816908454227114 0.2692364025393059 0.06583350114813902
0.8811405702851426 0.2690239157328685 0.06557140158466561
0.8805902951475738 0.2687781719993977 0.06530432713462653
0.880040020010005 0.26853242826592677 0.06504781932805181
0.8794897448724363 0.2674048274589437 0.0638617757744076
0.8789394697348675 0.2661514767344377 0.06259831275680171
0.8783891945972987 0.26489652696611854 0.0613907020854573
0.8778389194597299 0.26437037769927524 0.060851297858367154
0.8772886443221611 0.2639323327059711 0.06040187224878516
0.8767383691845924 0.2634930534910469 0.0599705159259552
0.8761880940470236 0.26302890582556243 0.059557577291000974
0.8756378189094548 0.2625633599713828 0.05916585036070717
0.875087543771886 0.26209399838452524 0.05879308675982986
0.8745372686343172 0.26145795399621913 0.058345464403238595
0.8739869934967485 0.26081583050566365 0.05791700859971552
0.8734367183591797 0.26017590739214247 0.05751086785191243
0.8728864432216109 0.25955946993738244 0.05717570737647846
0.872336168084042 0.25894049241468703 0.056863256066874014
0.8717858929464732 0.25830534288005774 0.056568110327371794
0.8712356178089045 0.25749550535215493 0.05624223608079347
0.8706853426713357 0.2566812458287467 0.055948060659735156
0.8701350675337669 0.25581026010373653 0.05569169777325909
0.8695847923961981 0.25464419026576 0.05551273319080753
0.8690345172586293 0.2534762476801575 0.05559183733295093
0.8684842421210606 0.25230633662802804 0.05576711118498706
0.8679339669834918 0.2511306066094543 0.05553116368069968
0.867383691845923 0.24996024347071974 0.0553499834862322
0.8668334167083542 0.24882275372728418 0.055227793806029185
0.8662831415707855 0.2477978959085631 0.055184383906146196
0.8657328664332167 0.24677246587223994 0.05519077508321499
0.8651825912956479 0.24568296174421075 0.055217007413819894
0.8646323161580791 0.2443722083648565 0.05517990949989375
0.8640820410205103 0.24306048550205356 0.05520592445765036
0.8635317658829416 0.24169548748446074 0.05529406034803278
0.8629814907453728 0.24018806202792084 0.05542806066526686
0.862431215607804 0.23867986283413611 0.05563762744634343
0.8618809404702351 0.23712393255755146 0.055934417372432245
0.8613306653326663 0.23545302376546812 0.056313071183772545
0.8607803901950976 0.2337813685056062 0.0567735216531823
0.8602301150575288 0.2320144762367987 0.05692535133371685
0.85967983991996 0.2299624324850044 0.056859485868845705
0.8591295647823912 0.2279099226132446 0.057210798863052935
0.8585792896448224 0.2258347378199267 0.05800152551425389
0.8580290145072537 0.22384882725204952 0.058884625295171
0.8574787393696849 0.22186438261262958 0.059863441916488076
0.8569284642321161 0.21993521189203633 0.06083888964634373
0.8563781890945473 0.21806565977133704 0.061788289589306704
0.8558279139569785 0.21619602643177138 0.06280796870295784
0.8552776388194098 0.21426614328390164 0.06383332849133667
0.854727363681841 0.21224783948820072 0.06485225927540568
0.8541770885442722 0.21022934215176256 0.06593850315629415
0.8536268134067034 0.20813631087349682 0.06715301076425004
0.8530765382691347 0.20597292428986425 0.06847724643510365
0.8525262631315659 0.20380935253963403 0.06986516615442534
0.8519759879939971 0.20167902034228172 0.07127046177984174
0.8514257128564282 0.19955252701927703 0.07269875977824213
0.8508754377188594 0.19742581009223534 0.07417258579371534
0.8503251625812907 0.19421935611422952 0.07498196208987946
0.8497748874437219 0.19013490926096122 0.07534349375789742
0.8492246123061531 0.1860505099448981 0.07607132971621292
0.8486743371685843 0.18312313943418768 0.07701724807188037
0.8481240620310155 0.1809689309754692 0.07831046970373763
0.8475737868934468 0.17881481513051156 0.07965913160544737
0.847023511755878 0.1768895697200395 0.08078405760795275
0.8464732366183092 0.1750621315243003 0.08183547718851368
0.8459229614807404 0.1732346875464344 0.08292199068954814
0.8453726863431716 0.17134309886257787 0.08390496368083607
0.8448224112056029 0.1694073684381707 0.08487081662584478
0.8442721360680341 0.16747163801376289 0.08587313196700212
0.8437218609304653 0.16541240485556039 0.08680600632079653
0.8431715857928965 0.16329663758996218 0.08774450787960837
0.8426213106553277 0.16118087032436404 0.0887255591927188
0.842071035517759 0.15918423354167802 0.0893158686141474
0.8415207603801902 0.15718726941439823 0.08984616768540729
0.8409704852426214 0.1551903052871186 0.0904171260450936
0.8404202101050525 0.1529630031912364 0.09057602127290348
0.8398699349674837 0.15065636211996503 0.09070263529426799
0.839319659829915 0.148349721048694 0.09089303036542073
0.8387693846923462 0.14609708277572242 0.09154099854447822
0.8382191095547774 0.1438924100612174 0.09230881683952032
0.8376688344172086 0.1416880686319402 0.09313030783023615
0.8371185592796399 0.13996501346050946 0.09362678231767112
0.8365682841420711 0.13828208878413062 0.09414048756801272
0.8360180090045023 0.1366035546495592 0.09468135865800405
0.8354677338669335 0.13510663165943002 0.09487718785313883
0.8349174587293647 0.13360709957605432 0.09508875695950923
0.834367183591796 0.1321067115594155 0.09533206159045755
0.8338169084542272 0.13047045565152388 0.09552233290720713
0.8332666333166584 0.1288299352506925 0.09575043948371759
0.8327163581790896 0.1272027816425366 0.09600290737399662
0.8321660830415208 0.12569845425118525 0.09609921721471709
0.8316158079039521 0.12418856468089665 0.09623099168058695
0.8310655327663833 0.12269105051913602 0.09637201161513363
0.8305152576288145 0.1210804612274924 0.09624229769410153
0.8299649824912456 0.11946555521208306 0.09616295634530488
0.8294147073536768 0.11784989613801855 0.09614060582482993
0.8288644322161081 0.11626948856718686 0.09626602473145383
0.8283141570785393 0.11469858560235677 0.09646664301052757
0.8277638819409705 0.11318496383382637 0.0966767116274497
0.8272136068034017 0.11196586516988309 0.09668608334092237
0.826663331665833 0.11074686656513559 0.09674747413312569
0.8261130565282642 0.10952909741713712 0.0968401298447265
0.8255627813906954 0.10829756638253174 0.09689131643152374
0.8250125062531266 0.1070648017177919 0.0969946810934624
0.8244622311155578 0.10579450007715131 0.09716763558041433
0.823911955977989 0.10441774888684816 0.09741923896543243
0.8233616808404203 0.10303957847588777 0.09772505715174085
0.8228114057028515 0.10171930681359145 0.09799844577285106
0.8222611305652827 0.10051131496068764 0.09811712555981134
0.8217108554277139 0.09930092747268042 0.09828100694460469
0.8211605802901452 0.09809021197642746 0.09838884700026429
0.8206103051525764 0.0968667177102718 0.09830055767724434
0.8200600300150076 0.09564257513399976 0.09826382843099407
0.8195097548774387 0.09448183579226548 0.09830752557331258
0.8189594797398699 0.09347065729449916 0.09845704883412633
0.8184092046023012 0.09246233748869273 0.09864854615738863
0.8178589294647324 0.09157442203012585 0.09876058468624625
0.8173086543271636 0.09084497889093676 0.09874381488825415
0.8167583791895948 0.09011543660844534 0.09875252027174768
0.816208104052026 0.08941726044684213 0.09870916202475968
0.8156578289144573 0.08873322499320725 0.09861055099632567
0.8151075537768885 0.08804879466735928 0.09853767463075323
0.8145572786393197 0.08735736817599263 0.09847432393803689
0.8140070035017509 0.08665656322012102 0.098415901029758
0.8134567283641821 0.08595543322815175 0.09838169485938184
0.8129064532266134 0.0852981785526672 0.09825143461970239
0.8123561780890446 0.08466442883006077 0.09803755286679396
0.8118059029514758 0.08403027565779694 0.09784433569516889
0.811255627813907 0.08343135880440673 0.09753376981121303
0.8107053526763383 0.08285264918724944 0.09714375943067072
0.8101550775387695 0.08227384295254597 0.0967814870914666
0.8096048024012007 0.08163868222956934 0.09654947873998034
0.8090545272636319 0.08099256350055961 0.09643544675527645
0.808504252126063 0.08034687048605042 0.09635935465722936
0.8079539769884942 0.07986675638899707 0.09618451736447516
0.8074037018509255 0.07944607429585487 0.09599259139393393
0.8068534267133567 0.0790254335159 0.09582626757332606
0.8063031515757879 0.07864331777424487 0.0956264882603609
0.8057528764382191 0.07826811767958236 0.09542405281224152
0.8052026013006504 0.07789289928763977 0.09524071964193091
0.8046523261630816 0.07749062388933921 0.09506238014404428
0.8041020510255128 0.07708214536356126 0.09488721002947846
0.803551775887944 0.07667352172394418 0.09472916736265452
0.8030015007503752 0.07626281703017705 0.09448436154523371
0.8024512256128065 0.07584040165963887 0.0942278495649637
0.8019009504752377 0.07541740396118918 0.09398746107451829
0.8013506753376689 0.07500976682361765 0.09368626325560746
0.8008004002001001 0.07459401274326277 0.09338807941041
0.8002501250625313 0.0741815201576288 0.09310889328527532
0.7996998499249626 0.07386358323236321 0.09293930742029216
0.7991495747873938 0.07356881323457914 0.09280871156614355
0.798599299649825 0.07327700852295209 0.0926878093665833
0.7980490245122561 0.07305002433944874 0.09252678010620605
0.7974987493746873 0.07282394380536376 0.09237523401677739
0.7969484742371186 0.07259710845222335 0.09222995034785851
0.7963981990995498 0.072375439078759 0.09206187708231679
0.795847923961981 0.07215062469613376 0.09189623236298168
0.7952976488244122 0.07192307294107869 0.09173355372849389
0.7947473736868435 0.07168271587068732 0.09154509284655245
0.7941970985492747 0.07143951871120681 0.09135898768190101
0.7936468234117059 0.07119053414439773 0.09116033707510973
0.7930965482741371 0.07090904001592034 0.09087542073150259
0.7925462731365683 0.07062073393220714 0.09058904026887243
0.7919959979989996 0.07030746809187634 0.0903019590184249
0.7914457228614308 0.06994602570283835 0.09002650465285973
0.790895447723862 0.06958529495388399 0.08975677028415117
0.7903451725862932 0.06927523265548222 0.08949989841109449
0.7897948974487244 0.06907293624514736 0.08925125708571496
0.7892446223111557 0.06887327500195724 0.08900918225887165
0.7886943471735869 0.06868402915536474 0.08875850976242719
0.7881440720360181 0.06851496589570916 0.08848372155818836
0.7875937968984492 0.06834588601159006 0.08821111565007976
0.7870435217608804 0.06816012066508398 0.08794336278494563
0.7864932466233117 0.06794714222077075 0.0876686749313009
0.7859429714857429 0.06773328586616778 0.08739471462431275
0.7853926963481741 0.06750356538078107 0.08711889003343352
0.7848424212106053 0.06725296449680057 0.08683273092868642
0.7842921460730365 0.06700174940002215 0.08654734967865775
0.7837418709354678 0.06672201164839017 0.0862063936486533
0.783191595797899 0.06640796834776208 0.08579628433609747
0.7826413206603302 0.0660924203932753 0.08538546103551274
0.7820910455227614 0.06574238434961667 0.08496338332098687
0.7815407703851927 0.06536400960350894 0.08451160679774977
0.7809904952476239 0.06498501168622574 0.08406008412338228
0.7804402201100551 0.06466544950568544 0.08366664265960069
0.7798899449724863 0.06439296722489538 0.08333516770309922
0.7793396698349175 0.0641214271034577 0.08300486075615296
0.7787893946973488 0.0638567297378803 0.08266498222105019
0.77823911955978 0.06359245278183928 0.08231827354731659
0.7776888444222112 0.06332805138607428 0.08197170841348626
0.7771385692846424 0.06304077992217777 0.08158848971771292
0.7765882941470735 0.06274113343438557 0.0811849230913948
0.7760380190095048 0.06244080290909668 0.08078110350638666
0.775487743871936 0.062098867514372984 0.08035455541159515
0.7749374687343672 0.061746267579331514 0.07991706913576212
0.7743871935967984 0.06138974771672605 0.07947633657441908
0.7738369184592296 0.060955143122851205 0.07895886171188889
0.7732866433216609 0.06050043598188409 0.078416836985697
0.7727363681840921 0.06004228262544763 0.07787399577017087
0.7721860930465233 0.05953934771076133 0.07730181038558338
0.7716358179089545 0.059020309524461856 0.07670952333400381
0.7710855427713857 0.05851653978904779 0.07613065051771806
0.770535267633817 0.05810503753363668 0.07565756260954146
0.7699849924962482 0.05771862731232043 0.07521741183243912
0.7694347173586794 0.05733086924335288 0.07477638325321145
0.7688844422211106 0.056937124222344176 0.0743283148447424
0.7683341670835419 0.056541415899803285 0.07387847276341053
0.7677838919459731 0.05613590198356922 0.07342208347964924
0.7672336168084043 0.055691460230382135 0.07292970832011733
0.7666833416708355 0.05524077270105565 0.07243067725188247
0.7661330665332666 0.05477879157903735 0.07192486529238498
0.7655827913956978 0.05428436738163736 0.07139124840739303
0.7650325162581291 0.05378572275152298 0.07085376769689183
0.7644822411205603 0.05324324544946639 0.07028181195114695
0.7639319659829915 0.05261152244094771 0.06961701388563302
0.7633816908454227 0.05197424089655193 0.06894785428096106
0.762831415707854 0.05126577691280889 0.06822177222162344
0.7622811405702852 0.05045661462867951 0.06739251005093976
0.7617308654327164 0.049649324822410856 0.0665678150322368
0.7611805902951476 0.04897032947213724 0.06585846964799148
0.7606303151575788 0.0484252450426866 0.06529838164761266
0.7600800400200101 0.04788097190465831 0.0647403750551025
0.7595297648824413 0.047322187968019944 0.06417165333625818
0.7589794897448725 0.04675468353984527 0.06359497183998164
0.7584292146073037 0.046187035456527394 0.0630195774248962
0.757878939469735 0.04557295285581649 0.06240620134818085
0.7573286643321662 0.044928141957272724 0.06175983580387866
0.7567783891945974 0.04428265481737698 0.06111488788364566
0.7562281140570286 0.04359406074601984 0.060436215381566356
0.7556778389194597 0.042886317258144575 0.059738574429409816
0.7551275637818909 0.042175864547793714 0.059040961440192226
0.7545772886443222 0.04136258186461856 0.058256680661515944
0.7540270135067534 0.04051051506835963 0.05743060407427461
0.7534767383691846 0.03965646413636497 0.05660687744999191
0.7529264632316158 0.03872027756875143 0.05571088877787215
0.752376188094047 0.037736698936207416 0.054769404498891235
0.7518259129564783 0.036769917145240784 0.05384800597208323
0.7512756378189095 0.03596682724968072 0.053075929080097936
0.7507253626813407 0.035221968268442864 0.05237019909674788
0.7501750875437719 0.03447408683579828 0.05166705290868924
0.7496248124062032 0.03371279924379305 0.05096013149315137
0.7490745372686344 0.03295048945277906 0.05025751320183425
0.7485242621310656 0.032172436455374744 0.04955044269358854
0.7479739869934968 0.031344654505191395 0.048805083984675174
0.747423711855928 0.030508559413671112 0.04805724215601974
0.7468734367183593 0.02965826648506998 0.04730915219642155
0.7463231615807905 0.028773763422413678 0.04653812530165853
0.7457728864432217 0.027883993642165306 0.04577063179605649
0.7452226113056529 0.026945079457432724 0.04498508393219534
0.744672336168084 0.0259034691570769 0.044114786226570196
0.7441220610305153 0.024852176721708016 0.04325080062784264
0.7435717858929465 0.02374815191919694 0.04238891716232666
0.7430215107553777 0.022573917343466896 0.04148087048981733
0.7424712356178089 0.02139488877238134 0.04059347238676341
0.7419209604802401 0.020360446685567503 0.03978872408232113
0.7413706853426714 0.01947066374621569 0.03914046038551688
0.7408204102051026 0.018589930892930887 0.03851311266143341
0.7402701350675338 0.017696964576799215 0.037893466869849166
0.739719859929965 0.016794490184090585 0.037280319214578514
0.7391695847923963 0.015891477632498725 0.036684902476694294
0.7386193096548275 0.014934203932707675 0.03608387287911467
0.7380690345172587 0.013948100506984057 0.035477895972927706
0.7375187593796899 0.012959481837897658 0.034895717992955017
0.7369684842421211 0.011924615167583464 0.03432282382667376
0.7364182091045524 0.01087266942619756 0.03376445018367714
0.7358679339669836 0.009808559020481692 0.03323607541424211
0.7353176588294148 0.008634495862171776 0.032708079187796404
0.734767383691846 0.007428687901557412 0.03219740903571419
0.7342171085542771 0.006211689614050705 0.03173692761460866
0.7336668334167084 0.0048929361330224495 0.03127666964432278
0.7331165582791396 0.003547460287632943 0.030855302604319994
0.7325662831415708 0.0022576303908996764 0.030497742520636594
0.732016008004002 0.0012264222731081845 0.030281055120540447
0.7314657328664332 0.00024645991971003803 0.03014207279536159
0.7309154577288645 -0.0007426986654859052 0.030044535837675548
0.7303651825912957 -0.0017588189261333598 0.029984304705575344
0.7298149074537269 -0.0027788357459070357 0.029965211909070737
0.7292646323161581 -0.003820392276245878 0.029998333327364637
0.7287143571785893 -0.0049088290490705575 0.03007379835198863
0.7281640820410206 -0.006003577721551835 0.03019728738271392
0.7276138069034518 -0.007117465640507587 0.03037965757163511
0.727063531765883 -0.008260298083163685 0.03061325578903221
0.7265132566283142 -0.009405636522906154 0.030898240750636175
0.7259629814907455 -0.010614568088897686 0.03127337468421595
0.7254127063531767 -0.011892743966644042 0.031713639974096715
0.7248624312156079 -0.013174021887511645 0.03221238132096044
0.7243121560780391 -0.014450552727827056 0.03274434641254431
0.7237618809404702 -0.01575549689080476 0.03331219132993292
0.7232116058029014 -0.017062363943495258 0.03393403767555875
0.7226613306653327 -0.018187582543440346 0.034475068448490374
0.7221110555277639 -0.01917160785421961 0.035020430617873084
0.7215607803901951 -0.02014868481150841 0.03558535733187247
0.7210105052526263 -0.021148836648209206 0.03619370982669616
0.7204602301150576 -0.022157104815673095 0.036827312742311755
0.7199099549774888 -0.02316755529930769 0.037484407026221314
0.71935967983992 -0.02421142007539294 0.03819011585087464
0.7188094047023512 -0.025268634251437265 0.038922097155689936
0.7182591295647824 -0.026327394886419532 0.03967498660282604
0.7177088544272137 -0.027400565375843185 0.04045686590355302
0.7171585792896449 -0.028479629203410024 0.04126110885518324
0.7166083041520761 -0.02956958919218679 0.04209274680774887
0.7160580290145073 -0.03072294615691001 0.04299160886084164
0.7155077538769385 -0.03189378285226068 0.04391775397609141
0.7149574787393698 -0.03306989428481876 0.04486242222192934
0.714407203601801 -0.034255704149457146 0.04582343789621554
0.7138569284642322 -0.03544360958726396 0.04680139678812839
0.7133066533266633 -0.03655976804498611 0.0477096671900129
0.7127563781890945 -0.03746140125745779 0.04843999237114751
0.7122061030515258 -0.038318959240559426 0.04914820583329973
0.711655827913957 -0.03918125903638718 0.04986379949706954
0.7111055527763882 -0.040051487113427445 0.05058670815069634
0.7105552776388194 -0.04092238875384041 0.051315385736798676
0.7100050025012506 -0.04180432410643705 0.05205614406876755
0.7094547273636819 -0.04269950851013783 0.05280878613329891
0.7089044522261131 -0.043595465528687996 0.053566850682974024
0.7083541770885443 -0.044497818388141444 0.054329144315880956
0.7078039019509755 -0.045401867390045425 0.05509371855998955
0.7072536268134068 -0.046305504227896886 0.05586211717726309
0.706703351675838 -0.04723744037535074 0.056657460380376244
0.7061530765382692 -0.04820008502924409 0.057477658720364165
0.7056028014007004 -0.049165406084800085 0.058304485705373756
0.7050525262631316 -0.050124283478554216 0.05911880138187411
0.7045022511255629 -0.05106834645026171 0.05992137351886173
0.7039519759879941 -0.05200921010324604 0.0607236077733477
0.7034017008504253 -0.05280355740435737 0.06133958169866858
0.7028514257128565 -0.0534924026450229 0.061867123462020085
0.7023011505752876 -0.054174663589072025 0.06238937407550429
0.7017508754377189 -0.05486562641809609 0.06290433773243469
0.7012006003001501 -0.05555651867469274 0.06341853011180167
0.7006503251625813 -0.056247662815843195 0.06393334726357763
0.7001000500250125 -0.05694964637967572 0.0644409334455519
0.6995497748874437 -0.05765160364161968 0.06494783508564725
0.698999499749875 -0.0583535830960085 0.06545408483762402
0.6984492246123062 -0.059057912633016615 0.0659415697957522
0.6978989494747374 -0.05975753020125427 0.06642521141435367
0.6973486743371686 -0.06046128609319068 0.06691142813230454
0.6967983991995998 -0.06120552063388966 0.06741862684953166
0.6962481240620311 -0.06196140086893358 0.06793525878963211
0.6956978489244623 -0.06271111326217718 0.06843971170929765
0.6951475737868935 -0.06342731941238511 0.06887669950884612
0.6945972986493247 -0.06412934026400274 0.06930040495136387
0.694047023511756 -0.06480635444739916 0.0696890723378634
0.6934967483741872 -0.06534867179317473 0.06991831636954549
0.6929464732366184 -0.06584046735444027 0.0701104551973417
0.6923961980990496 -0.0663325270015476 0.07029464202051776
0.6918459229614807 -0.06682809993923164 0.07046089398888221
0.691295647823912 -0.06732128102174577 0.07062507962189261
0.6907453726863432 -0.06781872522097397 0.07078401946338375
0.6901950975487744 -0.06832514503450965 0.07093272501671502
0.6896448224112056 -0.06883055795685235 0.07108049093925142
0.6890945472736368 -0.0693395984630069 0.07122048104627882
0.6885442721360681 -0.06985230450921387 0.07134688421894786
0.6879939969984993 -0.07036290709561985 0.07147139252708636
0.6874437218609305 -0.07089017999322825 0.07160247070354253
0.6868934467233617 -0.07145442785675861 0.07175376293963186
0.6863431715857929 -0.0720252570869512 0.07191044923241867
0.6857928964482242 -0.07258661631932224 0.07204151040453027
0.6852426213106554 -0.07309782787083552 0.0721149687969812
0.6846923461730866 -0.07359548219693662 0.07217690872170959
0.6841420710355178 -0.07403380961530125 0.07215249573187295
0.683591795897949 -0.0743835891715495 0.0720324233367423
0.6830415207603803 -0.0747178489902555 0.07189858064686375
0.6824912456228115 -0.07505834382639687 0.07175885576653018
0.6819409704852427 -0.07540161974328803 0.07161520781006041
0.6813906953476738 -0.07574553134858467 0.07147240556056764
0.680840420210105 -0.07609654804864671 0.07132593336602445
0.6802901450725363 -0.07645321933980327 0.07117996770358753
0.6797398699349675 -0.07681035274883094 0.07103462947378894
0.6791895947973987 -0.07717225646331145 0.07088441071369135
0.6786393196598299 -0.07753631012014951 0.07073356132260747
0.6780890445222612 -0.07790014832352968 0.07058266319139482
0.6775387693846924 -0.07830067369358851 0.07046679019652623
0.6769884942471236 -0.07873221624113068 0.07037718206629957
0.6764382191095548 -0.07916728808220772 0.070291193022272
0.675887943971986 -0.07957341563453608 0.0701709899485822
0.6753376688344173 -0.07997349250527017 0.07004444848182514
0.6747873936968485 -0.08037353931194653 0.06991783562892738
0.6742371185592797 -0.08067754818385918 0.06967486116899647
0.6736868434217109 -0.08089028550049464 0.06935821256436679
0.6731365682841421 -0.08109398749143931 0.06903283821815981
0.6725862931465734 -0.08130148082934509 0.06871362491860622
0.6720360180090046 -0.08151382781328377 0.06839911285114801
0.6714857428714358 -0.08172683759605191 0.06808559202719265
0.670935467733867 -0.081948442757263 0.06778665069514943
0.6703851925962981 -0.08217589039877177 0.06749361220660204
0.6698349174587294 -0.08240435197652797 0.06720200088910785
0.6692846423211606 -0.08263634261948823 0.06692207944775368
0.6687343671835918 -0.08287109873668495 0.06664538856999173
0.668184092046023 -0.08310892405308502 0.06637272268756184
0.6676338169084542 -0.08338921391757939 0.06615681231425558
0.6670835417708855 -0.0836911352511348 0.06595749437907081
0.6665332666333167 -0.0839904814826433 0.0657551690461643
0.6659829914957479 -0.08425955287451357 0.06552207843255212
0.6654327163581791 -0.08451610119229923 0.06527913694509715
0.6648824412206104 -0.08476088276647172 0.0650254777503847
0.6643321660830416 -0.0849046613549079 0.06468042933105149
0.6637818909454728 -0.08500767891111827 0.06430808638304991
0.663231615807904 -0.08510941012142487 0.06393703982259175
0.6626813406703352 -0.08521789397547608 0.0635857589966046
0.6621310655327665 -0.08533303362272146 0.06323972964076212
0.6615807903951977 -0.0854507951092786 0.06289972518646755
0.6610305152576289 -0.08557872588671954 0.0625821103151834
0.6604802401200601 -0.08571499101212425 0.06227087200129277
0.6599299649824912 -0.0858531696556586 0.06196543320085161
0.6593796898449225 -0.08599873625728936 0.06167837262617543
0.6588294147073537 -0.08615099169408572 0.06139640865610044
0.6582791395697849 -0.08631540952085551 0.061133327619733904
0.6577288644322161 -0.08652834854617346 0.0609294456130214
0.6571785892946473 -0.08676155018148268 0.06073991504104129
0.6566283141570786 -0.08698261958832383 0.060544847171715155
0.6560780390195098 -0.08716587942913082 0.06033211157407398
0.655527763881941 -0.08734696047008651 0.060120805391423546
0.6549774887443722 -0.0874979960373314 0.05987489458797412
0.6544272136068034 -0.08756403583771523 0.05954712122939645
0.6538769384692347 -0.08759596291916556 0.05919342437421765
0.6533266633316659 -0.0876299429061416 0.058848836485156
0.6527763881940971 -0.08767481455801508 0.05852305324412845
0.6522261130565283 -0.08772459802673793 0.05820124342963551
0.6516758379189596 -0.08778090968531262 0.057893924990416123
0.6511255627813908 -0.0878555442398942 0.05761090584031073
0.650575287643822 -0.08793676051210074 0.05733299917707361
0.6500250125062532 -0.08802458410888123 0.057069736519822084
0.6494747373686843 -0.08812876531172902 0.05682785340860572
0.6489244622311156 -0.08823854806271189 0.05659038922549325
0.6483741870935468 -0.08837266693479094 0.05638902258909507
0.647823911955978 -0.08855535406665167 0.05623587361510522
0.6472736368184092 -0.08875130241703294 0.05609263376548354
0.6467233616808404 -0.08894198432916478 0.05594996831141037
0.6461730865432717 -0.08912928509358059 0.055806503021923116
0.6456228114057029 -0.08931160826472731 0.05565872131550962
0.6450725362681341 -0.08943037124746012 0.05544365956153044
0.6445222611305653 -0.08945585859500026 0.05515737493196317
0.6439719859929965 -0.08946403136893206 0.05485879779675085
0.6434217108554278 -0.08947981199072307 0.05457662845746825
0.642871435717859 -0.08950930700551026 0.054308757223360225
0.6423211605802902 -0.08954245778822503 0.05404415633795635
0.6417708854427214 -0.08958714482046994 0.05380084501885416
0.6412206103051526 -0.08964970225478078 0.0535744654377458
0.6406703351675839 -0.08971629545797835 0.05335162014244027
0.6401200600300151 -0.08979312452787613 0.05314836704466542
0.6395697848924463 -0.0898855332773122 0.05295939941740982
0.6390195097548775 -0.089980848171611 0.052773027697442354
0.6384692346173086 -0.09011721735781034 0.05264219469257191
0.6379189594797399 -0.09029520607977974 0.05254273567284236
0.6373686843421711 -0.09047889953165192 0.05244825863158175
0.6368184092046023 -0.09064795281800427 0.05234490721020314
0.6362681340670335 -0.0908046793995151 0.05223363669784321
0.6357178589294648 -0.0909603881213756 0.052121583792191596
0.635167583791896 -0.09103270641967294 0.05192195745993851
0.6346173086543272 -0.0910406837552587 0.0516815692497871
0.6340670335167584 -0.09103967053786145 0.05143372319755405
0.6335167583791896 -0.09105193910093763 0.05120949844275238
0.6329664832416209 -0.09107616138904083 0.050993840981836853
0.6324162081040521 -0.09110243696911281 0.05078056806781568
0.6318659329664833 -0.09114767954120702 0.05059591602719964
0.6313156578289145 -0.09120777261073508 0.050420911830572915
0.6307653826913457 -0.09127026833820323 0.05024864994629072
0.630215107553777 -0.09134788559279632 0.050100655965439625
0.6296648324162082 -0.09143656145024333 0.049959931019310205
0.6291145572786394 -0.09152905571407617 0.0498235488530386
0.6285642821410706 -0.09167399005762213 0.04975371853515331
0.6280140070035017 -0.09184850649595888 0.04970125043238967
0.627463731865933 -0.09202548270779887 0.04965182192363478
0.6269134567283642 -0.09217945845455072 0.04958568419941444
0.6263631815907954 -0.09233498898318486 0.04952450416984077
0.6258129064532266 -0.09248263677682891 0.049456066052650786
0.6252626313156578 -0.09253098468205125 0.04928939695181431
0.6247123561780891 -0.09252274693484915 0.04908899691967896
0.6241620810405203 -0.09250747521733109 0.04888392862641839
0.6236118059029515 -0.09250449664430538 0.04870112578144234
0.6230615307653827 -0.09250984600186841 0.04852336008488235
0.622511255627814 -0.09251845372394067 0.04835104054157109
0.6219609804902452 -0.09254304745390982 0.048204308717996636
0.6214107053526764 -0.09257804765671086 0.048063518254393645
0.6208604302151076 -0.09261618353199548 0.04792825706187702
0.6203101550775388 -0.09266492561705558 0.04781273444850019
0.6197598799399701 -0.09272160798715404 0.04770134452108205
0.6192096048024013 -0.09278916667359484 0.047604300369710556
0.6186593296648325 -0.09289965931717842 0.04755826833561198
0.6181090545272637 -0.09303296328838408 0.04752357830609578
0.6175587793896948 -0.09316654150507286 0.04749020507774857
0.617008504252126 -0.09327289587058953 0.04744017131219085
0.6164582291145573 -0.09335825840800824 0.04737829282588009
0.6159079539769885 -0.09341082654613078 0.04728406602440121
0.6153576788394197 -0.09337334583479666 0.04711062715693098
0.6148074037018509 -0.09330623622394438 0.04692364677810723
0.6142571285642822 -0.09323778583969632 0.046740396684160315
0.6137068534267134 -0.09317958439981765 0.046575263152521855
0.6131565782891446 -0.09312805637235552 0.046413893734804354
0.6126063031515758 -0.09308176598738664 0.046263196854180476
0.612056028014007 -0.09305036447235061 0.04613314459508024
0.6115057528764383 -0.09302685676884959 0.04600704543490917
0.6109554777388695 -0.09300702763058294 0.04589004855554623
0.6104052026013007 -0.09299947322860914 0.0457896974499545
0.6098549274637319 -0.09299815275566667 0.04569236209636982
0.6093046523261632 -0.09301668852920048 0.04562350767202326
0.6087543771885944 -0.09308355563140885 0.04560159268587008
0.6082041020510256 -0.09316898222061094 0.045588688746968475
0.6076538269134568 -0.09323932028797344 0.04556984902703108
0.607103551775888 -0.09328755123707923 0.04554646050928511
0.6065532766383191 -0.09332998392022752 0.04552189282329389
0.6060030015007504 -0.09332924664857097 0.04544492344565882
0.6054527263631816 -0.09323666921418748 0.045289347526312335
0.6049024512256128 -0.0931137401988083 0.045117487949626646
0.604352176088044 -0.09299415621630314 0.044955882240583014
0.6038019009504753 -0.09288537291446126 0.0448065700728328
0.6032516258129065 -0.09278176416516856 0.04465999061610435
0.6027013506753377 -0.09268659210424904 0.04452894375290068
0.6021510755377689 -0.09260735314851186 0.04441361949451503
0.6016008004002001 -0.09253383742979755 0.04430143247727673
0.6010505252626314 -0.0924674867798743 0.04420302485683263
0.6005002501250626 -0.09241402589411772 0.04411705267579424
0.5999499749874938 -0.09236463269090031 0.04403330804342189
0.599399699849925 -0.09234166357265569 0.04398476228465049
0.5988494247123562 -0.09235867618677485 0.04396581691644582
0.5982991495747875 -0.09238854005170524 0.04395405047726832
0.5977488744372187 -0.09240718737966122 0.0439308828314751
0.5971985992996499 -0.09241556228960787 0.04389829967799273
0.5966483241620811 -0.09242142046885546 0.043864156925053105
0.5960980490245122 -0.0923632960056945 0.04376796656676324
0.5955477738869435 -0.09222809986394584 0.04362813715184871
0.5949974987493747 -0.09207284057993267 0.04347644209948046
0.5944472236118059 -0.09192239727449338 0.04333690813032962
0.5938969484742371 -0.09178159711938794 0.04320644240253192
0.5933466733366684 -0.09164410772534858 0.04307852022390111
0.5927963981990996 -0.09151738398401846 0.0429697733322577
0.5922461230615308 -0.09140362515610487 0.042870309690070475
0.591695847923962 -0.09129361877691677 0.04277349898672451
0.5911455727863932 -0.0911918291039325 0.042692818534007256
0.5905952976488245 -0.09110000263546265 0.042617609075049155
0.5900450225112557 -0.09101093892439255 0.0425444001032358
0.5894947473736869 -0.09096239394429251 0.04252328760425668
0.5889444722361181 -0.09094882747973707 0.04252125159402594
0.5883941970985493 -0.09094307553309618 0.04252509495053831
0.5878439219609806 -0.09092199656048294 0.042524502238127565
0.5872936468234118 -0.09088487758534154 0.042512509039763335
0.586743371685843 -0.09084320201502619 0.04249748754583726
0.5861930965482742 -0.09071039506222327 0.04238200133404796
0.5856428214107053 -0.09051884368796562 0.04224742020080914
0.5850925462731366 -0.09031387834669859 0.04210262964076484
0.5845422711355678 -0.09011692973062133 0.0419744767371608
0.583991995997999 -0.08992863845133202 0.04185078820382809
0.5834417208604302 -0.08974273704311479 0.04172984310702133
0.5828914457228614 -0.08957013354850767 0.04163120751934479
0.5823411705852927 -0.08940985619261174 0.041537903257826185
0.5817908954477239 -0.08925246781194082 0.04144779803710176
0.5812406203101551 -0.08910596788395402 0.041376926123769336
0.5806903451725863 -0.0889694990897531 0.041309747210339386
0.5801400700350176 -0.08883878317497249 0.04124896190914575
0.5795897948974488 -0.08875243945492006 0.041244197610148435
0.57903951975988 -0.08869423538202148 0.04124818839164671
0.5784892446223112 -0.08863919851303825 0.04125589341885013
0.5779389694847424 -0.08856127455956964 0.04124657899291647
0.5773886943471737 -0.08846794081506093 0.0412338375826435
0.5768384192096049 -0.08836246530950732 0.04120891456071001
0.5762881440720361 -0.08817312995117654 0.04109718304683841
0.5757378689344673 -0.08793850019543296 0.04096988291561142
0.5751875937968985 -0.08769656193806498 0.040836846511180976
0.5746373186593297 -0.08746819903346413 0.04072031678432553
0.5740870435217609 -0.08724805386936992 0.040605708210145
0.5735367683841921 -0.08703330045170532 0.04049733394466379
0.5729864932466233 -0.08683705575596519 0.04040955334027547
0.5724362181090545 -0.08665141321805307 0.040324981378395505
0.5718859429714858 -0.08647107265331948 0.04024639604005484
0.571335667833917 -0.08630582526618982 0.040184075154392665
0.5707853926963482 -0.08614986600208976 0.04012486981667753
0.5702351175587794 -0.08600751260965993 0.04008137902834406
0.5696848424212106 -0.08591206200227211 0.0400848469699971
0.5691345672836419 -0.08584327504541218 0.04009766864545386
0.5685842921460731 -0.08576954777288398 0.04010685489915824
0.5680340170085043 -0.08567686014631638 0.04010232164540409
0.5674837418709355 -0.0855735054218309 0.04009440150063637
0.5669334667333668 -0.08544376157689393 0.04005393592812055
0.566383191595798 -0.08523881357697552 0.03993754291570778
0.5658329164582292 -0.08499614541650276 0.03980808814210019
0.5652826413206604 -0.08475743745993497 0.039683618135429144
0.5647323661830916 -0.08453731679276057 0.03957553085758067
0.5641820910455227 -0.08432506687902169 0.03947012685365409
0.563631815907954 -0.08412242533946261 0.03937541773378511
0.5630815407703852 -0.08394033849633441 0.03929878460256756
0.5625312656328164 -0.08376823330314062 0.03922594504423661
0.5619809904952476 -0.08360452966168803 0.03916281288797447
0.5614307153576789 -0.08345659210910339 0.03911377449544708
0.5608804402201101 -0.08331705160891137 0.03906833359166376
0.5603301650825413 -0.08320161835055434 0.039050124890226176
0.5597798899449725 -0.08313094354759817 0.03906901364507478
0.5592296148074037 -0.08308119873701683 0.039095192986132905
0.558679339669835 -0.08303046789098965 0.039115180851516634
0.5581290645322662 -0.08297199774238205 0.03912357159013789
0.5575787893946974 -0.0829080838996371 0.03912948737779384
0.5570285142571286 -0.08279881923555531 0.03909166646162165
0.5564782391195598 -0.0826128553686564 0.03900329074911742
0.5559279639819911 -0.08239352812804984 0.03890297443981185
0.5553776888444223 -0.08217652994123323 0.038808025627937226
0.5548274137068535 -0.08197116710524187 0.03872233734152592
0.5542771385692847 -0.08177152389624368 0.03863873790201799
0.5537268634317158 -0.0815826659620686 0.038569914011813325
0.5531765882941471 -0.08140900379641156 0.03851341288723389
0.5526263131565783 -0.08124168813817657 0.0384591732357128
0.5520760380190095 -0.08108403893189507 0.038419733649738025
0.5515257628814407 -0.08093764207811864 0.038390088058959035
0.550975487743872 -0.0807956046398707 0.038361866042214435
0.5504252126063032 -0.08068154534079311 0.03836956129772783
0.5498749374687344 -0.08060594238852907 0.03840340269912935
0.5493246623311656 -0.08054646929895694 0.038443831041965915
0.5487743871935968 -0.08044892583860906 0.038438632632271326
0.5482241120560281 -0.08032995171145027 0.038425108389935715
0.5476738369184593 -0.08020650939901068 0.03841454562849892
0.5471235617808905 -0.08003582114731422 0.0383634762344421
0.5465732866433217 -0.07979938118459402 0.038269117317032975
0.5460230115057529 -0.07953709343318358 0.03815930533072955
0.5454727363681842 -0.07928126585718792 0.03806212863123247
0.5449224612306154 -0.07903525418273091 0.037971630968485465
0.5443721860930466 -0.07879201929351393 0.037882281970859216
0.5438219109554778 -0.07856212867899617 0.03781226520344604
0.543271635817909 -0.07834487807126699 0.03774937679841378
0.5427213606803402 -0.0781320479046706 0.0376884668614464
0.5421710855427714 -0.07793184467814765 0.03764564580090253
0.5416208104052026 -0.07774181818019674 0.0376081658802786
0.5410705352676338 -0.07755572672357411 0.037572562498609206
0.540520260130065 -0.07741091329973585 0.03758560237648395
0.5399699849924963 -0.07729850208878727 0.03761427153157862
0.5394197098549275 -0.077196622199852 0.037648569031465635
0.5388694347173587 -0.07708949898806444 0.03767780897556053
0.5383191595797899 -0.07695733124684188 0.03770600179660692
0.5377688844422212 -0.07681898827551407 0.03773243714863575
0.5372186093046524 -0.07658297624336949 0.03765139774047412
0.5366683341670836 -0.07630230752650742 0.03754822049698849
0.5361180590295148 -0.07600672528408485 0.03743647682633412
0.535567783891946 -0.07572516184504606 0.03734171752472085
0.5350175087543773 -0.07545470108652377 0.03725017355947579
0.5344672336168085 -0.07518849008506057 0.03716156401299075
0.5339169584792397 -0.0749390582649986 0.037092372079581
0.5333666833416709 -0.07470194136923955 0.03702623221743946
0.5328164082041021 -0.07446921676283469 0.03696328287538449
0.5322661330665333 -0.07425009547696947 0.03691597076755815
0.5317158579289645 -0.07404069409282707 0.03687022108645854
0.5311655827913957 -0.07383849125360856 0.036830813024360975
0.5306153076538269 -0.07368681426164739 0.03684890265514726
0.5300650325162581 -0.07356725616358854 0.03687359425585551
0.5295147573786894 -0.07345256440504505 0.036899879146252444
0.5289644822411206 -0.07333666190112073 0.036921423670176805
0.5284142071035518 -0.07321279223091356 0.03693612836790488
0.527863931965983 -0.07307412974796929 0.036938593273234274
0.5273136568284142 -0.0728422277149026 0.036843040459350274
0.5267633816908455 -0.07255900968121891 0.03674262103257324
0.5262131065532767 -0.07226797521919957 0.036637322661144674
0.5256628314157079 -0.07199620381802925 0.036553025858268716
0.5251125562781391 -0.0717343938926493 0.03647159432935106
0.5245622811405704 -0.07147918111014619 0.03639633352395353
0.5240120060030016 -0.07124386124056506 0.03634122341319517
0.5234617308654328 -0.07102075404204168 0.03628871038490514
0.522911455727864 -0.07080422777324889 0.03624193756275666
0.5223611805902952 -0.07060343332607164 0.03620969288365403
0.5218109054527263 -0.07041321473675825 0.03617979928876705
0.5212606303151576 -0.07023851788276654 0.03616558055295872
0.5207103551775888 -0.07011101318587447 0.03619702915912379
0.52016008004002 -0.07001152803089308 0.03623468939734824
0.5196098049024512 -0.06991796407022878 0.036277205059510965
0.5190595297648825 -0.06980520878611081 0.036304382680331614
0.5185092546273137 -0.06967738938695406 0.03632849409915271
0.5179589794897449 -0.0695126982823301 0.03631371725055874
0.5174087043521761 -0.06927807693652527 0.03623150856074179
0.5168584292146073 -0.06900269434597031 0.03613971672805066
0.5163081540770386 -0.06872631175195716 0.03604959050264646
0.5157578789394698 -0.06846439105355714 0.03597251640304697
0.515207603801901 -0.06820982781668003 0.03589672897750063
0.5146573286643322 -0.0679652364564167 0.03583143375167611
0.5141070535267634 -0.06773847324730543 0.03578184186386193
0.5135567783891947 -0.067522100164333 0.035734401101342225
0.5130065032516259 -0.06731442173322712 0.03569610321185744
0.5124562281140571 -0.067121547814131 0.03567014059221202
0.5119059529764883 -0.06693734586471042 0.03564602302266892
0.5113556778389196 -0.06677906937906529 0.03564947673743306
0.5108054027013507 -0.06666439171840233 0.03568917629771445
0.5102551275637819 -0.06657266187690153 0.03573425616684061
0.5097048524262131 -0.066475112562255 0.03577118028997804
0.5091545772886443 -0.06636032382612105 0.035794177648042325
0.5086043021510755 -0.06623844896336473 0.03581685869670993
0.5080540270135068 -0.06607473070993329 0.0357935250787236
0.507503751875938 -0.06584644849454283 0.035719562653019656
0.5069534767383692 -0.06558407311757171 0.03563730028656742
0.5064032016008004 -0.06532429471725093 0.035560238319490144
0.5058529264632317 -0.0650761357642878 0.03549253466255544
0.5053026513256629 -0.0648338024667051 0.03542609381613421
0.5047523761880941 -0.0646026958141417 0.03537297114139995
0.5042021010505253 -0.06438491453832293 0.03532996406040025
0.5036518259129565 -0.06417423137439486 0.03528821928384973
0.5031015507753878 -0.06397243323910916 0.03525775606523687
0.502551275637819 -0.06378068218223933 0.03523447559886011
0.5020010005002502 -0.06359478294067906 0.03521210211419563
0.5014507253626814 -0.06343985264828719 0.035224702727162986
0.5009004502251126 -0.06332292503222252 0.035262089103127274
0.5003501750875438 -0.06322372655437952 0.03530399504817806
0.499799899949975 -0.06311310223408909 0.03533319460352691
0.4992496248124062 -0.06298895174105003 0.035355123519765504
0.4986993496748374 -0.06285798436277028 0.03537556773866554
0.49814907453726864 -0.06266830523000234 0.035331163391612706
0.49759879939969986 -0.06241849058638197 0.03525169563386309
0.4970485242621311 -0.062141258025161725 0.03516442561687005
0.4964982491245623 -0.061871057802469556 0.03508789093161962
0.49594797398699353 -0.06161121211408241 0.03501824951885237
0.49539769884942475 -0.06135602722945503 0.034950399138009826
0.49484742371185597 -0.06111792464598483 0.034902708012177285
0.4942971485742872 -0.06089361085504695 0.03486260864552135
0.4937468734367184 -0.06067526441293563 0.034824406177898976
0.49319659829914964 -0.06047359149038554 0.03480513671809221
0.49264632316158086 -0.06028436797673564 0.03479162786646815
0.4920960480240121 -0.06010003100894352 0.03477949777589879
0.4915457728864433 -0.0599586051118385 0.03481495988860436
0.4909954977488745 -0.05985053723797795 0.03486457616363476
0.49044522261130574 -0.059756464181832454 0.034919056895896576
0.48989494747373685 -0.059644905039360846 0.03495597970821253
0.4893446723361681 -0.0595187698789435 0.034989338987808566
0.4887943971985993 -0.05938416924684385 0.035019484163809796
0.4882441220610305 -0.05917069917133549 0.03495952393455841
0.48769384692346174 -0.05890403356793616 0.03488038877357827
0.48714357178589296 -0.058617090177817126 0.03479382785436919
0.4865932966483242 -0.058341010718520755 0.03472005898356136
0.4860430215107554 -0.05807432887455354 0.03464912233825242
0.4854927463731866 -0.057812871210003926 0.03458089597287985
0.48494247123561784 -0.0575691471466557 0.03453215682795087
0.48439219609804907 -0.05733680672217765 0.03448614909581119
0.4838419209604803 -0.05711025242680429 0.034443199238572295
0.4832916458229115 -0.05690028698822936 0.034417419875793075
0.48274137068534273 -0.056699981795156985 0.03439354153053089
0.48219109554777395 -0.0565080328534946 0.03437531242736213
0.4816408204102052 -0.05636766260604011 0.03441242977033905
0.4810905452726364 -0.05625873462231925 0.03445453254507066
0.4805402701350676 -0.05615817414222347 0.034500100141129204
0.47998999499749884 -0.05604397518594761 0.03453295922662325
0.47943971985993006 -0.05591921912553092 0.03456335971512111
0.47888944472236117 -0.05578041492763845 0.034581136951982935
0.4783391695847924 -0.05556427176913501 0.034511276282324616
0.4777888944472236 -0.05530122922703637 0.03443741942394541
0.47723861930965483 -0.0550268215934503 0.034358324818980344
0.47668834417208605 -0.05476719882095879 0.03429510093474483
0.4761380690345173 -0.05451808306002018 0.03423346500680882
0.4755877938969485 -0.05427556779395075 0.03417723804145784
0.4750375187593797 -0.05405156660065337 0.03413969635299934
0.47448724362181094 -0.05383962017481568 0.0341031452580889
0.47393696848424216 -0.05363524357974606 0.034072550889566504
0.4733866933466734 -0.05344521022332342 0.0340561660729846
0.4728364182091046 -0.053264452615676014 0.03403994572572581
0.4722861430715358 -0.053100514478199766 0.03403934368368017
0.47173586793396705 -0.05298185325740523 0.034085356381767386
0.47118559279639827 -0.05289036140927127 0.034132528107526504
0.4706353176588295 -0.05279302629272158 0.034174436182807216
0.4700850425212607 -0.05267833975538205 0.03420527212572517
0.46953476738369193 -0.052549882424011866 0.03423258408392103
0.46898449224612315 -0.0524020250477333 0.03423555816962735
0.46843421710855426 -0.05218951816825806 0.03416499459500129
0.4678839419709855 -0.05193636448071151 0.03409442883041293
0.4673336668334167 -0.051676562428197556 0.03402171841046944
0.4667833916958479 -0.05142915072914441 0.03396152257563463
0.46623311655827915 -0.05119076075187122 0.03390110283194764
0.46568284142071037 -0.05096254715437541 0.033850969793183174
0.4651325662831416 -0.05075160385484687 0.03381685470182445
0.4645822911455728 -0.050551489528176896 0.03378321022880898
0.46403201600800403 -0.050361686061267695 0.033759658031712984
0.46348174087043525 -0.05018663082618893 0.03374933860774123
0.4629314657328665 -0.05002044539599818 0.03373942230577519
0.4623811905952977 -0.0498774741923521 0.033754682861886355
0.4618309154577289 -0.0497745904002941 0.03380541608306017
0.46128064032016014 -0.049698406337267 0.03385921469551768
0.46073036518259136 -0.049603159851164 0.03388972303406486
0.4601800900450226 -0.049481596614022336 0.03389404829037428
0.4596298149074538 -0.04935543173027511 0.03390159040406402
0.459079539769885 -0.04920040959693488 0.033877736135758084
0.45852926463231625 -0.04899199194451547 0.033812506731192536
0.45797898949474736 -0.048740263445912785 0.033739750647350915
0.4574287143571786 -0.048489656463546 0.03367115739606066
0.4568784392196098 -0.04825170084186831 0.03361318621194352
0.456328164082041 -0.04802065628887902 0.0335559246854904
0.45577788894447224 -0.04780145178258156 0.03351251510302381
0.45522761380690346 -0.047596142839863874 0.03348077681523889
0.4546773386693347 -0.04739874572462824 0.03344983167005135
0.4541270635317659 -0.04721249361886523 0.033432768875121255
0.45357678839419713 -0.047036581006244846 0.03342510632640058
0.45302651325662835 -0.04686687708159146 0.033418287826846846
0.45247623811905957 -0.04673201527264957 0.033452514438340054
0.4519259629814908 -0.04663216271384664 0.033513985820289034
0.451375687843922 -0.04655039810615732 0.033578314979676796
0.45082541270635323 -0.046471569144211085 0.03365127248728589
0.45027513756878446 -0.046383099664334834 0.03372226979811004
0.4497248624312157 -0.046292402586723944 0.03379498070846665
0.4491745872936469 -0.0461233410804449 0.03377644994640974
0.4486243121560781 -0.04588974527996518 0.03371492916207718
0.44807403701850934 -0.04562234390520112 0.03364740469341327
0.44752376188094045 -0.04535679544998078 0.033588209177718244
0.4469734867433717 -0.04509998530426131 0.033534559083417535
0.4464232116058029 -0.04484732783060853 0.03348108209432228
0.4458729364682341 -0.04460703797008827 0.03344405645865232
0.44532266133066534 -0.04437817274435241 0.033413484743141826
0.44477238619309656 -0.04415503544492656 0.033383634081192354
0.4442221110555278 -0.043942006937841435 0.033367181492258584
0.443671835917959 -0.04373770211253951 0.033355500171958485
0.4431215607803902 -0.04353783332206425 0.033344602519536574
0.44257128564282144 -0.04337659896936616 0.033380047184846134
0.44202101050525267 -0.04324456918211257 0.03342851593927358
0.4414707353676839 -0.04312610120374445 0.03347906673998302
0.4409204602301151 -0.04299302305023676 0.03351501526733663
0.44037018509254633 -0.042854770462797655 0.03354938850033119
0.43981990995497755 -0.0427117695076842 0.03358079813851671
0.43926963481740877 -0.04248981707926011 0.03352220820315019
0.43871935967984 -0.042212522666188725 0.03344363821662412
0.4381690845422712 -0.04191172106281191 0.03336197423026435
0.43761880940470244 -0.04161955856277232 0.03329337943289698
0.43706853426713366 -0.041336015270302714 0.033228487683460484
0.43651825912956477 -0.041057477912949 0.03316580722993101
0.435967983991996 -0.04079815469680824 0.03312529657947453
0.4354177088544272 -0.04054888563194454 0.03308740632017233
0.43486743371685843 -0.040305980710376776 0.03305191950264496
0.43431715857928965 -0.04007937272579615 0.033034551587681246
0.4337668834417209 -0.03986056254050911 0.033018457190821644
0.4332166083041521 -0.039650914646720846 0.03300775538095284
0.4326663331665833 -0.0394902997579917 0.03305213203176739
0.43211605802901454 -0.03935504840820908 0.033100623610660705
0.43156578289144576 -0.0392293495714798 0.03315133935131219
0.431015507753877 -0.03908593229848576 0.0331785016936433
0.4304652326163082 -0.03893139953277035 0.03321025438264321
0.4299149574787394 -0.03876413266199357 0.03323362162931951
0.42936468234117064 -0.03852777564712504 0.033181179791188835
0.42881440720360187 -0.038252503080370266 0.033118549347746794
0.4282641320660331 -0.03795932828236742 0.03304788325240344
0.4277138569284643 -0.03768043656659428 0.032992695927673975
0.42716358179089553 -0.037410845039082395 0.03293831293200444
0.42661330665332675 -0.037148919405805565 0.032889401685040905
0.42606303151575786 -0.0369050205487048 0.03286065756328191
0.4255127563781891 -0.0366725623898226 0.032832252445266004
0.4249624812406203 -0.0364483815103714 0.032809583026072356
0.4244122061030515 -0.0362384399102928 0.03280289945382678
0.42386193096548275 -0.03603832119588965 0.032795985468185816
0.42331165582791397 -0.03585466610981142 0.03280325085672049
0.4227613806903452 -0.03571148627759115 0.03285397606591393
0.4222111055527764 -0.03559713645588556 0.032904218272942244
0.42166083041520763 -0.03549301110921966 0.032959308396313725
0.42111055527763885 -0.035379212079185325 0.03300254283448061
0.4205602801400701 -0.035265437510271 0.03304920320829713
0.4200100050025013 -0.035110774575878134 0.03305859274849763
0.4194597298649325 -0.03488576909154186 0.03299668484542977
0.41890945472736374 -0.03460260612193774 0.032932700964896484
0.41835917958979496 -0.0343156215824992 0.03287013824537885
0.4178089044522262 -0.034037998285857435 0.03281977429186931
0.4172586293146574 -0.03376900081689528 0.032769312624294
0.4167083541770886 -0.03350847173016988 0.032728379099262475
0.41615807903951985 -0.03326081433995634 0.03270263849190276
0.41560780390195096 -0.033023247630921626 0.032677106564552555
0.4150575287643822 -0.03279285123374115 0.03266006884755893
0.4145072536268134 -0.03257133333652021 0.03265434469986962
0.4139569784892446 -0.032357397017526324 0.032648805886944694
0.41340670335167584 -0.032166087745397344 0.03266850542274859
0.41285642821410706 -0.032010166725078615 0.03272271770157933
0.4123061530765383 -0.03188008386181663 0.032778452175024765
0.4117558779389695 -0.03175188039297526 0.032838104451660584
0.4112056028014007 -0.03162062802086969 0.03290363992723839
0.41065532766383195 -0.03146646213504712 0.03296795489340506
0.41010505252626317 -0.0312584696268809 0.032972790625110285
0.4095547773886944 -0.030976356148624887 0.03290862195701445
0.4090045022511256 -0.03066417546222686 0.03284388740224077
0.40845422711355683 -0.03034908182982028 0.03278252443896822
0.40790395197598805 -0.030042256515887003 0.032729166447823685
0.4073536768384193 -0.02974353616521272 0.032675773561001153
0.4068034017008505 -0.029455056988980783 0.03263557782498408
0.4062531265632817 -0.029177181815339813 0.03260559508090062
0.40570285142571294 -0.02890788617011678 0.032576125610146035
0.40515257628814416 -0.028648116496120063 0.03255923993074595
0.40460230115057527 -0.02839634810283475 0.03255079535675128
0.4040520260130065 -0.0281508602146689 0.03254301934400213
0.4035017508754377 -0.027935710120096248 0.03257229747187659
0.40295147573786894 -0.027752012452202136 0.032625517201960025
0.40240120060030016 -0.02758639002261999 0.03267833515413288
0.4018509254627314 -0.0274023534792448 0.03271227918302897
0.4013006503251626 -0.027207796973348537 0.03273729102138622
0.4007503751875938 -0.027009218585225158 0.032761441120879635
0.40020010005002504 -0.02675549672765696 0.032730369074238735
0.39964982491245626 -0.02644497213843515 0.03266962789873871
0.3990995497748875 -0.026098965629609044 0.0326091080196286
0.3985492746373187 -0.025754134527616306 0.03255646246238289
0.39799899949974993 -0.02541659565293009 0.03250898850666211
0.39744872436218115 -0.025085109649457166 0.032462102215696335
0.39689844922461226 -0.024766439983227695 0.03243252660595412
0.3963481740870435 -0.02445658914137207 0.032408691827391714
0.3957978989494747 -0.02415258418919898 0.03238517636640073
0.3952476238119059 -0.023860014598248217 0.03237763790648566
0.39469734867433715 -0.023573607033689943 0.032373944872870555
0.39414707353676837 -0.023291596740882558 0.03237050622223268
0.3935967983991996 -0.023044539414860184 0.032409076818710476
0.3930465232616308 -0.02282612037785856 0.032458258960946104
0.39249624812406203 -0.022622871307919228 0.03250738773270653
0.39194597298649325 -0.022417334097382963 0.03254618962295602
0.3913956978489245 -0.02221619802951162 0.032583902699250974
0.3908454227113557 -0.02200603191251673 0.03261618358434506
0.3902951475737869 -0.021711357661976533 0.03256667707994111
0.38974487243621814 -0.021358036123604682 0.03250224323702581
0.38919459729864936 -0.02098133786643286 0.03243958372859305
0.3886443221610806 -0.02061105400883452 0.032388625671269516
0.3880940470235118 -0.020248159391337818 0.032340622942527666
0.387543771885943 -0.019891007926983985 0.03229472659185591
0.38699349674837424 -0.019550531837584133 0.03226717698462422
0.38644322161080547 -0.019220030819768433 0.03224211490651182
0.3858929464732366 -0.01889622978243225 0.03221895660975358
0.3853426713356678 -0.018587029198687533 0.032210596071569376
0.384792396198099 -0.018286232498272072 0.032203897358154786
0.38424212106053024 -0.017995326488571568 0.032202668761430214
0.38369184592296146 -0.01774582474122363 0.03224544096885699
0.3831415707853927 -0.017520311621817677 0.03229212630215979
0.3825912956478239 -0.017299671388635186 0.03233626077296707
0.3820410205102551 -0.01705322418377566 0.032357112985802315
0.38149074537268635 -0.01678761992350047 0.03237829586623185
0.38094047023511757 -0.01649886034078043 0.032386734424699186
0.3803901950975488 -0.016154047107055813 0.03232793894279178
0.37983991995998 -0.01577723609133292 0.03226487251173627
0.37928964482241123 -0.015394863660388773 0.03220338200774873
0.37873936968484245 -0.015024791384362073 0.032154708662563564
0.3781890945472737 -0.01466585238636803 0.032105684570856184
0.3776388194097049 -0.014316236231778384 0.03206200051069252
0.3770885442721361 -0.013984627416645735 0.03203679493430501
0.37653826913456734 -0.013663206735283788 0.032011253421276004
0.37598799399699856 -0.013350722761245992 0.031991278620609305
0.37543771885942967 -0.013052622329863367 0.0319863074044169
0.3748874437218609 -0.012761566214818228 0.03198116476902136
0.3743371685842921 -0.012489125846149335 0.0319920475914769
0.37378689344672333 -0.012257131800653165 0.032045204637192355
0.37323661830915456 -0.012053045809335937 0.032097791053168866
0.3726863431715858 -0.011863967029712943 0.032153442179678
0.372136068034017 -0.01168110229456533 0.03220629293117284
0.3715857928964482 -0.011500793236146379 0.03225663428280713
0.37103551775887944 -0.011284137147671857 0.032271827186577076
0.37048524262131066 -0.010991780810237994 0.03221448559283525
0.3699349674837419 -0.010639931610861004 0.03216351781313468
0.3693846923461731 -0.010273582555786281 0.03211043365318067
0.3688344172086043 -0.009917610756852177 0.03206822872754666
0.36828414207103555 -0.009571352087225421 0.03202562776266333
0.36773386693346677 -0.009235990546020955 0.03199326101292637
0.367183591795898 -0.008915344617645246 0.03197553448113713
0.3666333166583292 -0.00860535357088722 0.03195648011043659
0.36608304152076043 -0.00830606718494822 0.031946826335181054
0.36553276638319165 -0.00801867739316421 0.031948283416227144
0.36498249124562276 -0.0077396634746883615 0.03194825217228762
0.364432216108054 -0.007486922835557094 0.03197372369930177
0.3638819409704852 -0.007267237651260624 0.03202737974974598
0.36333166583291643 -0.007075485313919094 0.0320796439270793
0.36278139069534765 -0.006874349161782755 0.032123205959771424
0.36223111555777887 -0.006653200713285199 0.03215760476368428
0.3616808404202101 -0.006407348138113557 0.0322020895111092
0.3611305652826413 -0.006122078655462279 0.03219830458316801
0.36058029014507254 -0.005794006764482401 0.03215044829858935
0.36003001500750376 -0.005438737193086535 0.032096301497307446
0.359479739869935 -0.0050827147065618085 0.03204879880501217
0.3589294647323662 -0.0047336978680294125 0.03200897881938615
0.3583791895947974 -0.004391725309383844 0.03196910120567999
0.35782891445722864 -0.004063054849550438 0.03194424261217928
0.35727863931965986 -0.0037453354344672567 0.031929012774811166
0.3567283641820911 -0.0034359556991884997 0.03191359623603446
0.3561780890445223 -0.0031382156363077996 0.03191085788366004
0.3556278139069535 -0.002848506674150477 0.03191483849000581
0.35507753876938475 -0.0025654219665816255 0.031918757515087895
0.35452726363181597 -0.002314002137526011 0.03196095516056739
0.3539769884942471 -0.002090311834653778 0.032021110034265096
0.3534267133566783 -0.0018886789025524145 0.032078162023403224
0.3528764382191095 -0.0016709468266028794 0.03212373649569442
0.35232616308154074 -0.0014508076086621807 0.03215883537831236
0.35177588794397197 -0.0012334342999875555 0.03218377295925563
0.3512256128064032 -0.0009444820340902495 0.032132353685637625
0.3506753376688344 -0.0005964303874681343 0.03206147975507782
0.35012506253126563 -0.00020518499624170758 0.03200424953941608
0.34957478739369685 0.000179752182909723 0.031959755653386865
0.34902451225612807 0.0005577190478274911 0.0319194548841437
0.3484742371185593 0.0009297452366573238 0.03187902668685857
0.3479239619809905 0.0012911295883433235 0.031855439040866684
0.34737368684342174 0.0016439832799520246 0.03183631863651066
0.34682341170585296 0.001991217344620387 0.0318168066669178
0.3462731365682842 0.0023313271130688865 0.031810727209546176
0.3457228614307154 0.0026651958498774804 0.03180776079415829
0.3451725862931466 0.0029935987509873427 0.03180554133804269
0.34462231115557784 0.003285624881087452 0.03184846124849244
0.34407203601800906 0.0035516706928091692 0.031898639897820096
0.3435217608804402 0.003803865673625721 0.03194731295512317
0.3429714857428714 0.004069462620757143 0.031986527291270016
0.3424212106053026 0.0043466876161625005 0.03202525975154755
0.34187093546773384 0.004636456389407293 0.032060876391500924
0.34132066033016506 0.004997044466208209 0.03201971608003486
0.3407703851925963 0.005401503539426958 0.031970701608371815
0.3402201100550275 0.005829938686726597 0.03192330415116364
0.3396698349174587 0.006254493668241557 0.031886147124057365
0.33911955977988995 0.006671823007865859 0.03185038936942399
0.33856928464232117 0.007083560942614407 0.03181631686898689
0.3380190095047524 0.007482304197825519 0.031798793259951476
0.3374687343671836 0.007872216007076493 0.03178215024362585
0.33691845922961483 0.008256430085394268 0.03176698858213887
0.33636818409204605 0.008628886793374358 0.03176638071702314
0.3358179089544773 0.00899530176337715 0.03176563828383044
0.3352676338169085 0.009350180718694664 0.03177299785634252
0.3347173586793397 0.00966511584233036 0.031824493972076325
0.33416708354177094 0.009955724318893598 0.03187650957431245
0.33361680840420216 0.010236196789075962 0.031926311907351276
0.33306653326663327 0.010526191164379493 0.031963576605020805
0.3325162581290645 0.010827141105410809 0.032001574499047
0.3319659829914957 0.011150752362673372 0.032021360405426136
0.33141570785392693 0.011535652159337523 0.03197397796001427
0.33086543271635815 0.011960241990212526 0.03192663041301594
0.3303151575787894 0.012399609483006592 0.03188111718850466
0.3297648824412206 0.012830932265952083 0.0318449507041948
0.3292146073036518 0.013254101855863423 0.03180850838743619
0.32866433216608304 0.013666742437720852 0.03177871541050002
0.32811405702851426 0.014063145748952208 0.03176485797410278
0.3275637818909455 0.014449711716494265 0.031749717259798645
0.3270135067533767 0.01482524939693361 0.031741635653466965
0.3264632316158079 0.015187243257796865 0.03174703418447667
0.32591295647823915 0.015541146374262049 0.03175131164524792
0.32536268134067037 0.01587272262563559 0.03177517386008928
0.3248124062031016 0.016169001490443577 0.03183329394333025
0.3242621310655328 0.016437904169398204 0.031887950821253626
0.32371185592796403 0.016706109922394144 0.03193518516813313
0.32316158079039525 0.01698393592934586 0.031971631622972736
0.3226113056528265 0.017271283144951407 0.03200829375686902
0.3220610305152576 0.017595819026444092 0.032007569806722966
0.3215107553776888 0.017971723140514526 0.031955820447969616
0.32096048024012 0.018391556939750087 0.03191448524578098
0.32041020510255125 0.018816499783072916 0.031877619824610785
0.31985992996498247 0.019233985028605766 0.031849035482844054
0.3193096548274137 0.01964214253473527 0.03181848411726774
0.3187593796898449 0.020038285231030864 0.031799475548313284
0.31820910455227613 0.020422632798158393 0.03179197891245893
0.31765882941470736 0.020796611217241964 0.031781747257598206
0.3171085542771386 0.021159948205691663 0.03178251383392073
0.3165582791395698 0.021514291560002854 0.03179274657227968
0.316008004002001 0.021861197526509897 0.03180079023074679
0.31545772886443224 0.022182939014161192 0.03183653483714361
0.31490745372686346 0.02247866026895337 0.03189360572737025
0.3143571785892947 0.022748730279622154 0.03194531058751392
0.3138069034517259 0.023037506409495048 0.03196581473189649
0.3132566283141571 0.023349904930412824 0.031969312299806305
0.31270635317658835 0.02368497768834344 0.03197988202957228
0.31215607803901957 0.024061213564175656 0.0319582732485603
0.3116058029014507 0.02446707946166515 0.03191685144401841
0.3110555277638819 0.02489916324334299 0.03187983904638502
0.3105052526263131 0.025328194029025846 0.03185065016303975
0.30995497748874434 0.025754656537665212 0.03182400981176066
0.30940470235117556 0.026175406741976742 0.03179643265418005
0.3088544272136068 0.02658304559408157 0.031784153325063486
0.308304152076038 0.026982255478803004 0.031777525178068436
0.30775387693846923 0.027374121368928403 0.031769323835719475
0.30720360180090045 0.027754030433710494 0.03177510886407544
0.30665332666333167 0.028127444721742733 0.03178478946936492
0.3061030515257629 0.028494875037231082 0.0317929229837775
0.3055527763881941 0.02883067333775098 0.03183667155442908
0.30500250125062534 0.029140586481761915 0.031889188741673936
0.30445222611305656 0.029429941215483604 0.03193563642655665
0.3039019509754878 0.029729538433607216 0.03198455867236779
0.303351675837919 0.03002551323184386 0.03203517810124504
0.3028014007003502 0.03031992816252289 0.03208705145873438
0.30225112556278144 0.030685256474308725 0.032049758492040746
0.30170085042521266 0.0311060518636669 0.03199958119927168
0.3011505752876438 0.03156604955692267 0.03195654593411294
0.300600300150075 0.032023206082350764 0.03192396754343087
0.3000500250125062 0.0324763049313637 0.0318927003784035
0.29949974987493744 0.032924259516110894 0.03186182654289597
0.29894947473736866 0.03335954128586813 0.03184799530548354
0.2983991995997999 0.033786887679674985 0.0318355871483579
0.2978489244622311 0.034207787593064184 0.03182291317375115
0.2972986493246623 0.03461719085156566 0.03182584989618503
0.29674837418709354 0.0350211392938481 0.03182935478677694
0.29619809904952477 0.03541590947951 0.03183630415407762
0.295647823911956 0.03577571289243762 0.031886047927431015
0.2950975487743872 0.036108979911937455 0.03193633108041054
0.29454727363681843 0.03642679461697225 0.03198175258670156
0.29399699849924965 0.03675485085340405 0.03201540903797263
0.2934467233616809 0.03709170133932892 0.03204988951913197
0.2928964482241121 0.03744696509918233 0.03207344597798395
0.2923461730865433 0.03786567768434083 0.03202754349961983
0.29179589794897454 0.038330221999260526 0.031985393066927055
0.29124562281140576 0.0388201204025483 0.03194996765213048
0.29069534767383687 0.03931009527750561 0.03192185232024977
0.2901450725362681 0.03979298040471751 0.031892905952274425
0.2895947973986993 0.040268249773246896 0.03186736255863355
0.28904452226113053 0.04073162958429342 0.03185659532369114
0.28849424712356175 0.04118598487141776 0.03184500428297161
0.287943971985993 0.041632518102868256 0.03183725799967158
0.2873936968484242 0.04206819239796925 0.03184358104752697
0.2868434217108554 0.04249734217809423 0.031848866858399674
0.28629314657328664 0.042910565968514815 0.03186736546171531
0.28574287143571786 0.04328953865540321 0.03192226598987186
0.2851925962981491 0.04363864173403193 0.03197251118276862
0.2846423211605803 0.043978985712807075 0.032017218795059386
0.2840920460230115 0.04432679497685735 0.03205341359837223
0.28354177088544275 0.044686110873282385 0.032092166828218076
0.28299149574787397 0.04507500576157386 0.032104658542680124
0.2824412206103052 0.04551657066239292 0.03206560758108135
0.2818909454727364 0.046005857151163926 0.03203610092973939
0.28134067033516763 0.04651008431711557 0.03201194657045281
0.28079039519759885 0.047013952489021946 0.03199394695319538
0.2802401200600301 0.04750954897489294 0.03197490575896335
0.2796898449224612 0.04799593890267896 0.03196374231537106
0.2791395697848924 0.04847143027036851 0.03196461446929237
0.2785892946473236 0.048936568715598164 0.031962514146136774
0.27803901950975485 0.04939138554568364 0.03196810233497158
0.27748874437218607 0.049836866746954235 0.03198345795306436
0.2769384692346173 0.0502747940768147 0.03199638100186397
0.2763881940970485 0.050689844169991664 0.03203134847011747
0.27583791895947973 0.051079836297095386 0.032088213236550096
0.27528764382191095 0.05143687645957449 0.03213519807668539
0.2747373686843422 0.05179676049538131 0.03216393609436337
0.2741870935467734 0.05218151979442923 0.0321680149494027
0.2736368184092046 0.05260050035048995 0.03218448022156219
0.27308654327163584 0.053060474924286206 0.032167483734243066
0.27253626813406706 0.053543830762634526 0.03213750233637674
0.2719859929964983 0.05405443063283324 0.03211545105991087
0.2714357178589295 0.05456591404023948 0.032104289259520816
0.2708854427213607 0.055076887867327846 0.032098725871948904
0.27033516758379195 0.05558119771274853 0.03209295348767567
0.26978489244622317 0.05607267372083931 0.03210139837960762
0.2692346173086543 0.0565555296345073 0.03211695761481328
0.2686843421710855 0.05702907777637211 0.03212925238787757
0.2681340670335167 0.05749062489552447 0.03215331251478932
0.26758379189594794 0.057946476955188814 0.0321817393114808
0.26703351675837916 0.05839615805985173 0.03220666616743118
0.2664832416208104 0.058814232218851084 0.0322667022217932
0.2659329664832416 0.059207611175396975 0.03233654547676371
0.2653826913456728 0.05956956361328465 0.032395965516438745
0.26483241620810405 0.05994115638394101 0.03244203383566106
0.26428214107053527 0.060297804384114834 0.032491033311561425
0.2637318659329665 0.06065155236909722 0.03253555449897806
0.2631815907953977 0.061064699874465604 0.03251317774424455
0.26263131565782893 0.061548395266031536 0.03247840041440569
0.26208104052026016 0.062090499010212304 0.032467574074291135
0.2615307653826914 0.06263777006855406 0.03246947156941559
0.2609804902451226 0.06318518053970149 0.03247347540494435
0.2604302151075538 0.06372702888115757 0.03247703895740454
0.25987993996998504 0.064260042166121 0.03249775431095116
0.25932966483241626 0.06478710334330781 0.03252031914210715
0.2587793896948474 0.06530669167304841 0.03254090275568451
0.2582291145572786 0.06582019582178214 0.03257584059412566
0.2576788394197098 0.06633100895723563 0.032611786028063604
0.25712856428214104 0.06683519563130332 0.03264912461301123
0.25657828914457226 0.06731516212239487 0.032723136372862255
0.2560280140070035 0.06776713703005328 0.032793739670862264
0.2554777388694347 0.06820090918853591 0.03285342231185274
0.2549274637318659 0.06865143573617158 0.032898265859468624
0.25437718859429714 0.06910770624472026 0.03294053996497119
0.25382691345672836 0.06958417044257531 0.03296928979636898
0.2532766383191596 0.07012514515415398 0.03292757831788546
0.2527263631815908 0.07071849041640926 0.0329029835737303
0.25217608804402203 0.07134916984762887 0.03290209369158513
0.25162581290645325 0.07199407763677663 0.03291002941166331
0.25107553776888447 0.07264385383863967 0.032918725623457476
0.2505252626313157 0.07329216247742011 0.032932065926160804
0.2499749874937469 0.0739356053461183 0.032958603616921794
0.2494247123561781 0.07457331543239948 0.03298305490160301
0.24887443721860933 0.07520605462057932 0.03301006963789389
0.24832416208104055 0.07583300664552704 0.03304634539248561
0.24777388694347172 0.07645746671383857 0.03308146318044088
0.24722361180590294 0.07707207574470074 0.033129237725266616
0.24667333666833416 0.07765611392860848 0.03320955224098166
0.24612306153076538 0.07820659432660865 0.033275346105743966
0.2455727863931966 0.07874068634828894 0.033330572543280174
0.24502251125562782 0.07926559051995458 0.033377549482391675
0.24447223611805904 0.07976405574581749 0.03342160401517848
0.24392196098049027 0.08028002316720628 0.03343762539753594
0.2433716858429215 0.0808405688201242 0.033393352402936775
0.24282141070535265 0.08148462278543693 0.03338198368386812
0.24227113556778387 0.0821689542775934 0.03339140598359698
0.2417208604302151 0.08286444747299668 0.03341081995633582
0.24117058529264632 0.0835602574317005 0.03343252265956075
0.24062031015507754 0.08424867430684109 0.033467319020220404
0.24007003501750876 0.08491620086869779 0.03351632617199357
0.23951975987993998 0.08557197931904782 0.03356257497463958
0.2389694847423712 0.0862161467947283 0.03362132299993827
0.23841920960480242 0.08683924165534161 0.0336945709394082
0.23786893446723364 0.08745698653753271 0.03376946453363245
0.2373186593296648 0.08804943097513437 0.033875961528096354
0.23676838419209603 0.08860223078996574 0.0340097915483213
0.23621810905452725 0.08910928480134978 0.03411847478148155
0.23566783391695847 0.0896080341260615 0.03421536923721408
0.2351175587793897 0.09011884102171387 0.03432185408935389
0.23456728364182092 0.09067190447873133 0.034460376558150645
0.23401700850425214 0.09126859666633498 0.03456539782151617
0.23346673336668336 0.09187927479450504 0.034650430906369004
0.23291645822911458 0.09253483813619619 0.034786714303270815
0.2323661830915458 0.0931943522338486 0.03494972943883884
0.23181590795397697 0.09385151342799185 0.0351346270620054
0.2312656328164082 0.09451510898223146 0.035336176944276904
0.2307153576788394 0.09516300993325184 0.03556658261717835
0.23016508254127063 0.09578912067463133 0.03581252087615491
0.22961480740370185 0.09640377632659247 0.03605871509679149
0.22906453226613308 0.09699719342559672 0.03633022746149501
0.2285142571285643 0.09756717888593813 0.036613321265341815
0.22796398199099552 0.09813786185852234 0.03690640387244136
0.22741370685342674 0.09867030731407556 0.037251845339930006
0.2268634317158579 0.09915493323776393 0.03759958952091432
0.22631315657828913 0.09959465985219147 0.03791995722952998
0.22576288144072035 0.1000379916685488 0.03821977949552424
0.22521260630315157 0.10037223179541223 0.03845877616216602
0.2246623311655828 0.10064530736606778 0.03866728489916093
0.224112056028014 0.10090037904740218 0.03883535666433895
0.22356178089044523 0.10124189148485338 0.03905840964014351
0.22301150575287645 0.1017219006272488 0.03940735290932453
0.22246123061530768 0.10225027059944373 0.0398463448685797
0.2219109554777389 0.10277044404263784 0.040314399757505795
0.22136068034017006 0.10329789793916347 0.040817253698929426
0.22081040520260128 0.10378258589952162 0.041377148776844445
0.2202601300650325 0.10419651786941576 0.04192909503812922
0.21970985492746373 0.10457672090990328 0.04248147532299087
0.21915957978989495 0.10483993781267187 0.043024286368385185
0.21860930465232617 0.10501838354264614 0.04354257490159366
0.2180590295147574 0.10518401261095545 0.044088446490800993
0.2175087543771886 0.10517933549512608 0.04462924930448134
0.21695847923961983 0.10509536413301857 0.04514681507631453
0.21640820410205105 0.10500098739830192 0.04560267803390478
0.21585792896448222 0.10504724083704955 0.04606822365526215
0.21530765382691344 0.10483522660461429 0.04635438148462251
0.21475737868934466 0.10359179667037194 0.045803970088306396
0.21420710355177588 0.1014739875239025 0.045137898212707805
0.2136568284142071 0.09936991970867359 0.044943558777918544
0.21310655327663833 0.09770684702647264 0.04527037461288025
0.21255627813906955 0.09611230070585872 0.045389999496254545
0.21200600300150077 0.09488527915174876 0.045513684524739736
0.211455727863932 0.09410149027704182 0.04600451946424161
0.21090545272636316 0.09323312255029223 0.04671889226160501
0.21035517758879438 0.09224561561617471 0.047648219205838005
0.2098049024512256 0.09130722633175814 0.04860632062158743
0.20925462731365682 0.09050577613468531 0.04952574873169125
0.20870435217608804 0.08922126527581516 0.0504547291368209
0.20815407703851926 0.08773950169632377 0.051317094638020026
0.20760380190095049 0.08625975292817203 0.0531163179671352
0.2070535267633817 0.08430896184344767 0.05539429096973627
0.20650325162581293 0.08093047720257626 0.0577430674153722
0.20595297648824415 0.07624292707480416 0.059750951128032234
0.20540270135067532 0.07119399891323851 0.06181634596876751
0.20485242621310654 0.06540833164531902 0.06461566734172
0.20430215107553776 0.05884490465401237 0.06881394123898585
0.20375187593796898 0.05273304585069878 0.07314675142232857
0.2032016008004002 0.04916905143493293 0.07537568624236596
0.20265132566283142 0.04907717449722173 0.0739889447520922
0.20210105052526264 0.04959155578672173 0.07221368758913493
0.20155077538769386 0.05258668852346314 0.0690222074852787
0.20100050025012509 0.056811177972935355 0.06628704841307637
0.2004502251125563 0.060978191608687705 0.06567072201151326
0.19989994997498747 0.0669205942425817 0.06713050539652839
0.1993496748374187 0.07428648692062997 0.07015996635699473
0.19879939969984992 0.08345046384789429 0.07278992209678944
0.19824912456228114 0.08655393591091506 0.0706176844244038
0.19769884942471236 0.08801573305054954 0.06979410191662172
0.19714857428714358 0.0871167280758989 0.07166837356660201
0.1965982991495748 0.082676376227916 0.07428596610899757
0.19604802401200602 0.0768587825121623 0.0792465031090228
0.19549774887443724 0.07096666383006012 0.0858139193202917
0.1949474737368684 0.06902156599283718 0.0899264411330313
0.19439719859929963 0.07155379109235545 0.08760631458402632
0.19384692346173085 0.0763697883467694 0.0832910084959363
0.19329664832416207 0.08754479780186163 0.07216587673051567
0.1927463731865933 0.10270015148648183 0.053922933554697246
0.19219609804902452 0.11703493606237217 0.04034326044177012
0.19164582291145574 0.12689145165171195 0.03570491516749382
0.19109554777388696 0.13438641347241906 0.03536607711041679
0.19054527263631818 0.13936094869583554 0.03761871746037152
0.1899949974987494 0.14142910178577525 0.03784832556708612
0.18944472236118057 0.14269574834115095 0.038471382285065206
0.1888944472236118 0.13974560130931485 0.03554155354539633
0.188344172086043 0.13533764435840198 0.0318887055954512
0.18779389694847423 0.13105458419063046 0.02992220209762027
0.18724362181090545 0.12923165988323512 0.029228198979340758
0.18669334667333667 0.12834075275486556 0.028867277288962583
0.1861430715357679 0.12898304218835213 0.029121094397094753
0.18559279639819912 0.131172934753597 0.030531848469850548
0.18504252126063034 0.13378376782641033 0.032668251641704824
0.18449224612306156 0.13616796563867453 0.03432977554520726
0.18394197098549273 0.13804206364627303 0.0350320330183039
0.18339169584792395 0.13998094479255366 0.03573786912565926
0.18284142071035517 0.14172907420722716 0.03594042443458438
0.1822911455727864 0.14335719265365926 0.03613627782745308
0.1817408704352176 0.14499582356454638 0.03646188812710576
0.18119059529764883 0.14668385533057 0.03705516917512834
0.18064032016008005 0.14796453623916386 0.03768011570379699
0.18009004502251127 0.14842601362277477 0.03805754953570179
0.1795397698849425 0.14863491998257142 0.03821117625020124
0.17898949474737366 0.1486234168397799 0.03797286940156423
0.17843921960980488 0.14827687956794716 0.037290710053719145
0.1778889444722361 0.14790048413709958 0.0364930337932411
0.17733866933466733 0.14713674368026683 0.03517279556960761
0.17678839419709855 0.14617528490941245 0.03368789875760466
0.17623811905952977 0.14511446675961473 0.0323372329678565
0.175687843921961 0.1438880076286901 0.030954298897394164
0.1751375687843922 0.1427264674465169 0.02971127586163087
0.17458729364682343 0.1416903687059039 0.02855869781282115
0.17403701850925465 0.14067921335020667 0.027615995055573037
0.17348674337168582 0.14019616963778433 0.027065847853960625
0.17293646823411704 0.14028448605824695 0.02692518937675964
0.17238619309654826 0.14046620816283678 0.027082869070863262
0.17183591795897948 0.14169261016366463 0.027642493569943544
0.1712856428214107 0.14351838887084328 0.02849844356824428
0.17073536768384193 0.14626012797735766 0.02927784962196227
0.17018509254627315 0.1496186982147329 0.031162545204473955
0.16963481740870437 0.15233138401622107 0.033733856679810104
0.1690845422711356 0.15242915963906553 0.033502853328102
0.1685342671335668 0.15201197377682724 0.03292504286527797
0.16798399199599798 0.15084492915732395 0.03191222689902128
0.1674337168584292 0.14940317129131084 0.031059257903040403
0.16688344172086042 0.14749757371873828 0.030391845611541655
0.16633316658329164 0.14545557537949283 0.030290941150434254
0.16578289144572286 0.1431843271831727 0.030453424310016016
0.16523261630815408 0.14113782017773818 0.030999450255708265
0.1646823411705853 0.1386386542974123 0.031537890761364616
0.16413206603301653 0.13588467846346752 0.031745954471679
0.16358179089544775 0.13336503685363707 0.032409129494158556
0.16303151575787891 0.13158052927757777 0.0337649418140802
0.16248124062031014 0.1298810350229457 0.03522506439683198
0.16193096548274136 0.12933541034393428 0.036921842586267954
0.16138069034517258 0.12938782695631856 0.03828591975335989
0.1608304152076038 0.12864203427986046 0.03953314870519472
0.16028014007003502 0.1274346748995503 0.041793834642315855
0.15972986493246624 0.12536013841136762 0.04463649414049214
0.15917958979489746 0.12187999247080118 0.049857085490872595
0.15862931465732868 0.11842120807149299 0.055401234021365486
0.1580790395197599 0.11472106973435324 0.06159919381844843
0.15752876438219107 0.1117744877661851 0.06737307724655366
0.1569784892446223 0.11109347667020286 0.07021612591857172
0.15642821410705351 0.11137362106782274 0.07201503997298374
0.15587793896948474 0.121519121206786 0.0610104618071362
0.15532766383191596 0.1366962566926078 0.042085158947371935
0.15477738869434718 0.1504749600884469 0.0296661452378507
0.1542271135567784 0.16357242917526102 0.0270284178414685
0.15367683841920962 0.17247976496515188 0.031567320949347395
0.15312656328164084 0.178857826100866 0.03623954010966623
0.15257628814407206 0.1817747958756042 0.038734366347554866
0.15202601300650323 0.18290369565728817 0.03896343026681411
0.15147573786893445 0.18236894296579323 0.03774221792426835
0.15092546273136567 0.18104101178661752 0.035644124380328164
0.1503751875937969 0.17930318499704123 0.03365490086491648
0.14982491245622812 0.17753739121628673 0.031969650838210704
0.14927463731865934 0.1752502433279649 0.030585694385687905
0.14872436218109056 0.17300498466842631 0.029781671455443297
0.14817408704352175 0.17099927833058118 0.029343615884774524
0.14762381190595297 0.16914837315983236 0.029273023189984617
0.1470735367683842 0.16754100575323544 0.029344020976420773
0.14652326163081542 0.16594040734157464 0.02957114498598816
0.14597298649324664 0.16436213050449458 0.02993564288386228
0.14542271135567783 0.16270355983710116 0.030523945879302558
0.14487243621810905 0.16122012272948227 0.03119431076300593
0.14432216108054027 0.1597760644691211 0.032032329915358156
0.1437718859429715 0.1583231391210581 0.03300158915528646
0.14322161080540272 0.15688735148174007 0.03417775227003835
0.1426713356678339 0.15556643946396276 0.03611523151451057
0.14212106053026513 0.15514410682239418 0.03846052514647253
0.14157078539269635 0.15449438223243742 0.04104396839503318
0.14102051025512757 0.15427812290655699 0.04399654695688941
0.14047023511755877 0.15380892520440165 0.0469650874461718
0.13991995997999 0.15302934012393932 0.050396806168524454
0.1393696848424212 0.15293659493373307 0.0529310299938023
0.13881940970485243 0.1532517406186116 0.054310395165548274
0.13826913456728365 0.15526336370085528 0.05286786655308885
0.13771885942971485 0.1584315241627683 0.048746044948494556
0.13716858429214607 0.16371427931949256 0.0413048183882265
0.1366183091545773 0.16984311103106517 0.033767749835712395
0.1360680340170085 0.17566375920045202 0.029089899703680647
0.13551775887943973 0.18067065604133947 0.028046306381119723
0.13496748374187093 0.18373808774854725 0.031025907758908185
0.13441720860430215 0.18432037340996743 0.035030206384844435
0.13386693346673337 0.1826245479682525 0.03917384919599259
0.1333166583291646 0.18016285658641193 0.04224488788102061
0.1327663831915958 0.17866884414096257 0.04292684985096047
0.132216108054027 0.1769084490833052 0.04391285040798023
0.13166583291645823 0.1756918443428291 0.04506388652162033
0.13111555777888945 0.17185075467514835 0.04826033279293469
0.13056528264132067 0.16708370414915402 0.052353591044657574
0.1300150075037519 0.16311208166496416 0.05726003447967389
0.12946473236618308 0.16187471682441032 0.05995203137102057
0.1289144572286143 0.1663693614482604 0.057001686083636795
0.12836418209104553 0.17463352872185275 0.05170942504267085
0.12781390695347675 0.18464592085211287 0.04942998706493169
0.12726363181590797 0.19617406994262826 0.05197507362882931
0.12671335667833916 0.2047929050502205 0.059726006749462164
0.12616308154077038 0.21116382488684854 0.0681442366277021
0.1256128064032016 0.21081552230176664 0.07258828050317757
0.12506253126563283 0.20842247253517515 0.07558198372915367
0.12451225612806402 0.2049865215248278 0.0782231331625719
0.12396198099049524 0.20403176503943193 0.07617407054672319
0.12341170585292646 0.20372227450360922 0.0715813004289005
0.12286143071535768 0.20435168938232146 0.06550175718551159
0.1223111555777889 0.2067280191401795 0.058768060715863206
0.1217608804402201 0.21085318447898857 0.052105661196470116
0.12121060530265132 0.21522719706438706 0.04656224545189827
0.12066033016508254 0.21836939201637204 0.04521702491263677
0.12011005502751376 0.2194173042933464 0.0453815242035033
0.11955977988994498 0.21949058425182694 0.04546145021293258
0.11900950475237618 0.2194143526543149 0.044957852244417104
0.1184592296148074 0.21996565002375051 0.04422731681190583
0.11790895447723862 0.22153636867205473 0.04336268216698834
0.11735867933966984 0.2245956727973719 0.04294582225601038
0.11680840420210106 0.23012681173393537 0.04331921970756739
0.11625812906453226 0.23534910258668276 0.045601271458209025
0.11570785392696348 0.23999825667791816 0.04940337974899264
0.1151575787893947 0.24337431428079143 0.05337486353078029
0.11460730365182592 0.24525862581036403 0.05699486885796312
0.11405702851425714 0.2458961752181899 0.05993167560255382
0.11350675337668834 0.24535941618554213 0.06194644642182862
0.11295647823911956 0.24361429332203174 0.06339648214922936
0.11240620310155078 0.24046506888532526 0.06487082549592804
0.111855927963982 0.23598022802606033 0.06763075982095666
0.11130565282641322 0.230277341802137 0.07334163440068575
0.11075537768884441 0.22929508930683173 0.07016529252335922
0.11020510255127564 0.23270588755403537 0.0597467261555303
0.10965482741370686 0.23813126332856266 0.04776714319303658
0.10910455227613808 0.24373303159645132 0.03894994133380131
0.10855427713856927 0.24832346952328715 0.034890304587067655
0.1080040020010005 0.25077149028662293 0.0337971997565617
0.10745372686343171 0.2504921905313474 0.03298196992710225
0.10690345172586294 0.2470461200027423 0.031786521448957585
0.10635317658829416 0.24272497971747356 0.031182287175031888
0.10580290145072535 0.23924527981790591 0.03123424007185603
0.10525262631315657 0.23754386727720672 0.03224991660371635
0.1047023511755878 0.23787227162544627 0.03467204796236861
0.10415207603801901 0.23860809466170824 0.03703790672714494
0.10360180090045024 0.23775454867335674 0.038702743460260126
0.10305152576288143 0.23538333576145837 0.039984759166535086
0.10250125062531265 0.23268578165029655 0.04134407348489324
0.10195097548774387 0.23028268735310056 0.04290116577479411
0.1014007003501751 0.22806236537493316 0.04495965908143183
0.10085042521260631 0.2257635681132518 0.04799641510029781
0.10030015007503751 0.2229559898113426 0.0521317374947956
0.09974987493746873 0.2248363427450108 0.04814684842577741
0.09919959979989995 0.22675069097964734 0.0453347086282415
0.09864932466233117 0.22865842073786882 0.04402683472292605
0.0980990495247624 0.22990504436672762 0.04416830160715708
0.09754877438719359 0.230944864317056 0.045234483114558736
0.09699849924962481 0.2319182477494559 0.04673495005873936
0.09644822411205603 0.23299699526365916 0.04835124082889518
0.09589794897448725 0.23414296500125814 0.05003036571466406
0.09534767383691845 0.23469058227304723 0.051769383532534664
0.09479739869934967 0.23337212221373738 0.05463740638059328
0.09424712356178089 0.23068806544513093 0.05902705660987008
0.09369684842421211 0.22752198380926197 0.06444088128065247
0.09314657328664333 0.2258007192629209 0.06880360097660919
0.09259629814907452 0.2271127320792186 0.0708792017043482
0.09204602301150575 0.2310063577434095 0.07104314454717281
0.09149574787393697 0.2366068918676741 0.06892964493435651
0.09094547273636819 0.24254200154703331 0.06642848258154976
0.09039519759879941 0.24793474289618783 0.06380008552566983
0.0898449224612306 0.2522895739923748 0.06154517484817848
0.08929464732366182 0.2554808807039809 0.05964064225293586
0.08874437218609305 0.2577861658080518 0.058043992989494
0.08819409704852427 0.2594095932918004 0.05666472785942523
0.08764382191095549 0.2606017766126837 0.055488770291071285
0.08709354677338668 0.2615339723365492 0.05445221541063569
0.0865432716358179 0.26241058355022523 0.053476819107690615
0.08599299649824912 0.26351278500539793 0.052451925701541224
0.08544272136068035 0.26501009967712225 0.05130681082053395
0.08489244622311157 0.26705361731556293 0.04984976263160723
0.08434217108554276 0.2696248488242969 0.048054095409778945
0.08379189594797398 0.2729721190869878 0.04559316961167489
0.0832416208104052 0.2767334442664277 0.042925794982119715
0.08269134567283642 0.28064971961819796 0.040359749182462865
0.08214107053526765 0.2846134798855108 0.038210802913115134
0.08159079539769884 0.28856475862437475 0.036589743195493345
0.08104052026013006 0.2920079381464891 0.035473079932660134
0.08049024512256128 0.2951541409149853 0.03462179605027613
0.0799399699849925 0.2979362595751314 0.03385256056367634
0.0793896948474237 0.30042831455265967 0.03314408820666188
0.07883941970985492 0.3026771533439605 0.032437350044067004
0.07828914457228614 0.30467285355902574 0.031851271600085454
0.07773886943471736 0.3064699816021518 0.03164342670261506
0.07718859429714858 0.30796860286481587 0.03174649183100202
0.07663831915957978 0.30919386141077765 0.03236980846109342
0.076088044022011 0.31008326156375693 0.033370931242748605
0.07553776888444222 0.31074466893967695 0.034709305927218666
0.07498749374687344 0.3111919785993338 0.036170961768025325
0.07443721860930466 0.3114352916914662 0.03766401528895371
0.07388694347173586 0.31151436433850094 0.03894290468525251
0.07333666833416708 0.31125779172086404 0.040335716928161285
0.0727863931965983 0.31066273446322584 0.04203363412892351
0.07223611805902952 0.3098252647903398 0.04432706815953545
0.07168584292146074 0.30905383213606025 0.047179308203798016
0.07113556778389193 0.3090829484485342 0.04969318505760132
0.07058529264632316 0.31010449471104373 0.05111916554806344
0.07003501750875438 0.312542725444752 0.05064417939371181
0.0694847423711856 0.31575721089922126 0.049118601919380486
0.06893446723361682 0.31923830496013716 0.04724035599522963
0.06838419209604801 0.3221802812081489 0.04654150094386439
0.06783391695847923 0.32450067939721927 0.04701175792240132
0.06728364182091046 0.3261395931425746 0.04825302629488118
0.06673336668334168 0.3268798663446272 0.050109884929378026
0.0661830915457729 0.3270595331162857 0.05201449662143064
0.06563281640820409 0.32715201683373996 0.053961526203733026
0.06508254127063531 0.32704105813213824 0.056057610033058376
0.06453226613306653 0.32688646936458177 0.058139726016914445
0.06398199099549776 0.32668570524973434 0.060253177731634674
0.06343171585792895 0.32633531174304664 0.06225720292530799
0.06288144072036017 0.3258305523568233 0.06414723718909833
0.06233116558279139 0.3247388217177831 0.06667573484947074
0.061780890445222614 0.3228220804849165 0.07043903703172112
0.061230615307653835 0.320230367347305 0.07543203153551288
0.06068034017008503 0.3174152429969324 0.08128347208884375
0.06013006503251625 0.3151879023540469 0.08661889989268769
0.05957978989494747 0.31489114190230105 0.08906341437968537
0.05902951475737869 0.31665823637123236 0.08803990590648812
0.058479239619809914 0.3203571027949947 0.08392128448936588
0.05792896448224111 0.3255740174881636 0.07817823245227178
0.05737868934467233 0.331611909477726 0.07423746754821874
0.05682841420710355 0.33756902012639106 0.07516252610735318
0.05627813906953477 0.34293527786644784 0.08030089798722935
0.05572786393196599 0.3467802254427946 0.08737833529000975
0.05517758879439719 0.34915387203107495 0.09365747083130367
0.05462731365682841 0.3506546385919039 0.09813873788368811
0.05407703851925963 0.3514210293762186 0.10133279689004604
0.05352676338169085 0.3518621032647877 0.10328341506747453
0.05297648824412207 0.35180333094204363 0.10469105240225172
0.052426213106553265 0.3513098330549449 0.10569638076180518
0.05187593796898449 0.35063378260528255 0.10660440582685377
0.05132566283141571 0.3497561342102145 0.10739874560212871
0.05077538769384693 0.3487886413714145 0.10809282643407404
0.05022511255627815 0.3478218166599145 0.10873124538310851
0.049674837418709344 0.3468068527260206 0.1093919986335806
0.049124562281140566 0.3456073318137457 0.11036168902594394
0.04857428714357179 0.34447039113507544 0.1114156511704572
0.04802401200600301 0.3434904786791368 0.1124810888609369
0.0474737368684342 0.34281843193361633 0.11362570993779081
0.04692346173086542 0.3424882869013437 0.11481848594159402
0.046373186593296645 0.34242266744915995 0.11618627753853393
0.045822911455727866 0.34291294387912413 0.11772022684598536
0.04527263631815909 0.3435406916443248 0.11947522727781072
0.04472236118059028 0.34421639175683094 0.12138602195394292
0.0441720860430215 0.34486763619597816 0.1235069484306938
0.043621810905452724 0.34541451222579345 0.12596019999625885
0.043071535767883945 0.34606378160238865 0.12876694334240887
0.042521260630315166 0.34664406409784193 0.13206988307089418
0.04197098549274636 0.3474630865388129 0.13560453668038333
0.04142071035517758 0.3482237682757864 0.13920781242860863
0.0408704352176088 0.34892105056486356 0.14276097587196246
0.040320160080040024 0.34927907328917557 0.1460287192789615
0.039769884942471245 0.34938103734959747 0.14908720219178279
0.03921960980490244 0.3493124815628227 0.1517753251508984
0.03866933466733366 0.3490230458234665 0.15434158479308985
0.03811905952976488 0.34816886499852673 0.15749677565393133
0.0375687843921961 0.3470265471195444 0.16086990831731618
0.037018509254627324 0.34569363446233137 0.16444613751519213
0.03646823411705852 0.34411247984782356 0.16789575833171697
0.03591795897948974 0.3425446024412163 0.17131605857711005
0.03536768384192096 0.3414412446064812 0.17412274371610495
0.03481740870435218 0.3401100464007253 0.17683451528115587
0.0342671335667834 0.3383076384017558 0.17971952039095648
0.0337168584292146 0.3357569150031675 0.18340413144854867
0.03316658329164582 0.33244150747199813 0.18804196127103387
0.03261630815407704 0.32847056413265346 0.1934141779453577
0.03206603301650826 0.3243188282783158 0.19888200823435656
0.031515757878939454 0.3202626584184784 0.20399982140107872
0.030965482741370676 0.31759453912813806 0.20728144799576842
0.030415207603801897 0.3162131027928313 0.20944895427479165
0.02986493246623312 0.31718068963087964 0.21003790606053693
0.02931465732866434 0.32107642196920017 0.20881271475181015
0.028764382191095533 0.3282445458973606 0.20592192207014412
0.028214107053526755 0.33837980742884377 0.2020573497572268
0.027663831915957976 0.35065737728798174 0.19835235236503704
0.027113556778389197 0.36460242819695327 0.19553290832745038
0.02656328164082042 0.37935059743355043 0.19431254709056267
0.026013006503251612 0.3939131758025043 0.19542854509423568
0.025462731365682834 0.4076819817174556 0.19819215957966535
0.024912456228114055 0.4204614307449723 0.20206787114013183
0.024362181090545276 0.43177577307805587 0.20683198147480744
0.023811905952976484 0.4415263751169797 0.21206870739247932
0.023261630815407705 0.44975744169805193 0.21721025982034844
0.022711355677838913 0.4561711192897326 0.22199255003745472
0.022161080540270134 0.46072342563286184 0.22626604052012378
0.021610805402701355 0.4634963056542914 0.22995680667911
0.021060530265132563 0.4648189387679258 0.2332961651616193
0.020510255127563784 0.46553458101805395 0.2364390074774178
0.01995997998999499 0.466247637332709 0.23975380506466445
0.019409704852426213 0.4678893142950638 0.24307662234072433
0.01885942971485742 0.46997142030638883 0.2465936032179766
0.01830915457728864 0.4725795597842959 0.24968046898104454
0.017758879439719863 0.4751065857628354 0.25271851115075666
0.01720860430215107 0.47754020004021164 0.2557077222238962
0.016658329164582292 0.4800205843982884 0.25840684958454974
0.0161080540270135 0.48276513331352355 0.26061052434601534
0.01555777888944472 0.48595250190725475 0.2625126210166406
0.015007503751875942 0.48947598488260674 0.26426595158439364
0.01445722861430715 0.4932666778144366 0.26610448508471485
0.01390695347673837 0.4972643557118941 0.2681237911380701
0.013356678339169578 0.5013552091381163 0.2704303730453457
0.0128064032016008 0.5053685817699571 0.27320047765083955
0.012256128064032007 0.5092125950056287 0.27635328792114733
0.011705852926463228 0.5125573120326482 0.2799547986426113
0.01115557778889445 0.5157749230053355 0.2838234971400525
0.010605302651325657 0.5190640783986957 0.28797053471796147
0.010055027513756878 0.5224937627524824 0.29244843324305714
0.009504752376188086 0.5260338759331439 0.2973737763162758
0.008954477238619307 0.529753985807911 0.30272758641304726
0.008404202101050529 0.5337142696435359 0.3086374548691593
0.007853926963481736 0.5379541560423661 0.3153499076526379
0.007303651825912957 0.5429416761337317 0.32288827599442294
0.006753376688344165 0.549159375978885 0.33062917313965146
0.006203101550775386 0.5563798969788974 0.33872949932547713
0.0056528264132066075 0.564441226823026 0.34714137310458587
0.005102551275637815 0.5729981135511972 0.35578164971957404
0.004552276138069036 0.581358312429849 0.3646775971823902
0.004002001000500244 0.5889829784481149 0.37376591466786585
0.003451725862931465 0.5953277160007306 0.3826966763299258
0.0029014507253626726 0.6002047261951906 0.39047316590112097
0.002351175587793894 0.6029261060391338 0.39573844709606626
0.0018009004502251152 0.6030370360990395 0.3960768323207576
0.0012506253126563227 0.6006135617121109 0.3878691130728004
0.000700350175087544 0.5935141050791345 0.3698473820291734
0.0001500750375187515 0.5356587678701736 0.33975432214629925
-0.00040020010005002715 0.36564027965935186 0.4027560911901065
-0.0009504752376188058 0.36509135247735247 0.4057817048052785
-0.0015007503751875984 0.3296962755714566 0.41202105472628275
-0.002051025512756377 0.3012221390250579 0.37972559591110094
-0.0026013006503251696 0.24651046933282167 0.40136287967085327
-0.003151575787893948 0.2648472754323107 0.3838231635167134
-0.0037018509254627407 0.26247074225777395 0.3815039699826768
-0.004252126063031519 0.255529967885489 0.37455614613331906
-0.004802401200600298 0.2385642966602955 0.36405443004983046
-0.005352676338169091 0.21473697066570885 0.3660984591569937
-0.005902951475737869 0.21293134023495774 0.3632361756700746
-0.006453226613306662 0.20831200197919156 0.35514513784866825
-0.0070035017508754405 0.19689870047656946 0.33563039182246185
-0.007553776888444219 0.12739904747300074 0.2805270663491189
-0.008104052026013012 0.12568670421048356 0.281776112129123
-0.00865432716358179 0.12436359418071169 0.2835134722312464
-0.009204602301150583 0.1237892354969817 0.2855914286594588
-0.009754877438719362 0.1226169115652054 0.28844071451415765
-0.010305152576288154 0.12002895970169368 0.29311919470180886
-0.010855427713856933 0.11791963149536801 0.29887213388437267
-0.011405702851425711 0.11623512690569794 0.30497975115978093
-0.011955977988994504 0.115153609828038 0.31097688493693953
-0.012506253126563283 0.11385468746681378 0.3172321691823989
-0.013056528264132075 0.1155484411748883 0.32181368049588943
-0.013606803401700854 0.11887887731581083 0.32652962476197206
-0.014157078539269632 0.12618140333041059 0.3275717163497224
-0.014707353676838425 0.13684432280934866 0.3267509283781554
-0.015257628814407204 0.14794452948003486 0.32455566356167115
-0.015807903951975996 0.15717733880133264 0.3177323642657702
-0.016358179089544775 0.16045779556798673 0.2977550705375614
-0.016908454227113554 0.13003451177736286 0.27409710902519835
-0.017458729364682346 0.14382834074339185 0.2791941067345896
-0.018009004502251125 0.15781331099476503 0.2834484620424718
-0.018559279639819917 0.1723817643134122 0.29024532506059686
-0.019109554777388696 0.16328543036967014 0.2790214988631781
-0.01965982991495749 0.17632523288934082 0.2876760377234873
-0.020210105052526267 0.19052636260008152 0.30135435931995813
-0.020760380190095046 0.2055440469244688 0.3190761554971752
-0.02131065532766384 0.1615456440032774 0.27679005609216306
-0.021860930465232617 0.16879547822076957 0.2833468408718888
-0.02241120560280141 0.17138324418741585 0.28533323781938386
-0.022961480740370188 0.16277024858476186 0.29510753514608024
-0.023511755877938967 0.172763197756398 0.3118989548937411
-0.02406203101550776 0.18259332654798388 0.3276408874004916
-0.024612306153076538 0.19184366362695632 0.34113154077021285
-0.02516258129064533 0.12998725549990547 0.2728740219831396
-0.02571285642821411 0.1384910602839886 0.28829794959372307
-0.026263131565782902 0.14731349742569197 0.304039989211354
-0.02681340670335168 0.1563018456649819 0.3198647410313959
-0.02736368184092046 0.16508005742967524 0.335207897735995
-0.02791395697848925 0.17297548724560521 0.3487828931340667
-0.02846423211605803 0.17958242682739955 0.35986153611568505
-0.029014507253626823 0.16937821311126422 0.35298767305612816
-0.0295647823911956 0.16711792300007833 0.3477773832706503
-0.03011505752876438 0.09474383644643541 0.2793011365020929
-0.030665332666333173 0.09770141512521445 0.2873320894074306
-0.03121560780390195 0.09963681713765951 0.2924849102902979
-0.031765882941470744 0.09925526225929077 0.29112352807917363
-0.03231615807903952 0.06093689125437872 0.2232261465828435
-0.0328664332166083 0.041876876094760214 0.19913015703059367
-0.033416708354177094 0.04277091063830715 0.20335243635770942
-0.03396698349174587 0.04301245531539544 0.20445980123093332
-0.034517258629314665 0.041601797876437474 0.1978243695494034
-0.035067533766883444 0.014400425880974713 0.1207041070622011
-0.035617808904452236 0.01421976290563379 0.11918979329829103
-0.036168084042021015 0.013534657641876516 0.11344725347419533
-0.03671835917958979 0.0 0.0
-0.037268634317158586 0.0 0.0
-0.037818909454727365 0.0 0.0
-0.03836918459229615 0.0 0.0
-0.038919459729864936 0.0 0.0
-0.03946973486743372 0.0 0.0
-0.04002001000500251 0.0 0.0
-0.04057028514257129 0.0 0.0
-0.04112056028014007 0.0 0.0
-0.04167083541770886 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.043871935967984 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.1 0.0 0.0
-0.1 0.0 0.0
-0.09944972486243123 0.0 0.0
-0.09889944972486243 0.0 0.0
-0.09834917458729366 0.0 0.0
-0.09779889944972486 0.0 0.0
-0.09724862431215608 0.0 0.0
-0.0966983491745873 0.0 0.0
-0.09614807403701851 0.0 0.0
-0.09559779889944973 0.0 0.0
-0.09504752376188094 0.0 0.0
-0.09449724862431216 0.0 0.0
-0.09394697348674337 0.0 0.0
-0.09339669834917459 0.0 0.0
-0.09284642321160581 0.0 0.0
-0.09229614807403702 0.0 0.0
-0.09174587293646824 0.0 0.0
-0.09119559779889945 0.0 0.0
-0.09064532266133067 0.0 0.0
-0.09009504752376188 0.0 0.0
-0.0895447723861931 0.0 0.0
-0.08899449724862432 0.0 0.0
-0.08844422211105553 0.0 0.0
-0.08789394697348675 0.0 0.0
-0.08734367183591796 0.0 0.0
-0.08679339669834918 0.0 0.0
-0.0862431215607804 0.0 0.0
-0.08569284642321161 0.0 0.0
-0.08514257128564283 0.0 0.0
-0.08459229614807404 0.0 0.0
-0.08404202101050526 0.0 0.0
-0.08349174587293648 0.0 0.0
-0.08294147073536769 0.0 0.0
-0.08239119559779891 0.0 0.0
-0.08184092046023012 0.0 0.0
-0.08129064532266134 0.0 0.0
-0.08074037018509256 0.0 0.0
-0.08019009504752377 0.0 0.0
-0.07963981990995499 0.0 0.0
-0.0790895447723862 0.0 0.0
-0.07853926963481742 0.0 0.0
-0.07798899449724864 0.0 0.0
-0.07743871935967984 0.0 0.0
-0.07688844422211105 0.0 0.0
-0.07633816908454227 0.0 0.0
-0.0757878939469735 0.0 0.0
-0.0752376188094047 0.0 0.0
-0.07468734367183592 0.0 0.0
-0.07413706853426713 0.0 0.0
-0.07358679339669835 0.0 0.0
-0.07303651825912957 0.0 0.0
-0.07248624312156078 0.0 0.0
-0.071935967983992 0.0 0.0
-0.07138569284642321 0.0 0.0
-0.07083541770885443 0.0 0.0
-0.07028514257128565 0.0 0.0
-0.06973486743371686 0.0 0.0
-0.06918459229614808 0.0 0.0
-0.06863431715857929 0.0 0.0
-0.06808404202101051 0.0 0.0
-0.06753376688344173 0.0 0.0
-0.06698349174587294 0.0 0.0
-0.06643321660830415 0.0 0.0
-0.06588294147073537 0.0 0.0
-0.06533266633316659 0.0 0.0
-0.06478239119559781 0.0 0.0
-0.06423211605802902 0.0 0.0
-0.06368184092046023 0.0 0.0
-0.06313156578289145 0.0 0.0
-0.06258129064532267 0.0 0.0
-0.06203101550775388 0.0 0.0
-0.0614807403701851 0.0 0.0
-0.06093046523261631 0.0 0.0
-0.060380190095047526 0.0 0.0
-0.05982991495747875 0.0 0.0
-0.05927963981990996 0.0 0.0
-0.058729364682341176 0.0 0.0
-0.05817908954477239 0.0 0.0
-0.057628814407203605 0.0 0.0
-0.05707853926963482 0.0 0.0
-0.05652826413206604 0.0 0.0
-0.055977988994497255 0.0 0.0
-0.05542771385692847 0.0 0.0
-0.054877438719359684 0.0 0.0
-0.0543271635817909 0.0 0.0
-0.05377688844422211 0.0 0.0
-0.053226613306653334 0.0 0.0
-0.05267633816908455 0.0 0.0
-0.05212606303151576 0.0 0.0
-0.05157578789394698 0.0 0.0
-0.05102551275637819 0.0 0.0
-0.050475237618809406 0.0 0.0
-0.04992496248124063 0.0 0.0
-0.04937468734367184 0.0 0.0
-0.048824412206103056 0.0 0.0
-0.04827413706853427 0.0 0.0
-0.047723861930965485 0.0 0.0
-0.0471735867933967 0.0 0.0
-0.04662331165582792 0.0 0.0
-0.046073036518259135 0.0 0.0
-0.04552276138069035 0.0 0.0
-0.044972486243121564 0.0 0.0
-0.04442221110555278 0.0 0.0
-0.043871935967984 0.0 0.0
-0.043321660830415214 0.0 0.0
-0.04277138569284643 0.0 0.0
-0.04222111055527764 0.0 0.0
-0.04167083541770886 0.0 0.0
-0.04112056028014007 0.0 0.0
-0.04057028514257129 0.0 0.0
-0.04002001000500251 0.0 0.0
-0.03946973486743372 0.0 0.0
-0.038919459729864936 0.0 0.0
-0.03836918459229615 0.0 0.0
-0.037818909454727365 0.0 0.0
-0.037268634317158586 0.0 0.0
-0.03671835917958979 0.0 0.0
-0.036168084042021015 0.004217336980661823 0.035349641645232285
-0.035617808904452236 0.001284871273563074 0.01076976757820766
-0.035067533766883444 -0.0013311882769246664 0.011157995855535495
-0.034517258629314665 0.015979613433515984 0.11877892620051286
-0.03396698349174587 0.006210074021570383 0.08494614292248952
-0.033416708354177094 -0.002977751055440448 0.0717114315848955
-0.0328664332166083 -0.011103023024128269 0.08143611486383663
-0.03231615807903952 -0.012032992934784752 0.10853972720777444
-0.031765882941470744 0.0028587827799095695 0.2089256380503499
-0.03121560780390195 -0.010465674092082603 0.2171590336660939
-0.030665332666333173 -0.02168344023963946 0.23730971629831243
-0.03011505752876438 -0.03524044686789719 0.25742137702040135
-0.0295647823911956 -0.005445948702434568 0.3505375415498305
-0.029014507253626823 -0.056696654807836186 0.35559417452552494
-0.02846423211605803 -0.07388177584379013 0.4169943897599156
-0.02791395697848925 -0.10785382450731468 0.4653157649730169
-0.02736368184092046 -0.1442368635875854 0.521752530386028
-0.02681340670335168 -0.17318615073753674 0.5705473791778102
-0.026263131565782902 -0.22071588269556425 0.5743815517385124
-0.02571285642821411 -0.24836933298514696 0.5958643665669882
-0.02516258129064533 -0.27682629315434365 0.5962881288471453
-0.024612306153076538 -0.23733508147943133 0.6686405168037647
-0.02406203101550776 -0.25136976132577143 0.6788349930282541
-0.023511755877938967 -0.2588985422781866 0.686965701637558
-0.022961480740370188 -0.26388540000932653 0.6881767254838653
-0.02241120560280141 -0.29455211256945585 0.6690510276209809
-0.021860930465232617 -0.38068760313207206 0.6326093347635723
-0.02131065532766384 -0.4166825383783453 0.6511758814520826
-0.020760380190095046 -0.3862784604909541 0.7546243291236058
-0.020210105052526267 -0.4055938159548276 0.7766607127012182
-0.01965982991495749 -0.4187225492613622 0.795102215508822
-0.019109554777388696 -0.42837274668080877 0.8135046644686951
-0.018559279639819917 -0.4947472693981678 0.7646047752929551
-0.018009004502251125 -0.5477254840256947 0.7599288406524117
-0.017458729364682346 -0.5719854171504257 0.7629111227942781
-0.016908454227113554 -0.5833910627081573 0.7638972177059227
-0.016358179089544775 -0.6275854846142882 0.7377044540079448
-0.015807903951975996 -0.649366761141318 0.7363370840068721
-0.015257628814407204 -0.6640650890266514 0.7464271630899088
-0.014707353676838425 -0.6677225917703701 0.7493752302552342
-0.014157078539269632 -0.6663107573191499 0.74756417430027
-0.013606803401700854 -0.6608167638595135 0.7398050635755878
-0.013056528264132075 -0.6562534837386377 0.7331472095594164
-0.012506253126563283 -0.649905341179101 0.7279040716946816
-0.011955977988994504 -0.6447152231135003 0.7245689284422053
-0.011405702851425711 -0.6418296282370283 0.7220566916159754
-0.010855427713856933 -0.6430845430098939 0.7225433596525159
-0.010305152576288154 -0.6434981625488179 0.7222840679106928
-0.009754877438719362 -0.6427599380472379 0.7219411534290349
-0.009204602301150583 -0.6410693317217264 0.7213879416416572
-0.00865432716358179 -0.6404502410953391 0.7211519429332991
-0.008104052026013012 -0.6418185348108326 0.722091493814726
-0.007553776888444219 -0.6429216288191117 0.7229506895993992
-0.0070035017508754405 -0.6171658921972901 0.7518039975413052
-0.006453226613306662 -0.6494242654662322 0.7192370121467178
-0.005902951475737869 -0.6743888775939325 0.7048046156476034
-0.005352676338169091 -0.6918371667739475 0.700348135188817
-0.004802401200600298 -0.767760427791632 0.6835480039786497
-0.004252126063031519 -0.7798765998715621 0.681009219868525
-0.0037018509254627407 -0.7817959427639045 0.6817554861655063
-0.003151575787893948 -0.7826492101846145 0.685075057941702
-0.0026013006503251696 -0.7897825173463817 0.6899742290707441
-0.002051025512756377 -0.9760742243011366 0.7992323607276594
-0.0015007503751875984 -0.9845250153961702 0.8046012612439054
-0.0009504752376188058 -0.9570887408485578 0.7556273040829019
-0.00040020010005002715 -0.957402353097771 0.7286505585042659
0.0001500750375187515 -0.9643048068340732 0.7282257232727416
0.000700350175087544 -0.963631618247428 0.7543347598654462
0.0012506253126563227 -1.0338737605034696 0.6831487700415927
0.0018009004502251152 -1.085738112939552 0.6201418592582817
0.002351175587793894 -1.1321619134630954 0.5659056980788388
0.0029014507253626726 -1.1760515303925405 0.5272843012641086
0.003451725862931465 -1.210812842547597 0.49800436621907473
0.004002001000500244 -1.2337523108381558 0.47516799024118317
0.004552276138069036 -1.2526314272930323 0.4534177712695893
0.005102551275637815 -1.2800543608549013 0.4098064473018803
0.0056528264132066075 -1.3185742381517775 0.344089133867843
0.006203101550775386 -1.3483467105595095 0.31605981308238784
0.006753376688344165 -1.368713417159068 0.3032745750950175
0.007303651825912957 -1.384716895670263 0.29338971990210155
0.007853926963481736 -1.3979776015574505 0.28391979722298843
0.008404202101050529 -1.40985502018103 0.27656230421342654
0.008954477238619307 -1.4197607537341908 0.2739907482775866
0.009504752376188086 -1.42739727447002 0.27693627946143995
0.010055027513756878 -1.4329233035152629 0.2813695669916593
0.010605302651325657 -1.437108329921388 0.28148925418390836
0.01115557778889445 -1.4397353904722974 0.27649717337198937
0.011705852926463228 -1.440645310552126 0.27280512035600807
0.012256128064032007 -1.4384757848888414 0.2749546265928078
0.0128064032016008 -1.4324003769268705 0.287614808413794
0.013356678339169578 -1.4197345361706761 0.31311689067516824
0.01390695347673837 -1.3982068116736834 0.35252198194602913
0.01445722861430715 -1.378115889643945 0.38269290504479064
0.015007503751875942 -1.3789223791086644 0.36469922799650584
0.01555777888944472 -1.38457010545598 0.34685002594105174
0.0161080540270135 -1.384965105778817 0.3472920876820862
0.016658329164582292 -1.3766875873219995 0.3576330094815922
0.01720860430215107 -1.357869742812283 0.3666840442283742
0.017758879439719863 -1.3267659158476734 0.3631569199764997
0.01830915457728864 -1.2904089586897411 0.3556073322206538
0.01885942971485742 -1.253643340918586 0.3494275121151785
0.019409704852426213 -1.2193914340367946 0.3450606666168347
0.01995997998999499 -1.1914979631581284 0.33893389323856893
0.020510255127563784 -1.1769910365652116 0.3283394337520107
0.021060530265132563 -1.1792467985673538 0.3233178822180622
0.021610805402701355 -1.1944450472945458 0.3343706379946665
0.022161080540270134 -1.2143258998598314 0.3423521748558339
0.022711355677838913 -1.2339030660850632 0.312231020387527
0.023261630815407705 -1.2610583128358792 0.28309051335670216
0.023811905952976484 -1.2844927562893782 0.3021952761535769
0.024362181090545276 -1.2921159443667392 0.3019721315452913
0.024912456228114055 -1.2959461474506786 0.3063894054239962
0.025462731365682834 -1.3002468236379208 0.32289491832031086
0.026013006503251612 -1.3018054867857483 0.33773121474236867
0.02656328164082042 -1.2966338859193944 0.3381672271686773
0.027113556778389197 -1.2811673169902682 0.31945214234771396
0.027663831915957976 -1.2625043213314124 0.2932988310432158
0.028214107053526755 -1.2474746740935547 0.2723180913466641
0.028764382191095533 -1.2350545822850179 0.2588773981055515
0.02931465732866434 -1.2262686376866114 0.2510446876620625
0.02986493246623312 -1.2201669103462456 0.24719079961554336
0.030415207603801897 -1.2138649661809393 0.24209069720947768
0.030965482741370676 -1.206995437157978 0.23638290225313222
0.031515757878939454 -1.2016130764254598 0.23351622890533488
0.03206603301650826 -1.196097369571984 0.23199334881923162
0.03261630815407704 -1.190960116043697 0.23010470122786608
0.03316658329164582 -1.1854293925687303 0.2278962332468325
0.0337168584292146 -1.1799096616024256 0.22551871146569782
0.0342671335667834 -1.1743553760178835 0.22302612978586925
0.03481740870435218 -1.1688935013877706 0.22040256903962704
0.03536768384192096 -1.163710917391092 0.21828573327162232
0.03591795897948974 -1.1587728468940697 0.21649472563100802
0.03646823411705852 -1.1539962209774917 0.21531623359508476
0.037018509254627324 -1.1497335983831158 0.21452147016985565
0.0375687843921961 -1.1448818526128504 0.21414260766590182
0.03811905952976488 -1.1394527796948521 0.2143357730824058
0.03866933466733366 -1.1343049887440655 0.21395638667908157
0.03921960980490244 -1.1292060625852163 0.2128189216903473
0.039769884942471245 -1.1249902075858211 0.21301646760305898
0.040320160080040024 -1.1210807867321855 0.21396933139850108
0.0408704352176088 -1.1175053180660268 0.2142724513923596
0.04142071035517758 -1.1135789382051458 0.21427694646558404
0.04197098549274636 -1.1096580921600476 0.2146089699458857
0.042521260630315166 -1.1058660404508678 0.2152017278253853
0.043071535767883945 -1.1021553588349264 0.21598864997847808
0.043621810905452724 -1.0985845919594543 0.21707962088427254
0.0441720860430215 -1.0949400843428636 0.21813662511017898
0.04472236118059028 -1.0909756124509185 0.2196694821630444
0.04527263631815909 -1.0868951378701797 0.2214932201978916
0.045822911455727866 -1.083127843109078 0.22294734177228748
0.046373186593296645 -1.0795638997696 0.22453326284067085
0.04692346173086542 -1.0761236968954815 0.2257631982709285
0.0474737368684342 -1.0732841181377648 0.22694094318466662
0.04802401200600301 -1.0702359859918198 0.22810020013018395
0.04857428714357179 -1.0668772183809547 0.22935682331386226
0.049124562281140566 -1.0634487555338148 0.23095170210624383
0.049674837418709344 -1.0600249110383635 0.23251908139687133
0.05022511255627815 -1.0567831013344022 0.2340860695598487
0.05077538769384693 -1.0535447103632054 0.23617135615842255
0.05132566283141571 -1.0505017513965125 0.23844941635037836
0.05187593796898449 -1.0479575942439183 0.24003984003299114
0.052426213106553265 -1.0455204598247307 0.24143756414732076
0.05297648824412207 -1.0433233075303612 0.24269199269026434
0.05352676338169085 -1.041263700883107 0.24362786999982808
0.05407703851925963 -1.0392821440736004 0.24444006181300998
0.05462731365682841 -1.0375426628945055 0.24555539629506018
0.05517758879439719 -1.0357531449483823 0.2466326537279191
0.05572786393196599 -1.033676319673428 0.24758582842215981
0.05627813906953477 -1.031993076275805 0.2479252974809207
0.05682841420710355 -1.0296742623847115 0.24888740598220402
0.05737868934467233 -1.0272053842163142 0.249280961307006
0.05792896448224111 -1.0249316133592508 0.2494117415652232
0.058479239619809914 -1.0226666008488745 0.24966868789689864
0.05902951475737869 -1.0199419116512 0.24876558979558563
0.05957978989494747 -1.0168738273477909 0.24757383776915287
0.06013006503251625 -1.0135684815797 0.2464933833675434
0.06068034017008503 -1.0101362673200756 0.2449052167016961
0.061230615307653835 -1.0066553082878658 0.24267612331394112
0.061780890445222614 -1.0030302370107842 0.24064623385206388
0.06233116558279139 -0.9993413032530951 0.2387612765488078
0.06288144072036017 -0.9957746201971532 0.2367823045119204
0.06343171585792895 -0.9923641236544445 0.23514349615608296
0.06398199099549776 -0.9892629774075715 0.23362430495881942
0.06453226613306653 -0.9864642617845891 0.23241314560918278
0.06508254127063531 -0.9837631686199801 0.2319081354235618
0.06563281640820409 -0.9814890762599117 0.23141994776110444
0.0661830915457729 -0.9794632908757716 0.23098679330043226
0.06673336668334168 -0.9778380144743459 0.2304076475613895
0.06728364182091046 -0.9766263758910538 0.22958578932888013
0.06783391695847923 -0.9755865266139102 0.22885603895240517
0.06838419209604801 -0.9747850878064601 0.22803497785779522
0.06893446723361682 -0.974145790550784 0.22728524472675235
0.0694847423711856 -0.9734085227501043 0.22682348262895988
0.07003501750875438 -0.9727072580819572 0.22633010598664022
0.07058529264632316 -0.9721732873909773 0.22561744176288906
0.07113556778389193 -0.971616006034316 0.2248441065507975
0.07168584292146074 -0.9707851722798773 0.22430736375759897
0.07223611805902952 -0.9699467377012059 0.22383750975814973
0.0727863931965983 -0.9691345909887039 0.22327792376344274
0.07333666833416708 -0.9678848462198903 0.2231428415472551
0.07388694347173586 -0.9668074372166688 0.2227600904700226
0.07443721860930466 -0.9656165931496342 0.22266461309893543
0.07498749374687344 -0.9641705284135866 0.2223072192633826
0.07553776888444222 -0.9625574788380602 0.22181203127038795
0.076088044022011 -0.9608482918913547 0.22117361212560732
0.07663831915957978 -0.9590281928066052 0.22058822022095848
0.07718859429714858 -0.9569997928581092 0.2200824366920198
0.07773886943471736 -0.9551090860316459 0.21929948962795548
0.07828914457228614 -0.9532095457681232 0.21850260945120248
0.07883941970985492 -0.9508688485483264 0.2180265882074346
0.0793896948474237 -0.948333667392731 0.21744878613474725
0.0799399699849925 -0.9453436397686746 0.21741119465119513
0.08049024512256128 -0.9428559075991638 0.2176939416223482
0.08104052026013006 -0.9403999141932862 0.21814428477305708
0.08159079539769884 -0.9380006119776897 0.21887592864675587
0.08214107053526765 -0.9357163609114217 0.21987154090039351
0.08269134567283642 -0.9335714431082486 0.22087837273005942
0.0832416208104052 -0.9317723128817358 0.22172774627370337
0.08379189594797398 -0.9304012044769782 0.2225389131945126
0.08434217108554276 -0.9296453509325362 0.22275669130203954
0.08489244622311157 -0.9297255261747048 0.2221235920978741
0.08544272136068035 -0.930294946463917 0.2207521697344563
0.08599299649824912 -0.9314524446030361 0.21877736475707685
0.0865432716358179 -0.9328462361394096 0.21661078816570833
0.08709354677338668 -0.9343931233337387 0.21440395562849177
0.08764382191095549 -0.9356377361194111 0.21241563501960448
0.08819409704852427 -0.9362708714148286 0.21069282623385574
0.08874437218609305 -0.936146268829532 0.20913574770787835
0.08929464732366182 -0.9352236805381103 0.20800305269451788
0.0898449224612306 -0.933895807469037 0.20673627264552089
0.09039519759879941 -0.9325063893387675 0.20566391530869294
0.09094547273636819 -0.930969306888095 0.20493744629790825
0.09149574787393697 -0.9295315745656055 0.2043330376013097
0.09204602301150575 -0.9283127963568581 0.2037115350723214
0.09259629814907452 -0.9275404924248742 0.20294377543030215
0.09314657328664333 -0.9273777602985821 0.20176059470861152
0.09369684842421211 -0.9278985972948826 0.20018850177317768
0.09424712356178089 -0.9289759301337762 0.1982772915796562
0.09479739869934967 -0.9305082463502341 0.19636276493677088
0.09534767383691845 -0.9321187931588822 0.1944942365959632
0.09589794897448725 -0.9336499121956109 0.19262341764567764
0.09644822411205603 -0.9350097519411971 0.19094714937829377
0.09699849924962481 -0.9360555932478426 0.1894953960889756
0.09754877438719359 -0.936446756215181 0.18846269938437266
0.0980990495247624 -0.9365054717495584 0.18766921878632278
0.09864932466233117 -0.9364205562324361 0.18688722977282407
0.09919959979989995 -0.937177162427352 0.18755659709638203
0.09974987493746873 -0.9380013231281841 0.18746695280494802
0.10030015007503751 -0.9413854818926066 0.18551527945460464
0.10085042521260631 -0.9394584774944734 0.1784681291209324
0.1014007003501751 -0.9319742960723518 0.17276526822064636
0.10195097548774387 -0.923090257272339 0.1695216061791274
0.10250125062531265 -0.9155848093640278 0.16807200634683384
0.10305152576288143 -0.910528781258123 0.16769664301191547
0.10360180090045024 -0.9071261115790836 0.1692697544032624
0.10415207603801901 -0.9032340457334291 0.17349765819946655
0.1047023511755878 -0.8988854895381885 0.17788070351747054
0.10525262631315657 -0.8959176659047159 0.18122401538672506
0.10580290145072535 -0.8942366647552488 0.1834176716522181
0.10635317658829416 -0.893814483494403 0.18424488497925537
0.10690345172586294 -0.8944207761360511 0.18383943432870806
0.10745372686343171 -0.894853878793309 0.1835215311377843
0.1080040020010005 -0.8941753238729065 0.18519207252903808
0.10855427713856927 -0.89465126009586 0.18374097116421395
0.10910455227613808 -0.8963073218277167 0.18090060854802856
0.10965482741370686 -0.8982635771499395 0.17768279573879842
0.11020510255127564 -0.9001101067605816 0.17459325752195176
0.11075537768884441 -0.9014965307424139 0.17206932292091592
0.11130565282641322 -0.9010036738035949 0.17170016326728027
0.111855927963982 -0.8997401769458286 0.17382851133687194
0.11240620310155078 -0.9032318968410663 0.17269309952149056
0.11295647823911956 -0.910662698601809 0.17040906215494034
0.11350675337668834 -0.9156515191174956 0.1719412251854803
0.11405702851425714 -0.9156966773187609 0.1731195558474323
0.11460730365182592 -0.9116712119165551 0.17191780876812987
0.1151575787893947 -0.9042044144726361 0.16883037970436612
0.11570785392696348 -0.8953543642480595 0.16501750311697028
0.11625812906453226 -0.8877403139083586 0.1656647840985983
0.11680840420210106 -0.8827509024807025 0.16837965169158717
0.11735867933966984 -0.8793668869796349 0.171815674105173
0.11790895447723862 -0.8780204208506958 0.17407284338072654
0.1184592296148074 -0.8777860738967744 0.17557869360087835
0.11900950475237618 -0.878155128693867 0.17605123019281346
0.11955977988994498 -0.8790040182096109 0.17526538026155503
0.12011005502751376 -0.878215354784437 0.17382929355598328
0.12066033016508254 -0.8755219331437935 0.17238865975617235
0.12121060530265132 -0.8700578705946069 0.17300092267809505
0.1217608804402201 -0.866139387085686 0.1741690591223945
0.1223111555777889 -0.8628541199567145 0.1753126362986163
0.12286143071535768 -0.8605307596507691 0.17559268816360749
0.12341170585292646 -0.8590057007106202 0.17559283605348072
0.12396198099049524 -0.8580603430713816 0.17521095228404696
0.12451225612806402 -0.8584535327997975 0.17341858417092804
0.12506253126563283 -0.8606721623910775 0.17042124361751465
0.1256128064032016 -0.864624401227638 0.16641571915025488
0.12616308154077038 -0.87076818854792 0.16085723384487707
0.12671335667833916 -0.873737087923711 0.15635527240340238
0.12726363181590797 -0.8756396196709314 0.152391181810319
0.12781390695347675 -0.8750738312532714 0.15078778423986003
0.12836418209104553 -0.8739003801285746 0.1494541463211801
0.1289144572286143 -0.8721927294294013 0.1487374053438289
0.12946473236618308 -0.8699634937921631 0.14861404042760623
0.1300150075037519 -0.8675996367524319 0.14886335339447307
0.13056528264132067 -0.865186414087478 0.14937495875920453
0.13111555777888945 -0.8631018022905567 0.15007789830847273
0.13166583291645823 -0.8614190996308566 0.15043025094302856
0.132216108054027 -0.8613024436784239 0.14997291065804655
0.1327663831915958 -0.8610762777517601 0.149514624318051
0.1333166583291646 -0.860948095664069 0.14894122531381754
0.13386693346673337 -0.8607452261481756 0.14830709793029595
0.13441720860430215 -0.8606520572396602 0.14770968564489034
0.13496748374187093 -0.861126289725993 0.1467372098669068
0.13551775887943973 -0.8622799437854359 0.14586211403526886
0.1360680340170085 -0.8642118912893189 0.14458043396122422
0.1366183091545773 -0.8663126079642691 0.14288369130488984
0.13716858429214607 -0.8683928871633511 0.14098313830273262
0.13771885942971485 -0.866559776886974 0.13929351918500865
0.13826913456728365 -0.864764481186114 0.1378543179137318
0.13881940970485243 -0.8635473844082351 0.13583654301782389
0.1393696848424212 -0.8622875131251435 0.1338794535218823
0.13991995997999 -0.8611970621246305 0.13185438247742448
0.14047023511755877 -0.8603017284059906 0.13008890361533962
0.14102051025512757 -0.8595960606994535 0.12868871517754743
0.14157078539269635 -0.8594670470366025 0.12785053736931187
0.14212106053026513 -0.8585667983659996 0.12551789096541766
0.1426713356678339 -0.853671512517538 0.12364818121297877
0.14322161080540272 -0.8487464457422038 0.1232263352607684
0.1437718859429715 -0.842395471954063 0.12475643980875845
0.14432216108054027 -0.8367321651877461 0.12732514975605258
0.14487243621810905 -0.83390434496294 0.1286272120302947
0.14542271135567783 -0.8315212269064631 0.13039696004843845
0.14597298649324664 -0.8306723514349322 0.1314402587834704
0.14652326163081542 -0.8300315060451793 0.13256063890822198
0.1470735367683842 -0.8304451313792514 0.1326030244823484
0.14762381190595297 -0.8305503794261485 0.13253209780623212
0.14817408704352175 -0.83107279352074 0.13114959744995167
0.14872436218109056 -0.8310202130793655 0.1296386261347268
0.14927463731865934 -0.8307276300305133 0.1278438944775162
0.14982491245622812 -0.8310799343103678 0.12605857685827296
0.1503751875937969 -0.8319080477877531 0.12437946551955081
0.15092546273136567 -0.8325895464039146 0.12270411275508575
0.15147573786893445 -0.8331298207157234 0.12124147354332268
0.15202601300650323 -0.8334319184168624 0.1198623359468463
0.15257628814407206 -0.8334566464444245 0.11870558089153006
0.15312656328164084 -0.8332625823404264 0.11757229425322363
0.15367683841920962 -0.8327945831117625 0.11663730053258616
0.1542271135567784 -0.8321253304385134 0.11565434092641164
0.15477738869434718 -0.8311167713288699 0.11499995625077698
0.15532766383191596 -0.8302658294074601 0.1143957241721725
0.15587793896948474 -0.8291896505935633 0.1140455243420005
0.15642821410705351 -0.8279921827340453 0.11366721673625568
0.1569784892446223 -0.8270975359728646 0.11295629628866778
0.15752876438219107 -0.826140015115399 0.1123544116784756
0.1580790395197599 -0.8248162310839964 0.1118895363088358
0.15862931465732868 -0.8235125822502317 0.11148493973612868
0.15917958979489746 -0.8219985780156902 0.11115297999033912
0.15972986493246624 -0.820467989781213 0.11089991921729564
0.16028014007003502 -0.8192202686397861 0.11063656815806601
0.1608304152076038 -0.8180207825897388 0.11036947158216373
0.16138069034517258 -0.8173027623547606 0.11006986830360914
0.16193096548274136 -0.816852368857127 0.10965255034180395
0.16248124062031014 -0.8167680064053255 0.10932224743326863
0.16303151575787891 -0.817087913364348 0.10890901266999319
0.16358179089544775 -0.8172729104608747 0.1084278247502516
0.16413206603301653 -0.817079000679876 0.10800620713011623
0.1646823411705853 -0.8168949696314458 0.10757470069959219
0.16523261630815408 -0.8166306527893935 0.10704481505907898
0.16578289144572286 -0.8163721435924105 0.10651712822362946
0.16633316658329164 -0.816028200109003 0.10599092511622091
0.16688344172086042 -0.8156489015048023 0.1054685348714955
0.1674337168584292 -0.8152679840499052 0.10493186342251276
0.16798399199599798 -0.814887414599828 0.10436202236453859
0.1685342671335668 -0.8145028427269596 0.10380102825784818
0.1690845422711356 -0.8140905721518511 0.10319750683445716
0.16963481740870437 -0.8136906257329534 0.10263225035106988
0.17018509254627315 -0.8130087770662555 0.10222400951182276
0.17073536768384193 -0.8122368167084062 0.10189141873305745
0.1712856428214107 -0.8114112644218282 0.10149937727046195
0.17183591795897948 -0.8105308296016508 0.10109103684946766
0.17238619309654826 -0.8096478970338497 0.10068061598861039
0.17293646823411704 -0.8090992482416837 0.10028579650157884
0.17348674337168582 -0.8085520048062903 0.09989232421003275
0.17403701850925465 -0.808132880869267 0.09952302144517038
0.17458729364682343 -0.8077931899645655 0.09916020580659443
0.1751375687843922 -0.8074577266797696 0.0988247692832881
0.175687843921961 -0.8072664384602779 0.0984740920884969
0.17623811905952977 -0.807060763798612 0.09813696190649832
0.17678839419709855 -0.8067367330765142 0.09784755639384557
0.17733866933466733 -0.8063775258197227 0.09757803407234965
0.1778889444722361 -0.8060403588254003 0.09735217998525249
0.17843921960980488 -0.805798886273374 0.0971810728439965
0.17898949474737366 -0.8055413083288139 0.09700307025685279
0.1795397698849425 -0.8057887963210884 0.09662950262669893
0.18009004502251127 -0.8062476098596661 0.09616907243374205
0.18064032016008005 -0.8066920199063699 0.0957219081483212
0.18119059529764883 -0.8064634011430954 0.09545713915054653
0.1817408704352176 -0.8062870974813264 0.09522188486521042
0.1822911455727864 -0.8058179056349001 0.09504303008016997
0.18284142071035517 -0.8050718078449076 0.09498339842111386
0.18339169584792395 -0.8043170415318928 0.09492734800245443
0.18394197098549273 -0.8034994238593546 0.09483997945496761
0.18449224612306156 -0.8026575130894612 0.09477649103415027
0.18504252126063034 -0.8018677909735249 0.09470082988398479
0.18559279639819912 -0.8012298142657328 0.09459416823887967
0.1861430715357679 -0.8006020219014952 0.09451141025637137
0.18669334667333667 -0.8000878602212926 0.09457189894764917
0.18724362181090545 -0.7995981341822356 0.09465979921832572
0.18779389694847423 -0.7991474770775903 0.09475867146845546
0.188344172086043 -0.7986504632246838 0.09474809669271926
0.1888944472236118 -0.7981655995007614 0.09475642373248126
0.18944472236118057 -0.7977434313935562 0.09474752674490491
0.1899949974987494 -0.7974801699460231 0.09462581571217438
0.19054527263631818 -0.7972138986516151 0.09451859348973705
0.19109554777388696 -0.7969309964060696 0.09441816668250458
0.19164582291145574 -0.7966505673392107 0.09430724313981534
0.19219609804902452 -0.7963765219292429 0.09420719479916802
0.1927463731865933 -0.7961822331780515 0.09406716444147804
0.19329664832416207 -0.7960033964558793 0.09391894164980485
0.19384692346173085 -0.7957912195970566 0.09378017358685893
0.19439719859929963 -0.7955833945301147 0.09370361716228244
0.1949474737368684 -0.7953801312212618 0.09363286682040224
0.19549774887443724 -0.7950449326655374 0.0935442099876401
0.19604802401200602 -0.7944287413771138 0.09362539159990092
0.1965982991495748 -0.7938408160884546 0.09371533103738623
0.19714857428714358 -0.7933668672004979 0.09380079924299764
0.19769884942471236 -0.7928711991788582 0.09387621259474342
0.19824912456228114 -0.7923620506732055 0.09395618684094816
0.19879939969984992 -0.7919958255719898 0.09399168154048335
0.1993496748374187 -0.7917378614582334 0.09398162271182518
0.19989994997498747 -0.7914861817163257 0.09397800178889923
0.2004502251125563 -0.7912630076854664 0.09400126892854817
0.20100050025012509 -0.791043996558343 0.09403546402291443
0.20155077538769386 -0.7908317423327377 0.09407518988395536
0.20210105052526264 -0.7906796961244663 0.09408072348453311
0.20265132566283142 -0.790545947327615 0.0940887738454821
0.2032016008004002 -0.790393722767601 0.09410544861105928
0.20375187593796898 -0.7902279101305475 0.09416880438656819
0.20430215107553776 -0.790058990742348 0.09424423153586287
0.20485242621310654 -0.7898983809473217 0.09432253877509728
0.20540270135067532 -0.7893774395933533 0.09454908452600921
0.20595297648824415 -0.7888400204565168 0.09477654432775941
0.20650325162581293 -0.7883300916573399 0.09498470863925147
0.2070535267633817 -0.7878982509098058 0.09512003058095535
0.20760380190095049 -0.7874740528436911 0.09526173135252834
0.20815407703851926 -0.787046576056125 0.0954084655264788
0.20870435217608804 -0.7869086183126589 0.0955160008590158
0.20925462731365682 -0.7867562041583007 0.09561964830910455
0.2098049024512256 -0.7866230709313107 0.09571268973638707
0.21035517758879438 -0.7865551263940229 0.095770154468566
0.21090545272636316 -0.7864806144803644 0.09583499792676085
0.211455727863932 -0.7864298795265088 0.09588042382661258
0.21200600300150077 -0.7864925358375215 0.09588396086650468
0.21255627813906955 -0.7865422143144747 0.09589230167787445
0.21310655327663833 -0.7865506173079848 0.09594257273622467
0.2136568284142071 -0.786555202091882 0.09607347950891926
0.21420710355177588 -0.786557713984164 0.09620199871849848
0.21475737868934466 -0.7863827016543016 0.09640454161321126
0.21530765382691344 -0.7859138521698353 0.09667539684296343
0.21585792896448222 -0.785459809879368 0.0969637650859546
0.21640820410205105 -0.7851531545898724 0.09711227360609548
0.21695847923961983 -0.7847788491029184 0.09720595447285266
0.2175087543771886 -0.7844196330492809 0.09729839212918925
0.2180590295147574 -0.7841076519844709 0.09740325225575348
0.21860930465232617 -0.7840053930182496 0.09744686570314394
0.21915957978989495 -0.7838817962102534 0.0975025083266386
0.21970985492746373 -0.7837863122391164 0.0975278757468139
0.2202601300650325 -0.7837056305251459 0.09754252167141224
0.22081040520260128 -0.7836241479419453 0.09756011167458485
0.22136068034017006 -0.7835870796436667 0.09754320688122858
0.2219109554777389 -0.7836063583181913 0.09749696459431417
0.22246123061530768 -0.783613564362461 0.0974667500164703
0.22301150575287645 -0.7835674384914157 0.0975296850275476
0.22356178089044523 -0.7835255358301165 0.09762550716467246
0.224112056028014 -0.7834973688118504 0.09770693485197027
0.2246623311655828 -0.7832294722068218 0.09791591067657363
0.22521260630315157 -0.7827114214391351 0.09827525385609265
0.22576288144072035 -0.7821922189835379 0.09863848029025152
0.22631315657828913 -0.7817490914191466 0.09882148783561863
0.2268634317158579 -0.781350871654778 0.09889688280385532
0.22741370685342674 -0.7809433294705354 0.09898718360341054
0.22796398199099552 -0.7806657310949021 0.09909940577093479
0.2285142571285643 -0.780494612688468 0.09919274821704271
0.22906453226613308 -0.7803222295525388 0.09929148876982188
0.22961480740370185 -0.7801675810301416 0.09938237296627596
0.23016508254127063 -0.7800229289307989 0.09947431721274619
0.2307153576788394 -0.7798830779159024 0.09956277871010145
0.2312656328164082 -0.7798697515219134 0.0995607850239201
0.23181590795397697 -0.7798835552485806 0.09955730873828014
0.2323661830915458 -0.7798928947131992 0.09956344679097143
0.23291645822911458 -0.7799585111715891 0.09957309804532555
0.23346673336668336 -0.7800387754170284 0.09958837754612061
0.23401700850425214 -0.7801132941817008 0.09961619029372805
0.23456728364182092 -0.7797957368424624 0.09978387060945161
0.2351175587793897 -0.779357572416017 0.09998936496608499
0.23566783391695847 -0.778945681668548 0.10015153184110201
0.23621810905452725 -0.7786041317258725 0.10021410989063215
0.23676838419209603 -0.7782821820346655 0.10027046782495383
0.2373186593296648 -0.7779474325792977 0.10035005045304404
0.23786893446723364 -0.7778553303733485 0.10038856725729516
0.23841920960480242 -0.777806713608669 0.1004142027423431
0.2389694847423712 -0.7777562773504773 0.1004460188834727
0.23951975987993998 -0.7777337628343646 0.10046508341733086
0.24007003501750876 -0.77771436989082 0.10048441463203106
0.24062031015507754 -0.7777070245483574 0.1004850152015786
0.24117058529264632 -0.7777986936032579 0.10045194290475595
0.2417208604302151 -0.7778969779605515 0.10041642259038205
0.24227113556778387 -0.7780038524912136 0.1003653007146936
0.24282141070535265 -0.7781509475239162 0.10034879533328432
0.2433716858429215 -0.7783019099943812 0.10032767117282182
0.24392196098049027 -0.7784173649977886 0.10036634872984185
0.24447223611805904 -0.7779963515983397 0.10064239319994918
0.24502251125562782 -0.7775843826794144 0.10091186236040349
0.2455727863931966 -0.7772007968671097 0.10112889125359205
0.24612306153076538 -0.7768596637016499 0.1011988687797959
0.24667333666833416 -0.7765160296262757 0.10128094261289157
0.24722361180590294 -0.7761879202063149 0.10133531987445966
0.24777388694347172 -0.7761697140574061 0.10133155666532602
0.24832416208104055 -0.7761286797236792 0.10132500155809904
0.24887443721860933 -0.7760971204690112 0.10130085122993954
0.2494247123561781 -0.7760768025108126 0.10126694913696359
0.2499749874937469 -0.7760556438683275 0.10123504060885184
0.2505252626313157 -0.7760358819523426 0.10119995134507663
0.25107553776888447 -0.7760951059255774 0.10117205575625451
0.25162581290645325 -0.7761429588413842 0.10114314067716694
0.25217608804402203 -0.7761799634035695 0.10114263737184928
0.2527263631815908 -0.7762674958541773 0.1011788462297795
0.2532766383191596 -0.7763476424813572 0.10120862799178079
0.25382691345672836 -0.7763520195608676 0.10130982018767164
0.25437718859429714 -0.7758688733152821 0.1014043466382082
0.2549274637318659 -0.775456345588924 0.10150921062417168
0.2554777388694347 -0.7751113616837394 0.10147070051336185
0.2560280140070035 -0.7748066744594326 0.10141157919710958
0.25657828914457226 -0.774493301812032 0.10135037547807345
0.25712856428214104 -0.7742297628486344 0.10131184593617168
0.2576788394197098 -0.7741990473782713 0.10124868648533013
0.2582291145572786 -0.774144088052947 0.10118823382166212
0.2587793896948474 -0.774096857853611 0.10112058879141254
0.25932966483241626 -0.7740686733989243 0.10104723155565899
0.25987993996998504 -0.7740380091288813 0.10097501377374533
0.2604302151075538 -0.7740465538006132 0.10086674012661677
0.2609804902451226 -0.7741198431536358 0.10075034662093926
0.2615307653826914 -0.7741848961270131 0.10063649533378684
0.26208104052026016 -0.7742550582665383 0.10055428104961757
0.26263131565782893 -0.7743536992181045 0.10048652686738696
0.2631815907953977 -0.7744497441018515 0.10042046850534099
0.2637318659329665 -0.7742359596383884 0.10062230521572217
0.26428214107053527 -0.7736745085665727 0.10095395771172358
0.26483241620810405 -0.7731516285278843 0.1012513369039821
0.2653826913456728 -0.772741578960106 0.10129047847979676
0.2659329664832416 -0.7723912771368917 0.10121716014854651
0.2664832416208104 -0.7720335181586704 0.10115186474310361
0.26703351675837916 -0.7718122311549652 0.10108661919486113
0.26758379189594794 -0.7717484648978947 0.10099401326717292
0.2681340670335167 -0.7716729275085661 0.10090570766257852
0.2686843421710855 -0.7715911017694592 0.10084914725495182
0.2692346173086543 -0.7715128309778821 0.10080137724541074
0.26978489244622317 -0.7714368664094617 0.1007486579181419
0.27033516758379195 -0.7714205730411224 0.10067213096972347
0.2708854427213607 -0.7714370497708072 0.1005931130426726
0.2714357178589295 -0.7714517956921239 0.10051847321738733
0.2719859929964983 -0.7715088190139304 0.10044265285682412
0.27253626813406706 -0.7715920509079854 0.10036297591561015
0.27308654327163584 -0.7716860350017534 0.10025880598378323
0.2736368184092046 -0.7716006060418256 0.10002998181672297
0.2741870935467734 -0.7713959966981638 0.09980968635482769
0.2747373686843422 -0.771179060866317 0.09961872806813563
0.27528764382191095 -0.7708755807433201 0.09951971901942491
0.27583791895947973 -0.7705533426633477 0.0994229872707503
0.2763881940970485 -0.7702306168839883 0.0993280255545676
0.2769384692346173 -0.7701127161499828 0.09923922451825799
0.27748874437218607 -0.7700722719666592 0.09913844685472259
0.27803901950975485 -0.7700326653980079 0.0990360312982531
0.2785892946473236 -0.7700011683606455 0.09896898133820786
0.2791395697848924 -0.7699772406677109 0.09890224650109021
0.2796898449224612 -0.7699555450217708 0.09883059930702039
0.2802401200600301 -0.7700083381298176 0.09875252203364303
0.28079039519759885 -0.7700775223886259 0.0986744799366853
0.28134067033516763 -0.7701461043182559 0.09859832152232559
0.2818909454727364 -0.7702611511181009 0.09854019184623138
0.2824412206103052 -0.7703862058892814 0.098480677138926
0.28299149574787397 -0.770492590533978 0.09846663044650662
0.28354177088544275 -0.7701673661805597 0.09852971351942605
0.2840920460230115 -0.7697826204693778 0.0985957616805445
0.2846423211605803 -0.7694195906113033 0.09861068364193298
0.2851925962981491 -0.7691546420591922 0.09847410465350338
0.28574287143571786 -0.7688802998247258 0.0983673118936144
0.28629314657328664 -0.7685999738366519 0.09827393704734377
0.2868434217108554 -0.7685771071883094 0.09818066777411834
0.2873936968484242 -0.7685734324907949 0.09808232957452304
0.287943971985993 -0.7685665964296011 0.09799140467481773
0.28849424712356175 -0.7685765318811374 0.09791998721617878
0.28904452226113053 -0.7685885368654063 0.09784752150605217
0.2895947973986993 -0.7686045098194008 0.0977662801145444
0.2901450725362681 -0.7687060872078837 0.09766853134610412
0.29069534767383687 -0.7688076998005479 0.09757046192184146
0.29124562281140576 -0.7689117025238289 0.09746703809316855
0.29179589794897454 -0.7690646526710605 0.09737639836208827
0.2923461730865433 -0.7692172614618307 0.09728280176192722
0.2928964482241121 -0.7693864869817888 0.09715022689564706
0.2934467233616809 -0.7689917576575642 0.09725400677851344
0.29399699849924965 -0.7686397758809099 0.0973276642224879
0.29454727363681843 -0.7682686592155875 0.09744828531645555
0.2950975487743872 -0.7679585944406131 0.0973490829601334
0.295647823911956 -0.7676329781949277 0.0972926756595392
0.29619809904952477 -0.7673115335133318 0.09722743397172459
0.29674837418709354 -0.767273802359068 0.0971579208408224
0.2972986493246623 -0.7672053239572778 0.09708143001833644
0.2978489244622311 -0.7671346530433543 0.09701068061789146
0.2983991995997999 -0.7670890388846073 0.09692597169707991
0.29894947473736866 -0.7670406893630463 0.09684313347110879
0.29949974987493744 -0.7669986599347672 0.09674565614822861
0.3000500250125062 -0.7670530222140602 0.09662270482132168
0.300600300150075 -0.7670930225134742 0.0965021231280451
0.3011505752876438 -0.7671294262825256 0.09638968135120324
0.30170085042521266 -0.7672262805689458 0.09628080406260763
0.30225112556278144 -0.7673130014703652 0.09617128626679142
0.3028014007003502 -0.767365095664188 0.09612215932106138
0.303351675837919 -0.7668882855726357 0.09620827588743659
0.3039019509754878 -0.7665092959841804 0.09627651849075172
0.30445222611305656 -0.7661620885482614 0.09627017771328603
0.30500250125062534 -0.7658047811008635 0.09619952255441147
0.3055527763881941 -0.7654533704108356 0.09613658992336516
0.3061030515257629 -0.7651480178130161 0.0960550667965888
0.30665332666333167 -0.7651262410303404 0.0959348402422955
0.30720360180090045 -0.765058573127005 0.095818835448022
0.30775387693846923 -0.7649935574492397 0.09570580844208113
0.308304152076038 -0.7649470071656904 0.09558796052413618
0.3088544272136068 -0.7648976726980012 0.09547176353293838
0.30940470235117556 -0.764870997084566 0.09535092173140887
0.30995497748874434 -0.7649088643160633 0.09521905580131068
0.3105052526263131 -0.7649385422221002 0.09508879617741858
0.3110555277638819 -0.7649787162373405 0.09498136869819329
0.3116058029014507 -0.7650666574563548 0.09487413843963186
0.31215607803901957 -0.7651476340302259 0.09476941939320864
0.31270635317658835 -0.7651100448020189 0.09472177760858211
0.3132566283141571 -0.7648340145891219 0.09471764097522722
0.3138069034517259 -0.7645917296662875 0.09470694116382593
0.3143571785892947 -0.7643340281095158 0.0946109777156512
0.31490745372686346 -0.7639926267895186 0.09452213904692613
0.31545772886443224 -0.7636596833657697 0.09442967437782643
0.316008004002001 -0.7634397259208623 0.09434867456611988
0.3165582791395698 -0.7633949438747314 0.09423485975395204
0.3171085542771386 -0.763333232932541 0.09412865090863232
0.31765882941470736 -0.7632819698256019 0.09403692069074367
0.31820910455227613 -0.7632507494268871 0.09393989189981039
0.3187593796898449 -0.7632180010660286 0.09384366992092823
0.3193096548274137 -0.7632300541113806 0.09374069364962231
0.31985992996498247 -0.7632962599514245 0.09362661870098102
0.32041020510255125 -0.7633553913664931 0.09351654737070599
0.32096048024012 -0.7634405506303383 0.09342165649817041
0.3215107553776888 -0.7635499352787443 0.09332823214196896
0.3220610305152576 -0.7636572093321646 0.09324051218387912
0.3226113056528265 -0.7634767837391246 0.09322813489741243
0.32316158079039525 -0.7630985941353503 0.09327065940113523
0.32371185592796403 -0.7627228006021259 0.09330786188566224
0.3242621310655328 -0.76239346957424 0.09325518183920667
0.3248124062031016 -0.7620857179741851 0.09317438929342112
0.32536268134067037 -0.7617788348654838 0.09309196043441947
0.32591295647823915 -0.7616584298976087 0.09299752742125153
0.3264632316158079 -0.7616356754776219 0.09288872627727403
0.3270135067533767 -0.7616127309258158 0.09278045588614693
0.3275637818909455 -0.7616015833513976 0.09269491348984485
0.32811405702851426 -0.7616008060705257 0.09260940280864949
0.32866433216608304 -0.7616011085282383 0.09252122660706544
0.3292146073036518 -0.7616647418205579 0.09242337153047944
0.3297648824412206 -0.7617515562850495 0.09232436840282711
0.3303151575787894 -0.7618390051291235 0.09222391737950011
0.33086543271635815 -0.7619779849941982 0.09212217707165281
0.33141570785392693 -0.7621343595248911 0.092020283454186
0.3319659829914957 -0.7622823588758347 0.09193997618359032
0.3325162581290645 -0.7620900882295929 0.09188703957909526
0.33306653326663327 -0.7617949999166352 0.09185489788858074
0.33361680840420216 -0.7615069786911854 0.09180556628348525
0.33416708354177094 -0.7612270609598047 0.09175155765979934
0.3347173586793397 -0.7609509521752231 0.0916940918102213
0.3352676338169085 -0.76067582471493 0.09163451857239922
0.3358179089544773 -0.7606182256921942 0.09156138780345614
0.33636818409204605 -0.7606071037560008 0.09147756607516722
0.33691845922961483 -0.7605960492167243 0.09139360690938088
0.3374687343671836 -0.7606058623744637 0.09131891803483316
0.3380190095047524 -0.7606206391135996 0.09124178664027527
0.33856928464232117 -0.7606370202999658 0.09116063054095108
0.33911955977988995 -0.7607247606313358 0.09106483781854345
0.3396698349174587 -0.7608194733304969 0.0909696708464729
0.3402201100550275 -0.7609149803905098 0.0908726379513985
0.3407703851925963 -0.7610566519956048 0.0907703374637428
0.34132066033016506 -0.7612015275854644 0.09066839465525178
0.34187093546773384 -0.761339529921977 0.09058419138240653
0.3424212106053026 -0.7610731209830383 0.09058226009453092
0.3429714857428714 -0.7607797975235776 0.09059211138003505
0.3435217608804402 -0.7604893805437019 0.0905953134497672
0.34407203601800906 -0.7601748058077811 0.09057605381921355
0.34462231115557784 -0.7598640272033883 0.09055084528708734
0.3451725862931466 -0.7595530818598201 0.09052653406632218
0.3457228614307154 -0.7595188226720644 0.09044916521169862
0.3462731365682842 -0.7594846370939192 0.09037292509463409
0.34682341170585296 -0.7594511458966822 0.09029506082077379
0.34737368684342174 -0.7594361467321297 0.09021605060095937
0.3479239619809905 -0.7594211644442705 0.09013586943120905
0.3484742371185593 -0.7594084517420566 0.09005004879736365
0.34902451225612807 -0.7594701386104967 0.08995488406030915
0.34957478739369685 -0.7595286472153334 0.08985892473538477
0.35012506253126563 -0.7595863986853469 0.08976483764955304
0.3506753376688344 -0.7597056982010819 0.08966742368574197
0.3512256128064032 -0.7598212198299089 0.08956957877097978
0.35177588794397197 -0.759935064786907 0.08947604273872939
0.35232616308154074 -0.7595927616914064 0.08945045162135545
0.3528764382191095 -0.7592973437417286 0.08942311127421801
0.3534267133566783 -0.7589986957213042 0.0894054305749716
0.3539769884942471 -0.7586624385751789 0.08936830917333538
0.35452726363181597 -0.7583246784484318 0.08933827535752796
0.35507753876938475 -0.7579921109750088 0.08929591192740657
0.3556278139069535 -0.7579609376232134 0.08921046109655671
0.3561780890445223 -0.7578887173972786 0.0891273818227731
0.3567283641820911 -0.7578162681511584 0.0890446492636632
0.35727863931965986 -0.7577680493108809 0.0889586230759591
0.35782891445722864 -0.7577167995909788 0.08887265492820917
0.3583791895947974 -0.7576676967633221 0.0887813603496993
0.3589294647323662 -0.7577138122135291 0.0886842595517127
0.359479739869935 -0.7577443972905032 0.08858630331729725
0.36003001500750376 -0.7577732279794934 0.08849264141475668
0.36058029014507254 -0.7578867074765576 0.08840517074221962
0.3611305652826413 -0.7579844782244239 0.08831548394003859
0.3616808404202101 -0.7580643429817457 0.08826777860206801
0.36223111555777887 -0.7576215552604701 0.08828736177151891
0.36278139069534765 -0.7572830310823018 0.08830400277574722
0.36333166583291643 -0.7569494735848851 0.08830618183325142
0.3638819409704852 -0.7565772800636211 0.08827820421706015
0.364432216108054 -0.7562129350790346 0.08825797284731622
0.36498249124562276 -0.7558631884034263 0.08821910851126748
0.36553276638319165 -0.7558490844582413 0.08815024983463282
0.36608304152076043 -0.7557591920041413 0.08808347558997633
0.3666333166583292 -0.7556757288435019 0.0880080953457021
0.367183591795898 -0.7556293990087783 0.0879278358350666
0.36773386693346677 -0.7555758945289885 0.0878474967652591
0.36828414207103555 -0.7555357017628358 0.08775898193572991
0.3688344172086043 -0.7555797168246751 0.08765895940049696
0.3693846923461731 -0.7556060002242869 0.08756111763684964
0.3699349674837419 -0.7556437890935369 0.08747291586460383
0.37048524262131066 -0.7557316867485482 0.08737808708781365
0.37103551775887944 -0.7558111899207243 0.08728702318730869
0.3715857928964482 -0.7557648726646847 0.08724509542131449
0.372136068034017 -0.7553513716361825 0.0872745895189055
0.3726863431715858 -0.7549999091461115 0.0872916504302488
0.37323661830915456 -0.7546415610977762 0.08728073644447859
0.37378689344672333 -0.7542531571551775 0.08726215157372626
0.3743371685842921 -0.7538693028766974 0.08724279147849387
0.3748874437218609 -0.7535764467031683 0.08721293592225488
0.37543771885942967 -0.7535006578187392 0.08713643617230282
0.37598799399699856 -0.7533862070754272 0.08707284801264369
0.37653826913456734 -0.7532859601976497 0.08700644240415388
0.3770885442721361 -0.753209321176714 0.08693390445540472
0.3776388194097049 -0.7531300223482553 0.08686230166240504
0.3781890945472737 -0.7530910037778028 0.08677702386242443
0.37873936968484245 -0.753104594107974 0.08668014877868482
0.37928964482241123 -0.7531117789334608 0.08658594548488671
0.37983991995998 -0.7531498040370659 0.08649017988883434
0.3803901950975488 -0.7532306993216544 0.08638623973084612
0.38094047023511757 -0.7533055460252577 0.08628494808014231
0.38149074537268635 -0.7531645433807435 0.08623500250129255
0.3820410205102551 -0.7527808055962141 0.08623901759012384
0.3825912956478239 -0.7524305448893759 0.08622923741001619
0.3831415707853927 -0.7520762136386372 0.08619765222480148
0.38369184592296146 -0.7517043757060046 0.08617140908028974
0.38424212106053024 -0.7513354543581519 0.08614450477994663
0.384792396198099 -0.7511317475399087 0.08608395741501527
0.3853426713356678 -0.7510234384613628 0.08600951735270213
0.3858929464732366 -0.7509151293828165 0.08593512499484522
0.38644322161080547 -0.7508249830653142 0.08586412048004935
0.38699349674837424 -0.7507478045139666 0.08579021067616766
0.387543771885943 -0.7506706259626185 0.08571632061455227
0.3880940470235118 -0.7506457671439807 0.08563937475912661
0.3886443221610806 -0.7506474553285865 0.08555953410088223
0.38919459729864936 -0.7506491435131929 0.08547977525449327
0.38974487243621814 -0.7506845496322615 0.08540732140333317
0.3902951475737869 -0.7507368533691463 0.08533371927728516
0.3908454227113557 -0.7507826281791944 0.08527650934919466
0.3913956978489245 -0.7505353470667014 0.08526732806283857
0.39194597298649325 -0.7501883391574404 0.08524618719987925
0.39249624812406203 -0.7498461167925967 0.08521454445377306
0.3930465232616308 -0.749490719422126 0.08516977499559344
0.3935967983991996 -0.7491169708308368 0.08515729737196949
0.39414707353676837 -0.7487444771835897 0.08514215480956287
0.39469734867433715 -0.7485605672559815 0.0851097737702826
0.3952476238119059 -0.7484327101403683 0.08506844356402887
0.3957978989494747 -0.7483050672100638 0.08502661173477599
0.3963481740870435 -0.7482002815392238 0.08497546183132525
0.39689844922461226 -0.748101669055006 0.08492201873714043
0.39744872436218115 -0.7480033726460386 0.0848678116055025
0.39799899949974993 -0.7479733825206544 0.08479642929274941
0.3985492746373187 -0.7479569896835829 0.08472266517780574
0.3990995497748875 -0.7479400919428274 0.08465023092041858
0.39964982491245626 -0.7479775426903718 0.08457423829060966
0.40020010005002504 -0.7480252305196486 0.0844958516918169
0.4007503751875938 -0.7480740319267175 0.08441490555739982
0.4013006503251626 -0.7477594212063199 0.08449166634522219
0.4018509254627314 -0.7473950634996073 0.08458112844143774
0.40240120060030016 -0.7470278728216172 0.08467818296282109
0.40295147573786894 -0.7466593181640604 0.08467294257928731
0.4035017508754377 -0.746289071484801 0.0846677740294906
0.4040520260130065 -0.7459203256158873 0.0846593638552621
0.40460230115057527 -0.7457954144351977 0.08461431307392173
0.40515257628814416 -0.745691265954485 0.0845639434895945
0.40570285142571294 -0.745587070845853 0.08451370439299914
0.4062531265632817 -0.7455208846613615 0.08444891276132235
0.4068034017008505 -0.7454561342183296 0.08438459554227544
0.4073536768384193 -0.745391890899215 0.08431905403168634
0.40790395197598805 -0.7454090846643934 0.08423377708422786
0.40845422711355683 -0.7454273846730317 0.08414941245633309
0.4090045022511256 -0.7454461270630979 0.08406405567801256
0.4095547773886944 -0.7455229026974692 0.0839752015577345
0.41010505252626317 -0.7456001564558243 0.08388504087608435
0.41065532766383195 -0.7456745153210202 0.08380225051653115
0.4112056028014007 -0.7453292639726202 0.08382136742581647
0.4117558779389695 -0.7449954823776584 0.08383463369727731
0.4123061530765383 -0.7446626565529582 0.08384581291417942
0.41285642821410706 -0.7442965043455819 0.08384834686953939
0.41340670335167584 -0.7439294930756198 0.0838553581284359
0.4139569784892446 -0.743563775496373 0.08385965633018394
0.4145072536268134 -0.7434687626668063 0.08382117854933457
0.4150575287643822 -0.7433556910799183 0.08378468353370101
0.41560780390195096 -0.7432429237350523 0.08374745579343834
0.41615807903951985 -0.7431749308050211 0.08370513841695301
0.4167083541770886 -0.7431032590280698 0.08366272887868231
0.4172586293146574 -0.7430327945183643 0.08361740594928332
0.4178089044522262 -0.7430533393534763 0.08356007378819927
0.41835917958979496 -0.7430643258372036 0.08350306542870847
0.41890945472736374 -0.7430752264660138 0.0834463810592203
0.4194597298649325 -0.7431449172634248 0.08338377571050656
0.4200100050025013 -0.7432075923320243 0.08332124410426517
0.4205602801400701 -0.7432610122189454 0.08328151349950008
0.42111055527763885 -0.7428430348942231 0.08332254509821659
0.42166083041520763 -0.7424910988911299 0.0833585460155968
0.4222111055527764 -0.7421407445356799 0.0833909668133567
0.4227613806903452 -0.7417924272467185 0.08341319649429024
0.42331165582791397 -0.7414425367799931 0.08343853548986382
0.42386193096548275 -0.7410980657658636 0.08345112449692027
0.4244122061030515 -0.7410536943507922 0.08341772401027524
0.4249624812406203 -0.740957080148786 0.08338795870746017
0.4255127563781891 -0.7408617263488912 0.0833551619346844
0.42606303151575786 -0.7408030794281243 0.08329938468697075
0.42661330665332675 -0.740737736589533 0.08324804291886959
0.42716358179089553 -0.7406738161554358 0.08319328042031425
0.4277138569284643 -0.740706139186466 0.08311375019868206
0.4282641320660331 -0.7407183371562059 0.083038900272587
0.42881440720360187 -0.7407304859338202 0.08296452929522055
0.42936468234117064 -0.7408112710092233 0.08287859826854205
0.4299149574787394 -0.7408771544129096 0.08279466932850293
0.4304652326163082 -0.7409275312102271 0.08273825591920171
0.431015507753877 -0.7403541099516144 0.08279021351551187
0.43156578289144576 -0.7399230722291558 0.08283026573342277
0.43211605802901454 -0.7394926402431643 0.08287578426911066
0.4326663331665833 -0.7390911759518017 0.08287208916385079
0.4332166083041521 -0.7386861283503058 0.08288002090095213
0.4337668834417209 -0.7382889739294356 0.08287112270694993
0.43431715857928965 -0.7382333897252136 0.08283806876950767
0.43486743371685843 -0.7380885257192367 0.08280508656140911
0.4354177088544272 -0.7379439205190108 0.08277242612190708
0.435967983991996 -0.737830774098622 0.08273736981745573
0.43651825912956477 -0.7377088971541396 0.08270263554020997
0.43706853426713366 -0.7375996417037542 0.0826635460831526
0.43761880940470244 -0.7375674564150898 0.08261433798915817
0.4381690845422712 -0.7375171729519955 0.08256755372803015
0.43871935967984 -0.7374756715679559 0.08251773064036426
0.43926963481740877 -0.7374963628025436 0.08245698425585336
0.43981990995497755 -0.7375014696547707 0.08239954172662131
0.44037018509254633 -0.7374356981671343 0.08227457855894064
0.4409204602301151 -0.7369321098192299 0.08232296599996233
0.4414707353676839 -0.7365376639605576 0.08230807544222729
0.44202101050525267 -0.7361044844323512 0.08234700028620105
0.44257128564282144 -0.7356180691739312 0.08237495228375616
0.4431215607803902 -0.7351427434752549 0.08240597686815429
0.443671835917959 -0.7347705603604469 0.08243570828629937
0.4442221110555278 -0.7346142341178374 0.0824202048642885
0.44477238619309656 -0.7344153688629241 0.08242102761741653
0.44532266133066534 -0.734231637134013 0.08241692690106087
0.4458729364682341 -0.7340764793758705 0.08240399944657589
0.4464232116058029 -0.7339159727072433 0.08239308107826515
0.4469734867433717 -0.7337955996141304 0.0823758406225612
0.44752376188094045 -0.7337241663976394 0.08234704980347572
0.44807403701850934 -0.7336458493358313 0.0823214074592792
0.4486243121560781 -0.7336036158871645 0.08229577871519382
0.4491745872936469 -0.7336035102972271 0.08226081040347683
0.4497248624312157 -0.7335971383031752 0.08222894626155099
0.45027513756878446 -0.7334071795211887 0.0822290227587948
0.45082541270635323 -0.7330159042631106 0.0822455790821294
0.451375687843922 -0.7326641734962228 0.08224795547541723
0.4519259629814908 -0.7322587878519803 0.08223738863042013
0.45247623811905957 -0.7318154406154739 0.08226682621690837
0.45302651325662835 -0.7313705335398125 0.08229429006577045
0.45357678839419713 -0.731103764378481 0.08229420494740297
0.4541270635317659 -0.7309218668350825 0.08228583672567803
0.4546773386693347 -0.7307399692916838 0.08227750214168479
0.45522761380690346 -0.7305861563061234 0.08225657251153981
0.45577788894447224 -0.7304447208836887 0.08223190762635978
0.456328164082041 -0.7303032854612541 0.08220726762463154
0.4568784392196098 -0.7302215306178345 0.0821697041573179
0.4574287143571786 -0.73016221661152 0.08212867989254834
0.45797898949474736 -0.730102902605205 0.08208773826118103
0.45852926463231625 -0.7300853726637222 0.0820444249240419
0.459079539769885 -0.7300815676423169 0.08199936722296734
0.4596298149074538 -0.7300777626209118 0.08195449599183204
0.4601800900450226 -0.7297550403054017 0.08197717648252827
0.46073036518259136 -0.7293530953451709 0.08199458093527175
0.46128064032016014 -0.7289511503849397 0.08201299434299959
0.4618309154577289 -0.7285346584475038 0.0820364277421173
0.4623811905952977 -0.7281026643516488 0.08208045122759507
0.4629314657328665 -0.7276706702557941 0.0821248656699927
0.46348174087043525 -0.7274616631039609 0.08212938548056764
0.46403201600800403 -0.7272984285632645 0.08212817632561079
0.4645822911455728 -0.7271351940225688 0.08212699615374233
0.4651325662831416 -0.7270191567064431 0.08211589466917393
0.46568284142071037 -0.7269124186027663 0.08210275717949093
0.46623311655827915 -0.7268056804990901 0.08208965494523345
0.4667833916958479 -0.7267779979281632 0.08206416402976191
0.4673336668334167 -0.726760985463318 0.0820379953023085
0.4678839419709855 -0.7267439844319512 0.08201194432256685
0.46843421710855426 -0.7267783063122167 0.08198775670739701
0.46898449224612315 -0.7268185167605475 0.08196246580757563
0.46953476738369193 -0.7268533197852596 0.0819503729190407
0.4700850425212607 -0.7265145313213323 0.08199669778410862
0.4706353176588295 -0.7261526717883704 0.08204755365665754
0.47118559279639827 -0.7257941549821453 0.08209116554510144
0.47173586793396705 -0.7254107952019151 0.08213554912123981
0.4722861430715358 -0.7250188719784174 0.0821817624708294
0.4728364182091046 -0.7246285737661627 0.08222440176214048
0.4733866933466734 -0.72447991546756 0.08224030176865023
0.47393696848424216 -0.7243382225047917 0.08225379979027382
0.47448724362181094 -0.724196772392416 0.08226675026759692
0.4750375187593797 -0.7240937516305149 0.0822650707784181
0.4755877938969485 -0.7239910156974481 0.08226387980835846
0.4761380690345173 -0.7238886349845354 0.08226188444833793
0.47668834417208605 -0.7238646851894951 0.08224304509469259
0.47723861930965483 -0.723838799962924 0.08222499341438856
0.4777888944472236 -0.7238128398434395 0.08220724138505812
0.4783391695847924 -0.7238392981958314 0.08218359713238574
0.47888944472236117 -0.7238636716512167 0.08215972350086823
0.47943971985993006 -0.7238843085952189 0.08214499712890502
0.47998999499749884 -0.7234757228281722 0.08228209456475748
0.4805402701350676 -0.7230944890473139 0.0824098504911709
0.4810905452726364 -0.7227148290461275 0.0825342184586782
0.4816408204102052 -0.7223216719138802 0.08257105992907007
0.48219109554777395 -0.7219329425021813 0.08261671992953315
0.48274137068534273 -0.721545499440278 0.08265959779373008
0.4832916458229115 -0.7214165821601418 0.08267386789514168
0.4838419209604803 -0.7212578059129989 0.08269005366104355
0.48439219609804907 -0.7210994788324407 0.08270519578145444
0.48494247123561784 -0.7209716718007128 0.08271021086826834
0.4854927463731866 -0.7208399927111743 0.08271686651801066
0.4860430215107554 -0.7207088442197619 0.08272229809976168
0.4865932966483242 -0.7206688599823269 0.08270989387545545
0.48714357178589296 -0.7206145949891888 0.08270095052705828
0.48769384692346174 -0.7205603588950841 0.08269205024492976
0.4882441220610305 -0.7205794311891491 0.08267610809959569
0.4887943971985993 -0.7205859775438062 0.08266120115659875
0.4893446723361681 -0.7205840790127533 0.0826665641283325
0.48989494747373685 -0.7200968026914484 0.08274052512807809
0.49044522261130574 -0.7196993788246556 0.08280813465707791
0.4909954977488745 -0.7193030782585687 0.08287332033223796
0.4915457728864433 -0.7188498095389554 0.0829419330884158
0.4920960480240121 -0.718408574556252 0.08301048930437198
0.49264632316158086 -0.7179720981234761 0.08306824505852631
0.49319659829914964 -0.7178510488938492 0.08309968933893418
0.4937468734367184 -0.7176602318314673 0.08313267039902292
0.4942971485742872 -0.7174697609126112 0.08316486686262997
0.49484742371185597 -0.7173316858451995 0.0831765817431509
0.49539769884942475 -0.7171811198033291 0.08319310753714841
0.49594797398699353 -0.7170313742515357 0.08320773389405739
0.4964982491245623 -0.7169879788078416 0.08320443969090065
0.4970485242621311 -0.7169173761798419 0.08320524206133698
0.49759879939969986 -0.7168469676359085 0.08320601760366299
0.49814907453726864 -0.7168622309367944 0.08319863236433543
0.4986993496748374 -0.7168546818874866 0.08319289889382878
0.4992496248124062 -0.7168317792432849 0.08322047778523979
0.499799899949975 -0.716291086696472 0.08330645888733182
0.5003501750875438 -0.7158936918642905 0.08338496897229057
0.5009004502251126 -0.7154979242525521 0.08345968494128647
0.5014507253626814 -0.7150622519081272 0.08354065670819948
0.5020010005002502 -0.7146393317148934 0.08362019609077875
0.502551275637819 -0.714230732331681 0.08368417052991996
0.5031015507753878 -0.7141625016640132 0.08371177727413491
0.5036518259129565 -0.7139921213497786 0.08374699019476822
0.5042021010505253 -0.713828016454262 0.08377537535882651
0.5047523761880941 -0.7137020161778339 0.08378565124963107
0.5053026513256629 -0.7135653038558765 0.08380074856999174
0.5058529264632317 -0.7134464074554183 0.08381215025536262
0.5064032016008004 -0.7134052655964361 0.08380666178499248
0.5069534767383692 -0.713342871082982 0.08380665244232954
0.507503751875938 -0.7132952143351396 0.08381170204836465
0.5080540270135068 -0.7132966271077364 0.08380407744823766
0.5086043021510755 -0.7132854916727032 0.08380176286139901
0.5091545772886443 -0.7131323350130977 0.08377294126796545
0.5097048524262131 -0.7126286756595648 0.08380748496219619
0.5102551275637819 -0.7122136070961402 0.0838101556611543
0.5108054027013507 -0.7117738966305998 0.0838534021210242
0.5113556778389196 -0.711325996795934 0.08392891080805287
0.5119059529764883 -0.7108755389214874 0.08400290633534546
0.5124562281140571 -0.710565288431847 0.08405815690657029
0.5130065032516259 -0.7103968167608092 0.08407986959886256
0.5135567783891947 -0.7102050120392199 0.08411255572398632
0.5141070535267634 -0.7100375467052993 0.08413770937625345
0.5146573286643322 -0.709892170510306 0.08415547330474968
0.515207603801901 -0.7097429550858897 0.0841751798129139
0.5157578789394698 -0.7096405185563437 0.0841902310607831
0.5163081540770386 -0.7095789249484464 0.0841940344378092
0.5168584292146073 -0.7095095464477867 0.08420178241153381
0.5174087043521761 -0.7094784583580879 0.08420749187308887
0.5179589794897449 -0.7094639791900068 0.08421043619564636
0.5185092546273137 -0.7094495000219259 0.08421363359373207
0.5190595297648825 -0.7091238713388782 0.08433694032626865
0.5196098049024512 -0.7086940859493752 0.08449515376008582
0.52016008004002 -0.7082643005598728 0.0846538786841873
0.5207103551775888 -0.7078236991433642 0.0847431436276487
0.5212606303151576 -0.707377771592227 0.08481520647201612
0.5218109054527263 -0.7069318440410902 0.08488758076702574
0.5223611805902952 -0.7066803846817808 0.08493427839451184
0.522911455727864 -0.7064763916788545 0.08497611110818301
0.5234617308654328 -0.7062723986759281 0.08501797094095812
0.5240120060030016 -0.7061001570522383 0.08504950381513877
0.5245622811405704 -0.7059349050374653 0.08507895473057928
0.5251125562781391 -0.7057696530226922 0.08510844716256663
0.5256628314157079 -0.7056695326705594 0.08512577558789547
0.5262131065532767 -0.7055799258920212 0.08514205665486056
0.5267633816908455 -0.705490319113484 0.08515847849403978
0.5273136568284142 -0.7054487613013011 0.0851727615528857
0.527863931965983 -0.7054130760775901 0.08518680454233657
0.5284142071035518 -0.7053773908538792 0.08520112232124313
0.5289644822411206 -0.7049732914770348 0.08516967736208558
0.5295147573786894 -0.704533434316559 0.08513963273473767
0.5300650325162581 -0.7040935771560832 0.08511036089739471
0.5306153076538269 -0.7036230436273637 0.0852106666811534
0.5311655827913957 -0.7031563042387542 0.08530707245254432
0.5317158579289645 -0.7026895648501452 0.08540369018934339
0.5322661330665333 -0.7024551452931558 0.08546222546635884
0.5328164082041021 -0.7022246973200184 0.08552222095555875
0.5333666833416709 -0.701994249346881 0.08558224915011999
0.5339169584792397 -0.701804774846267 0.08562278199371647
0.5344672336168085 -0.7016146523289319 0.08566525097668133
0.5350175087543773 -0.7014250194870011 0.08570664461965855
0.535567783891946 -0.7013097847987702 0.08573620212090498
0.5361180590295148 -0.7011914259209648 0.08576610297961426
0.5366683341670836 -0.7010730215970122 0.0857962531083913
0.5372186093046524 -0.701000168225044 0.08582593558166815
0.5377688844422212 -0.700924333836966 0.08585495634116062
0.5383191595797899 -0.7008457413787661 0.08589059439086723
0.5388694347173587 -0.7004316957231027 0.08592360215855617
0.5394197098549275 -0.7000524310858859 0.08595637555312276
0.5399699849924963 -0.6996741922219052 0.08598738993622644
0.540520260130065 -0.6991713361930525 0.08607770089438932
0.5410705352676338 -0.698679455509004 0.086164354382102
0.5416208104052026 -0.6981885357531203 0.08624907565960675
0.5421710855427714 -0.697962771316369 0.08630153411338227
0.5427213606803402 -0.697699547350216 0.08635808948153782
0.543271635817909 -0.6974368026493156 0.08641356370627733
0.5438219109554778 -0.6972202125072606 0.08645149213101258
0.5443721860930466 -0.6969963500914181 0.08649235544095285
0.5449224612306154 -0.6967731724889583 0.0865316779617627
0.5454727363681842 -0.6966408017552709 0.08655949687157731
0.5460230115057529 -0.696491304976848 0.08658940549369587
0.5465732866433217 -0.6963421268224044 0.08661870654178232
0.5471235617808905 -0.6962535259803728 0.08664391381512532
0.5476738369184593 -0.6961518083943138 0.08667031848123437
0.5482241120560281 -0.6960473990147571 0.08670316949937565
0.5487743871935968 -0.69541882771194 0.08688260526211866
0.5493246623311656 -0.6949126781721486 0.08702164421744384
0.5498749374687344 -0.6944149587615426 0.08714131563391601
0.5504252126063032 -0.6938606443467955 0.08722272524605837
0.550975487743872 -0.6933225125244474 0.08731118252051119
0.5515257628814407 -0.6927890941504294 0.08738908724942758
0.5520760380190095 -0.6925449893286568 0.0874476115896843
0.5526263131565783 -0.6922249200668749 0.0875076935271461
0.5531765882941471 -0.6919055960990207 0.08756609491272746
0.5537268634317158 -0.6916300424209187 0.08760151534440426
0.5542771385692847 -0.6913427191415615 0.08764331030882731
0.5548274137068535 -0.6910565443068691 0.0876825086699885
0.5553776888444223 -0.6908720875489304 0.08771293403103919
0.5559279639819911 -0.6906575545503124 0.08774537523308884
0.5564782391195598 -0.6904437342164608 0.08777680898039039
0.5570285142571286 -0.6903020234236061 0.08781807626439103
0.5575787893946974 -0.6901378670192894 0.0878553361708745
0.5581290645322662 -0.6899548285921066 0.08793199032421373
0.558679339669835 -0.689242473251409 0.0880290484039701
0.5592296148074037 -0.6887020088928837 0.08812825389734054
0.5597798899449725 -0.6881636088345973 0.08821964120471901
0.5603301650825413 -0.6875991848440739 0.08830031889297327
0.5608804402201101 -0.6870433755797498 0.08838537712683443
0.5614307153576789 -0.6865421175803647 0.0884666294815779
0.5619809904952476 -0.6862833239875594 0.08851251334913085
0.5625312656328164 -0.6859510793915744 0.08857059226193836
0.5630815407703852 -0.6856301337945635 0.08862536615394326
0.563631815907954 -0.6853484228949951 0.08866866471056764
0.5641820910455227 -0.6850552918677195 0.08871498753324743
0.5647323661830916 -0.6847944177745173 0.08876180151823307
0.5652826413206604 -0.6846023444784528 0.08878747240612117
0.5658329164582292 -0.6843908406968929 0.0888214290292984
0.566383191595798 -0.6842145146958974 0.08885206618488818
0.5669334667333668 -0.684074443757975 0.08887254673139543
0.5674837418709355 -0.6839267396220833 0.08889673604376626
0.5680340170085043 -0.6835602282488173 0.08894981724521052
0.5685842921460731 -0.6830026339664068 0.08906079921836067
0.5691345672836419 -0.6824880257955707 0.08915068079627876
0.5696848424212106 -0.6819454240972256 0.08923995727647137
0.5702351175587794 -0.6813920014271752 0.0893312753505308
0.5707853926963482 -0.6808385787571247 0.08942278428616526
0.571335667833917 -0.6804672242499011 0.08949452367426215
0.5718859429714858 -0.6801459801378259 0.08956095419695745
0.5724362181090545 -0.6798247360257507 0.08962741999791698
0.5729864932466233 -0.6795406726394453 0.08968591756168111
0.5735367683841921 -0.6792653308540628 0.0897425638705228
0.5740870435217609 -0.6789899890686805 0.08979927493877311
0.5746373186593297 -0.6787835392616974 0.08984667944433258
0.5751875937968985 -0.6785884100630933 0.08989297402290454
0.5757378689344673 -0.6783932808644886 0.08993945738000905
0.5762881440720361 -0.678243063149184 0.08997833366570113
0.5768384192096049 -0.6780979332061883 0.09001676301467514
0.5773886943471737 -0.6779528032631921 0.09005550458908852
0.5779389694847424 -0.6774321336878935 0.0901625018074058
0.5784892446223112 -0.6768857707606069 0.09027072010227946
0.57903951975988 -0.6763394078333201 0.09037904286634793
0.5795897948974488 -0.6757581695615513 0.09048433626401746
0.5801400700350176 -0.6751751114157918 0.09059108046503074
0.5806903451725863 -0.6745920532700322 0.09069800430727555
0.5812406203101551 -0.6742109237250876 0.09078561363972174
0.5817908954477239 -0.6738277168079363 0.0908736556079228
0.5823411705852927 -0.673444509890785 0.09096172882852609
0.5828914457228614 -0.6730956891751358 0.09103248004409756
0.5834417208604302 -0.6727454661863341 0.09110473199205187
0.583991995997999 -0.6723952431975331 0.09117702491114774
0.5845422711355678 -0.6721225964641868 0.09123398579665914
0.5850925462731366 -0.6718436284428828 0.09129308415785306
0.5856428214107053 -0.6715646604215791 0.09135230642904386
0.5861930965482742 -0.6713416255237613 0.09140543345599421
0.586743371685843 -0.6711123516896352 0.09145973810493398
0.5872936468234118 -0.6708804185854049 0.09152030842158626
0.5878439219609806 -0.6702099744845885 0.0917052870643864
0.5883941970985493 -0.6696011715294692 0.09187012087082701
0.5889444722361181 -0.6689915820748298 0.09203708572852942
0.5894947473736869 -0.6683161882833202 0.09212954688277002
0.5900450225112557 -0.6676515036307049 0.09224111011852486
0.5905952976488245 -0.6669880706839485 0.09235015553848548
0.5911455727863932 -0.6665952007811116 0.09243078440793587
0.591695847923962 -0.6661494914317625 0.09251559856935083
0.5922461230615308 -0.665704332174142 0.0925991998847361
0.5927963981990996 -0.6653006228642904 0.09265822615920885
0.5933466733366684 -0.6648879405091941 0.09272295611232811
0.5938969484742371 -0.6644759109863206 0.09278623860331942
0.5944472236118059 -0.6641574021384071 0.09283453148164666
0.5949974987493747 -0.6638158281240787 0.09288614893438198
0.5955477738869435 -0.6634743001451965 0.09293774352261269
0.5960980490245122 -0.663207584355883 0.09298937438895893
0.5966483241620811 -0.662920727507342 0.09304044355084866
0.5971985992996499 -0.6626248110489894 0.09311196413181372
0.5977488744372187 -0.661820436746812 0.09324133745081278
0.5982991495747875 -0.6611612743936041 0.09336042209382146
0.5988494247123562 -0.6605035008398347 0.09347693635810135
0.599399699849925 -0.6598091879604739 0.09359678811163555
0.5999499749874938 -0.659127290812442 0.0937152348546863
0.6005002501250626 -0.658451572738241 0.09382171332038028
0.6010505252626314 -0.6580934852937064 0.09392244953677875
0.6016008004002001 -0.6576314514806031 0.09402080679387935
0.6021510755377689 -0.657171926929633 0.09411422871276375
0.6027013506753377 -0.656760711655001 0.0941813819298561
0.6032516258129065 -0.6563333709339599 0.094256991166005
0.6038019009504753 -0.6559208916423668 0.09432631268729925
0.604352176088044 -0.6555903876183823 0.09437659250392463
0.6049024512256128 -0.6552333180744089 0.09443307315253453
0.6054527263631816 -0.65488945538022 0.0944896699474551
0.6060030015007504 -0.6545893364556029 0.09453238798279776
0.6065532766383191 -0.6542754141022158 0.09458076137259368
0.607103551775888 -0.6537922798593777 0.09468797848156675
0.6076538269134568 -0.6529535586041102 0.09494228878190267
0.6082041020510256 -0.6522243091235854 0.09514749843785861
0.6087543771885944 -0.6515017162054135 0.09530847527938585
0.6093046523261632 -0.6508115011163393 0.09542634285525993
0.6098549274637319 -0.6501105855126479 0.09555475530147774
0.6104052026013007 -0.6495786603956937 0.09566772253719064
0.6109554777388695 -0.6490977410490808 0.09577561494019134
0.6115057528764383 -0.6486168217024681 0.09588353235067809
0.612056028014007 -0.6481635204594917 0.09597677933533563
0.6126063031515758 -0.6477161125311044 0.09606866754929796
0.6131565782891446 -0.6472687046027166 0.09616058691962318
0.6137068534267134 -0.6468804506837954 0.09624337229262357
0.6142571285642822 -0.646501108235351 0.09632586550912242
0.6148074037018509 -0.6461217657869065 0.09640846022764771
0.6153576788394197 -0.6457908206513955 0.0964949136843967
0.6159079539769885 -0.6454645231975465 0.0965815622112797
0.6164582291145573 -0.6451382257436973 0.09666841957918752
0.617008504252126 -0.6443631387712047 0.09677130321302702
0.6175587793896948 -0.6435689286228627 0.0968761135152619
0.6181090545272637 -0.6427747184745212 0.09698143822634987
0.6186593296648325 -0.6420429705049001 0.09713589123048268
0.6192096048024013 -0.641310304768217 0.0972867990057365
0.6197598799399701 -0.640577639031534 0.09743791209375668
0.6203101550775388 -0.6400700917420709 0.09756304209959875
0.6208604302151076 -0.6395513554047739 0.09768942509977727
0.6214107053526764 -0.6390326190674769 0.09781584803118133
0.6219609804902452 -0.6385556118205877 0.09792021661241133
0.622511255627814 -0.6380749133007818 0.09802736194499309
0.6230615307653827 -0.6375942147809756 0.09813454840941291
0.6236118059029515 -0.6371917834086215 0.09822823133260337
0.6241620810405203 -0.6367790726682341 0.09832396921685631
0.6247123561780891 -0.6363663619278461 0.09841980919026168
0.6252626313156578 -0.6360010361943927 0.09852012536450809
0.6258129064532266 -0.6356282271695768 0.0986187524435924
0.6263631815907954 -0.6352519412951246 0.09872523471732299
0.6269134567283642 -0.634407769951581 0.09888036684325024
0.627463731865933 -0.6336532056257478 0.09903710478851885
0.6280140070035017 -0.6328999819251089 0.09919160304074426
0.6285642821410706 -0.6321147597902589 0.09937659307221092
0.6291145572786394 -0.6313408297046434 0.09954556492812544
0.6296648324162082 -0.6305684240426821 0.09971142213879512
0.630215107553777 -0.6300685279430923 0.09985789414434355
0.6307653826913457 -0.6294973193757281 0.10000868950605628
0.6313156578289145 -0.6289262418409184 0.10015922758932723
0.6318659329664833 -0.6284063902898769 0.10028071176351798
0.6324162081040521 -0.6278713141459341 0.10041168870529497
0.6329664832416209 -0.6273383124158249 0.10053816764799153
0.6335167583791896 -0.626902506786347 0.10065596652996067
0.6340670335167584 -0.6264363348443126 0.10077544886955259
0.6346173086543272 -0.62597030472196 0.10089468353866102
0.635167583791896 -0.6255700812735425 0.10102156833515685
0.6357178589294648 -0.6251475679158816 0.10114551724419873
0.6362681340670335 -0.6247100729784073 0.10129761106963597
0.6368184092046023 -0.623718493431619 0.10138839628765672
0.6373686843421711 -0.6229277581893738 0.1015085796260831
0.6379189594797399 -0.6221569963523527 0.10164980942819993
0.6384692346173086 -0.6213225369903831 0.10184489798836865
0.6390195097548775 -0.6205144583710194 0.10202460365338908
0.6395697848924463 -0.6198034786245902 0.10222031879433825
0.6401200600300151 -0.6192628103221307 0.1023650578985734
0.6406703351675839 -0.6186715079668454 0.10253294076509642
0.6412206103051526 -0.6181033227005973 0.10269094053496036
0.6417708854427214 -0.6175619551370934 0.10283762334284637
0.6423211605802902 -0.6170128223940105 0.10298801506822453
0.642871435717859 -0.6165235801524022 0.10312862324868424
0.6434217108554278 -0.6160488711329641 0.103268051807125
0.6439719859929965 -0.6155741621135268 0.10340753512657114
0.6445222611305653 -0.615136854857784 0.10354693634235039
0.6450725362681341 -0.6147052026087358 0.10368709977151316
0.6456228114057029 -0.6142735503596877 0.10382737284122036
0.6461730865432717 -0.6134714883000296 0.10402615968988431
0.6467233616808404 -0.6126292693004912 0.10424010648920058
0.6472736368184092 -0.6117870503009532 0.10445481120181298
0.647823911955978 -0.6109505596417749 0.1046636902336065
0.6483741870935468 -0.6101190147280319 0.10486327845856512
0.6489244622311156 -0.6092874698142889 0.105063227749368
0.6494747373686843 -0.608670685247028 0.1052339849302863
0.6500250125062532 -0.6080470220989198 0.10540653249901856
0.650575287643822 -0.6074233589508115 0.10557914246344907
0.6511255627813908 -0.6068533620452182 0.10573816199158968
0.6516758379189596 -0.6062787240901276 0.10589871862317997
0.6522261130565283 -0.6057040861350367 0.10605930865447225
0.6527763881940971 -0.6052191285314829 0.10621529072276933
0.6533266633316659 -0.6047220774368769 0.1063717281939357
0.6538769384692347 -0.6042250263422713 0.10652821277914054
0.6544272136068034 -0.6037847143882483 0.10669223932404069
0.6549774887443722 -0.6033342470435904 0.10685450526609333
0.655527763881941 -0.6028837796989321 0.10701687344727474
0.6560780390195098 -0.6019304407022666 0.10736936864495764
0.6566283141570786 -0.6010922176420146 0.10766821550123344
0.6571785892946473 -0.6002604133179488 0.10795390614843946
0.6577288644322161 -0.5994386806693147 0.1081562734525819
0.6582791395697849 -0.5986121756652295 0.10838515219571905
0.6588294147073537 -0.5977867811078924 0.10861203719245227
0.6593796898449225 -0.5972476713174781 0.10884610068131087
0.6599299649824912 -0.5966266064845769 0.10907584865848796
0.6604802401200601 -0.5960059314512719 0.1093048290932517
0.6610305152576289 -0.5954292748851154 0.10951281391568668
0.6615807903951977 -0.5948386276588132 0.10972764202560148
0.6621310655327665 -0.5942503626583261 0.10993749861501304
0.6626813406703352 -0.5937540791864937 0.11014145917334471
0.663231615807904 -0.5932259421708432 0.11034667066669661
0.6637818909454728 -0.592698489310251 0.11055089426361142
0.6643321660830416 -0.592223614597431 0.1107786297959378
0.6648824412206104 -0.5917289734100791 0.11099709488793487
0.6654327163581791 -0.5911619707101453 0.11121323263249094
0.6659829914957479 -0.5901822253238436 0.11150224186152832
0.6665332666333167 -0.5893527369029699 0.11176306204678034
0.6670835417708855 -0.5884607694559618 0.11202633990567773
0.6676338169084542 -0.5875627484654999 0.11228315882494164
0.668184092046023 -0.5866591662015463 0.11254343408975145
0.6687343671835918 -0.5859115529221736 0.11279493783688738
0.6692846423211606 -0.5852008965520151 0.11304316533884852
0.6698349174587294 -0.5844902401818562 0.11329156118841528
0.6703851925962981 -0.5838066890430084 0.1135322938664146
0.670935467733867 -0.5831270422304576 0.11377245757486347
0.6714857428714358 -0.5824473954179071 0.11401275213525432
0.6720360180090046 -0.5818266891658372 0.1142504632539387
0.6725862931465734 -0.5812087433398173 0.11448811433523035
0.6731365682841421 -0.5805907975137973 0.11472584199811277
0.6736868434217109 -0.5800048354618145 0.11498154340498917
0.6742371185592797 -0.5794184196701468 0.1152352497601497
0.6747873936968485 -0.5788320038784792 0.11548901458082504
0.6753376688344173 -0.5777428718287407 0.11589626829544881
0.675887943971986 -0.5767033828271156 0.11628523246482518
0.6764382191095548 -0.575663893825491 0.1166751669770294
0.6769884942471236 -0.57469443841218 0.11698903232216591
0.6775387693846924 -0.5737121270758824 0.1173198743426503
0.6780890445222612 -0.5727298157395847 0.11765155158132616
0.6786393196598299 -0.5719489065439749 0.11796094174598229
0.6791895947973987 -0.5711259510082803 0.11827570908051281
0.6797398699349675 -0.570303060499534 0.11859071728026357
0.6802901450725363 -0.5695080802508508 0.11888775406018977
0.680840420210105 -0.5687056715944843 0.11919035537009023
0.6813906953476738 -0.5679034963086593 0.11949285103393074
0.6819409704852427 -0.5671756990917693 0.1197832315026267
0.6824912456228115 -0.5664258325117186 0.12007761487303474
0.6830415207603803 -0.5656755994248541 0.12037301288262278
0.683591795897949 -0.564950004841268 0.1206825913453203
0.6841420710355178 -0.564216244614753 0.12098752004240523
0.6846923461730866 -0.5634707160648562 0.12131607497688444
0.6852426213106554 -0.5621398312541579 0.12183217618644114
0.6857928964482242 -0.5610202405963052 0.12228580526872561
0.6863431715857929 -0.5598996777109195 0.12273694326196107
0.6868934467233617 -0.5586964960721522 0.12309880407582162
0.6874437218609305 -0.5575270813101616 0.1234995703669633
0.6879939969984993 -0.5564657991961371 0.12391270474992404
0.6885442721360681 -0.5554896486430778 0.12429836133437372
0.6890945472736368 -0.5544921956110401 0.1246977022466612
0.6896448224112056 -0.5535155797057346 0.1250853068611349
0.6901950975487744 -0.5525429202329118 0.12547189907613235
0.6907453726863432 -0.5515702607600896 0.1258593761248918
0.691295647823912 -0.550648352465901 0.12623244105926829
0.6918459229614807 -0.549729566994041 0.12660568220386928
0.6923961980990496 -0.5488107815221813 0.1269796744624626
0.6929464732366184 -0.5479214223908251 0.12735587663277415
0.6934967483741872 -0.5470308790426234 0.12773303745508024
0.694047023511756 -0.5461403356944218 0.1281108860919509
0.6945972986493247 -0.544711228911456 0.1286031995743231
0.6951475737868935 -0.5433436537929448 0.12908338104427544
0.6956978489244623 -0.5419760786744333 0.12956642258115686
0.6962481240620311 -0.5406615050005104 0.1300578926461401
0.6967983991995998 -0.539334949982357 0.13055356024582207
0.6973486743371686 -0.5380083949642042 0.13105170018170226
0.6978989494747374 -0.5368978989674502 0.13152719226765727
0.6984492246123062 -0.5357350181023588 0.13200972519113596
0.698999499749875 -0.534572497147034 0.13249313701673948
0.6995497748874437 -0.5334239056796647 0.13295093738286531
0.7001000500250125 -0.5322712196773074 0.1334188542273898
0.7006503251625813 -0.5311189792599379 0.13388758486579927
0.7012006003001501 -0.5300460692420739 0.13432883190624184
0.7017508754377189 -0.5289458732882427 0.13478169287952826
0.7023011505752876 -0.5278452538200643 0.13523679981881448
0.7028514257128565 -0.526771245711511 0.13571634527390733
0.7034017008504253 -0.5256868188610794 0.136188186424315
0.7039519759879941 -0.5244167741355871 0.13674084262420436
0.7045022511255629 -0.5227340417261538 0.13743752834728648
0.7050525262631316 -0.5211976848719789 0.13808992081599988
0.7056028014007004 -0.5196772730657991 0.13867327013087774
0.7061530765382692 -0.5181606302247234 0.13925059651288652
0.706703351675838 -0.5166439873836475 0.13983193860658352
0.7072536268134068 -0.5152846983446209 0.14040214156653633
0.7078039019509755 -0.5139312683676783 0.1409734631286309
0.7083541770885443 -0.5125778383907358 0.14154746797877346
0.7089044522261131 -0.511239975785403 0.1421166310717564
0.7094547273636819 -0.5099008040319952 0.14268945957367593
0.7100050025012506 -0.5085616322785877 0.14326495995932617
0.7105552776388194 -0.5072956523097095 0.14382299086735412
0.7111055527763882 -0.5060178081437722 0.14438690761319947
0.711655827913957 -0.5047399639778343 0.14495326557049001
0.7122061030515258 -0.5034671222311001 0.14551891716774143
0.7127563781890945 -0.5021933648923853 0.1460870208165818
0.7133066533266633 -0.5009128267009098 0.14666874766831894
0.7138569284642322 -0.49876641774362745 0.1474459614358616
0.714407203601801 -0.49688361115786617 0.14817535062664766
0.7149574787393698 -0.4950070165282856 0.14890108074414204
0.7155077538769385 -0.493389370029977 0.14961331453077026
0.7160580290145073 -0.49167614910344276 0.15033806759913323
0.7166083041520761 -0.48997283568224 0.151062276986044
0.7171585792896449 -0.4885402424009633 0.15175545103423607
0.7177088544272137 -0.48699843752922534 0.1524653703055814
0.7182591295647824 -0.48548055098418325 0.15317380819206153
0.7188094047023512 -0.48397072144033126 0.1538824960337323
0.71935967983992 -0.4824597571525227 0.15459622034311496
0.7199099549774888 -0.4810363144397495 0.1553081928001236
0.7204602301150576 -0.4796162285610604 0.15602352538085248
0.7210105052526263 -0.4781961426823721 0.15674235727868563
0.7215607803901951 -0.4768131054164784 0.1574973848435418
0.7221110555277639 -0.4754264882167912 0.15825210892997366
0.7226613306653327 -0.47403987101710426 0.15901007507837445
0.7232116058029014 -0.4720247753810533 0.15996839897733445
0.7237618809404702 -0.47013213689001165 0.16089444485279067
0.7243121560780391 -0.4682394983989704 0.1618271696506336
0.7248624312156079 -0.46653178450958416 0.16280519573775892
0.7254127063531767 -0.4647711959659795 0.1637820917281498
0.7259629814907455 -0.4630103983862794 0.16476612772017693
0.7265132566283142 -0.46155598076991516 0.16574991883488105
0.727063531765883 -0.45999512039926 0.16673999622923907
0.7276138069034518 -0.45843506470050355 0.16773431062229058
0.7281640820410206 -0.4570721105996541 0.16885065703475285
0.7287143571785893 -0.45562924761040974 0.16992394782512427
0.7292646323161581 -0.4543132029565255 0.17102734414484733
0.7298149074537269 -0.45302030543276695 0.1721399744267143
0.7303651825912957 -0.45172740790900856 0.17325845285237157
0.7309154577288645 -0.4505020432592252 0.17446134883606043
0.7314657328664332 -0.4492751103039528 0.17567085209533215
0.732016008004002 -0.4480481773486808 0.17688624317461984
0.7325662831415708 -0.4459962966894378 0.1782729427571399
0.7331165582791396 -0.44405473144357316 0.17965040523419984
0.7336668334167084 -0.4421131661977088 0.18104071655545143
0.7342171085542771 -0.44084458466197907 0.18262551603040722
0.734767383691846 -0.4394124812620315 0.18417535407358598
0.7353176588294148 -0.437981642816261 0.1857332813943577
0.7358679339669836 -0.4365915059534492 0.18690799248030882
0.7364182091045524 -0.43518904713964074 0.18821785089510137
0.7369684842421211 -0.4337891730093081 0.18953217657680677
0.7375187593796899 -0.4323833764085022 0.19078761469738809
0.7380690345172587 -0.43098004287336306 0.1920767972613032
0.7386193096548275 -0.4295747882549609 0.1932477572061235
0.7391695847923963 -0.42820032322087564 0.19437668226276447
0.739719859929965 -0.426812084365294 0.19552282279141586
0.7402701350675338 -0.4252826235887933 0.19646484191392186
0.7408204102051026 -0.42375291773399376 0.19741440432700313
0.7413706853426714 -0.42222321187919504 0.19836999474913558
0.7419209604802401 -0.41971499107786764 0.19919323044499102
0.7424712356178089 -0.41734929379127955 0.2000510190404632
0.7430215107553777 -0.4149835965046915 0.20091738982271112
0.7435717858929465 -0.413056972848565 0.20166176630993732
0.7441220610305153 -0.41101961038027995 0.20244513253671592
0.744672336168084 -0.40898346121373336 0.2032350312085392
0.7452226113056529 -0.4068629443259281 0.20329061460279182
0.7457728864432217 -0.4047737263020154 0.20360963500540397
0.7463231615807905 -0.40269006434176585 0.20392705633820876
0.7468734367183593 -0.4005051450289377 0.20388312453138943
0.747423711855928 -0.3983642193551713 0.20399512870798064
0.7479739869934968 -0.3962162796520331 0.2039128926812388
0.7485242621310656 -0.3940690230455281 0.20381327877343758
0.7490745372686344 -0.39192176643902377 0.2037168204858189
0.7496248124062032 -0.3891845164010953 0.20288329751294784
0.7501750875437719 -0.38649871773149297 0.2021174268018032
0.7507253626813407 -0.38381291906189063 0.2013542767948938
0.7512756378189095 -0.38007877500792153 0.20040806627702712
0.7518259129564783 -0.3765730585528325 0.19951424905332488
0.752376188094047 -0.3730673420977436 0.19862931133231285
0.7529264632316158 -0.370523148613445 0.19806170657812477
0.7534767383691846 -0.36767183657498015 0.1973996007601264
0.7540270135067534 -0.3648226316209817 0.19674174167586686
0.7545772886443222 -0.36187276876032554 0.19544484937300402
0.7551275637818909 -0.35896500531278386 0.19440932718234843
0.7556778389194597 -0.35597352344380545 0.19316474846585963
0.7562281140570286 -0.3529690444160967 0.19189122563272748
0.7567783891945974 -0.34996456538838805 0.19062233180588617
0.7573286643321662 -0.34688252987861784 0.18894560148444745
0.757878939469735 -0.34380695332902933 0.1872977933755242
0.7584292146073037 -0.34073137677944115 0.1856541793935047
0.7589794897448725 -0.3370773160817289 0.18313112416344804
0.7595297648824413 -0.33354355850246986 0.1807949395807508
0.7600800400200101 -0.3300098009232102 0.1784609830955666
0.7606303151575788 -0.325544150660385 0.17615617470597403
0.7611805902951476 -0.32136928173197127 0.17384873444814194
0.7617308654327164 -0.3171997811993247 0.17153955332184953
0.7622811405702852 -0.31383725181263455 0.16936534727919916
0.762831415707854 -0.3101553512477763 0.16714076984126916
0.7633816908454227 -0.30641102382447566 0.16454852305197493
0.7639319659829915 -0.3026600132011101 0.16190067310613362
0.7644822411205603 -0.298909002577745 0.1592543682185047
0.7650325162581291 -0.2954036537291181 0.15687610822732143
0.7655827913956978 -0.291882092972881 0.15448169955959473
0.7661330665332666 -0.28836053221664365 0.15208850287870562
0.7666833416708355 -0.2849564412660345 0.14953293086810995
0.7672336168084043 -0.2815296114387014 0.1470136523999096
0.7677838919459731 -0.27810278161136787 0.14449641307603894
0.7683341670835419 -0.2739660771703272 0.14093881281098755
0.7688844422211106 -0.27006090500717955 0.13772354949988988
0.7694347173586794 -0.2661575917448891 0.1345100092640889
0.7699849924962482 -0.26161523099047046 0.13164741262381496
0.770535267633817 -0.25732994803105513 0.12864890378590924
0.7710855427713857 -0.25381230900124097 0.12612714773438077
0.7716358179089545 -0.250390609088803 0.12365779791354649
0.7721860930465233 -0.24696890917636546 0.12118997684042872
0.7727363681840921 -0.2436707772021818 0.11855899343364117
0.7732866433216609 -0.24036374959208318 0.11594425690857015
0.7738369184592296 -0.23705672198198466 0.11333135272045004
0.7743871935967984 -0.23403310887554477 0.11108534319899056
0.7749374687343672 -0.23094020836065027 0.10875326575446802
0.775487743871936 -0.22784730784575644 0.10642238029580632
0.7760380190095048 -0.22495258863950496 0.10414511042788092
0.7765882941470735 -0.22198979369110403 0.10185118872803504
0.7771385692846424 -0.21902172865527053 0.09956333950837185
0.7776888444222112 -0.21536263448341111 0.0964601297735591
0.77823911955978 -0.21199352360751247 0.09371200944776646
0.7787893946973488 -0.20810230247888184 0.09082391529440756
0.7793396698349175 -0.20417548067466113 0.08793455024051805
0.7798899449724863 -0.20024865887043958 0.08505215428052025
0.7804402201100551 -0.19751437997575863 0.08305691042633401
0.7809904952476239 -0.19463009389449623 0.08094785638778866
0.7815407703851927 -0.19174580781323364 0.0788426608294543
0.7820910455227614 -0.189074020740525 0.076743628103253
0.7826413206603302 -0.18634761968262334 0.07464715397357424
0.783191595797899 -0.1836212186247219 0.0725542089817624
0.7837418709354678 -0.18112153872620457 0.07066516919650556
0.7842921460730365 -0.1785404927112525 0.06870388435137761
0.7848424212106053 -0.17595454885465722 0.0667482681270373
0.7853926963481741 -0.17387223907169275 0.06510222709743507
0.7859429714857429 -0.17157039416390532 0.0633234663110268
0.7864932466233117 -0.16914169059817646 0.061413210555990194
0.7870435217608804 -0.1667097238348288 0.05950555781655822
0.7875937968984492 -0.1642777570714811 0.05760172784133733
0.7881440720360181 -0.16087760619348634 0.0547708273936659
0.7886943471735869 -0.15762997099972714 0.05213341775011738
0.7892446223111557 -0.15438233580596766 0.0495367377231832
0.7897948974487244 -0.1526310240210772 0.048519372348216655
0.7903451725862932 -0.15045349665315796 0.0470544334215572
0.790895447723862 -0.14827681707351806 0.04559345641673059
0.7914457228614308 -0.14634385607442896 0.04432671373168125
0.7919959979989996 -0.14431990888597307 0.04299357665450198
0.7925462731365683 -0.14228473657644283 0.041669258192157485
0.7930965482741371 -0.14026708894226286 0.04038065599727076
0.7936468234117059 -0.13824086798111973 0.03908958058833647
0.7941970985492747 -0.13635399151892383 0.03783925310732893
0.7947473736868435 -0.13446603906415155 0.03659359480853308
0.7952976488244122 -0.13257808660937878 0.03535479382804304
0.795847923961981 -0.1303368844917885 0.033669729818812826
0.7963981990995498 -0.12816075981480382 0.03207864277183802
0.7969484742371186 -0.12598463513781913 0.030498796907673733
0.7974987493746873 -0.12339227584618846 0.029090123274604043
0.7980490245122561 -0.12092092040098086 0.027671276802388872
0.798599299649825 -0.11844861790861543 0.026289676901000536
0.7991495747873938 -0.1171511071988241 0.025377901678590366
0.7996998499249626 -0.11540174405795235 0.024298157821146766
0.8002501250625313 -0.11363383926409311 0.023133765126161093
0.8008004002001001 -0.11185118500271428 0.021973464208916476
0.8013506753376689 -0.11007341990893932 0.020827299582827117
0.8019009504752377 -0.10835598410861046 0.019749377820574173
0.8024512256128065 -0.10663490990143844 0.01868838480559246
0.8030015007503752 -0.1049138356942663 0.017650527374649606
0.803551775887944 -0.10359435138563478 0.01698888948842033
0.8041020510255128 -0.10219681409251935 0.016272424462632933
0.8046523261630816 -0.10079927679940318 0.015574536914820934
0.8052026013006504 -0.09929537609445828 0.014871353621383364
0.8057528764382191 -0.09782369481045466 0.014207068803013994
0.8063031515757879 -0.09635183228182809 0.013575865059381898
0.8068534267133567 -0.0936355503934667 0.011892850181088632
0.8074037018509255 -0.09140572745765886 0.010861779996583719
0.8079539769884942 -0.08991017860545208 0.010536987704934804
0.808504252126063 -0.08868375610200642 0.010177759563074583
0.8090545272636319 -0.08739798886073341 0.009953935769571922
0.8096048024012007 -0.08618886243644801 0.009773316015435931
0.8101550775387695 -0.08497756792747646 0.009648472973254097
0.8107053526763383 -0.08376627341850494 0.009581081051437642
0.811255627813907 -0.08258948494694374 0.009544461234608349
0.8118059029514758 -0.08140551072372416 0.009571376662634705
0.8123561780890446 -0.0802215365005052 0.00965709651654147
0.8129064532266134 -0.07921533489944627 0.009779894615669329
0.8134567283641821 -0.07815477974689491 0.0099450727001052
0.8140070035017509 -0.07709422459434295 0.010148804762185883
0.8145572786393197 -0.07564315905815877 0.010441949667802122
0.8151075537768885 -0.07434312787401334 0.010798394784565098
0.8156578289144573 -0.07299960266887706 0.01125117058798137
0.816208104052026 -0.07056778765180928 0.012066599570199755
0.8167583791895948 -0.06861901054788111 0.013045963304197113
0.8173086543271636 -0.06754934214988063 0.013345738090589766
0.8178589294647324 -0.06647327688841095 0.013682693274411567
0.8184092046023012 -0.06539721162694134 0.014034471152095093
0.8189594797398699 -0.06426481531528239 0.01448202633753587
0.8195097548774387 -0.06314293175359269 0.014930544572277276
0.8200600300150076 -0.06202104819190352 0.015392998142739384
0.8206103051525764 -0.06093146092272703 0.0159034142047526
0.8211605802901452 -0.059831839767060316 0.016413068358923335
0.8217108554277139 -0.05873221861139344 0.01693271127283579
0.8222611305652827 -0.05786588737535458 0.017300679708393274
0.8228114057028515 -0.05691320078926723 0.017735754724860987
0.8233616808404203 -0.05596118431454109 0.018179786974913494
0.823911955977989 -0.05478097180547455 0.01881208279107808
0.8244622311155578 -0.05370072077419533 0.019373925633839863
0.8250125062531266 -0.05214550178306253 0.02019086707044557
0.8255627813906954 -0.05057342197105528 0.021086838517813185
0.8261130565282642 -0.049001342159047945 0.022042987619751476
0.826663331665833 -0.04807449849454648 0.022503321925797407
0.8272136068034017 -0.04706174714518435 0.023036619814118506
0.8277638819409705 -0.04604899579582252 0.023575055546845088
0.8283141570785393 -0.04510701795359738 0.02408866173662052
0.8288644322161081 -0.0441482349752058 0.024614256322864445
0.8294147073536768 -0.04318945199681445 0.025143071793683247
0.8299649824912456 -0.04222294874121063 0.025706971381144816
0.8305152576288145 -0.04125955871774509 0.0262640330605089
0.8310655327663833 -0.04029678654846783 0.02682565083565518
0.8316158079039521 -0.039525959529934804 0.027247399103880948
0.8321660830415208 -0.038675647226721725 0.027730273452405176
0.8327163581790896 -0.037846225519811434 0.02818376234023047
0.8332666333166584 -0.03700933637730498 0.028628690492432125
0.8338169084542272 -0.036177075730141374 0.02907822149323383
0.834367183591796 -0.034963813336859155 0.02989721058702275
0.8349174587293647 -0.03377353430847406 0.030695985657188805
0.8354677338669335 -0.03258325528008921 0.031498213580721315
0.8360180090045023 -0.03202107568344692 0.031754847161280866
0.8365682841420711 -0.03133673620807855 0.03212057816501619
0.8371185592796399 -0.03065239673270988 0.03248771953050839
0.8376688344172086 -0.029916522972553452 0.032894289162037134
0.8382191095547774 -0.029195482889537584 0.033290732018871456
0.8387693846923462 -0.0284744428065221 0.03368812841555575
0.839319659829915 -0.02773130070392197 0.03410462189638396
0.8398699349674837 -0.026996470704047298 0.034516582504713476
0.8404202101050525 -0.02626167336160161 0.034930212850370866
0.8409704852426214 -0.025593314232180902 0.03530468017249416
0.8415207603801902 -0.024896125376687277 0.03569824732580561
0.842071035517759 -0.024103713542767115 0.03613440740277174
0.8426213106553277 -0.0233045862782119 0.036572766761063934
0.8431715857928965 -0.022505459013656807 0.03701230042372036
0.8437218609304653 -0.021694791469635683 0.037403384075305614
0.8442721360680341 -0.020884964569265477 0.03781847642984088
0.8448224112056029 -0.02007513766889495 0.03825166863803722
0.8453726863431716 -0.019392182667374393 0.03866893556160772
0.8459229614807404 -0.018682010021056236 0.03909362265157506
0.8464732366183092 -0.017971837374738557 0.039519673503009216
0.847023511755878 -0.01725702174011627 0.03991777023390115
0.8475737868934468 -0.016543486943836144 0.04032574129231989
0.8481240620310155 -0.01582995214755579 0.0407345355400469
0.8486743371685843 -0.015076278114364941 0.041234176545491386
0.8492246123061531 -0.01433802239857783 0.04170072948807581
0.8497748874437219 -0.013598669019466799 0.04216611366303711
0.8503251625812907 -0.01302240263933859 0.0425193865651821
0.8508754377188594 -0.012374815507668615 0.042923466398488354
0.8514257128564282 -0.011693550780929839 0.04331797066177218
0.8519759879939971 -0.011009767121320938 0.04371229136786717
0.8525262631315659 -0.010325983461711452 0.04410719283616295
0.8530765382691347 -0.009355873688904929 0.044711615702408336
0.8536268134067034 -0.00841553618202255 0.04532388186185837
0.8541770885442722 -0.007475198675140314 0.045965184209738004
0.854727363681841 -0.0069595557731931025 0.046217412571621076
0.8552776388194098 -0.006352259720458037 0.0465578324813516
0.8558279139569785 -0.005744963667722181 0.04689882345682907
0.8563781890945473 -0.005137084845746282 0.047190784575832534
0.8569284642321161 -0.004528858431557236 0.04749776476918536
0.8574787393696849 -0.003920632017367976 0.04780506270958323
0.8580290145072537 -0.0032319921345258244 0.048231135697719495
0.8585792896448224 -0.0025731615302505484 0.04861389174612321
0.8591295647823912 -0.0019147264337815518 0.04899789023958859
0.85967983991996 -0.0013526276262157953 0.04930109774006357
0.8602301150575288 -0.0007495897836304281 0.049639723720599875
0.8607803901950976 -0.00013333275741438588 0.04995477909880175
0.8613306653326663 0.00046033227976636647 0.0502820548402759
0.8618809404702351 0.0010651440598429035 0.05060335672315831
0.862431215607804 0.0021032255674074936 0.051420254178597004
0.8629814907453728 0.0031180486555384655 0.0522265888268492
0.8635317658829416 0.004132871743668981 0.053044862820848214
0.8640820410205103 0.004557246449642986 0.05326381612511194
0.8646323161580791 0.0050825115584152624 0.05358508031323746
0.8651825912956479 0.005607776667187763 0.05390681304451678
0.8657328664332167 0.0060331826175734045 0.054139947485303354
0.8662831415707855 0.006484776318646338 0.0543972056743965
0.8668334167083542 0.0069363700197192105 0.05465503171132608
0.867383691845923 0.007445789361026748 0.05497111231857983
0.8679339669834918 0.007935947415546256 0.0552677460092887
0.8684842421210606 0.008426105470066305 0.05556477342117396
0.8690345172586293 0.008907075808701441 0.05580890195144786
0.8695847923961981 0.009391684890426669 0.05607406673600864
0.8701350675337669 0.009876337262731266 0.05633935801315569
0.8706853426713357 0.010498616627114576 0.05662485142629965
0.8712356178089045 0.011060460054940453 0.05690119979059021
0.8717858929464732 0.011932666435735978 0.057445643483493916
0.872336168084042 0.012825757218846486 0.05801664138338406
0.8728864432216109 0.013718848001956758 0.05859720886928111
0.8734367183591797 0.014213252430640066 0.05890298077510098
0.8739869934967485 0.014736005902414053 0.05923199491649361
0.8745372686343172 0.015258759374188507 0.05956136374677828
0.875087543771886 0.01573553184184223 0.059840828949122245
0.8756378189094548 0.01622092129120539 0.060129837757477655
0.8761880940470236 0.016706310740568973 0.060419052378634555
0.8767383691845924 0.01714893399910378 0.060726168821947736
0.8772886443221611 0.01760286950623202 0.06102880830418346
0.8778389194597299 0.018056805013360315 0.061331695709233504
0.8783891945972987 0.018469343754568542 0.061557451993960434
0.8789394697348675 0.01889591343784201 0.06180942142843152
0.8794897448724363 0.019322483121114894 0.06206162916904462
0.880040020010005 0.019895273862653478 0.06235331252188421
0.8805902951475738 0.020411094797320724 0.06262961283100175
0.8811405702851426 0.0209241774606077 0.06291120328096599
0.8816908454227114 0.021489271540256857 0.06328966272553128
0.8822411205602801 0.022031241995460703 0.06363959167983074
0.8827913956978489 0.022496984793387135 0.063929632199226
0.8833416708354177 0.02297173436474122 0.06419205415727572
0.8838919459729866 0.023438783741468336 0.06446592571532393
0.8844422211105554 0.023881617421407896 0.06470311180990566
0.8849924962481241 0.024325581738331853 0.06494268370396183
0.8855427713856929 0.02476954605525579 0.06518255088450849
0.8860930465232617 0.025217029427867986 0.06548247137532723
0.8866433216608305 0.025663816583387254 0.06577363478855174
0.8871935967983993 0.026110603738906012 0.06606514630045268
0.887743871935968 0.02653881080971585 0.06629629164173019
0.8882941470735368 0.026971812826661588 0.06654198245413374
0.8888444222111056 0.02740481484360705 0.06678794121465602
0.8893946973486744 0.027887883572450946 0.0670154768886146
0.8899449724862432 0.028356042363585788 0.06724855440410712
0.8904952476238119 0.028824201154720754 0.067481822170121
0.8910455227613807 0.029335671109551285 0.06770685971251877
0.8915957978989495 0.029831082798663106 0.06794146539828762
0.8921460730365183 0.030326494487774944 0.0681810270929762
0.892696348174087 0.030649759521877738 0.06851991518377874
0.8932466233116558 0.031043079334197855 0.06881899087871879
0.8937968984492246 0.031436586940546574 0.06911802519246629
0.8943471735867935 0.03177848719672956 0.06931114190013267
0.8948974487243623 0.03214373597314079 0.06955189744340323
0.895447723861931 0.032536117229236584 0.06980675154651685
0.8959979989994998 0.032929300689462565 0.07006357472081182
0.8965482741370686 0.03332296338036526 0.07032009632254742
0.8970985492746374 0.033693818174056464 0.07052918402108886
0.8976488244122062 0.03406605812355659 0.07074142164868556
0.898199099549775 0.034438298073056706 0.070953899971804
0.8987493746873437 0.034818346476505786 0.07116953127136588
0.8992996498249125 0.035197141089665915 0.07138487342722823
0.8998499249624813 0.03557593570282589 0.07160041166901837
0.9004002001000501 0.036311031788108246 0.07208733426524094
0.9009504752376188 0.03696367658427338 0.07251293966675632
0.9015007503751876 0.037616321380438904 0.0729399148184933
0.9020510255127564 0.03792627408679608 0.07310576857582209
0.9026013006503252 0.03833804116126651 0.0733489398152066
0.903151575787894 0.038749808235736954 0.07359227945939703
0.9037018509254627 0.039084308975091915 0.07374661869068497
0.9042521260630315 0.03944576783948622 0.07393231316857088
0.9048024012006003 0.03980722670388131 0.07411812457598829
0.9053526763381691 0.04016106776756095 0.0743296491951798
0.9059029514757378 0.040517932485674736 0.07453109445752337
0.9064532266133066 0.04087479720378899 0.07473263410684397
0.9070035017508754 0.04123264409061046 0.07489380687776435
0.9075537768884442 0.04159023316783917 0.07507260172962445
0.908104052026013 0.041947753622990275 0.07525164535346704
0.9086543271635817 0.04235811019227605 0.07543965177155736
0.9092046023011505 0.042743677579510087 0.0756237445421303
0.9097548774387193 0.043220966205926456 0.07598628711892785
0.9103051525762883 0.04369772886686785 0.07635054714306273
0.9108554277138571 0.044174491527809355 0.07671500358287031
0.9114057028514259 0.044497259816823655 0.07693358269039581
0.9119559779889946 0.04483453183687863 0.07716611073945268
0.9125062531265634 0.045171803856933264 0.07739875701620423
0.9130565282641322 0.04546719116973263 0.07756379328588621
0.913606803401701 0.04576996293118166 0.07774092811343404
0.9141570785392698 0.04607273469263064 0.07791816936737339
0.9147073536768385 0.0463956587369896 0.07808656872864587
0.9152576288144073 0.04671383961426548 0.07825720363552433
0.9158079039519761 0.04703202049154123 0.07842791460450146
0.9163581790895449 0.04734961021466516 0.07857573008890585
0.9169084542271136 0.0476676767582911 0.07873023383812888
0.9174587293646824 0.047985743301917745 0.07888478520822467
0.9180090045022512 0.04833498344812627 0.0790416507262609
0.91855927963982 0.04867352184889227 0.07919762903807481
0.9191095547773888 0.049012060249658 0.07935367535558083
0.9196598299149575 0.04948302717425743 0.07970483148638305
0.9202101050525263 0.0499014547996765 0.07998285236075313
0.9207603801900951 0.05031988242509708 0.08026273487329205
0.9213106553276639 0.050623550490896056 0.0803806104614821
0.9218609304652327 0.05097681828208818 0.08056756944287267
0.9224112056028014 0.05132998456639055 0.08075479071327075
0.9229614807403702 0.05163473682853824 0.08088031471517002
0.923511755877939 0.05196166940034179 0.08103431264725271
0.9240620310155078 0.05228685190188193 0.08120195475940226
0.9246123061530765 0.05260502213133795 0.08137597422702961
0.9251625812906453 0.05292653304596885 0.08154731035731783
0.9257128564282141 0.053261281111584 0.08168673710649729
0.9262631315657829 0.05359574195522288 0.0818274447547494
0.9268134067033517 0.05393020279886117 0.08196823674212476
0.9273636818409204 0.05429816308918252 0.08209794591970525
0.9279139569784892 0.05466197116672043 0.08222917458368531
0.928464232116058 0.05502577924425829 0.08236057299677785
0.9290145072536268 0.05546567528640245 0.08257347154844104
0.9295647823911956 0.05589122997978221 0.08277205292042851
0.9301150575287643 0.0563167846731612 0.08297294132805388
0.9306653326663331 0.05663306155922875 0.08316584913194958
0.9312156078039019 0.056976191479026 0.08336210274564462
0.9317658829414709 0.05731932139882268 0.08355854760754661
0.9323161580790397 0.05757973293408286 0.08369414805429193
0.9328664332166084 0.05786550025622265 0.08384825523638019
0.9334167083541772 0.058151267578362496 0.0840024235314933
0.933966983491746 0.05839768417014871 0.08416007388667593
0.9345172586293148 0.058657841561276916 0.08431657192895783
0.9350675337668836 0.058917998952405605 0.08447314630452349
0.9356178089044523 0.05919741836483612 0.08458571958575796
0.9361680840420211 0.05946936446349301 0.08471553296869963
0.9367183591795899 0.059741310562149964 0.08484542287213967
0.9372686343171587 0.06008695449275868 0.0849778437763927
0.9378189094547275 0.060401784119568924 0.0851092974284941
0.9383691845922962 0.06071661374637832 0.08524081983321283
0.938919459729865 0.06118107243766056 0.08559633064841964
0.9394697348674338 0.06157843426292552 0.08585175109803167
0.9400200100050026 0.06190653012776928 0.0860352141439878
0.9405702851425713 0.06221517608533111 0.08622558476756119
0.9411205602801401 0.06253148753682769 0.08641083949296631
0.9416708354177089 0.06282178724484638 0.08656107831216026
0.9422211105552777 0.06311533974843471 0.08671550674646625
0.9427713856928465 0.0634088922520238 0.0868700062247584
0.9433216608304152 0.06369235307071394 0.08704862731923454
0.943871935967984 0.0639781864884019 0.08722153254188177
0.9444222111055528 0.0642640199060903 0.0873945371270285
0.9449724862431216 0.06454118696248655 0.08756247099076188
0.9455227613806904 0.06482120149359477 0.08773226665511104
0.9460730365182591 0.06510121602470283 0.08790213794629179
0.9466233116558279 0.06539360006529274 0.08805311636680432
0.9471735867933967 0.06568098693622298 0.08821183099317588
0.9477238619309655 0.0659683738071528 0.08837061899641616
0.9482741370685343 0.06641750037717022 0.08873818127921972
0.948824412206103 0.06679057014639192 0.08901091140965768
0.9493746873436718 0.06709063255540294 0.08920796107430597
0.9499249624812406 0.06740066875158475 0.0894143410261205
0.9504752376188094 0.06771070494776575 0.08962083250591395
0.9510255127563781 0.06797039010461528 0.08976675154006153
0.9515757878939469 0.06824674940375552 0.0899326879404711
0.9521260630315157 0.06852310870289545 0.09009876700391643
0.9526763381690847 0.06877426377724456 0.09031140732064376
0.9532266133066535 0.06903672128692885 0.09050307791195016
0.9537768884442223 0.06928729637042408 0.09068595486542481
0.954327163581791 0.06953966676779842 0.0908702342959236
0.9548774387193598 0.0697920371651728 0.09105454778549284
0.9554277138569286 0.07007798877772352 0.09120882632444155
0.9559779889944974 0.07035260164715411 0.09137337648726028
0.9565282641320662 0.07062721451658521 0.09153798738119416
0.9570785392696349 0.07121914409543925 0.09188707025419245
0.9576288144072037 0.07166373935764217 0.0921533382402961
0.9581790895447725 0.07193823351096457 0.09232806475067558
0.9587293646823413 0.07225055779998782 0.09252267478475336
0.95927963981991 0.07256288208901082 0.09271738759487075
0.9598299149574788 0.07281788146031717 0.09283887212713612
0.9603801900950476 0.07309788556220759 0.09299244797570363
0.9609304652326164 0.07333924406018281 0.09313422014750243
0.9614807403701852 0.07358866086314261 0.09327858274859907
0.9620310155077539 0.07383807766610276 0.09342304466330668
0.9625812906453227 0.07402856426814325 0.09353679004294041
0.9631315657828915 0.07424438805099745 0.09366391191552378
0.9636818409204603 0.07445475919265312 0.09377417912717492
0.964232116058029 0.07466614211053008 0.09388788695243729
0.9647823911955978 0.07487752502840656 0.09400166025639865
0.9653326663331666 0.07521093735945437 0.0941725690146844
0.9658829414707354 0.0754927951625427 0.09432110631570394
0.9664332166083042 0.07575849255748834 0.09444005009385463
0.966983491745873 0.07602775962949447 0.09456575698751461
0.9675337668834417 0.07629702670150036 0.09469152708907136
0.9680840420210105 0.07650867072382546 0.09480675430138702
0.9686343171585793 0.07674808088801727 0.09492718547824841
0.9691845922961481 0.07694189012974975 0.09504646918259382
0.9697348674337168 0.07715208322980105 0.09516629335202872
0.9702851425712856 0.07736691562094106 0.09526922681552374
0.9708354177088544 0.07758097484094974 0.09537504783438323
0.9713856928464232 0.0777950340609584 0.09548094860467962
0.971935967983992 0.0780495195620538 0.09557806422654311
0.9724862431215607 0.07828572834832646 0.09567928116537738
0.9730365182591295 0.07855980376549884 0.09571692149751933
0.9735867933966983 0.07882190699974297 0.09577868513754699
0.9741370685342673 0.07905582481628846 0.09595062217882715
0.9746873436718361 0.07929353308078654 0.09610830840461078
0.9752376188094048 0.07953124134528425 0.09626605184355268
0.9757878939469736 0.07972553779235983 0.0963810138822383
0.9763381690845424 0.07994064713740111 0.09651661000212136
0.9768884442221112 0.0801120462236126 0.09662782816980847
0.97743871935968 0.08030123877390452 0.09674907723593561
0.9779889944972487 0.08053815791527916 0.09683207685002823
0.9785392696348175 0.08076025163021162 0.09692703670643772
0.9790895447723863 0.08104459796984792 0.09700809105537975
0.9796398199099551 0.08131788954620785 0.09709166525907803
0.9801900950475239 0.08166864003149375 0.09718634058525139
0.9807403701850926 0.08200855823065115 0.09747658492307731
0.9812906453226614 0.08235441064073186 0.09767248206245031
0.9818409204602302 0.08252687662147819 0.09771922348872854
0.982391195597799 0.08277699293958148 0.09783278809163105
0.9829414707353678 0.0830101868638198 0.09789305026366432
0.9834917458729365 0.08325038005036647 0.0979753531050654
0.9840420210105053 0.08348353242187435 0.09801737160652527
0.9845922961480741 0.08371930661762908 0.09807446336394489
0.9851425712856429 0.08400227725121229 0.09810630614249079
0.9856928464232116 0.08426987827871402 0.09814651743500855
0.9862431215607804 0.08455145634643964 0.09819760984261233
0.9867933966983492 0.0848292192366067 0.09824593590732977
0.987343671835918 0.08518346851606863 0.09855707895857778
0.9878939469734868 0.0855216251117679 0.09881468806241209
0.9884442221110555 0.08579178554495162 0.098849641973848
0.9889944972486243 0.08607401038022522 0.09892383176814303
0.9895447723861931 0.08631523193603047 0.09894174310250659
0.9900950475237619 0.08656393113153628 0.09896998263112707
0.9906453226613307 0.08677146217448403 0.0989519951037847
0.9911955977988994 0.08698673575826671 0.09894279390024104
0.9917458729364682 0.08718559209893942 0.09890537329806057
0.992296148074037 0.0873876242997781 0.09887349077429539
0.9928464232116058 0.08763585414799732 0.09882323023559295
0.9933966983491745 0.08787487418533246 0.0987767205935535
0.9939469734867433 0.08811265740233594 0.09877742412345049
0.9944972486243121 0.08835069230595728 0.0987685560292528
0.9950475237618809 0.08874599702675515 0.09862256388634266
0.9955977988994499 0.08910294096121701 0.09851012804767967
0.9961480740370187 0.08939128528615252 0.09873887428588882
0.9966983491745874 0.0897007448227185 0.0988626618609936
0.9972486243121562 0.08989477272471802 0.0985368423181295
0.997798899449725 0.09013060721859652 0.09837420666886317
0.9983491745872938 0.09072109538716655 0.09768899737830078
0.9988994497248626 0.09116667111357944 0.09721819863914719
0.9994497248624313 0.08801421106982987 0.09985375617095325
1.0 0.08647657626109682 0.10110010653311571

==> plots/icing/csv_cp/sc_ss.csv <==
x mean stddev
-3.616808404202101479e-02 4.217336980661822929e-03 3.534964164523228536e-02
-3.066533266633317267e-02 -2.168344023963945932e-02 2.373097162983124342e-01
-2.516258129064533056e-02 -2.768262931543436500e-01 5.962881288471453267e-01
-1.965982991495748844e-02 -4.187225492613622091e-01 7.951022155088219856e-01
-1.415707853926963244e-02 -6.663107573191499045e-01 7.475641743002700013e-01
-8.654327163581790328e-03 -6.404502410953391012e-01 7.211519429332990949e-01
-3.151575787893948211e-03 -7.826492101846145300e-01 6.850750579417019814e-01
2.351175587793893906e-03 -1.132161913463095360e+00 5.659056980788388369e-01
7.853926963481736023e-03 -1.397977601557450544e+00 2.839197972229884348e-01
1.335667833916957814e-02 -1.419734536170676131e+00 3.131168906751682357e-01
1.885942971485742026e-02 -1.253643340918586091e+00 3.494275121151784735e-01
2.436218109054527625e-02 -1.292115944366739155e+00 3.019721315452912891e-01
2.986493246623311837e-02 -1.220166910346245581e+00 2.471907996155433551e-01
3.536768384192096049e-02 -1.163710917391092003e+00 2.182857332716223175e-01
4.087043521760880260e-02 -1.117505318066026820e+00 2.142724513923595919e-01
4.637318659329664472e-02 -1.079563899769599988e+00 2.245332628406708497e-01
5.187593796898448684e-02 -1.047957594243918322e+00 2.400398400329911419e-01
5.737868934467232895e-02 -1.027205384216314243e+00 2.492809613070059993e-01
6.288144072036017107e-02 -9.957746201971532374e-01 2.367823045119203940e-01
6.838419209604801319e-02 -9.747850878064601154e-01 2.280349778577952236e-01
7.388694347173585530e-02 -9.668074372166688413e-01 2.227600904700225981e-01
7.938969484742369742e-02 -9.483336673927309501e-01 2.174487861347472462e-01
8.489244622311156729e-02 -9.297255261747048305e-01 2.221235920978741063e-01
9.039519759879940941e-02 -9.325063893387675051e-01 2.056639153086929350e-01
9.589794897448725153e-02 -9.336499121956108871e-01 1.926234176456776415e-01
1.014007003501750936e-01 -9.319742960723518266e-01 1.727652682206463619e-01
1.069034517258629358e-01 -8.944207761360510878e-01 1.838394343287080568e-01
1.124062031015507779e-01 -9.032318968410663063e-01 1.726930995214905618e-01
1.179089544772386200e-01 -8.780204208506957597e-01 1.740728433807265385e-01
1.234117058529264621e-01 -8.590057007106202125e-01 1.755928360534807220e-01
1.289144572286143042e-01 -8.721927294294012922e-01 1.487374053438288990e-01
1.344172086043021463e-01 -8.606520572396602065e-01 1.477096856448903428e-01
1.399199599799899885e-01 -8.611970621246305413e-01 1.318543824774244810e-01
1.454227113556778306e-01 -8.315212269064631290e-01 1.303969600484384539e-01
1.509254627313656727e-01 -8.325895464039145821e-01 1.227041127550857480e-01
1.564282141070535148e-01 -8.279921827340452900e-01 1.136672167362556829e-01
1.619309654827413569e-01 -8.168523688571269759e-01 1.096525503418039477e-01
1.674337168584291990e-01 -8.152679840499051922e-01 1.049318634225127611e-01
1.729364682341170412e-01 -8.090992482416836662e-01 1.002857965015788444e-01
1.784392196098048833e-01 -8.057988862733740376e-01 9.718107284399650492e-02
1.839419709854927254e-01 -8.034994238593545779e-01 9.483997945496761006e-02
1.894447223611805675e-01 -7.977434313935561905e-01 9.474752674490491411e-02
1.949474737368684096e-01 -7.953801312212618324e-01 9.363286682040224129e-02
2.004502251125563073e-01 -7.912630076854664241e-01 9.400126892854816785e-02
2.059529764882441494e-01 -7.888400204565167995e-01 9.477654432775940718e-02
2.114557278639319915e-01 -7.864298795265087794e-01 9.588042382661257634e-02
2.169584792396198336e-01 -7.847788491029183966e-01 9.720595447285265700e-02
2.224612306153076757e-01 -7.836135643624609903e-01 9.746675001647030212e-02
2.279639819909955178e-01 -7.806657310949021156e-01 9.909940577093478975e-02
2.334667333666833600e-01 -7.800387754170283738e-01 9.958837754612061277e-02
2.389694847423712021e-01 -7.777562773504772542e-01 1.004460188834726958e-01
2.444722361180590442e-01 -7.779963515983396860e-01 1.006423931999491789e-01
2.499749874937468863e-01 -7.760556438683274827e-01 1.012350406088518423e-01
2.554777388694347007e-01 -7.751113616837393971e-01 1.014707005133618500e-01
2.609804902451225983e-01 -7.741198431536358004e-01 1.007503466209392629e-01
2.664832416208103849e-01 -7.720335181586703843e-01 1.011518647431036144e-01
2.719859929964982825e-01 -7.715088190139304247e-01 1.004426528568241189e-01
2.774887443721860691e-01 -7.700722719666591720e-01 9.913844685472258944e-02
2.829914957478739668e-01 -7.704925905339780057e-01 9.846663044650662278e-02
2.884942471235617534e-01 -7.685765318811373925e-01 9.791998721617878321e-02
2.939969984992496510e-01 -7.686397758809099257e-01 9.732766422248789739e-02
2.994997498749374376e-01 -7.669986599347672351e-01 9.674565614822860926e-02
3.050025012506253352e-01 -7.658047811008634742e-01 9.619952255441147071e-02
3.105052526263131218e-01 -7.649385422221002262e-01 9.508879617741858303e-02
3.160080040020010195e-01 -7.634397259208622888e-01 9.434867456611988057e-02
3.215107553776888061e-01 -7.635499352787442628e-01 9.332823214196896144e-02
3.270135067533767037e-01 -7.616127309258158284e-01 9.278045588614693140e-02
3.325162581290644903e-01 -7.620900882295928991e-01 9.188703957909526154e-02
3.380190095047523879e-01 -7.606206391135995615e-01 9.124178664027526864e-02
3.435217608804401745e-01 -7.604893805437018539e-01 9.059531344976720635e-02
3.490245122561280722e-01 -7.594701386104967256e-01 8.995488406030914541e-02
3.545272636318159698e-01 -7.583246784484317660e-01 8.933827535752796034e-02
3.600300150075037564e-01 -7.577732279794934245e-01 8.849264141475668421e-02
3.655327663831916540e-01 -7.558490844582412826e-01 8.815024983463282116e-02
3.710355177588794406e-01 -7.558111899207242690e-01 8.728702318730868770e-02
3.765382691345673383e-01 -7.532859601976497066e-01 8.700644240415388031e-02
3.820410205102551249e-01 -7.527808055962140754e-01 8.623901759012383983e-02
3.875437718859430225e-01 -7.506706259626184652e-01 8.571632061455226881e-02
3.930465232616308091e-01 -7.494907194221259727e-01 8.516977499559344467e-02
3.985492746373187067e-01 -7.479569896835829290e-01 8.472266517780574491e-02
4.040520260130064933e-01 -7.459203256158872808e-01 8.465936385526209862e-02
4.095547773886943910e-01 -7.455229026974692363e-01 8.397520155773449679e-02
4.150575287643821776e-01 -7.433556910799182793e-01 8.378468353370101263e-02
4.205602801400700752e-01 -7.432610122189453605e-01 8.328151349950008164e-02
4.260630315157578618e-01 -7.408030794281242892e-01 8.329938468697074827e-02
4.315657828914457594e-01 -7.399230722291557649e-01 8.283026573342276710e-02
4.370685342671336571e-01 -7.375996417037542496e-01 8.266354608315260033e-02
4.425712856428214437e-01 -7.356180691739312438e-01 8.237495228375615874e-02
4.480740370185093413e-01 -7.336458493358313238e-01 8.232140745927919723e-02
4.535767883941971279e-01 -7.311037643784810136e-01 8.229420494740297132e-02
4.590795397698850255e-01 -7.300815676423169087e-01 8.199936722296734259e-02
4.645822911455728121e-01 -7.271351940225687649e-01 8.212699615374233209e-02
4.700850425212607098e-01 -7.265145313213322575e-01 8.199669778410861865e-02
4.755877938969484964e-01 -7.239910156974480593e-01 8.226387980835846159e-02
4.810905452726363940e-01 -7.227148290461274938e-01 8.253421845867819906e-02
4.865932966483241806e-01 -7.206688599823268815e-01 8.270989387545545080e-02
4.920960480240120782e-01 -7.184085745562519554e-01 8.301048930437197881e-02
4.975987993996998648e-01 -7.168469676359084941e-01 8.320601760366298782e-02
5.031015507753877625e-01 -7.141625016640131829e-01 8.371177727413491032e-02
5.086043021510755491e-01 -7.132854916727031647e-01 8.380176286139900954e-02
5.141070535267634467e-01 -7.100375467052992828e-01 8.413770937625345003e-02
5.196098049024512333e-01 -7.086940859493752187e-01 8.449515376008581713e-02
5.251125562781391309e-01 -7.057696530226922338e-01 8.510844716256663056e-02
5.306153076538269175e-01 -7.036230436273637201e-01 8.521066668115340192e-02
5.361180590295148152e-01 -7.011914259209648392e-01 8.576610297961426155e-02
5.416208104052026018e-01 -6.981885357531203429e-01 8.624907565960675260e-02
5.471235617808904994e-01 -6.962535259803728227e-01 8.664391381512531742e-02
5.526263131565782860e-01 -6.922249200668748603e-01 8.750769352714610205e-02
5.581290645322661836e-01 -6.899548285921065505e-01 8.793199032421372685e-02
5.636318159079539702e-01 -6.853484228949950907e-01 8.866866471056764065e-02
5.691345672836418679e-01 -6.824880257955706631e-01 8.915068079627876119e-02
5.746373186593296545e-01 -6.787835392616974328e-01 8.984667944433258335e-02
5.801400700350175521e-01 -6.751751114157917844e-01 9.059108046503074052e-02
5.856428214107053387e-01 -6.715646604215791404e-01 9.135230642904386411e-02
5.911455727863932363e-01 -6.665952007811115632e-01 9.243078440793586759e-02
5.966483241620811340e-01 -6.629207275073419892e-01 9.304044355084865880e-02
6.021510755377689206e-01 -6.571719269296329990e-01 9.411422871276374502e-02
6.076538269134568182e-01 -6.529535586041101958e-01 9.494228878190266729e-02
6.131565782891446048e-01 -6.472687046027165714e-01 9.616058691962317551e-02
6.186593296648325024e-01 -6.420429705049001123e-01 9.713589123048267659e-02
6.241620810405202890e-01 -6.367790726682340807e-01 9.832396921685630786e-02
6.296648324162081867e-01 -6.305684240426820963e-01 9.971142213879512217e-02
6.351675837918959733e-01 -6.255700812735425220e-01 1.010215683351568527e-01
6.406703351675838709e-01 -6.186715079668454464e-01 1.025329407650964197e-01
6.461730865432716575e-01 -6.134714883000296215e-01 1.040261596898843094e-01
6.516758379189595551e-01 -6.062787240901276187e-01 1.058987186231799688e-01
6.571785892946473417e-01 -6.002604133179487711e-01 1.079539061484394574e-01
6.626813406703352394e-01 -5.937540791864936995e-01 1.101414591733447107e-01
6.681840920460230260e-01 -5.866591662015463449e-01 1.125434340897514540e-01
6.736868434217109236e-01 -5.800048354618144719e-01 1.149815434049891727e-01
6.791895947973987102e-01 -5.711259510082803414e-01 1.182757090805128114e-01
6.846923461730866078e-01 -5.634707160648562141e-01 1.213160749768844443e-01
6.901950975487743944e-01 -5.525429202329118494e-01 1.254718990761323483e-01
6.956978489244622921e-01 -5.419760786744333148e-01 1.295664225811568593e-01
7.012006003001500787e-01 -5.300460692420738695e-01 1.343288319062418412e-01
7.067033516758379763e-01 -5.166439873836474739e-01 1.398319386065835224e-01
7.122061030515257629e-01 -5.034671222311001282e-01 1.455189171677414295e-01
7.177088544272136605e-01 -4.869984375292253365e-01 1.524653703055814102e-01
7.232116058029014471e-01 -4.720247753810533076e-01 1.599683989773344472e-01
7.287143571785893448e-01 -4.556292476104097378e-01 1.699239478251242663e-01
7.342171085542771314e-01 -4.408445846619790665e-01 1.826255160304072200e-01
7.397198599299650290e-01 -4.268120843652939977e-01 1.955228227914158623e-01
7.452226113056529266e-01 -4.068629443259281220e-01 2.032906146027918248e-01
7.507253626813407132e-01 -3.838129190618906339e-01 2.013542767948937884e-01
7.562281140570286109e-01 -3.529690444160967222e-01 1.918912256327274801e-01
7.617308654327163975e-01 -3.171997811993246819e-01 1.715395533218495305e-01
7.672336168084042951e-01 -2.815296114387014215e-01 1.470136523999096001e-01
7.727363681840920817e-01 -2.436707772021818041e-01 1.185589934336411660e-01
7.782391195597799793e-01 -2.119935236075124740e-01 9.371200944776646169e-02
7.837418709354677659e-01 -1.811215387262045673e-01 7.066516919650556172e-02
7.892446223111556636e-01 -1.543823358059676631e-01 4.953673772318319818e-02
7.947473736868434502e-01 -1.344660390641515546e-01 3.659359480853308089e-02
8.002501250625313478e-01 -1.136338392640931089e-01 2.313376512616109257e-02
8.057528764382191344e-01 -9.782369481045466442e-02 1.420706880301399362e-02
8.112556278139070320e-01 -8.258948494694373643e-02 9.544461234608348985e-03
8.167583791895948186e-01 -6.861901054788110965e-02 1.304596330419711264e-02
8.222611305652827163e-01 -5.786588737535457855e-02 1.730067970839327396e-02
8.277638819409705029e-01 -4.604899579582252128e-02 2.357505554684508758e-02
8.332666333166584005e-01 -3.700933637730498271e-02 2.862869049243212463e-02
8.387693846923461871e-01 -2.847444280652210169e-02 3.368812841555574727e-02
8.442721360680340847e-01 -2.088496456926547742e-02 3.781847642984088181e-02
8.497748874437218713e-01 -1.359866901946679869e-02 4.216611366303710945e-02
8.552776388194097690e-01 -6.352259720458036836e-03 4.655783248135159785e-02
8.607803901950975556e-01 -1.333327574143858794e-04 4.995477909880174927e-02
8.662831415707854532e-01 6.484776318646337870e-03 5.439720567439650101e-02
8.717858929464732398e-01 1.193266643573597831e-02 5.744564348349391614e-02
8.772886443221611374e-01 1.760286950623202173e-02 6.102880830418346003e-02
8.827913956978489241e-01 2.249698479338713489e-02 6.392963219922599694e-02
8.882941470735368217e-01 2.697181282666158766e-02 6.654198245413374402e-02
8.937968984492246083e-01 3.143658694054657365e-02 6.911802519246629251e-02
8.992996498249125059e-01 3.519714108966591481e-02 7.138487342722822648e-02
9.048024012006002925e-01 3.980722670388130852e-02 7.411812457598829229e-02
9.103051525762883012e-01 4.369772886686785346e-02 7.635054714306273305e-02
9.158079039519760878e-01 4.703202049154123210e-02 7.842791460450146412e-02
9.213106553276638744e-01 5.062355049089605624e-02 8.038061046148209376e-02
9.268134067033516610e-01 5.393020279886116819e-02 8.196823674212476429e-02
9.323161580790396696e-01 5.757973293408286120e-02 8.369414805429192805e-02
9.378189094547274562e-01 6.040178411956892424e-02 8.510929742849410173e-02
9.433216608304152428e-01 6.369235307071394181e-02 8.704862731923454500e-02
9.488244122061030295e-01 6.679057014639191991e-02 8.901091140965768089e-02
9.543271635817910381e-01 6.953966676779842204e-02 9.087023429592359924e-02
9.598299149574788247e-01 7.281788146031717424e-02 9.283887212713612391e-02
9.653326663331666113e-01 7.521093735945437453e-02 9.417256901468440411e-02
9.708354177088543979e-01 7.758097484094973739e-02 9.537504783438323364e-02
9.763381690845424066e-01 7.994064713740110795e-02 9.651661000212136132e-02
9.818409204602301932e-01 8.252687662147818737e-02 9.771922348872853770e-02
9.873436718359179798e-01 8.518346851606863057e-02 9.855707895857777900e-02
9.928464232116057664e-01 8.763585414799732187e-02 9.882323023559294595e-02
9.983491745872937750e-01 9.072109538716655042e-02 9.768899737830077923e-02
9.994497248624313324e-01 8.801421106982987297e-02 9.985375617095325340e-02


==> plots/icing/csv_cp/xy.csv <==
1.00000 -0.02751
0.99471 -0.02723
0.98894 -0.02695
0.98271 -0.02669
0.97602 -0.02645
0.96886 -0.02624
0.96123 -0.02604
0.95316 -0.02587
0.94463 -0.02573
0.93565 -0.02562
0.92623 -0.02556
0.91638 -0.02556
0.90611 -0.02565
0.89542 -0.02586
0.88432 -0.02621
0.87283 -0.02671
0.86096 -0.02739
0.84872 -0.02825
0.83613 -0.02930
0.82319 -0.03053
0.80993 -0.03196
0.79635 -0.03359
0.78249 -0.03548
0.76838 -0.03772
0.75404 -0.04036
0.73948 -0.04333
0.72468 -0.04641
0.70959 -0.04929
0.69418 -0.05170
0.67849 -0.05357
0.66255 -0.05501
0.64641 -0.05617
0.63010 -0.05715
0.61363 -0.05798
0.59703 -0.05865
0.58031 -0.05917
0.56350 -0.05955
0.54661 -0.05982
0.52967 -0.05997
0.51269 -0.06002
0.49569 -0.05998
0.47869 -0.05985
0.46171 -0.05964
0.44476 -0.05935
0.42788 -0.05897
0.41107 -0.05851
0.39435 -0.05796
0.37775 -0.05732
0.36128 -0.05661
0.34495 -0.05583
0.32879 -0.05497
0.31282 -0.05405
0.29704 -0.05307
0.28148 -0.05203
0.26616 -0.05094
0.25108 -0.04980
0.23627 -0.04860
0.22174 -0.04736
0.20751 -0.04607
0.19358 -0.04474
0.17998 -0.04335
0.16672 -0.04193
0.15381 -0.04047
0.14126 -0.03896
0.12909 -0.03742
0.11730 -0.03584
0.10592 -0.03422
0.09494 -0.03255
0.08438 -0.03084
0.07426 -0.02909
0.06457 -0.02731
0.05533 -0.02549
0.04655 -0.02363
0.03824 -0.02169
0.03043 -0.01966
0.02312 -0.01749
0.01635 -0.01515
0.01016 -0.01257
0.00475 -0.00949
0.00104 -0.00516
0.00000  0.00000
0.00069  0.00536
0.00286  0.01082
0.00653  0.01601
0.01154  0.02066
0.01762  0.02472
0.02450  0.02836
0.03202  0.03177
0.04009  0.03506
0.04869  0.03823
0.05782  0.04127
0.06745  0.04418
0.07757  0.04696
0.08816  0.04962
0.09921  0.05218
0.11070  0.05463
0.12261  0.05699
0.13494  0.05926
0.14766  0.06147
0.16076  0.06360
0.17423  0.06566
0.18805  0.06763
0.20221  0.06950
0.21671  0.07128
0.23151  0.07294
0.24661  0.07449
0.26198  0.07591
0.27762  0.07720
0.29351  0.07837
0.30962  0.07940
0.32594  0.08030
0.34245  0.08107
0.35913  0.08169
0.37597  0.08216
0.39294  0.08248
0.41002  0.08265
0.42720  0.08267
0.44445  0.08252
0.46175  0.08221
0.47909  0.08175
0.49645  0.08112
0.51379  0.08032
0.53111  0.07934
0.54838  0.07817
0.56558  0.07680
0.58268  0.07524
0.59967  0.07346
0.61653  0.07147
0.63322  0.06926
0.64974  0.06682
0.66605  0.06414
0.68211  0.06115
0.69790  0.05777
0.71336  0.05394
0.72845  0.04963
0.74315  0.04491
0.75749  0.03993
0.77149  0.03484
0.78519  0.02979
0.79860  0.02488
0.81175  0.02016
0.82461  0.01567
0.83719  0.01142
0.84947  0.00744
0.86143  0.00372
0.87308  0.00027
0.88438 -0.00293
0.89533 -0.00587
0.90591 -0.00859
0.91611 -0.01108
0.92591 -0.01337
0.93530 -0.01546
0.94426 -0.01737
0.95280 -0.01912
0.96090 -0.02070
0.96856 -0.02211
0.97577 -0.02338
0.98252 -0.02451
0.98881 -0.02550
0.99464 -0.02636


==> plots/icing/csv_mlopt/mfmc/alpha.csv <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.238437680145317410e-01 8.432176212036637253e-01 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.148650135878464207e-01 0.000000000000000000e+00 5.558180161353041271e-01
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.895003536990279347e-01 7.563081722769284809e-01 7.625882731313488039e-01


==> plots/icing/csv_mlopt/mfmc/mlopt.csv <==
2.300000000000000000e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.000000000000000000e+01 9.580000000000000000e+02 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00 1.000000000000000000e+00 6.250000000000000000e+02 1.000000000000000000e+00 6.618000000000000000e+03
2.300000000000000000e+01 1.000000000000000000e+00 1.000000000000000000e+00 1.740000000000000000e+02 5.870000000000000000e+02 3.676000000000000000e+03


==> plots/icing/csv_mlopt/mfmc/mse.csv <==
8.949080941929291500e-05 3.605514781157145299e-01
2.505845814839935729e-07 8.061219927528484597e-02
2.124023684186677693e-04 2.450576698329483549e-01


==> plots/icing/csv_mlopt/mfmc/omrho.csv <==
0.000000000000000000e+00 1.972975599354762632e-01 3.708976278854020370e-01 3.089983343290225726e-01 3.435744274186730562e-01 8.989017869300255370e-01
0.000000000000000000e+00 1.094179331320604964e-01 3.776931365810390906e-01 5.019530143399553168e-02 2.407034944589631076e-01 4.190655986511527820e-01
0.000000000000000000e+00 1.590790155441708098e-01 3.316232457313519344e-01 2.005048150701106424e-01 2.871958652401193079e-01 4.550914647359535214e-01


==> plots/icing/csv_mlopt/mfmc/rho.csv <==
1.000000000000000000e+00 8.027024400645237368e-01 6.291023721145979630e-01 6.910016656709774274e-01 6.564255725813269438e-01 1.010982130699744630e-01
1.000000000000000000e+00 8.905820668679395036e-01 6.223068634189609094e-01 9.498046985660044683e-01 7.592965055410368924e-01 5.809344013488472180e-01
1.000000000000000000e+00 8.409209844558291902e-01 6.683767542686480656e-01 7.994951849298893576e-01 7.128041347598806921e-01 5.449085352640464786e-01


==> plots/icing/csv_mlopt/mfmc/work.csv <==
9.252289023202028284e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.666937564624038276e-02 4.810172203355683046e-02 0.000000000000000000e+00
7.908674419829541113e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.820550386256073183e-01 0.000000000000000000e+00 2.707751939143859463e-02
9.056986122861959698e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.047241658291209965e-02 2.885145554230595863e-02 1.497751558858594068e-02


==> plots/icing/csv_mlopt/mlmc/mlopt.csv <==
1.504684871712013639e+01 6.963961108919986032e+01 3.847551455569034147e+02
1.303621722255384618e+01 6.150845450024923622e+01 8.433982900786999153e+02
1.576761751145831703e+01 6.267381146982398121e+01 4.056839122214296367e+02


==> plots/icing/csv_mlopt/mlmc/mse.csv <==
1.290563979055028235e-04 0.000000000000000000e+00
1.212232395686282295e-06 0.000000000000000000e+00
4.361189285969567487e-04 0.000000000000000000e+00


==> plots/icing/csv_mlopt/mlmc/sigmasq.csv <==
2.328510654754856901e+01 6.145167274837454130e+01 1.000000000000000000e+02
3.637422411355919039e+00 9.976865224000535548e+00 1.000000000000000000e+02
2.299919179783671197e+01 4.476994393604118727e+01 9.999999999999998579e+01


==> plots/icing/csv_mlopt/mlmc/work.csv <==
5.753163721572270850e-01 3.280586023246096494e-01 9.662502551816323781e-02
4.984398620689183268e-01 2.897543122211375666e-01 2.118058257099440234e-01
6.028749723477754285e-01 2.952440812285814231e-01 1.018809464236432316e-01


==> plots/icing/pca/nisp/r1_c1.csv <==
2.280000000000000082e-01 -4.902233891642989588e-02
2.330000000000000127e-01 -4.909766080805236937e-02
2.362558339814680441e-01 -4.750000000000000749e-02
2.367541526359752124e-01 -4.300000000000000350e-02
2.372518629954553926e-01 -3.850000000000000644e-02
2.375000000000000167e-01 -3.376294819988022444e-02
2.377668270685908136e-01 -2.899999999999999800e-02
2.382503677515369622e-01 -2.450000000000000788e-02
2.387502184418852369e-01 -2.000000000000000389e-02
2.392345636948499665e-01 -1.549999999999999989e-02
2.393747028623901818e-01 -1.050000000000000933e-02
2.397500593710593098e-01 -6.000000000000005329e-03
2.402500374169149466e-01 -1.500000000000001332e-03
2.407500000443936194e-01 3.000000000000002665e-03
2.410000000000000198e-01 7.749999999999993006e-03
2.412500000000000200e-01 1.249999999999999722e-02
2.417500000000000204e-01 1.700000000000000122e-02
2.422500000000000209e-01 2.149999999999999134e-02
2.426254870607438829e-01 2.599999999999999534e-02
2.427654700085872808e-01 3.099999999999999978e-02
2.432497967478214340e-01 3.550000000000000377e-02
2.437497423104723060e-01 4.000000000000000777e-02
2.442496637909014334e-01 4.449999999999998401e-02
2.445000000000000229e-01 4.925538589235573667e-02
2.447493257253760546e-01 5.399999999999999245e-02
2.452489842462071690e-01 5.849999999999999645e-02
2.457483401407412060e-01 6.300000000000000044e-02
2.461122995673412361e-01 6.750000000000000444e-02
2.462444004137587794e-01 7.250000000000000888e-02
2.440000000000000224e-01 7.423332312828340163e-02
2.395000000000000184e-01 7.376768385904723668e-02
2.350000000000000144e-01 7.330111867848823626e-02
2.305000000000000104e-01 7.282454590658822557e-02
2.260000000000000064e-01 7.233706470309657355e-02
2.215000000000000024e-01 7.183504004373900131e-02
2.169999999999999984e-01 7.131718171172600484e-02
2.124999999999999944e-01 7.078376250470781728e-02
2.079999999999999905e-01 7.023490539357840623e-02
2.034999999999999865e-01 6.966778744828341918e-02
1.989999999999999825e-01 6.908930783921221619e-02
1.945710901993019382e-01 6.850000000000000533e-02
1.904999999999999749e-01 6.796307560438542839e-02
1.860000000000000264e-01 6.735158879979200042e-02
1.815000000000000224e-01 6.673021956296038004e-02
1.770000000000000184e-01 6.607493960289621826e-02
1.730000000000000149e-01 6.546328550743364671e-02
1.685000000000000109e-01 6.477848921580260655e-02
1.640000000000000069e-01 6.409464554215686671e-02
1.600000000000000033e-01 6.348373550345055849e-02
1.554999999999999993e-01 6.282504820888497321e-02
1.509999999999999953e-01 6.210423096253177289e-02
1.469999999999999918e-01 6.133714178060471062e-02
1.424999999999999878e-01 6.071304248301513662e-02
1.380000000000000115e-01 6.013414999157425805e-02
1.340000000000000080e-01 5.941832475422074988e-02
1.296192819090799808e-01 5.849999999999999645e-02
1.255000000000000004e-01 5.764818244889465676e-02
1.212053911018520225e-01 5.699999999999999512e-02
1.169999999999999929e-01 5.609517375740979972e-02
1.129999999999999893e-01 5.519016684264788086e-02
1.093265552872769719e-01 5.399999999999999245e-02
1.050000000000000100e-01 5.307575401184282810e-02
1.010000000000000064e-01 5.234001214422431825e-02
9.650000000000000244e-02 5.159913659342099668e-02
9.249999999999999889e-02 5.052706511101343057e-02
8.849999999999999534e-02 4.981516510979323159e-02
8.478920681182218477e-02 4.849999999999998757e-02
8.066780573736689886e-02 4.749999999999998668e-02
7.649999999999998468e-02 4.652037168713423626e-02
7.250000000000000888e-02 4.567202736058555146e-02
6.879587938223569177e-02 4.449999999999998401e-02
6.450000000000000178e-02 4.371100400616342169e-02
6.099999999999999867e-02 4.228706253509153384e-02
5.749999999999999556e-02 4.087277375364153920e-02
5.349999999999999201e-02 3.974563382397544586e-02
4.999999999999998890e-02 3.827343988867321772e-02
4.549999999999998490e-02 3.769644890566101886e-02
4.200000000000000955e-02 3.611094172245121053e-02
3.767928520067385934e-02 3.550000000000000377e-02
3.440920802694496378e-02 3.400000000000000244e-02
3.099999999999999978e-02 3.247564890479867628e-02
2.749999999999999667e-02 3.058188687958925470e-02
2.449999999999999400e-02 2.879617293341027451e-02
2.149999999999999134e-02 2.660582587034639179e-02
1.823180507009029491e-02 2.499999999999999445e-02
1.542986660112192175e-02 2.299999999999999267e-02
1.290508256516793330e-02 2.049999999999999045e-02
1.041616077277929958e-02 1.800000000000000211e-02
8.635451755228132353e-03 1.449999999999999900e-02
7.853392805371442117e-03 1.049999999999999545e-02
7.272407059020616349e-03 5.999999999999991451e-03
6.999999999999992339e-03 1.720200440846539249e-03
7.499999999999992784e-03 -2.611511808170113250e-03
9.999999999999995004e-03 -5.184636862510099212e-03
1.314798674608689232e-02 -7.000000000000006217e-03
1.650000000000000078e-02 -8.975085396307319260e-03
1.999999999999999001e-02 -1.039227118050991064e-02
2.399999999999999356e-02 -1.106314442608077007e-02
2.799999999999999711e-02 -1.202091312640971889e-02
3.250000000000000111e-02 -1.286202065892546112e-02
3.651269133469615263e-02 -1.349999999999999811e-02
4.050000000000000822e-02 -1.480573279258123875e-02
4.400000000000001132e-02 -1.620456750345130453e-02
4.749999999999998668e-02 -1.786352959563783718e-02
5.099999999999998979e-02 -1.942661104261788479e-02
5.499999999999999334e-02 -2.043031546538876669e-02
5.899999999999999689e-02 -2.139199148494794200e-02
6.300000000000000044e-02 -2.228197468576843809e-02
6.671539959116280782e-02 -2.350000000000000699e-02
7.106240071149733106e-02 -2.400000000000000744e-02
7.500000000000001110e-02 -2.507146714694976838e-02
7.899999999999998690e-02 -2.635914792455690964e-02
8.299999999999999045e-02 -2.645420512433510965e-02
8.701477415596860221e-02 -2.700000000000001010e-02
9.122756793778293016e-02 -2.799999999999999711e-02
9.550000000000000155e-02 -2.898784014592926256e-02
9.900000000000000466e-02 -3.024650067668030809e-02
1.030817023991590364e-01 -3.099999999999999978e-02
1.070000000000000118e-01 -3.209480476434251051e-02
1.109999999999999876e-01 -3.319900235655139087e-02
1.154999999999999916e-01 -3.350110366688338615e-02
1.194999999999999951e-01 -3.371922453484461207e-02
1.239999999999999991e-01 -3.419694501889079807e-02
1.285000000000000031e-01 -3.469726539550980343e-02
1.325000000000000067e-01 -3.576258251583647879e-02
1.375000000000000111e-01 -3.591343581128754459e-02
1.416553833581342403e-01 -3.650000000000000466e-02
1.459999999999999909e-01 -3.747027604562044867e-02
1.498754486114984019e-01 -3.850000000000000644e-02
1.544999999999999984e-01 -3.883529471160144381e-02
1.590000000000000024e-01 -3.911403127677492986e-02
1.630000000000000060e-01 -4.040102768492895291e-02
1.670000000000000095e-01 -4.115832632122759516e-02
1.720000000000000140e-01 -4.145516447100663915e-02
1.760000000000000175e-01 -4.241968036932709102e-02
1.805000000000000215e-01 -4.299299188074844763e-02
1.850000000000000255e-01 -4.330512274076461082e-02
1.899999999999999745e-01 -4.331949317580558595e-02
1.949999999999999789e-01 -4.327256960035177902e-02
1.981121736507590325e-01 -4.500000000000000527e-02
2.011978216590020463e-01 -4.700000000000000705e-02
2.052665065782676990e-01 -4.650000000000000661e-02
2.094999999999999918e-01 -4.576157712902351182e-02
2.144999999999999962e-01 -4.561639083788260329e-02
2.189471732615926591e-01 -4.650000000000000661e-02
2.225000000000000033e-01 -4.759849612507995736e-02
2.265000000000000069e-01 -4.875483499330162535e-02


==> plots/icing/pca/nisp/r1_c2.csv <==
2.300000000000000100e-01 -4.902463500480095521e-02
2.345000000000000140e-01 -4.883427502792188346e-02
2.365000000000000158e-01 -4.583937801345570884e-02
2.367525970144151726e-01 -4.100000000000000172e-02
2.372511606172079957e-01 -3.650000000000000466e-02
2.377505766758550021e-01 -3.200000000000000067e-02
2.382349647488793964e-01 -2.750000000000001055e-02
2.383755255314344845e-01 -2.250000000000000611e-02
2.387501185860280428e-01 -1.800000000000000211e-02
2.392500669539365798e-01 -1.349999999999999811e-02
2.397500355960316964e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251500604459869381e-03
2.402500202998696377e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657592999400e-01 2.349999999999999312e-02
2.427498564557378224e-01 2.799999999999999711e-02
2.432339731263398752e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254973084907162e-02
2.437497102874716659e-01 4.200000000000000955e-02
2.442496163947663335e-01 4.649999999999998579e-02
2.447494718490778320e-01 5.099999999999998979e-02
2.451227537013065672e-01 5.549999999999999378e-02
2.452636471489042513e-01 6.049999999999999822e-02
2.457478447589928339e-01 6.500000000000000222e-02
2.462453539226920618e-01 6.950000000000000622e-02
2.465436561328915033e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404067387476803708e-02
2.375000000000000167e-01 7.358198464900218838e-02
2.330000000000000127e-01 7.309979277776983142e-02
2.285000000000000087e-01 7.261338993411799170e-02
2.240000000000000047e-01 7.211592188470622444e-02
2.195000000000000007e-01 7.160763830392875839e-02
2.149999999999999967e-01 7.108982141349221018e-02
2.104999999999999927e-01 7.054643745386959819e-02
2.062027172327293156e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.945956359700472538e-02
1.974999999999999811e-01 6.888113029136115617e-02
1.929999999999999771e-01 6.829456140115520990e-02
1.884999999999999731e-01 6.769490035655326143e-02
1.840000000000000246e-01 6.708132593071799987e-02
1.798374122771083661e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.583654050714023154e-02
1.710000000000000131e-01 6.515827658321904359e-02
1.667692227315937248e-01 6.450000000000000178e-02
1.625000000000000056e-01 6.385465998885049566e-02
1.580000000000000016e-01 6.321943423929772543e-02
1.534999999999999976e-01 6.255923942550727090e-02
1.494999999999999940e-01 6.185470691818605038e-02
1.449999999999999900e-01 6.101746443849558055e-02
1.404999999999999860e-01 6.059664748702506959e-02
1.361505391454922165e-01 5.999999999999999778e-02
1.320000000000000062e-01 5.910836111357118533e-02
1.280000000000000027e-01 5.833844923537175042e-02
1.239999999999999991e-01 5.743650955069348751e-02
1.194999999999999951e-01 5.680414898309828903e-02
1.149999999999999911e-01 5.606004855676528786e-02
1.114999999999999880e-01 5.498661263918636077e-02
1.075000000000000122e-01 5.385428323417171259e-02
1.030000000000000082e-01 5.323570405542090572e-02
9.850000000000000422e-02 5.267257729092254814e-02
9.450000000000000067e-02 5.166808911148836753e-02
9.049999999999999711e-02 5.075563155752251671e-02
8.649999999999999356e-02 4.980270376086382011e-02
8.249999999999999001e-02 4.854063673437660625e-02
7.849999999999998646e-02 4.784759555587148050e-02
7.408952064516981240e-02 4.699999999999998623e-02
7.010804995221529834e-02 4.599999999999998535e-02
6.600000000000000311e-02 4.500422394107701091e-02
6.250000000000000000e-02 4.381268688394999306e-02
5.898735115214064073e-02 4.250000000000000999e-02
5.499999999999999334e-02 4.142145173641016698e-02
5.143767651340493824e-02 4.000000000000000777e-02
4.699999999999998623e-02 3.926014551829926091e-02
4.350000000000001088e-02 3.798554825691297793e-02
3.900000000000000688e-02 3.818060482514201021e-02
3.500000000000000333e-02 3.746924198762228986e-02
2.999999999999999889e-02 3.712481771544252906e-02
2.649999999999999578e-02 3.572511144459514926e-02
2.349999999999999312e-02 3.374522479598047325e-02
2.051705748792172906e-02 3.150000000000000022e-02
1.800000000000000211e-02 2.948349882675022071e-02
1.499999999999999944e-02 2.722906892034899010e-02
1.199999999999999678e-02 2.545923933788828142e-02
9.407109480508418081e-03 2.299999999999999267e-02
6.916506861248341957e-03 2.049999999999999045e-02
5.081977670298329537e-03 1.700000000000000122e-02
5.059629160501992289e-03 1.199999999999999678e-02
5.079081041262202036e-03 6.999999999999992339e-03
5.021520698440140595e-03 3.000000000000002665e-03
5.130112771713411964e-03 -2.000000000000001776e-03
6.499999999999991895e-03 -5.625297016189851999e-03
9.499999999999994560e-03 -7.771774092839805678e-03
1.299999999999999767e-02 -9.437309439263836738e-03
1.600000000000000033e-02 -1.105416913860649691e-02
1.999999999999999001e-02 -1.221638340565911821e-02
2.449999999999999400e-02 -1.261836697560186210e-02
2.849999999999999756e-02 -1.365483593160190037e-02
3.300000000000000155e-02 -1.436787031157327546e-02
3.703886326427988096e-02 -1.499999999999999944e-02
4.100000000000000866e-02 -1.626928009709615458e-02
4.449999999999998401e-02 -1.767129486949530620e-02
4.799999999999998712e-02 -1.929229471239988364e-02
5.149999999999999023e-02 -2.059076452453656100e-02
5.599999999999999423e-02 -2.124784742533354642e-02
5.999999999999999778e-02 -2.220894032868611992e-02
6.400000000000000133e-02 -2.306724250576923374e-02
6.800000000000000488e-02 -2.441296713665457377e-02
7.250000000000000888e-02 -2.498145397143089128e-02
7.599999999999998423e-02 -2.612571408368927553e-02
7.999999999999998779e-02 -2.732723192601696841e-02
8.499999999999999223e-02 -2.731722611783319113e-02
8.899999999999999578e-02 -2.826273971220598022e-02
9.349999999999999978e-02 -2.891373416999697132e-02
9.700000000000000289e-02 -3.024672050122552761e-02
1.010000000000000064e-01 -3.136158494583178580e-02
1.050000000000000100e-01 -3.206893163718727707e-02
1.089999999999999858e-01 -3.310369087663898174e-02
1.129999999999999893e-01 -3.403268836305281542e-02
1.179999999999999938e-01 -3.412507779960925747e-02
1.224999999999999978e-01 -3.462210640380544019e-02
1.270000000000000018e-01 -3.503993167129066527e-02
1.315000000000000058e-01 -3.577367617693984897e-02
1.360000000000000098e-01 -3.614948110713893381e-02
1.404999999999999860e-01 -3.657311483707156169e-02
1.444999999999999896e-01 -3.755861512245433492e-02
1.489999999999999936e-01 -3.843752919316816008e-02
1.529999999999999971e-01 -3.911558923972408702e-02
1.572283901583659826e-01 -3.900000000000000688e-02
1.611929094802359852e-01 -4.000000000000000777e-02
1.654184500760846332e-01 -4.100000000000000172e-02
1.700000000000000122e-01 -4.145519682203396145e-02
1.740000000000000158e-01 -4.218686571864663920e-02
1.785000000000000198e-01 -4.274065604400979074e-02
1.830000000000000238e-01 -4.322131522605478227e-02
1.880000000000000282e-01 -4.337865989254607868e-02
1.929999999999999771e-01 -4.327221339201570149e-02
1.969999999999999807e-01 -4.430560172818764908e-02
1.999999999999999833e-01 -4.625270719787295121e-02
2.044999999999999873e-01 -4.652709297399172661e-02
2.084999999999999909e-01 -4.596154957883089726e-02
2.134999999999999953e-01 -4.573426086705605770e-02
2.179999999999999993e-01 -4.636103733358028223e-02
2.220000000000000029e-01 -4.743285288102692260e-02
2.260000000000000064e-01 -4.849928462032910420e-02
2.300000000000000100e-01 -4.902463500480095521e-02


==> plots/icing/pca/nisp/r1_c3.csv <==
2.275000000000000078e-01 -4.852414252626301855e-02
2.325000000000000122e-01 -4.881378370489839608e-02
2.362402306738730917e-01 -4.750000000000000749e-02
2.367509307879599179e-01 -4.300000000000000350e-02
2.372504029254987323e-01 -3.850000000000000644e-02
2.375000000000000167e-01 -3.376162362011764922e-02
2.377663620577552261e-01 -2.899999999999999800e-02
2.382500714807424258e-01 -2.450000000000000788e-02
2.387500199976247961e-01 -2.000000000000000389e-02
2.392344265014324234e-01 -1.549999999999999989e-02
2.393746096253196176e-01 -1.050000000000000933e-02
2.397499866815055447e-01 -6.000000000000005329e-03
2.402499818133474463e-01 -1.500000000000001332e-03
2.407500000257970230e-01 3.000000000000002665e-03
2.410000000000000198e-01 7.749999999999993006e-03
2.412500000000000200e-01 1.249999999999999722e-02
2.417500000000000204e-01 1.700000000000000122e-02
2.422500000000000209e-01 2.149999999999999134e-02
2.426254870431259481e-01 2.599999999999999534e-02
2.427654699891722834e-01 3.099999999999999978e-02
2.432497967363602687e-01 3.550000000000000377e-02
2.437497423145067732e-01 4.000000000000000777e-02
2.442496638349098970e-01 4.449999999999998401e-02
2.445000000000000229e-01 4.925538573115257474e-02
2.447493258899052226e-01 5.399999999999999245e-02
2.452489846008930607e-01 5.849999999999999645e-02
2.457483409115808204e-01 6.300000000000000044e-02
2.461123014623995686e-01 6.750000000000000444e-02
2.462444073912025688e-01 7.250000000000000888e-02
2.440000000000000224e-01 7.423352822279816188e-02
2.395000000000000184e-01 7.376794483832825600e-02
2.350000000000000144e-01 7.330109480281470080e-02
2.305000000000000104e-01 7.282421270616556974e-02
2.260000000000000064e-01 7.233654555014253085e-02
2.215000000000000024e-01 7.183455394318404019e-02
2.169999999999999984e-01 7.131704854746533095e-02
2.124999999999999944e-01 7.078397229053069728e-02
2.079999999999999905e-01 7.023654266431857141e-02
2.034999999999999865e-01 6.966946148163050134e-02
1.989999999999999825e-01 6.908957489079828318e-02
1.945947725479729995e-01 6.850000000000000533e-02
1.904999999999999749e-01 6.796102406395930495e-02
1.860000000000000264e-01 6.735371254341818159e-02
1.815000000000000224e-01 6.673719107020699426e-02
1.770000000000000184e-01 6.608498403369031382e-02
1.730000000000000149e-01 6.545819067711354522e-02
1.685000000000000109e-01 6.475392895084290668e-02
1.640000000000000069e-01 6.406791026644183262e-02
1.600000000000000033e-01 6.349992168282024563e-02
1.554999999999999993e-01 6.290651962454543722e-02
1.509999999999999953e-01 6.219281016468099221e-02
1.469999999999999918e-01 6.130979486034691256e-02
1.419999999999999873e-01 6.105178088822118404e-02
1.375000000000000111e-01 6.050113356400357162e-02
1.335000000000000075e-01 5.961818704759319631e-02
1.295000000000000040e-01 5.884627564868243760e-02
1.255000000000000004e-01 5.797934603049461483e-02
1.209999999999999964e-01 5.712865904350702961e-02
1.169257186370138007e-01 5.649999999999999467e-02
1.129999999999999893e-01 5.627019154689433950e-02
1.089999999999999858e-01 5.501322974962079282e-02
1.050000000000000100e-01 5.400430074280514192e-02
1.010000000000000064e-01 5.425412843447427469e-02
9.650000000000000244e-02 5.360353280213682459e-02
9.299999999999999933e-02 5.224924819333826714e-02
8.849999999999999534e-02 5.181106767418981740e-02
8.499999999999999223e-02 5.030298537451254742e-02
8.099999999999998868e-02 4.936169524204412490e-02
7.649999999999998468e-02 4.888456029141480252e-02
7.200000000000000844e-02 4.810882668115755434e-02
6.817422071251157123e-02 4.699999999999998623e-02
6.450000000000000178e-02 4.596333064026255494e-02
6.049999999999999822e-02 4.453942012387374083e-02
5.649999999999999467e-02 4.362776398099450781e-02
5.249999999999999112e-02 4.262203681142543582e-02
4.912002961451542721e-02 4.100000000000000866e-02
4.549999999999998490e-02 4.082245687468462336e-02
4.150000000000000910e-02 4.067036641668606012e-02
3.750000000000000555e-02 4.169350882864091001e-02
3.500000000000000333e-02 4.448263909210256606e-02
3.350000000000000200e-02 4.758476481685751380e-02
3.049999999999999933e-02 4.991180153344490500e-02
2.699999999999999623e-02 5.109799325298726436e-02
2.316706505536464747e-02 5.099999999999998979e-02
2.199999999999999178e-02 4.712201728019848462e-02
2.049009834834582613e-02 4.400000000000001132e-02
1.850000000000000255e-02 4.096481679401408477e-02
1.589407082535818083e-02 3.850000000000000644e-02
1.390181032611422125e-02 3.550000000000000377e-02
1.099999999999999589e-02 3.317810525778703418e-02
6.499999999999991895e-03 3.356892834478518439e-02
3.067754900636650989e-03 3.200000000000000067e-02
9.900734097081665417e-05 2.999999999999999889e-02
-2.977496900608098563e-03 2.799999999999999711e-02
-5.392066025328521445e-03 2.549999999999999489e-02
-5.264793368398895841e-03 2.149999999999999134e-02
-3.808796845966880892e-03 1.800000000000000211e-02
-2.154372012766724194e-03 1.449999999999999900e-02
-6.228207002760047760e-04 1.099999999999999589e-02
-7.201492706088003345e-06 6.499999999999991895e-03
6.212231320361897733e-04 2.500000000000002220e-03
8.127813235205171754e-04 -2.500000000000002220e-03
3.721028594909064208e-04 -7.000000000000006217e-03
1.500000000000001332e-03 -1.063867113147805472e-02
5.499999999999991007e-03 -1.163834163296954827e-02
9.499999999999994560e-03 -1.269931029179926889e-02
1.299999999999999767e-02 -1.421170131863491205e-02
1.650000000000000078e-02 -1.551609509119181857e-02
2.099999999999999090e-02 -1.526654371330335783e-02
2.599999999999999534e-02 -1.540750014659481894e-02
2.999999999999999889e-02 -1.617583653866034796e-02
3.450000000000000289e-02 -1.692582242700525069e-02
3.850000000000000644e-02 -1.768054072221901876e-02
4.250000000000000999e-02 -1.888737990059441429e-02
4.599999999999998535e-02 -2.011439456214974414e-02
4.949999999999998845e-02 -2.183415385170613121e-02
5.399999999999999245e-02 -2.221775683050923947e-02
5.849999999999999645e-02 -2.278576104492902391e-02
6.250000000000000000e-02 -2.358729834472908515e-02
6.648327940133055836e-02 -2.500000000000000833e-02
7.050000000000000711e-02 -2.558798017342866007e-02
7.450000000000001066e-02 -2.674600037766141844e-02
7.844525020961473638e-02 -2.799999999999999711e-02
8.199999999999998956e-02 -2.846658225024140121e-02
8.649999999999999356e-02 -2.884708681655513349e-02
9.049999999999999711e-02 -2.960801904936554915e-02
9.500000000000000111e-02 -3.026431207042976426e-02
9.850000000000000422e-02 -3.193962001985990035e-02
1.025000000000000078e-01 -3.258142686877537469e-02
1.070000000000000118e-01 -3.316603997621626193e-02
1.104999999999999871e-01 -3.451507946429435703e-02
1.154999999999999916e-01 -3.479197040235822852e-02
1.199999999999999956e-01 -3.521862945264658123e-02
1.244999999999999996e-01 -3.588745284180297479e-02
1.295000000000000040e-01 -3.582687639549011344e-02
1.335000000000000075e-01 -3.677904264833943559e-02
1.385000000000000120e-01 -3.673890158301741649e-02
1.424999999999999878e-01 -3.760424404571988122e-02
1.469999999999999918e-01 -3.838686601284341943e-02
1.509999999999999953e-01 -3.923050451759806795e-02
1.559999999999999998e-01 -3.934260424094521841e-02
1.604462790090883939e-01 -4.000000000000000777e-02
1.645000000000000073e-01 -4.092751480640328954e-02
1.685000000000000109e-01 -4.153888402419468606e-02
1.731646192901706294e-01 -4.200000000000000261e-02
1.775000000000000189e-01 -4.266816796576728549e-02
1.820000000000000229e-01 -4.311044627514180189e-02
1.870000000000000273e-01 -4.341947498052615984e-02
1.914999999999999758e-01 -4.373968398958653220e-02
1.959999999999999798e-01 -4.402979174994393896e-02
1.994999999999999829e-01 -4.581456319966895063e-02
2.029999999999999860e-01 -4.645484525518640134e-02
2.079999999999999905e-01 -4.605494041950791706e-02
2.124999999999999944e-01 -4.593786768218195010e-02
2.169999999999999984e-01 -4.634991753298705469e-02
2.210000000000000020e-01 -4.719301295841942662e-02
2.250000000000000056e-01 -4.810392851328403746e-02


==> plots/icing/pca/nisp/r1_c4.csv <==
2.300000000000000100e-01 -4.850902611754163984e-02
2.350000000000000144e-01 -4.861930850230512802e-02
2.366444715925174191e-01 -4.550000000000000572e-02
2.367672837346333770e-01 -4.050000000000000128e-02
2.372498402424877972e-01 -3.600000000000000422e-02
2.377498343858951146e-01 -3.150000000000000022e-02
2.382498433767571977e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225392340532291943e-02
2.387499210643432290e-01 -1.750000000000000167e-02
2.392499270707953429e-01 -1.299999999999999767e-02
2.397499337479751802e-01 -8.500000000000007550e-03
2.401264696100875451e-01 -4.000000000000003553e-03
2.402657367862314208e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499113499800849e-01 2.399999999999999356e-02
2.427498532704754075e-01 2.849999999999999756e-02
2.432498204453474033e-01 3.300000000000000155e-02
2.436250889078825366e-01 3.750000000000000555e-02
2.437652455418658493e-01 4.250000000000000999e-02
2.442496032191095456e-01 4.699999999999998623e-02
2.447494509742976776e-01 5.149999999999999023e-02
2.452329460528849259e-01 5.599999999999999423e-02
2.453682315310956874e-01 6.099999999999999867e-02
2.457476879534111480e-01 6.550000000000000266e-02
2.462447671581643460e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409198501889739663e-02
2.417363294864643131e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352669574476256020e-02
2.325000000000000122e-01 7.304307168922677396e-02
2.280000000000000082e-01 7.256181261905070290e-02
2.235000000000000042e-01 7.205981880917612659e-02
2.190000000000000002e-01 7.154815608946514527e-02
2.144999999999999962e-01 7.102842763922140312e-02
2.101978701819548490e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996599989936208575e-02
2.014999999999999847e-01 6.938906573115705134e-02
1.969999999999999807e-01 6.881546113077129101e-02
1.924999999999999767e-01 6.822507300809038666e-02
1.880000000000000282e-01 6.762650640363794541e-02
1.835000000000000242e-01 6.701482758659735306e-02
1.795000000000000207e-01 6.644331999422356527e-02
1.750000000000000167e-01 6.576833076823605795e-02
1.705000000000000127e-01 6.506341183134384254e-02
1.665000000000000091e-01 6.442554577010284333e-02
1.620000000000000051e-01 6.376926911094696337e-02
1.575000000000000011e-01 6.320132437957717841e-02
1.529999999999999971e-01 6.259352120944924880e-02
1.489999999999999936e-01 6.181100538317627763e-02
1.444999999999999896e-01 6.111193144561109791e-02
1.396197382302465928e-01 6.099999999999999867e-02
1.355000000000000093e-01 6.027304849911004764e-02
1.315000000000000058e-01 5.937972484720360766e-02
1.270000000000000018e-01 5.867640847918943053e-02
1.234166172245384496e-01 5.749999999999999556e-02
1.186339184444866607e-01 5.699999999999999512e-02
1.144999999999999907e-01 5.713465231223983226e-02
1.104999999999999871e-01 5.607840193339159313e-02
1.070000000000000118e-01 5.494652091250130932e-02
1.024954396939687373e-01 5.499999999999999334e-02
9.850000000000000422e-02 5.518085165156595001e-02
9.450000000000000067e-02 5.443981279405495782e-02
9.145407365032555413e-02 5.299999999999999156e-02
8.699999999999999400e-02 5.262801449099190065e-02
8.399999999999999134e-02 5.097805030577970409e-02
7.999999999999998779e-02 5.064503112755257969e-02
7.550000000000001155e-02 5.026153588483151663e-02
7.137761246672306992e-02 4.949999999999998845e-02
6.750000000000000444e-02 4.846197362964115019e-02
6.360889387336000900e-02 4.699999999999998623e-02
5.999999999999999778e-02 4.595657711870518303e-02
5.599999999999999423e-02 4.561752150059430327e-02
5.205412862809496999e-02 4.449999999999998401e-02
4.749999999999998668e-02 4.404644534477161755e-02
4.400000000000001132e-02 4.265304705484433689e-02
4.109372324030096529e-02 4.499999999999998446e-02
3.891649229173933799e-02 4.749999999999998668e-02
3.700000000000000511e-02 5.093742095926893920e-02
3.500000000000000333e-02 5.390404871222089639e-02
3.217340887182678494e-02 5.599999999999999423e-02
2.849999999999999756e-02 5.741742819427987643e-02
2.499999999999999445e-02 5.891661739844103463e-02
2.114310882214167839e-02 5.949999999999999734e-02
1.750000000000000167e-02 5.838613281698655511e-02
1.449999999999999900e-02 5.611678389395850786e-02
1.408485824632059631e-02 5.249999999999999112e-02
1.352564270345978613e-02 4.799999999999998712e-02
1.186259962757836225e-02 4.499999999999998446e-02
9.499999999999994560e-03 4.227660867348263102e-02
5.499999999999991007e-03 4.227559876255362198e-02
1.500000000000001332e-03 4.133593696261001621e-02
-2.000000000000001776e-03 3.991083039897756757e-02
-5.500000000000004885e-03 3.849711950728403054e-02
-1.000000000000000888e-02 3.753548586568378198e-02
-1.328191245678417808e-02 3.600000000000000422e-02
-1.600000000000000033e-02 3.375530483754628913e-02
-1.770399473753387146e-02 3.049999999999999933e-02
-1.888852379437847701e-02 2.649999999999999578e-02
-1.884193836115231543e-02 2.249999999999999223e-02
-1.750000000000000167e-02 1.859082366175945911e-02
-1.549999999999999989e-02 1.578289818593985733e-02
-1.299999999999999767e-02 1.312267901249341943e-02
-1.060412147481093123e-02 1.049999999999999545e-02
-8.942130028818067247e-03 7.499999999999992784e-03
-7.998830450749632240e-03 3.500000000000003109e-03
-9.080688104546374984e-03 0.000000000000000000e+00
-1.100000000000000977e-02 -3.365043369048781839e-03
-1.349999999999999811e-02 -5.514102371555825929e-03
-1.681865254207580429e-02 -7.500000000000006661e-03
-1.805088334761123861e-02 -1.100000000000000977e-02
-1.950000000000000344e-02 -1.455601560847117996e-02
-1.900000000000000300e-02 -1.865954602450574026e-02
-1.687488281714104657e-02 -2.150000000000000522e-02
-1.510740518251604131e-02 -2.500000000000000833e-02
-1.299999999999999767e-02 -2.757430422147506485e-02
-9.000000000000007994e-03 -2.650989723540175813e-02
-5.000000000000004441e-03 -2.798250792156341260e-02
-2.389057046012576981e-03 -2.650000000000000966e-02
-1.607930569694047832e-04 -2.350000000000000699e-02
1.679338027046486199e-03 -2.050000000000000433e-02
5.499999999999991007e-03 -1.900621024615556029e-02
9.499999999999994560e-03 -1.939452033501224901e-02
1.296225031094694162e-02 -2.100000000000000477e-02
1.563636527126708101e-02 -2.250000000000000611e-02
1.850000000000000255e-02 -2.039884822972141618e-02
2.291760588250796662e-02 -1.950000000000000344e-02
2.599999999999999534e-02 -1.866356786147241667e-02
3.053032653449351541e-02 -1.900000000000000300e-02
3.500000000000000333e-02 -1.991836137755513894e-02
3.942322991923924436e-02 -2.050000000000000433e-02
4.336645447437310896e-02 -2.150000000000000522e-02
4.693063216438824597e-02 -2.300000000000000655e-02
5.049999999999998934e-02 -2.406607560158251571e-02
5.499999999999999334e-02 -2.357456710461863780e-02
5.999999999999999778e-02 -2.398835891070471779e-02
6.384014304639192006e-02 -2.500000000000000833e-02
6.750000000000000444e-02 -2.638568934832425869e-02
7.200000000000000844e-02 -2.694999996677543974e-02
7.550000000000001155e-02 -2.819443788866597689e-02
7.924038993218315841e-02 -2.949999999999999845e-02
8.399999999999999134e-02 -2.980889304523030858e-02
8.847371722864832977e-02 -3.049999999999999933e-02
9.299999999999999933e-02 -3.063745692932247355e-02
9.650000000000000244e-02 -3.202554124235451605e-02
1.005000000000000060e-01 -3.346632717164457760e-02
1.045000000000000095e-01 -3.345726033237372832e-02
1.084561715148638639e-01 -3.450000000000000289e-02
1.119999999999999885e-01 -3.554731322013003625e-02
1.169999999999999929e-01 -3.572881863438689964e-02
1.214999999999999969e-01 -3.630334342364101297e-02
1.260000000000000009e-01 -3.673684098603286624e-02
1.300000000000000044e-01 -3.656392738307811391e-02
1.345000000000000084e-01 -3.721382750329173261e-02
1.395000000000000129e-01 -3.734656251691348405e-02
1.434999999999999887e-01 -3.843053063484655474e-02
1.479999999999999927e-01 -3.897946946714486022e-02
1.519999999999999962e-01 -3.960762627644152239e-02
1.570000000000000007e-01 -3.975437334528337391e-02
1.615000000000000047e-01 -4.042568588141433328e-02
1.655000000000000082e-01 -4.124796952640524123e-02
1.700000000000000122e-01 -4.165562392201311442e-02
1.745000000000000162e-01 -4.229174124997148870e-02
1.788831874096019625e-01 -4.300000000000000350e-02
1.835000000000000242e-01 -4.327384697263361030e-02
1.880000000000000282e-01 -4.369003477238282002e-02
1.924999999999999767e-01 -4.401103849280955244e-02
1.964799949153301362e-01 -4.450000000000000483e-02
1.999999999999999833e-01 -4.583768324246426107e-02
2.044999999999999873e-01 -4.611309488169934578e-02
2.094999999999999918e-01 -4.606597574812704848e-02
2.144999999999999962e-01 -4.631073309329097887e-02
2.190000000000000002e-01 -4.690261332813447370e-02
2.230000000000000038e-01 -4.758463404598962943e-02
2.275000000000000078e-01 -4.827363459370414417e-02


==> plots/icing/pca/nisp/r1_c5.csv <==
2.330000000000000127e-01 -4.850069172909608761e-02
2.362373996152739852e-01 -4.700000000000000705e-02
2.367480808333123909e-01 -4.250000000000000305e-02
2.372490582178492236e-01 -3.800000000000000600e-02
2.376291046546140651e-01 -3.350000000000000200e-02
2.378758791338941858e-01 -2.849999999999999756e-02
2.382497839736044676e-01 -2.400000000000000744e-02
2.387498286384658330e-01 -1.950000000000000344e-02
2.392498587841389301e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025179933823124577e-02
2.397499161736498519e-01 -5.500000000000004885e-03
2.402499279370600427e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340398793048637e-01 2.649999999999999578e-02
2.428732458681632234e-01 3.150000000000000022e-02
2.432497914011560458e-01 3.600000000000000422e-02
2.437497348350232407e-01 4.050000000000000822e-02
2.442496528814450396e-01 4.499999999999998446e-02
2.446240225669694679e-01 4.949999999999998845e-02
2.447645665149823235e-01 5.449999999999999289e-02
2.452489320998576250e-01 5.899999999999999689e-02
2.457482347797353417e-01 6.350000000000000089e-02
2.462285817687455969e-01 6.800000000000000488e-02
2.463022848924950048e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418842565185802818e-02
2.390000000000000180e-01 7.372125619120871443e-02
2.345000000000000140e-01 7.325124523752392369e-02
2.300000000000000100e-01 7.277176238565798150e-02
2.255000000000000060e-01 7.228134210741163357e-02
2.210000000000000020e-01 7.177739352300900599e-02
2.164999999999999980e-01 7.125928738701192700e-02
2.119999999999999940e-01 7.072627108700159371e-02
2.074999999999999900e-01 7.018258469022571611e-02
2.029999999999999860e-01 6.961341022950522095e-02
1.984999999999999820e-01 6.902410968970661143e-02
1.944999999999999785e-01 6.848333001511612561e-02
1.899999999999999745e-01 6.789251466713906724e-02
1.855000000000000260e-01 6.728979841001601903e-02
1.810000000000000220e-01 6.667926200727219976e-02
1.765000000000000180e-01 6.600900433923674593e-02
1.725000000000000144e-01 6.537020194955660279e-02
1.680000000000000104e-01 6.465017368167569334e-02
1.637146113562120142e-01 6.400000000000000133e-02
1.595000000000000029e-01 6.344330756505557611e-02
1.549999999999999989e-01 6.292640961261410093e-02
1.504999999999999949e-01 6.217688947164239782e-02
1.464999999999999913e-01 6.115881938443760990e-02
1.414999999999999869e-01 6.143468886418033958e-02
1.370000000000000107e-01 6.081849406254869611e-02
1.330000000000000071e-01 5.981319610419643523e-02
1.285000000000000031e-01 5.907881011544538485e-02
1.247207783580162321e-01 5.799999999999999600e-02
1.204999999999999960e-01 5.728649025941483230e-02
1.160990204697681244e-01 5.699999999999999512e-02
1.124999999999999889e-01 5.731511096228023017e-02
1.085554388407033721e-01 5.599999999999999423e-02
1.050000000000000100e-01 5.494848310008298986e-02
1.015000000000000069e-01 5.611650367650994342e-02
9.700000000000000289e-02 5.568697658732021938e-02
9.299999999999999933e-02 5.473118343095231819e-02
8.949999999999999623e-02 5.413253266703805383e-02
8.557337617989504985e-02 5.299999999999999156e-02
8.249999999999999001e-02 5.114220646634252271e-02
7.799999999999998601e-02 5.182494501272123799e-02
7.350000000000000977e-02 5.117214127883516067e-02
6.950000000000000622e-02 5.018195360105303510e-02
6.600000000000000311e-02 4.889031363885594506e-02
6.248754490702049941e-02 4.749999999999998668e-02
5.799999999999999600e-02 4.656050350192465770e-02
5.399999999999999245e-02 4.675329782557760550e-02
4.949999999999998845e-02 4.623965739287646398e-02
4.599999999999998535e-02 4.475169661824766887e-02
4.374065430117562298e-02 4.649999999999998579e-02
4.114496092548348277e-02 4.899999999999998801e-02
3.900000000000000688e-02 5.159337376622020327e-02
3.741508505232150894e-02 5.499999999999999334e-02
3.466013911594048591e-02 5.749999999999999556e-02
3.150000000000000022e-02 5.905501253107409837e-02
2.826180837942209728e-02 6.099999999999999867e-02
2.449999999999999400e-02 6.239203503417612567e-02
1.999999999999999001e-02 6.254176044460185713e-02
1.600000000000000033e-02 6.173757301071098463e-02
1.296341645797053493e-02 5.999999999999999778e-02
1.054466139091280417e-02 5.699999999999999512e-02
9.076780226651617184e-03 5.349999999999999201e-02
7.999999999999993228e-03 4.967789577270524670e-02
5.999999999999991451e-03 4.693156171330390564e-02
2.000000000000001776e-03 4.559153748914115956e-02
-1.849204326659563457e-03 4.449999999999998401e-02
-5.291777818275202050e-03 4.300000000000001044e-02
-9.500000000000008438e-03 4.243435610381501161e-02
-1.349999999999999811e-02 4.136478807568185617e-02
-1.672694142998041103e-02 3.950000000000000733e-02
-1.953730734302764477e-02 3.750000000000000555e-02
-2.200000000000000566e-02 3.456130582600685369e-02
-2.353402212464276999e-02 3.150000000000000022e-02
-2.523101363864595909e-02 2.799999999999999711e-02
-2.600616905257489148e-02 2.399999999999999356e-02
-2.520243225624880373e-02 1.999999999999999001e-02
-2.400000000000000744e-02 1.630774538535343515e-02
-2.211908246172977419e-02 1.299999999999999767e-02
-2.000000000000000389e-02 1.034476130353021578e-02
-1.800000000000000211e-02 7.413377556084740395e-03
-1.700000000000000122e-02 3.630789698146408458e-03
-1.950000000000000344e-02 1.437425949108421400e-03
-2.236924347437661484e-02 -1.000000000000000888e-03
-2.500000000000000833e-02 -3.208781478638706754e-03
-2.684044793769636839e-02 -6.500000000000005773e-03
-2.849999999999999756e-02 -9.561095700810666800e-03
-2.898471120674567594e-02 -1.449999999999999900e-02
-2.780401492638671229e-02 -1.850000000000000255e-02
-2.600000000000000921e-02 -2.189558996007927652e-02
-2.361857306732825443e-02 -2.450000000000000788e-02
-2.143756563431050907e-02 -2.700000000000001010e-02
-1.939539387474331286e-02 -2.999999999999999889e-02
-1.662463095814987329e-02 -3.250000000000000111e-02
-1.299999999999999767e-02 -3.359239623383018097e-02
-9.000000000000007994e-03 -3.281830056569331328e-02
-4.500000000000003997e-03 -3.323172126484397193e-02
-5.421272415032500104e-04 -3.450000000000000289e-02
4.000000000000003553e-03 -3.458212106298752531e-02
7.499999999999992784e-03 -3.337588645517039487e-02
1.099999999999999589e-02 -3.287701323074574550e-02
1.349999999999999811e-02 -3.006726715418613430e-02
1.700000000000000122e-02 -2.852957399283601037e-02
1.850000000000000255e-02 -2.521300863280086235e-02
2.249999999999999223e-02 -2.426580630364020066e-02
2.525142125682975844e-02 -2.200000000000000566e-02
2.899999999999999800e-02 -2.096213799859705101e-02
3.271252678438184985e-02 -2.200000000000000566e-02
3.750000000000000555e-02 -2.230019137413265934e-02
4.200000000000000955e-02 -2.288377149469027552e-02
4.549999999999998490e-02 -2.405373325069806723e-02
4.849999999999998757e-02 -2.622462097434413719e-02
5.199999999999999067e-02 -2.494319712815706164e-02
5.699999999999999512e-02 -2.454701769376833181e-02
6.099999999999999867e-02 -2.489686767354716904e-02
6.450000000000000178e-02 -2.606273714916561984e-02
6.850000000000000533e-02 -2.734197753123624591e-02
7.270972364701139279e-02 -2.799999999999999711e-02
7.649999999999998468e-02 -2.924215875636537731e-02
7.999999999999998779e-02 -3.050584153603939919e-02
8.499999999999999223e-02 -3.086141763322060305e-02
8.899999999999999578e-02 -3.158521240430361976e-02
9.349999999999999978e-02 -3.145937988280280567e-02
9.671421605327228110e-02 -3.300000000000000155e-02
1.005000000000000060e-01 -3.424672648025637450e-02
1.050000000000000100e-01 -3.394651140762008912e-02
1.084999999999999853e-01 -3.515508302030545540e-02
1.124999999999999889e-01 -3.609869066190778131e-02
1.174999999999999933e-01 -3.638444438235197836e-02
1.215821821505339712e-01 -3.700000000000000511e-02
1.255074239668329261e-01 -3.750000000000000555e-02
1.296086496890093975e-01 -3.700000000000000511e-02
1.340000000000000080e-01 -3.766882105415511606e-02
1.385000000000000120e-01 -3.747602685741049933e-02
1.422952015138566895e-01 -3.850000000000000644e-02
1.464999999999999913e-01 -3.912737781929648273e-02
1.509999999999999953e-01 -3.967362806266524350e-02
1.559999999999999998e-01 -3.995304299203827902e-02
1.605000000000000038e-01 -4.042538474269588566e-02
1.645000000000000073e-01 -4.110753114593562740e-02
1.690000000000000113e-01 -4.170562155256462428e-02
1.735000000000000153e-01 -4.213752652290862766e-02
1.780000000000000193e-01 -4.293437875848783725e-02
1.825000000000000233e-01 -4.316185559630783541e-02
1.870000000000000273e-01 -4.365846128377997432e-02
1.914999999999999758e-01 -4.430845170576413333e-02
1.959999999999999798e-01 -4.455946714274496706e-02
1.999999999999999833e-01 -4.565064233259381182e-02
2.049999999999999878e-01 -4.597593482174439083e-02
2.094999999999999918e-01 -4.614571346303860538e-02
2.144999999999999962e-01 -4.648847211452546840e-02
2.189881575060586005e-01 -4.700000000000000705e-02
2.230000000000000038e-01 -4.753666737549509802e-02
2.275000000000000078e-01 -4.810184749619308975e-02
2.325000000000000122e-01 -4.847792052194788842e-02


==> plots/icing/pca/nisp/r2_c1.csv <==
2.270000000000000073e-01 -4.854888817033412712e-02
2.320000000000000118e-01 -4.890745406633806996e-02
2.361988595121185808e-01 -4.800000000000000100e-02
2.367513226193111997e-01 -4.350000000000000394e-02
2.372362797699974768e-01 -3.900000000000000688e-02
2.373782324524100762e-01 -3.400000000000000244e-02
2.377502636055232876e-01 -2.949999999999999845e-02
2.382501213753540903e-01 -2.500000000000000833e-02
2.387500489469015497e-01 -2.050000000000000433e-02
2.391269633849400222e-01 -1.600000000000000033e-02
2.392658831330286007e-01 -1.100000000000000977e-02
2.397499967479772565e-01 -6.500000000000005773e-03
2.402499891604788218e-01 -2.000000000000001776e-03
2.407342460086692171e-01 2.500000000000002220e-03
2.408739583333333600e-01 7.499999999999992784e-03
2.412500000000000200e-01 1.199999999999999678e-02
2.417500000000000204e-01 1.650000000000000078e-02
2.422500000000000209e-01 2.099999999999999090e-02
2.425000000000000211e-01 2.575148588737559419e-02
2.427498395520949481e-01 3.049999999999999933e-02
2.432498018426397235e-01 3.500000000000000333e-02
2.437497494403648712e-01 3.950000000000000733e-02
2.442337257561192077e-01 4.400000000000001132e-02
2.443719920960854552e-01 4.899999999999998801e-02
2.447493535879344817e-01 5.349999999999999201e-02
2.452490334667924432e-01 5.799999999999999600e-02
2.457484376771978118e-01 6.250000000000000000e-02
2.460000000000000242e-01 6.728559026749884875e-02
2.462398298418214948e-01 7.200000000000000844e-02
2.445000000000000229e-01 7.427890345441851006e-02
2.400000000000000189e-01 7.381417625318961728e-02
2.355000000000000149e-01 7.334968001478958666e-02
2.310000000000000109e-01 7.287556189380084426e-02
2.265000000000000069e-01 7.239198698267014509e-02
2.220000000000000029e-01 7.189173054097681981e-02
2.174999999999999989e-01 7.137426086533564529e-02
2.129999999999999949e-01 7.084082995216385570e-02
2.084999999999999909e-01 7.029098988409361592e-02
2.039999999999999869e-01 6.972514565798747233e-02
1.994999999999999829e-01 6.915014086708319574e-02
1.949999999999999789e-01 6.856057816184515930e-02
1.907664090228974041e-01 6.800000000000000488e-02
1.865000000000000269e-01 6.741574908721487125e-02
1.820000000000000229e-01 6.679091298256456533e-02
1.775000000000000189e-01 6.614619014634562366e-02
1.732073515736703428e-01 6.550000000000000266e-02
1.690000000000000113e-01 6.486945651111929168e-02
1.645000000000000073e-01 6.418569078013505735e-02
1.601401512326164622e-01 6.350000000000000089e-02
1.559999999999999998e-01 6.284684265665678449e-02
1.514999999999999958e-01 6.212760511846054240e-02
1.474999999999999922e-01 6.144335948992626223e-02
1.429999999999999882e-01 6.061799589966550272e-02
1.390000000000000124e-01 5.996806831553680439e-02
1.345000000000000084e-01 5.928371417802490162e-02
1.305000000000000049e-01 5.847442922789845843e-02
1.260000000000000009e-01 5.759130906980999831e-02
1.219999999999999973e-01 5.696587335847989181e-02
1.174999999999999933e-01 5.602830361718809382e-02
1.134999999999999898e-01 5.503361846111731737e-02
1.099999999999999867e-01 5.394141882846584940e-02
1.055000000000000104e-01 5.302028822989363066e-02
1.016359279776832408e-01 5.199999999999999067e-02
9.750000000000000333e-02 5.115780990771792019e-02
9.349999999999999978e-02 5.027184137572601047e-02
8.949999999999999623e-02 4.942483572109310913e-02
8.549999999999999267e-02 4.831169105419271664e-02
8.149999999999998912e-02 4.726637258293638760e-02
7.749999999999998557e-02 4.605181613335227603e-02
7.350000000000000977e-02 4.504075612131359929e-02
6.985903170945728657e-02 4.400000000000001132e-02
6.550000000000000266e-02 4.315365579666554513e-02
6.191129471291044462e-02 4.200000000000000955e-02
5.849999999999999645e-02 4.043642077421991804e-02
5.449999999999999289e-02 3.926104626485411864e-02
5.064639851235964996e-02 3.800000000000000600e-02
4.649999999999998579e-02 3.706378717256433863e-02
4.326198744958111020e-02 3.550000000000000377e-02
3.950000000000000733e-02 3.436775043417376191e-02
3.650000000000000466e-02 3.241592700388760268e-02
3.311992459838649511e-02 3.049999999999999933e-02
3.008190704093218620e-02 2.849999999999999756e-02
2.699999999999999623e-02 2.681305727297379760e-02
2.355704325950528852e-02 2.499999999999999445e-02
2.021741711145575576e-02 2.349999999999999312e-02
1.721782129434192704e-02 2.149999999999999134e-02
1.449999999999999900e-02 1.931024284701766611e-02
1.199999999999999678e-02 1.674840975278635985e-02
9.871405919771862603e-03 1.399999999999999856e-02
8.201235429184364559e-03 1.049999999999999545e-02
7.083296754844827479e-03 6.499999999999991895e-03
6.306666675379732009e-03 2.500000000000002220e-03
6.499999999999991895e-03 -2.214437807557300200e-03
8.594208007553189727e-03 -5.000000000000004441e-03
1.149999999999999634e-02 -7.064001390146221193e-03
1.473982454532095539e-02 -9.000000000000007994e-03
1.800000000000000211e-02 -1.050173050541607783e-02
2.149999999999999134e-02 -1.215236435411666538e-02
2.599999999999999534e-02 -1.278546376696603794e-02
2.999999999999999889e-02 -1.398614088221954328e-02
3.400000000000000244e-02 -1.459448969300085851e-02
3.829132058214502338e-02 -1.549999999999999989e-02
4.200000000000000955e-02 -1.691926217277320288e-02
4.549999999999998490e-02 -1.833443420299843071e-02
4.899999999999998801e-02 -1.985076076299636255e-02
5.249999999999999112e-02 -2.136911219095917816e-02
5.649999999999999467e-02 -2.203539173995085546e-02
6.049999999999999822e-02 -2.324577262379759479e-02
6.450000000000000178e-02 -2.403944075907108249e-02
6.900000000000000577e-02 -2.498534235472604434e-02
7.300000000000000933e-02 -2.573322292136733316e-02
7.699999999999998512e-02 -2.689556680119004756e-02
8.099999999999998868e-02 -2.762953772202590003e-02
8.499999999999999223e-02 -2.762984591578218976e-02
8.899999999999999578e-02 -2.862802160717048058e-02
9.349361514468262913e-02 -2.949999999999999845e-02
9.700000000000000289e-02 -3.054853113054889144e-02
1.015000000000000069e-01 -3.138130666562051474e-02
1.055000000000000104e-01 -3.249493738659404302e-02
1.094999999999999862e-01 -3.328414064460864796e-02
1.139999999999999902e-01 -3.397459487834186831e-02
1.184999999999999942e-01 -3.420389670031186158e-02
1.229999999999999982e-01 -3.461533164497014592e-02
1.275000000000000022e-01 -3.530505417236240451e-02
1.315000000000000058e-01 -3.608212607303101088e-02
1.360000000000000098e-01 -3.670846969878987370e-02
1.404999999999999860e-01 -3.713270432058350667e-02
1.449999999999999900e-01 -3.796662904445610026e-02
1.489999999999999936e-01 -3.876528576337085613e-02
1.534999999999999976e-01 -3.944585317773954825e-02
1.580000000000000016e-01 -3.958482475950046015e-02
1.620000000000000051e-01 -4.069073456657501531e-02
1.665000000000000091e-01 -4.142768818532600872e-02
1.710000000000000131e-01 -4.176381807124769641e-02
1.750000000000000167e-01 -4.266537557831742711e-02
1.795000000000000207e-01 -4.309059864369613885e-02
1.840000000000000246e-01 -4.360771246102805587e-02
1.889999999999999736e-01 -4.363240348966736931e-02
1.932052793697633664e-01 -4.350000000000000394e-02
1.972619127924406524e-01 -4.450000000000000483e-02
2.004999999999999838e-01 -4.639990502347988294e-02
2.044999999999999873e-01 -4.642137199520510182e-02
2.089999999999999913e-01 -4.594193790234658847e-02
2.139999999999999958e-01 -4.590982534440326418e-02
2.181102939964280063e-01 -4.650000000000000661e-02
2.223182301738646505e-01 -4.750000000000000749e-02
2.265000000000000069e-01 -4.846506656682391528e-02


==> plots/icing/pca/nisp/r2_c2.csv <==
2.280000000000000082e-01 -4.851349133344955156e-02
2.330000000000000127e-01 -4.875693358409389361e-02
2.362478547998357326e-01 -4.700000000000000705e-02
2.367504655152380122e-01 -4.250000000000000305e-02
2.372501312444804666e-01 -3.800000000000000600e-02
2.376296849947560075e-01 -3.350000000000000200e-02
2.378762090101682602e-01 -2.849999999999999756e-02
2.382499982598837718e-01 -2.400000000000000744e-02
2.387499714379779925e-01 -1.950000000000000344e-02
2.392499582466044716e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025190911399964828e-02
2.397499682242127395e-01 -5.500000000000004885e-03
2.402499673307191275e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340399247110703e-01 2.649999999999999578e-02
2.428732458986837262e-01 3.150000000000000022e-02
2.432497914271661288e-01 3.600000000000000422e-02
2.437497348223690852e-01 4.050000000000000822e-02
2.442496527871040601e-01 4.499999999999998446e-02
2.446240223437586569e-01 4.949999999999998845e-02
2.447645660963018721e-01 5.449999999999999289e-02
2.452489312439484759e-01 5.899999999999999689e-02
2.457482329113153674e-01 6.350000000000000089e-02
2.462285771862549877e-01 6.800000000000000488e-02
2.463022618237733496e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418794106426564172e-02
2.390000000000000180e-01 7.372053310506658519e-02
2.345000000000000140e-01 7.325115051188635373e-02
2.300000000000000100e-01 7.277220483130274198e-02
2.255000000000000060e-01 7.228224577426968500e-02
2.210000000000000020e-01 7.177834554615680762e-02
2.164999999999999980e-01 7.125963993749072356e-02
2.119999999999999940e-01 7.072601813732073972e-02
2.074999999999999900e-01 7.017939864309803710e-02
2.029999999999999860e-01 6.961031168146893100e-02
1.984999999999999820e-01 6.902451438718167076e-02
1.944999999999999785e-01 6.849023764851878970e-02
1.899999999999999745e-01 6.789623599243527208e-02
1.855000000000000260e-01 6.728439928486386334e-02
1.810000000000000220e-01 6.666499424019690923e-02
1.765965364541563221e-01 6.600000000000000311e-02
1.725000000000000144e-01 6.538760850118885415e-02
1.680000000000000104e-01 6.470789844764254783e-02
1.635000000000000064e-01 6.402337945972905175e-02
1.595000000000000029e-01 6.340028023711356819e-02
1.549999999999999989e-01 6.273235822618332402e-02
1.505431575820742329e-01 6.199999999999999956e-02
1.464999999999999913e-01 6.124970396903133690e-02
1.419999999999999873e-01 6.060751478816885085e-02
1.378255646784687927e-01 5.999999999999999778e-02
1.335000000000000075e-01 5.922568391009672140e-02
1.295000000000000040e-01 5.843539607407865349e-02
1.250000000000000000e-01 5.751824210822737565e-02
1.209999999999999964e-01 5.687255851107650417e-02
1.167445161469824050e-01 5.599999999999999423e-02
1.124999999999999889e-01 5.502527613706606480e-02
1.085592209059121210e-01 5.399999999999999245e-02
1.045000000000000095e-01 5.319823002917556387e-02
1.005000000000000060e-01 5.241339676591266761e-02
9.600000000000000200e-02 5.155780192753347396e-02
9.199999999999999845e-02 5.057939381354734781e-02
8.799999999999999489e-02 4.975134096078402679e-02
8.399999999999999134e-02 4.850498844002025522e-02
7.999999999999998779e-02 4.760345949350563988e-02
7.599999999999998423e-02 4.662541067195825895e-02
7.200000000000000844e-02 4.570186274543782540e-02
6.800000000000000488e-02 4.455576296015316407e-02
6.400000000000000133e-02 4.359743728401483526e-02
6.049999999999999822e-02 4.230656825400980203e-02
5.674469519719868571e-02 4.100000000000000866e-02
5.299999999999999156e-02 3.991284926018916906e-02
4.917922179833227742e-02 3.850000000000000644e-02
4.499999999999998446e-02 3.758866021623269438e-02
4.150000000000000910e-02 3.632416924864494134e-02
3.748155734858561045e-02 3.550000000000000377e-02
3.369758896576322688e-02 3.400000000000000244e-02
3.023879276741871583e-02 3.250000000000000111e-02
2.699407297250114995e-02 3.099999999999999978e-02
2.349999999999999312e-02 2.917851145904909113e-02
2.049999999999999045e-02 2.718392607733061475e-02
1.736795822157866445e-02 2.549999999999999489e-02
1.399999999999999856e-02 2.358679985005943461e-02
1.149999999999999634e-02 2.137538150008885807e-02
8.929767862054295915e-03 1.900000000000000300e-02
6.753660266446029174e-03 1.600000000000000033e-02
5.465650772693648497e-03 1.249999999999999722e-02
4.662474210398562940e-03 7.999999999999993228e-03
4.087327674778267958e-03 3.500000000000003109e-03
4.065972092798371580e-03 -1.500000000000001332e-03
5.295680045445441339e-03 -5.500000000000004885e-03
7.999999999999993228e-03 -7.957130146665243944e-03
1.099999999999999589e-02 -9.537918677503420817e-03
1.449999999999999900e-02 -1.146533781109203114e-02
1.800000000000000211e-02 -1.275546525019887779e-02
2.199999999999999178e-02 -1.388366639372881801e-02
2.619765650513185967e-02 -1.449999999999999900e-02
2.999999999999999889e-02 -1.550294359356501998e-02
3.450000000000000289e-02 -1.624796770095450829e-02
3.850000000000000644e-02 -1.715368679193384621e-02
4.242993992702180639e-02 -1.850000000000000255e-02
4.599999999999998535e-02 -1.978188171578109181e-02
4.949999999999998845e-02 -2.128020478708753452e-02
5.349999999999999201e-02 -2.244183289910416101e-02
5.749999999999999556e-02 -2.311622294289069138e-02
6.149999999999999911e-02 -2.404194111993182559e-02
6.550000000000000266e-02 -2.507534172887829205e-02
7.000000000000000666e-02 -2.579268433110986844e-02
7.400000000000001021e-02 -2.673932439512442111e-02
7.799999999999998601e-02 -2.789150517794545397e-02
8.249999999999999001e-02 -2.833255896820216502e-02
8.699999999999999400e-02 -2.893229500503228385e-02
9.099999999999999756e-02 -2.974284590217794039e-02
9.500884548693551424e-02 -3.049999999999999933e-02
9.900000000000000466e-02 -3.171043998359825145e-02
1.035000000000000087e-01 -3.244359509191187263e-02
1.075000000000000122e-01 -3.333244489156352713e-02
1.114999999999999880e-01 -3.421605182355399316e-02
1.159999999999999920e-01 -3.456168973318884952e-02
1.204999999999999960e-01 -3.501733468583619058e-02
1.250000000000000000e-01 -3.551482184155712457e-02
1.295495267892390334e-01 -3.600000000000000422e-02
1.340000000000000080e-01 -3.696998504023361193e-02
1.385000000000000120e-01 -3.723568739707848463e-02
1.429999999999999882e-01 -3.793198295461665953e-02
1.469999999999999918e-01 -3.857519888590136420e-02
1.512525547663454151e-01 -3.950000000000000733e-02
1.559999999999999998e-01 -3.968357831395488006e-02
1.605000000000000038e-01 -4.041769423504023434e-02
1.645000000000000073e-01 -4.125383142334347608e-02
1.690000000000000113e-01 -4.182418062479029836e-02
1.735000000000000153e-01 -4.241371714842139679e-02
1.780000000000000193e-01 -4.291214735449228046e-02
1.825000000000000233e-01 -4.344682177324774713e-02
1.870000000000000273e-01 -4.363090670702088336e-02
1.919999999999999762e-01 -4.374274915030782612e-02
1.964999999999999802e-01 -4.425798884188539978e-02
1.999820587501999758e-01 -4.600000000000000616e-02
2.044999999999999873e-01 -4.628096170483481792e-02
2.090464881481654269e-01 -4.600000000000000616e-02
2.134999999999999953e-01 -4.605586556038854945e-02
2.179999999999999993e-01 -4.660239536883662576e-02
2.224205434278520299e-01 -4.750000000000000749e-02
2.265000000000000069e-01 -4.831135581540610402e-02


==> plots/icing/pca/nisp/r2_c3.csv <==
2.315000000000000113e-01 -4.852291005011149377e-02
2.360000000000000153e-01 -4.838647462179815339e-02
2.367469469554154826e-01 -4.400000000000000439e-02
2.371325024995119546e-01 -3.950000000000000733e-02
2.372661954570344511e-01 -3.450000000000000289e-02
2.377497511745018943e-01 -2.999999999999999889e-02
2.382497978993592391e-01 -2.550000000000000877e-02
2.387498319655530776e-01 -2.100000000000000477e-02
2.390000000000000180e-01 -1.625256267938998689e-02
2.392499070355807722e-01 -1.150000000000001021e-02
2.397499192837182491e-01 -7.000000000000006217e-03
2.402499295042047622e-01 -2.500000000000002220e-03
2.406260057871589253e-01 2.000000000000001776e-03
2.407657407407407524e-01 6.999999999999992339e-03
2.412500000000000200e-01 1.149999999999999634e-02
2.417500000000000204e-01 1.600000000000000033e-02
2.422342592592592880e-01 2.049999999999999045e-02
2.423734109538044079e-01 2.549999999999999489e-02
2.427498431023596137e-01 2.999999999999999889e-02
2.432498067052445423e-01 3.450000000000000289e-02
2.437497563373997034e-01 3.900000000000000688e-02
2.441246958662087740e-01 4.350000000000001088e-02
2.442650068623422321e-01 4.849999999999998757e-02
2.447493802045508371e-01 5.299999999999999156e-02
2.452490799698161250e-01 5.749999999999999556e-02
2.457318323642541658e-01 6.199999999999999956e-02
2.458613747208146239e-01 6.700000000000000400e-02
2.462417678795988385e-01 7.150000000000000799e-02
2.450000000000000233e-01 7.432406774674624184e-02
2.405000000000000193e-01 7.385914992585822236e-02
2.360000000000000153e-01 7.339805972739009421e-02
2.315000000000000113e-01 7.292452901617878236e-02
2.270000000000000073e-01 7.244866666382163145e-02
2.225000000000000033e-01 7.194779665447829931e-02
2.179999999999999993e-01 7.143062727073368201e-02
2.134999999999999953e-01 7.089859727315066251e-02
2.089999999999999913e-01 7.034861450554567852e-02
2.044999999999999873e-01 6.978458137207939338e-02
1.999999999999999833e-01 6.921047055280521443e-02
1.954999999999999793e-01 6.862589248971154299e-02
1.909999999999999754e-01 6.802897500275367770e-02
1.870000000000000273e-01 6.748520892404154259e-02
1.825000000000000233e-01 6.686292773643953691e-02
1.780000000000000193e-01 6.622226594318178505e-02
1.735000000000000153e-01 6.554718627067376846e-02
1.695000000000000118e-01 6.492397322594546660e-02
1.650000000000000078e-01 6.423232582177347549e-02
1.605000000000000038e-01 6.357340376676211269e-02
1.565000000000000002e-01 6.299351357574634047e-02
1.519999999999999962e-01 6.230585165285041499e-02
1.477996259730987028e-01 6.149999999999999911e-02
1.434999999999999887e-01 6.095085785769704945e-02
1.390000000000000124e-01 6.040689603116475292e-02
1.345000000000000084e-01 5.959328801483034649e-02
1.305000000000000049e-01 5.881566994600950782e-02
1.261371085983350182e-01 5.799999999999999600e-02
1.219999999999999973e-01 5.708213586047928417e-02
1.179999999999999938e-01 5.648372733966219861e-02
1.134999999999999898e-01 5.599806457793455455e-02
1.094999999999999862e-01 5.492570157666973318e-02
1.055000000000000104e-01 5.391531020909118982e-02
1.005000000000000060e-01 5.355140583485237110e-02
9.650000000000000244e-02 5.288058095133931630e-02
9.249999999999999889e-02 5.159391312563003235e-02
8.830508885780097295e-02 5.099999999999998979e-02
8.449999999999999178e-02 4.958614339016147177e-02
8.049999999999998823e-02 4.884535964498546573e-02
7.599999999999998423e-02 4.805542711823201918e-02
7.200000000000000844e-02 4.721471664042458521e-02
6.800000000000000488e-02 4.606060525191785215e-02
6.433231401729967713e-02 4.499999999999998446e-02
6.049999999999999822e-02 4.380235465980349130e-02
5.649999999999999467e-02 4.272716547751653077e-02
5.249999999999999112e-02 4.161354841915109598e-02
4.899999999999998801e-02 4.008280517881321336e-02
4.487871677766606254e-02 3.950000000000000733e-02
4.100000000000000866e-02 3.904575231130279905e-02
3.600000000000000422e-02 3.916393700795715860e-02
3.151896631696699674e-02 4.000000000000000777e-02
2.749999999999999667e-02 4.079441532533596010e-02
2.411760559378685331e-02 3.900000000000000688e-02
2.141361940283957599e-02 3.700000000000000511e-02
1.850000000000000255e-02 3.473189850405308809e-02
1.600000000000000033e-02 3.243068784874469229e-02
1.299999999999999767e-02 3.025245176612786219e-02
8.999999999999994116e-03 2.922761617267410558e-02
4.999999999999990563e-03 2.833670539291727533e-02
2.000000000000001776e-03 2.611992429940334509e-02
-1.000000000000000888e-03 2.437122061867815631e-02
-2.849613347110959306e-03 2.099999999999999090e-02
-2.498253661710926263e-03 1.650000000000000078e-02
-1.789545261135488691e-03 1.199999999999999678e-02
-1.796747141740535772e-03 6.999999999999992339e-03
-1.529442328109729271e-03 2.000000000000001776e-03
-1.531186442270510064e-03 -3.000000000000002665e-03
-1.315773166799675100e-03 -7.500000000000006661e-03
0.000000000000000000e+00 -1.109873452897129978e-02
3.979575168437147863e-03 -1.249999999999999722e-02
7.499999999999992784e-03 -1.352634122745693251e-02
1.149999999999999634e-02 -1.480370677736714269e-02
1.499999999999999944e-02 -1.617746173493918652e-02
1.950000000000000344e-02 -1.696233323939134660e-02
2.449999999999999400e-02 -1.698324355113185399e-02
2.849999999999999756e-02 -1.789621807840655401e-02
3.250000000000000111e-02 -1.866440554474074059e-02
3.700000000000000511e-02 -1.939881794041429727e-02
4.100000000000000866e-02 -2.038495180609444304e-02
4.454205264241937329e-02 -2.150000000000000522e-02
4.827231080383456024e-02 -2.300000000000000655e-02
5.249999999999999112e-02 -2.367262949055456631e-02
5.699999999999999512e-02 -2.416909963971209871e-02
6.140579540388924756e-02 -2.500000000000000833e-02
6.511807290965705708e-02 -2.600000000000000921e-02
6.950000000000000622e-02 -2.688376745882709376e-02
7.350000000000000977e-02 -2.776599507475534245e-02
7.749999999999998557e-02 -2.887532414334824382e-02
8.149999999999998912e-02 -2.959517786558429550e-02
8.599999999999999312e-02 -3.004356805205903036e-02
9.049999999999999711e-02 -3.079256094143611663e-02
9.500000000000000111e-02 -3.147781773148654316e-02
9.850000000000000422e-02 -3.275341898319348438e-02
1.030000000000000082e-01 -3.335978560009858485e-02
1.073693590909200052e-01 -3.400000000000000244e-02
1.111497364524470094e-01 -3.500000000000000333e-02
1.159999999999999920e-01 -3.538181360635989092e-02
1.204999999999999960e-01 -3.589725240177862875e-02
1.250000000000000000e-01 -3.648233934410979873e-02
1.295000000000000040e-01 -3.666689675834371165e-02
1.340000000000000080e-01 -3.749808663291810673e-02
1.375000000000000111e-01 -3.755120281033443724e-02
1.419999999999999873e-01 -3.830136024083999335e-02
1.464999999999999913e-01 -3.898206523899355735e-02
1.504999999999999949e-01 -3.963768747160744538e-02
1.549999999999999989e-01 -4.001118789872531306e-02
1.596081293714208260e-01 -4.050000000000000128e-02
1.640000000000000069e-01 -4.128724911500345623e-02
1.685000000000000109e-01 -4.188524179394444158e-02
1.730000000000000149e-01 -4.234995921338210317e-02
1.775000000000000189e-01 -4.294794389742007112e-02
1.820000000000000229e-01 -4.340505455384170708e-02
1.865000000000000269e-01 -4.373977860156629677e-02
1.909999999999999754e-01 -4.409244130634833170e-02
1.959999999999999798e-01 -4.441157599730637118e-02
1.994999999999999829e-01 -4.560484559299812779e-02
2.039999999999999869e-01 -4.607293155201797746e-02
2.089999999999999913e-01 -4.609029104554580869e-02
2.139999999999999958e-01 -4.634002182446724655e-02
2.184999999999999998e-01 -4.687039147098859271e-02
2.226373090913322250e-01 -4.750000000000000749e-02
2.270000000000000073e-01 -4.814583121621543449e-02
2.315000000000000113e-01 -4.852291005011149377e-02


==> plots/icing/pca/nisp/r2_c4.csv <==
2.350000000000000144e-01 -4.852023444351925840e-02
2.366401473802261790e-01 -4.550000000000000572e-02
2.367655052650393666e-01 -4.050000000000000128e-02
2.372489379348411975e-01 -3.600000000000000422e-02
2.377493190573154169e-01 -3.150000000000000022e-02
2.382495266731233241e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225359209286672732e-02
2.387497818003753991e-01 -1.750000000000000167e-02
2.392498276475760743e-01 -1.299999999999999767e-02
2.397498601411123531e-01 -8.500000000000007550e-03
2.401264163024540155e-01 -4.000000000000003553e-03
2.402657025644403532e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499113612434363e-01 2.399999999999999356e-02
2.427498532841414480e-01 2.849999999999999756e-02
2.432498204545901765e-01 3.300000000000000155e-02
2.436250889037115952e-01 3.750000000000000555e-02
2.437652455320848677e-01 4.250000000000000999e-02
2.442496031850358573e-01 4.699999999999998623e-02
2.447494508954828618e-01 5.149999999999999023e-02
2.452329458800690531e-01 5.599999999999999423e-02
2.453682311521500070e-01 6.099999999999999867e-02
2.457476871944826724e-01 6.550000000000000266e-02
2.462447650765520191e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409196546685260787e-02
2.417369026257458475e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352659189026582165e-02
2.325000000000000122e-01 7.304304968053498825e-02
2.280000000000000082e-01 7.256184257274039817e-02
2.235000000000000042e-01 7.205998055342811848e-02
2.190000000000000002e-01 7.154827319935785912e-02
2.144999999999999962e-01 7.102842528271378908e-02
2.101998255317056863e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996552815870286934e-02
2.014999999999999847e-01 6.938932181238115227e-02
1.969999999999999807e-01 6.881657180931467777e-02
1.924999999999999767e-01 6.822658838782576229e-02
1.880000000000000282e-01 6.762666794025114225e-02
1.835000000000000242e-01 6.700761356994648643e-02
1.795000000000000207e-01 6.643952496251562256e-02
1.750000000000000167e-01 6.576738742234894408e-02
1.705000000000000127e-01 6.507364837949825009e-02
1.665000000000000091e-01 6.444359028443123749e-02
1.620000000000000051e-01 6.377749888041184256e-02
1.575000000000000011e-01 6.317524013707172259e-02
1.529999999999999971e-01 6.252600338678934722e-02
1.489999999999999936e-01 6.177898901901799494e-02
1.444999999999999896e-01 6.106368282454326807e-02
1.399999999999999856e-01 6.080726233447938944e-02
1.355000000000000093e-01 6.000889174640586243e-02
1.315000000000000058e-01 5.918876410302192220e-02
1.271654360124637728e-01 5.849999999999999645e-02
1.234999999999999987e-01 5.742441170552602114e-02
1.189999999999999947e-01 5.685316128746797232e-02
1.139999999999999902e-01 5.671648764982975544e-02
1.099999999999999867e-01 5.573178422459116460e-02
1.060000000000000109e-01 5.456601207423727312e-02
1.020000000000000073e-01 5.468356337109575582e-02
9.750000000000000333e-02 5.425578058287467559e-02
9.349999999999999978e-02 5.315403332347824056e-02
8.949999999999999623e-02 5.246133517356235676e-02
8.549999999999999267e-02 5.128330860912273109e-02
8.182384093738842568e-02 4.999999999999998890e-02
7.799999999999998601e-02 4.993083673097792330e-02
7.350000000000000977e-02 4.923168052440788506e-02
6.950000000000000622e-02 4.824806162649394187e-02
6.600000000000000311e-02 4.699712944027985284e-02
6.199999999999999956e-02 4.558450196811909133e-02
5.799999999999999600e-02 4.474095872813047686e-02
5.399999999999999245e-02 4.384660468903021219e-02
4.999999999999998890e-02 4.279777878675901370e-02
4.599999999999998535e-02 4.198356006999535983e-02
4.200000000000000955e-02 4.175543140575879719e-02
3.806172167695757308e-02 4.300000000000001044e-02
3.601508788654535914e-02 4.599999999999998535e-02
3.400680973243745686e-02 4.899999999999998801e-02
3.132207968540748344e-02 5.099999999999998979e-02
2.781944023223783397e-02 5.249999999999999112e-02
2.449999999999999400e-02 5.400249434065287207e-02
2.057665361780942545e-02 5.299999999999999156e-02
1.950000000000000344e-02 4.911969234143864077e-02
1.758416952522036045e-02 4.599999999999998535e-02
1.600000000000000033e-02 4.295022025998841003e-02
1.276721837411180782e-02 4.100000000000000866e-02
9.999999999999995004e-03 3.896838140051447907e-02
5.999999999999991451e-03 3.953718039173441390e-02
2.119912955826297289e-03 3.850000000000000644e-02
-1.000000000000000888e-03 3.680666460356304959e-02
-5.330248891812361042e-03 3.600000000000000422e-02
-9.000000000000007994e-03 3.456389563488702910e-02
-1.249999999999999722e-02 3.320520571388523023e-02
-1.542521940655713561e-02 3.099999999999999978e-02
-1.750000000000000167e-02 2.836177732070955387e-02
-1.900000000000000300e-02 2.462149794186874532e-02
-1.907973071465888376e-02 1.999999999999999001e-02
-1.805168313973134347e-02 1.600000000000000033e-02
-1.640129376270361289e-02 1.299999999999999767e-02
-1.437776585727602342e-02 9.999999999999995004e-03
-1.325343794417804116e-02 5.999999999999991451e-03
-1.398380988741270564e-02 1.500000000000001332e-03
-1.600000000000000033e-02 -1.004497387294819508e-03
-1.850000000000000255e-02 -3.884212954062556990e-03
-2.050000000000000433e-02 -6.828389800296747955e-03
-2.156069878873600326e-02 -1.050000000000000933e-02
-2.112494595266219133e-02 -1.499999999999999944e-02
-1.959511056939456861e-02 -1.850000000000000255e-02
-1.700397733776458711e-02 -2.100000000000000477e-02
-1.499999999999999944e-02 -2.361295600374703832e-02
-1.200000000000001066e-02 -2.564195949118802664e-02
-7.000000000000006217e-03 -2.598784321062633240e-02
-3.268518870928207361e-03 -2.650000000000000966e-02
-4.064247677952335979e-04 -2.450000000000000788e-02
2.000000000000001776e-03 -2.189128203710047349e-02
5.999999999999991451e-03 -2.079126193330952180e-02
9.999999999999995004e-03 -2.158806318996951343e-02
1.399999999999999856e-02 -2.281458232556651464e-02
1.748454780676832188e-02 -2.200000000000000566e-02
2.149999999999999134e-02 -2.227206363631389213e-02
2.549999999999999489e-02 -2.108390978441374713e-02
3.049999999999999933e-02 -2.146897347056285835e-02
3.450000000000000289e-02 -2.241827852213929342e-02
3.900000000000000688e-02 -2.283815656291092108e-02
4.300000000000001044e-02 -2.355976999547284428e-02
4.651992169670551847e-02 -2.500000000000000833e-02
5.099999999999998979e-02 -2.568101290267821649e-02
5.549999999999999378e-02 -2.542606224501107667e-02
5.999999999999999778e-02 -2.582308825866958327e-02
6.400000000000000133e-02 -2.680941418344020069e-02
6.800000000000000488e-02 -2.792269801401302265e-02
7.202929690477782865e-02 -2.849999999999999756e-02
7.599999999999998423e-02 -2.960187153242273619e-02
7.999999999999998779e-02 -3.078158444802593305e-02
8.449999999999999178e-02 -3.121323369167147005e-02
8.899999999999999578e-02 -3.195439361096355513e-02
9.249999999999999889e-02 -3.200048036272677698e-02
9.650000000000000244e-02 -3.319816109770831053e-02
1.005000000000000060e-01 -3.419784394559936130e-02
1.055000000000000104e-01 -3.427250284466300950e-02
1.093493897310219842e-01 -3.550000000000000377e-02
1.136360599114081965e-01 -3.600000000000000422e-02
1.179999999999999938e-01 -3.651341890881110164e-02
1.224999999999999978e-01 -3.720376780563841579e-02
1.265000000000000013e-01 -3.737323915386305678e-02
1.310000000000000053e-01 -3.771672022223993004e-02
1.351846783303318755e-01 -3.800000000000000600e-02
1.395000000000000129e-01 -3.830382097957762272e-02
1.434999999999999887e-01 -3.917232428456718374e-02
1.479999999999999927e-01 -3.961068079290020610e-02
1.524999999999999967e-01 -4.015856347153536066e-02
1.570000000000000007e-01 -4.054327104023652817e-02
1.615000000000000047e-01 -4.101883117566643144e-02
1.660000000000000087e-01 -4.169036563983678778e-02
1.705000000000000127e-01 -4.209374812203538208e-02
1.750000000000000167e-01 -4.268030163512488012e-02
1.795000000000000207e-01 -4.329010257207661916e-02
1.840000000000000246e-01 -4.363774968651832481e-02
1.884999999999999731e-01 -4.408496652876122551e-02
1.934999999999999776e-01 -4.449686704431761453e-02
1.974999999999999811e-01 -4.506586872071751543e-02
2.019999999999999851e-01 -4.569912510314400739e-02
2.066236584841658341e-01 -4.600000000000000616e-02
2.114999999999999936e-01 -4.634134429567648289e-02
2.159999999999999976e-01 -4.676050382277937428e-02
2.205000000000000016e-01 -4.723180839878181325e-02
2.250000000000000056e-01 -4.771487372639419272e-02
2.295000000000000095e-01 -4.813013677359492815e-02
2.345000000000000140e-01 -4.848877405877646818e-02


==> plots/icing/pca/nisp/r2_c5.csv <==
2.305000000000000104e-01 -4.803767731896278065e-02
2.355000000000000149e-01 -4.849616605343162051e-02
2.367414262193693608e-01 -4.450000000000000483e-02
2.370000000000000162e-01 -3.976874571216763854e-02
2.372486969368654830e-01 -3.500000000000000333e-02
2.377491755592841260e-01 -3.049999999999999933e-02
2.382494404642983288e-01 -2.600000000000000921e-02
2.387341180870632962e-01 -2.150000000000000522e-02
2.388746224612725566e-01 -1.650000000000000078e-02
2.392497949548986202e-01 -1.200000000000001066e-02
2.397498366477791298e-01 -7.500000000000006661e-03
2.402498661290085880e-01 -3.000000000000002665e-03
2.405000000000000193e-01 1.749865741769140006e-03
2.407500000000000195e-01 6.499999999999991895e-03
2.412500000000000200e-01 1.099999999999999589e-02
2.417500000000000204e-01 1.549999999999999989e-02
2.421260416666666804e-01 1.999999999999999001e-02
2.422655316944594406e-01 2.499999999999999445e-02
2.427498465689355844e-01 2.949999999999999845e-02
2.432498114313659254e-01 3.400000000000000244e-02
2.437497630106456592e-01 3.850000000000000644e-02
2.440000000000000224e-01 4.325359698693512223e-02
2.442495744738290286e-01 4.799999999999998712e-02
2.447494053244894940e-01 5.249999999999999112e-02
2.452491233219758482e-01 5.699999999999999512e-02
2.456200218179197536e-01 6.149999999999999911e-02
2.457612515679937493e-01 6.650000000000000355e-02
2.462430751459185330e-01 7.100000000000000755e-02
2.455000000000000238e-01 7.436609671688354517e-02
2.410000000000000198e-01 7.390417284741761239e-02
2.365000000000000158e-01 7.345622016745950722e-02
2.320000000000000118e-01 7.297871755671929417e-02
2.274314661066235976e-01 7.250000000000000888e-02
2.229642751740903428e-01 7.200000000000000844e-02
2.184999999999999998e-01 7.148820063409692949e-02
2.139999999999999958e-01 7.096100006156910722e-02
2.094999999999999918e-01 7.040586414777520730e-02
2.049999999999999878e-01 6.984240316158182860e-02
2.004999999999999838e-01 6.927051539301427863e-02
1.959999999999999798e-01 6.868861337053117078e-02
1.914999999999999758e-01 6.809297428677026087e-02
1.870948514192208312e-01 6.750000000000000444e-02
1.830000000000000238e-01 6.693780899931761619e-02
1.785000000000000198e-01 6.629713155689824500e-02
1.740000000000000158e-01 6.562583464105443964e-02
1.700000000000000122e-01 6.498532383664590295e-02
1.655000000000000082e-01 6.427916270547140432e-02
1.610000000000000042e-01 6.364296076163067362e-02
1.565000000000000002e-01 6.305265153445312187e-02
1.524999999999999967e-01 6.248645113420966957e-02
1.479999999999999927e-01 6.155493597997498123e-02
1.434999999999999887e-01 6.121154798779752243e-02
1.390000000000000124e-01 6.083969717388366255e-02
1.348784001046693937e-01 5.999999999999999778e-02
1.305000000000000049e-01 5.915660871141788929e-02
1.263449379000241568e-01 5.849999999999999645e-02
1.224999999999999978e-01 5.727264052816029988e-02
1.179999999999999938e-01 5.680753345760775064e-02
1.134999999999999898e-01 5.714627079644068325e-02
1.094999999999999862e-01 5.609862503371331605e-02
1.060000000000000109e-01 5.497219117015411660e-02
1.016588521888149160e-01 5.549999999999999378e-02
9.750000000000000333e-02 5.508992569651483678e-02
9.349999999999999978e-02 5.422056802554300198e-02
8.949999999999999623e-02 5.336322539797965642e-02
8.549999999999999267e-02 5.225000933725157393e-02
8.199999999999998956e-02 5.069209526613754208e-02
7.799996428737185350e-02 5.099999999999998979e-02
7.350000000000000977e-02 5.032087625304903361e-02
6.950000000000000622e-02 4.933717807237309599e-02
6.600000000000000311e-02 4.799975635311445193e-02
6.199999999999999956e-02 4.654081028507929541e-02
5.799999999999999600e-02 4.583300386772350826e-02
5.415679204278597142e-02 4.549999999999998490e-02
4.999999999999998890e-02 4.479013542278537097e-02
4.613657810651905500e-02 4.350000000000001088e-02
4.239796006949742707e-02 4.400000000000001132e-02
3.969103268694500891e-02 4.649999999999998579e-02
3.750000000000000555e-02 4.937922496533007216e-02
3.569793611140830575e-02 5.249999999999999112e-02
3.260402798204291991e-02 5.449999999999999289e-02
2.949999999999999845e-02 5.606990080647809155e-02
2.623024784535407661e-02 5.799999999999999600e-02
2.206198218359624319e-02 5.899999999999999689e-02
1.850000000000000255e-02 5.810309242540357549e-02
1.513049216175392682e-02 5.649999999999999467e-02
1.392921735759625711e-02 5.299999999999999156e-02
1.299999999999999767e-02 4.879779035177883584e-02
1.049999999999999545e-02 4.603589255502117672e-02
7.999999999999993228e-03 4.397311509755527648e-02
3.733186811526951858e-03 4.400000000000001132e-02
-1.228771987999900022e-04 4.300000000000001044e-02
-3.500000000000003109e-03 4.146479833456626074e-02
-8.000000000000007105e-03 4.054816827964460857e-02
-1.200000000000001066e-02 3.999453424431936854e-02
-1.549999999999999989e-02 3.837811182750048428e-02
-1.860760359124674981e-02 3.650000000000000466e-02
-2.126097217889461738e-02 3.400000000000000244e-02
-2.332741404874206365e-02 3.099999999999999978e-02
-2.533709686274416770e-02 2.799999999999999711e-02
-2.662909245101447581e-02 2.449999999999999400e-02
-2.665072228417016478e-02 1.950000000000000344e-02
-2.620650757064462572e-02 1.499999999999999944e-02
-2.500000000000000833e-02 1.124591855215798658e-02
-2.347645784589267801e-02 7.999999999999993228e-03
-2.402054015053186123e-02 4.000000000000003553e-03
-2.611862601763603395e-02 1.000000000000000888e-03
-2.799999999999999711e-02 -2.184679832807772532e-03
-2.899999999999999800e-02 -6.161111791620682565e-03
-3.005038190173828228e-02 -1.000000000000000888e-02
-2.974643236553035919e-02 -1.449999999999999900e-02
-2.849999999999999756e-02 -1.801300035900215216e-02
-2.650000000000000966e-02 -2.145461037554274170e-02
-2.419789448003097782e-02 -2.400000000000000744e-02
-2.150000000000000522e-02 -2.644480771464293584e-02
-1.914322655107830382e-02 -2.899999999999999800e-02
-1.650000000000000078e-02 -3.126358063169581286e-02
-1.249999999999999722e-02 -3.235719822568044329e-02
-8.000000000000007105e-03 -3.189515522152466115e-02
-3.500000000000003109e-03 -3.242770943014622320e-02
5.000000000000004441e-04 -3.333969883860586625e-02
4.999999999999990563e-03 -3.278773839312624366e-02
8.999999999999994116e-03 -3.263949775801555653e-02
1.199999999999999678e-02 -3.079837711791509614e-02
1.497410303757932583e-02 -2.849999999999999756e-02
1.811545620284815694e-02 -2.799999999999999711e-02
2.149999999999999134e-02 -2.643050219013863208e-02
2.549999999999999489e-02 -2.526229472175216262e-02
2.899999999999999800e-02 -2.375799456450537403e-02
3.300000000000000155e-02 -2.496756546308816563e-02
3.700000000000000511e-02 -2.498321168723183563e-02
4.150000000000000910e-02 -2.519214734144934603e-02
4.499999999999998446e-02 -2.672965681210657390e-02
4.899999999999998801e-02 -2.783962708505963168e-02
5.299999999999999156e-02 -2.690458398394522319e-02
5.749999999999999556e-02 -2.636866221310359137e-02
6.166710448456000360e-02 -2.700000000000001010e-02
6.550000000000000266e-02 -2.812125907197573008e-02
6.950000000000000622e-02 -2.901943292035233379e-02
7.392944784625168908e-02 -2.999999999999999889e-02
7.759677544446515196e-02 -3.099999999999999978e-02
8.199999999999998956e-02 -3.190317361483150510e-02
8.634715972154069497e-02 -3.250000000000000111e-02
9.099999999999999756e-02 -3.277832424039870546e-02
9.533965646220075862e-02 -3.350000000000000200e-02
9.900000000000000466e-02 -3.487869104633372491e-02
1.035000000000000087e-01 -3.506603021830889677e-02
1.075000000000000122e-01 -3.537074423671900114e-02
1.114999999999999880e-01 -3.647091379119418719e-02
1.159999999999999920e-01 -3.680813750833836218e-02
1.204999999999999960e-01 -3.745231040280246754e-02
1.244999999999999996e-01 -3.822353445311620773e-02
1.290000000000000036e-01 -3.783521060547580250e-02
1.330000000000000071e-01 -3.850500932933863946e-02
1.375000000000000111e-01 -3.832453576196321460e-02
1.414999999999999869e-01 -3.914098256012386173e-02
1.459999999999999909e-01 -3.977802722706882260e-02
1.504999999999999949e-01 -4.013321421048217374e-02
1.549999999999999989e-01 -4.058487851771117733e-02
1.595000000000000029e-01 -4.103201799279797973e-02
1.642624165508195788e-01 -4.150000000000000216e-02
1.685000000000000109e-01 -4.203546489741741277e-02
1.734705445951649494e-01 -4.250000000000000305e-02
1.775000000000000189e-01 -4.311618099750342409e-02
1.825000000000000233e-01 -4.346341088628781490e-02
1.865000000000000269e-01 -4.400027619758673653e-02
1.909999999999999754e-01 -4.463105645291098184e-02
1.958761555004646104e-01 -4.500000000000000527e-02
2.004999999999999838e-01 -4.525269722072352424e-02
2.049999999999999878e-01 -4.575768476886687280e-02
2.094999999999999918e-01 -4.629474247595601055e-02
2.139999999999999958e-01 -4.676410083630582609e-02
2.184999999999999998e-01 -4.714597805590866469e-02
2.235000000000000042e-01 -4.749615749693606587e-02
2.280000000000000082e-01 -4.781684168448734756e-02


==> plots/icing/pca/nisp/r3_c1.csv <==
2.320000000000000118e-01 -4.850698620799221567e-02
2.361721106104104351e-01 -4.800000000000000100e-02
2.367470878664977574e-01 -4.350000000000000394e-02
2.372343726409816833e-01 -3.900000000000000688e-02
2.373772271589872640e-01 -3.400000000000000244e-02
2.377496563985214417e-01 -2.949999999999999845e-02
2.382497356280341150e-01 -2.500000000000000833e-02
2.387497913791073734e-01 -2.050000000000000433e-02
2.391267897712108792e-01 -1.600000000000000033e-02
2.392657570990596450e-01 -1.100000000000000977e-02
2.397499021007116204e-01 -6.500000000000005773e-03
2.402499163464541787e-01 -2.000000000000001776e-03
2.407342545638719855e-01 2.500000000000002220e-03
2.408739583333333600e-01 7.499999999999992784e-03
2.412500000000000200e-01 1.199999999999999678e-02
2.417500000000000204e-01 1.650000000000000078e-02
2.422500000000000209e-01 2.099999999999999090e-02
2.425000000000000211e-01 2.575148586383289168e-02
2.427498395716598256e-01 3.049999999999999933e-02
2.432498018546055962e-01 3.500000000000000333e-02
2.437497494378831342e-01 3.950000000000000733e-02
2.442337257217342961e-01 4.400000000000001132e-02
2.443719920155202896e-01 4.899999999999998801e-02
2.447493534394974135e-01 5.349999999999999201e-02
2.452490331439892424e-01 5.799999999999999600e-02
2.457484369787222567e-01 6.250000000000000000e-02
2.460000000000000242e-01 6.728559327766896192e-02
2.462398243262529374e-01 7.200000000000000844e-02
2.445000000000000229e-01 7.427879299360060084e-02
2.400000000000000189e-01 7.381401278884366923e-02
2.355000000000000149e-01 7.334959730157268598e-02
2.310000000000000109e-01 7.287566003949305649e-02
2.265000000000000069e-01 7.239220321820284687e-02
2.220000000000000029e-01 7.189196414479807895e-02
2.174999999999999989e-01 7.137428378136516371e-02
2.129999999999999949e-01 7.084051425942355928e-02
2.084999999999999909e-01 7.029025850573614176e-02
2.039999999999999869e-01 6.972463303716140703e-02
1.994999999999999829e-01 6.915094025077410389e-02
1.949999999999999789e-01 6.856246824919381977e-02
1.907535090973614955e-01 6.800000000000000488e-02
1.865000000000000269e-01 6.741420447577703423e-02
1.820000000000000229e-01 6.678470625714923170e-02
1.775000000000000189e-01 6.613979389806724785e-02
1.731876676878598142e-01 6.550000000000000266e-02
1.690000000000000113e-01 6.489065795106632728e-02
1.645000000000000073e-01 6.421139647103851766e-02
1.602014580484786288e-01 6.350000000000000089e-02
1.559999999999999998e-01 6.277474368742523569e-02
1.514999999999999958e-01 6.203662629817360136e-02
1.474999999999999922e-01 6.145012564677208855e-02
1.433358924532726619e-01 6.049999999999999822e-02
1.390000000000000124e-01 5.959544352433136100e-02
1.347988095560459787e-01 5.899999999999999689e-02
1.305000000000000049e-01 5.820560296834680764e-02
1.265000000000000013e-01 5.739937649012384624e-02
1.219999999999999973e-01 5.678654363070275574e-02
1.179999999999999938e-01 5.586961392164491863e-02
1.139999999999999902e-01 5.463630126860500452e-02
1.099999999999999867e-01 5.359264615351801847e-02
1.060000000000000109e-01 5.292611495558475349e-02
1.020427470979101692e-01 5.149999999999999023e-02
9.850000000000000422e-02 5.047732660568654550e-02
9.400000000000000022e-02 4.972464336742447866e-02
8.999999999999999667e-02 4.883402113131692784e-02
8.599999999999999312e-02 4.784426099669902843e-02
8.199999999999998956e-02 4.683803074264749483e-02
7.849999999999998646e-02 4.548199788381147163e-02
7.450000000000001066e-02 4.413381836026108312e-02
7.050000000000000711e-02 4.306653969831291534e-02
6.650000000000000355e-02 4.220115561326685805e-02
6.250000000000000000e-02 4.121336206836632293e-02
5.899999999999999689e-02 3.954604116564251759e-02
5.549999999999999378e-02 3.845383541821968676e-02
5.113881372380153778e-02 3.750000000000000555e-02
4.749999999999998668e-02 3.601528988953977412e-02
4.408479224428458326e-02 3.450000000000000289e-02
4.100000000000000866e-02 3.280772766166461379e-02
3.800000000000000600e-02 3.062966239079526268e-02
3.500565409127240346e-02 2.849999999999999756e-02
3.248197720906891017e-02 2.649999999999999578e-02
2.946676989048818002e-02 2.449999999999999400e-02
2.599999999999999534e-02 2.284918435519260604e-02
2.249999999999999223e-02 2.127694577988690355e-02
1.918576408526148983e-02 1.950000000000000344e-02
1.627628840904377788e-02 1.750000000000000167e-02
1.372156440556423183e-02 1.499999999999999944e-02
1.099999999999999589e-02 1.251941924668185414e-02
8.569805533380001408e-03 9.999999999999995004e-03
6.784101006786333495e-03 6.999999999999992339e-03
5.292641076484520812e-03 3.500000000000003109e-03
4.889045314240988982e-03 -1.000000000000000888e-03
6.499999999999991895e-03 -4.339616728557801027e-03
8.999999999999994116e-03 -6.760270239571344181e-03
1.199999999999999678e-02 -8.770478231345064588e-03
1.499999999999999944e-02 -1.056039595506788435e-02
1.850000000000000255e-02 -1.247911832965154129e-02
2.149999999999999134e-02 -1.411156431874434694e-02
2.567660852954121997e-02 -1.499999999999999944e-02
2.949999999999999845e-02 -1.631380375681898073e-02
3.350000000000000200e-02 -1.707863314799364790e-02
3.763400753453047254e-02 -1.800000000000000211e-02
4.150000000000000910e-02 -1.940642468387406006e-02
4.499999999999998446e-02 -2.063851298243075255e-02
4.899999999999998801e-02 -2.176201177414326116e-02
5.249999999999999112e-02 -2.347077800519955376e-02
5.649999999999999467e-02 -2.436929090059751155e-02
5.999999999999999778e-02 -2.558882725657822196e-02
6.450000000000000178e-02 -2.627359516415463808e-02
6.900000000000000577e-02 -2.695664063037073871e-02
7.300000000000000933e-02 -2.777240979618291958e-02
7.699999999999998512e-02 -2.863101816133261854e-02
8.149999999999998912e-02 -2.916618631199036082e-02
8.599999999999999312e-02 -2.969792899131393910e-02
9.002699990401236141e-02 -3.049999999999999933e-02
9.434152811260243521e-02 -3.150000000000000022e-02
9.876115458383058487e-02 -3.200000000000000067e-02
1.030000000000000082e-01 -3.274617074683761064e-02
1.070000000000000118e-01 -3.383208340389538826e-02
1.114999999999999880e-01 -3.417933696919294578e-02
1.159999999999999920e-01 -3.483019326385745906e-02
1.204999999999999960e-01 -3.534315105040781307e-02
1.250000000000000000e-01 -3.571116964131515470e-02
1.290000000000000036e-01 -3.670142501394546564e-02
1.333122688783361653e-01 -3.750000000000000555e-02
1.375000000000000111e-01 -3.819108147814068155e-02
1.419999999999999873e-01 -3.858389165109390312e-02
1.464999999999999913e-01 -3.914780967986986743e-02
1.509999999999999953e-01 -3.999390006676340620e-02
1.554999999999999993e-01 -4.048171293462792669e-02
1.595234575098639085e-01 -4.100000000000000172e-02
1.640000000000000069e-01 -4.180302103084884702e-02
1.685000000000000109e-01 -4.223874000500488918e-02
1.730000000000000149e-01 -4.281168126907498178e-02
1.775000000000000189e-01 -4.319606116327934231e-02
1.820000000000000229e-01 -4.381306756924311513e-02
1.860000000000000264e-01 -4.398761791779931540e-02
1.904999999999999749e-01 -4.406936030793521392e-02
1.954999999999999793e-01 -4.443856183444644392e-02
1.993485370651779942e-01 -4.550000000000000572e-02
2.034999999999999865e-01 -4.604733405875776481e-02
2.084999999999999909e-01 -4.609572359812417336e-02
2.134999999999999953e-01 -4.634788061646656632e-02
2.179999999999999993e-01 -4.682431884806328992e-02
2.225000000000000033e-01 -4.746750664927704144e-02
2.265000000000000069e-01 -4.804018725472541940e-02
2.315000000000000113e-01 -4.848263896714123666e-02


==> plots/icing/pca/nisp/r3_c2.csv <==
2.345000000000000140e-01 -4.850868536109961826e-02
2.365000000000000158e-01 -4.581696593789894023e-02
2.367479137916742304e-01 -4.100000000000000172e-02
2.372488187144854987e-01 -3.650000000000000466e-02
2.377492465279739953e-01 -3.200000000000000067e-02
2.382341547242234625e-01 -2.750000000000001055e-02
2.383750227445605163e-01 -2.250000000000000611e-02
2.387497634525973800e-01 -1.800000000000000211e-02
2.392498135828968198e-01 -1.349999999999999811e-02
2.397498490257724268e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251281709370813809e-03
2.402499108387186888e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657700496467e-01 2.349999999999999312e-02
2.427498564902392797e-01 2.799999999999999711e-02
2.432339731495211932e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254975695487664e-02
2.437497102724288378e-01 4.200000000000000955e-02
2.442496163200669756e-01 4.649999999999998579e-02
2.447494716677731386e-01 5.099999999999998979e-02
2.451227532586765512e-01 5.549999999999999378e-02
2.452636463595150862e-01 6.049999999999999822e-02
2.457478430240334355e-01 6.500000000000000222e-02
2.462453494027061485e-01 6.950000000000000622e-02
2.465436334960125764e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404043835965976039e-02
2.375000000000000167e-01 7.358166314871500413e-02
2.330000000000000127e-01 7.309966796303059289e-02
2.285000000000000087e-01 7.261351966300565175e-02
2.240000000000000047e-01 7.211632261740050232e-02
2.195000000000000007e-01 7.160804779774079809e-02
2.149999999999999967e-01 7.108991793334598630e-02
2.104999999999999927e-01 7.054590220090707631e-02
2.062097917009166614e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.945982599565228566e-02
1.974999999999999811e-01 6.888361605396396692e-02
1.929999999999999771e-01 6.829835599230714427e-02
1.884999999999999731e-01 6.769582545974266174e-02
1.840000000000000246e-01 6.706939325483105008e-02
1.798850169702721769e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.583146599340050642e-02
1.710000000000000131e-01 6.517941327553385122e-02
1.665000000000000091e-01 6.450250330410192690e-02
1.625000000000000056e-01 6.388052196947217876e-02
1.580000000000000016e-01 6.316069626869141862e-02
1.539999999999999980e-01 6.249267640627056974e-02
1.494999999999999940e-01 6.175488837665029512e-02
1.450098546295960356e-01 6.099999999999999867e-02
1.409999999999999865e-01 6.010217540225184368e-02
1.370000000000000107e-01 5.948270349607073099e-02
1.325000000000000067e-01 5.872545315038405628e-02
1.285000000000000031e-01 5.796301987251981785e-02
1.239999999999999991e-01 5.720418857572710791e-02
1.199999999999999956e-01 5.640171045103263558e-02
1.159977925530224219e-01 5.549999999999999378e-02
1.119999999999999885e-01 5.445581051937186529e-02
1.075000000000000122e-01 5.354270570096687082e-02
1.035000000000000087e-01 5.262150928241129955e-02
9.980168118134009891e-02 5.149999999999999023e-02
9.550000000000000155e-02 5.059018021744723231e-02
9.149999999999999800e-02 4.980230883778463680e-02
8.749999999999999445e-02 4.873627628253360267e-02
8.349999999999999090e-02 4.786112501106715156e-02
7.949999999999998734e-02 4.662638495261227367e-02
7.585155710559252085e-02 4.549999999999998490e-02
7.200000000000000844e-02 4.443056198460514084e-02
6.800000000000000488e-02 4.342745827516520524e-02
6.400000000000000133e-02 4.249137369225832600e-02
5.999999999999999778e-02 4.103912607106772331e-02
5.649999999999999467e-02 3.975239741290694656e-02
5.249999999999999112e-02 3.875484842042818678e-02
4.889713558021822198e-02 3.750000000000000555e-02
4.499999999999998446e-02 3.605780346787166440e-02
4.151579518407816360e-02 3.450000000000000289e-02
3.850000000000000644e-02 3.296186556968621478e-02
3.526799108227677421e-02 3.099999999999999978e-02
3.211937459558159708e-02 2.899999999999999800e-02
2.899999999999999800e-02 2.711135820996960627e-02
2.549999999999999489e-02 2.552659256468166674e-02
2.223547622269415533e-02 2.399999999999999356e-02
1.900000000000000300e-02 2.243374622595022128e-02
1.549999999999999989e-02 2.051796116531684824e-02
1.299999999999999767e-02 1.832219628666322334e-02
1.042627221100338002e-02 1.600000000000000033e-02
7.499999999999992784e-03 1.350154852494061392e-02
5.312557629393813846e-03 1.099999999999999589e-02
3.516909079414878674e-03 7.499999999999992784e-03
2.357037802528628382e-03 4.000000000000003553e-03
1.945218237987207275e-03 -5.000000000000004441e-04
2.817240919725336624e-03 -4.500000000000003997e-03
4.999999999999990563e-03 -7.055641270506310576e-03
7.792195122342290836e-03 -9.500000000000008438e-03
1.099999999999999589e-02 -1.122633116226065195e-02
1.449499471115632543e-02 -1.299999999999999767e-02
1.794011137589881025e-02 -1.449999999999999900e-02
2.149999999999999134e-02 -1.597260874137430148e-02
2.549999999999999489e-02 -1.694397500039631840e-02
2.899999999999999800e-02 -1.810180510766950732e-02
3.336945944073164277e-02 -1.900000000000000300e-02
3.750000000000000555e-02 -1.992045637590294724e-02
4.109704811209408115e-02 -2.100000000000000477e-02
4.499999999999998446e-02 -2.218613448600539884e-02
4.899999999999998801e-02 -2.314884470250700918e-02
5.266390513361890457e-02 -2.450000000000000788e-02
5.693984211520568967e-02 -2.550000000000000877e-02
6.097857963289677469e-02 -2.650000000000000966e-02
6.500000000000000222e-02 -2.714567134341160440e-02
6.950000000000000622e-02 -2.786879708990740862e-02
7.350000000000000977e-02 -2.864657172821835629e-02
7.749999999999998557e-02 -2.951897269303243795e-02
8.199999999999998956e-02 -3.005123942173655582e-02
8.649999999999999356e-02 -3.071806830089567064e-02
9.076517013105854514e-02 -3.150000000000000022e-02
9.500000000000000111e-02 -3.232211899483467682e-02
9.950000000000000511e-02 -3.283373040574200791e-02
1.035000000000000087e-01 -3.358434793516047734e-02
1.080000000000000127e-01 -3.440257025436632699e-02
1.124999999999999889e-01 -3.492104970927806945e-02
1.166793000615966303e-01 -3.550000000000000377e-02
1.210410264545466602e-01 -3.600000000000000422e-02
1.256503721203524604e-01 -3.650000000000000466e-02
1.300000000000000044e-01 -3.733031326222385066e-02
1.340000000000000080e-01 -3.804112155072685714e-02
1.385000000000000120e-01 -3.865078753826347441e-02
1.429999999999999882e-01 -3.905131217887123501e-02
1.474999999999999922e-01 -3.960849165506669795e-02
1.519999999999999962e-01 -4.033133397649203700e-02
1.565000000000000002e-01 -4.078909308989990545e-02
1.610000000000000042e-01 -4.146878334202873384e-02
1.655000000000000082e-01 -4.193610391425278694e-02
1.700000000000000122e-01 -4.244274797261454041e-02
1.740000000000000158e-01 -4.301288873601617074e-02
1.790000000000000202e-01 -4.340545392094785626e-02
1.834155899252949973e-01 -4.400000000000000439e-02
1.880000000000000282e-01 -4.423391965849617774e-02
1.929999999999999771e-01 -4.447667489168697502e-02
1.974999999999999811e-01 -4.492461676932941322e-02
2.014999999999999847e-01 -4.572671932681345031e-02
2.064852791912332730e-01 -4.600000000000000616e-02
2.109999999999999931e-01 -4.628609964190116138e-02
2.154999999999999971e-01 -4.668310314261173155e-02
2.200000000000000011e-01 -4.716905924027815777e-02
2.245000000000000051e-01 -4.768119028364002643e-02
2.290000000000000091e-01 -4.811594310411088787e-02
2.340000000000000135e-01 -4.848170758090098592e-02


==> plots/icing/pca/nisp/r3_c3.csv <==
2.310000000000000109e-01 -4.803583159226445382e-02
2.360000000000000153e-01 -4.831292576189370747e-02
2.367422385197802959e-01 -4.400000000000000439e-02
2.371303992831421126e-01 -3.950000000000000733e-02
2.372650963544575831e-01 -3.450000000000000289e-02
2.377491045569443961e-01 -2.999999999999999889e-02
2.382493912314774254e-01 -2.550000000000000877e-02
2.387495632255160205e-01 -2.100000000000000477e-02
2.390000000000000180e-01 -1.625226726051631418e-02
2.392497752377794051e-01 -1.150000000000001021e-02
2.397498213370070352e-01 -7.000000000000006217e-03
2.402498544293077687e-01 -2.500000000000002220e-03
2.406260743027506532e-01 2.000000000000001776e-03
2.407657407407407524e-01 6.999999999999992339e-03
2.412500000000000200e-01 1.149999999999999634e-02
2.417500000000000204e-01 1.600000000000000033e-02
2.422342592592592880e-01 2.049999999999999045e-02
2.423734109725277641e-01 2.549999999999999489e-02
2.427498431224389130e-01 2.999999999999999889e-02
2.432498067179921508e-01 3.450000000000000289e-02
2.437497563361776254e-01 3.900000000000000688e-02
2.441246958282277391e-01 4.350000000000001088e-02
2.442650068003644481e-01 4.849999999999998757e-02
2.447493800631935223e-01 5.299999999999999156e-02
2.452490796639373027e-01 5.749999999999999556e-02
2.457318317095027460e-01 6.199999999999999956e-02
2.458613731547243109e-01 6.700000000000000400e-02
2.462417632036225379e-01 7.150000000000000799e-02
2.450000000000000233e-01 7.432398091925516981e-02
2.405000000000000193e-01 7.385899645963257820e-02
2.360000000000000153e-01 7.339798165205775604e-02
2.315000000000000113e-01 7.292462799187308942e-02
2.270000000000000073e-01 7.244882333851603018e-02
2.225000000000000033e-01 7.194802547005353655e-02
2.179999999999999993e-01 7.143061841135257828e-02
2.134999999999999953e-01 7.089828795622933610e-02
2.089999999999999913e-01 7.034791145820196157e-02
2.044999999999999873e-01 6.978400758048894370e-02
1.999999999999999833e-01 6.921119615688728355e-02
1.954999999999999793e-01 6.862772797992773566e-02
1.909999999999999754e-01 6.803087713324000585e-02
1.870000000000000273e-01 6.748429597302559035e-02
1.825000000000000233e-01 6.685688896982387719e-02
1.780000000000000193e-01 6.621599860876263566e-02
1.735000000000000153e-01 6.554902293769723776e-02
1.695000000000000118e-01 6.494390011909864646e-02
1.650000000000000078e-01 6.425901242574010019e-02
1.605000000000000038e-01 6.356729978616706966e-02
1.565000000000000002e-01 6.293446616169873220e-02
1.519999999999999962e-01 6.221073437003268175e-02
1.478251123931496602e-01 6.149999999999999911e-02
1.434999999999999887e-01 6.077826721810022925e-02
1.390000000000000124e-01 6.001795924720547404e-02
1.350000000000000089e-01 5.934279157585747172e-02
1.305000000000000049e-01 5.854484973365783190e-02
1.265000000000000013e-01 5.781025635802748003e-02
1.224999999999999978e-01 5.699637606599172734e-02
1.179999999999999938e-01 5.618479140437113162e-02
1.139999999999999902e-01 5.547284601367169499e-02
1.094999999999999862e-01 5.454314811308658834e-02
1.055000000000000104e-01 5.370858861606989110e-02
1.015000000000000069e-01 5.292771478734301094e-02
9.726305511547204963e-02 5.199999999999999067e-02
9.299999999999999933e-02 5.105521839421256480e-02
8.899999999999999578e-02 5.008937669644528135e-02
8.499999999999999223e-02 4.911403963503235826e-02
8.099999999999998868e-02 4.819273526949107572e-02
7.699999999999998512e-02 4.717782968458613529e-02
7.300000000000000933e-02 4.617572514748859158e-02
6.900000000000000577e-02 4.510339321590911554e-02
6.519007171992395600e-02 4.400000000000001132e-02
6.147293276865228168e-02 4.300000000000001044e-02
5.749999999999999556e-02 4.176656853519956913e-02
5.349999999999999201e-02 4.058443832947356694e-02
4.999999999999998890e-02 3.937837674655985526e-02
4.599999999999998535e-02 3.822996563955446264e-02
4.218633107115255659e-02 3.700000000000000511e-02
3.850000000000000644e-02 3.598175171559896829e-02
3.450000000000000289e-02 3.471307387598759897e-02
3.099999999999999978e-02 3.348229473376995724e-02
2.723687530555582784e-02 3.200000000000000067e-02
2.357108894208284969e-02 3.049999999999999933e-02
2.049999999999999045e-02 2.899898459519968316e-02
1.700000000000000122e-02 2.718880620999133621e-02
1.349999999999999811e-02 2.569321939447592393e-02
1.008171051717125788e-02 2.399999999999999356e-02
6.999999999999992339e-03 2.224971585159429138e-02
3.765958566730075001e-03 2.049999999999999045e-02
1.000000000000000888e-03 1.835753552638634545e-02
-1.500000000000001332e-03 1.556349429036977747e-02
-3.500000000000003109e-03 1.282525893771397328e-02
-5.278511037259878830e-03 9.499999999999994560e-03
-6.509226363872282033e-03 5.999999999999991451e-03
-7.156390350305040504e-03 1.500000000000001332e-03
-7.184059110321152838e-03 -3.500000000000003109e-03
-5.888167207309267549e-03 -7.000000000000006217e-03
-3.762072509180530190e-03 -1.000000000000000888e-02
-1.000000000000000888e-03 -1.222367468365418569e-02
2.500000000000002220e-03 -1.383298713667795166e-02
5.999999999999991451e-03 -1.525202837252047014e-02
9.840121242637377488e-03 -1.650000000000000078e-02
1.350618715283043864e-02 -1.750000000000000167e-02
1.750000000000000167e-02 -1.861471196172539977e-02
2.153449229157762893e-02 -1.950000000000000344e-02
2.549999999999999489e-02 -2.051813700240674374e-02
2.949999999999999845e-02 -2.162073373967732595e-02
3.373665214243970478e-02 -2.250000000000000611e-02
3.800000000000000600e-02 -2.325179496348600550e-02
4.200000000000000955e-02 -2.406171985691466300e-02
4.599999999999998535e-02 -2.502121682253740861e-02
5.049999999999998934e-02 -2.572879630492051067e-02
5.481282523010686664e-02 -2.650000000000000966e-02
5.899999999999999689e-02 -2.737630856251419692e-02
6.300000000000000044e-02 -2.805469902862311321e-02
6.750000000000000444e-02 -2.881073548220203923e-02
7.150000000000000799e-02 -2.959506735184214837e-02
7.599999999999998423e-02 -3.034828613200135639e-02
7.999999999999998779e-02 -3.118858911494079567e-02
8.449999999999999178e-02 -3.182183850296329414e-02
8.899999999999999578e-02 -3.245977710226226332e-02
9.299999999999999933e-02 -3.313459421774305608e-02
9.750000000000000333e-02 -3.378987311851705533e-02
1.020000000000000073e-01 -3.435582775261006305e-02
1.065000000000000113e-01 -3.491193540564106745e-02
1.109496999473276319e-01 -3.550000000000000377e-02
1.149999999999999911e-01 -3.608115710495072431e-02
1.194999999999999951e-01 -3.675093507553335581e-02
1.239999999999999991e-01 -3.726990416507207360e-02
1.285000000000000031e-01 -3.785496787605880514e-02
1.330000000000000071e-01 -3.846164243772870472e-02
1.375000000000000111e-01 -3.897808152866197307e-02
1.416794302818564222e-01 -3.950000000000000733e-02
1.464999999999999913e-01 -3.997724797858628193e-02
1.509999999999999953e-01 -4.047537200680789704e-02
1.549999999999999989e-01 -4.106698204644347594e-02
1.595000000000000029e-01 -4.155340105068924816e-02
1.645000000000000073e-01 -4.199428211298866093e-02
1.690000000000000113e-01 -4.243728023816444039e-02
1.735000000000000153e-01 -4.298004997902329927e-02
1.780000000000000193e-01 -4.340582573298328722e-02
1.825000000000000233e-01 -4.390222160648280664e-02
1.870000000000000273e-01 -4.432339675329801526e-02
1.914999999999999758e-01 -4.468171163977300436e-02
1.959999999999999798e-01 -4.514936450422332714e-02
2.009999999999999842e-01 -4.524429191641354125e-02
2.054999999999999882e-01 -4.580124788002847697e-02
2.099999999999999922e-01 -4.636703365488159534e-02
2.144999999999999962e-01 -4.684972833284938715e-02
2.190000000000000002e-01 -4.720501708905596588e-02
2.239192548295817486e-01 -4.750000000000000749e-02
2.285000000000000087e-01 -4.780600594198371883e-02


==> plots/icing/pca/nisp/r3_c4.csv <==
2.330000000000000127e-01 -4.805073646574430091e-02
2.362495040284474102e-01 -4.650000000000000661e-02
2.367438745926887522e-01 -4.200000000000000261e-02
2.372469901091860955e-01 -3.750000000000000555e-02
2.377332075155794144e-01 -3.300000000000000155e-02
2.380000000000000171e-01 -2.825486222695862762e-02
2.382493342908524880e-01 -2.350000000000000699e-02
2.387495229721986467e-01 -1.900000000000000300e-02
2.392496438602763065e-01 -1.449999999999999900e-02
2.396264289069988951e-01 -1.000000000000000888e-02
2.397656400630664431e-01 -5.000000000000004441e-03
2.402498386342779291e-01 -5.000000000000004441e-04
2.407500000000000195e-01 4.000000000000003553e-03
2.412342592592592871e-01 8.499999999999993672e-03
2.413739583333333605e-01 1.349999999999999811e-02
2.417500000000000204e-01 1.800000000000000211e-02
2.422500000000000209e-01 2.249999999999999223e-02
2.427498624695886564e-01 2.699999999999999623e-02
2.430000000000000215e-01 3.175193710357403915e-02
2.432653867204891407e-01 3.650000000000000466e-02
2.437497269661074994e-01 4.100000000000000866e-02
2.442496412107684201e-01 4.549999999999998490e-02
2.447334564830790926e-01 4.999999999999998890e-02
2.448707829136911041e-01 5.499999999999999334e-02
2.452488745801430226e-01 5.949999999999999734e-02
2.457481158807586774e-01 6.400000000000000133e-02
2.462462343978148449e-01 6.850000000000000533e-02
2.464928826304307596e-01 7.350000000000000977e-02
2.430000000000000215e-01 7.414414001935937248e-02
2.385000000000000175e-01 7.367377522385026856e-02
2.340000000000000135e-01 7.320073955025707679e-02
2.295000000000000095e-01 7.271925049703895083e-02
2.250000000000000056e-01 7.222680274736147099e-02
2.205000000000000016e-01 7.172118904264133954e-02
2.159999999999999976e-01 7.120185578073816302e-02
2.114999999999999936e-01 7.066875509904528563e-02
2.069999999999999896e-01 7.012374637379824305e-02
2.024999999999999856e-01 6.954311116649104785e-02
1.983332438255796248e-01 6.900000000000000577e-02
1.939999999999999780e-01 6.842325809342099385e-02
1.894999999999999740e-01 6.782834961124949158e-02
1.850000000000000255e-01 6.721753323327601948e-02
1.805000000000000215e-01 6.660229471843885640e-02
1.765000000000000180e-01 6.598310353474860779e-02
1.720000000000000140e-01 6.531197415958631125e-02
1.675000000000000100e-01 6.462464566251287235e-02
1.633911780801951819e-01 6.400000000000000133e-02
1.590000000000000024e-01 6.333821971486827684e-02
1.544999999999999984e-01 6.268030860264794946e-02
1.504548499518695293e-01 6.199999999999999956e-02
1.459999999999999909e-01 6.115817630008961447e-02
1.414999999999999869e-01 6.070662198857934566e-02
1.373381574162592933e-01 5.999999999999999778e-02
1.330000000000000071e-01 5.917105610264620369e-02
1.289436226217076376e-01 5.849999999999999645e-02
1.244999999999999996e-01 5.752883161976592163e-02
1.204999999999999960e-01 5.675011047545693715e-02
1.159999999999999920e-01 5.615229112330203526e-02
1.114999999999999880e-01 5.559270346045241951e-02
1.075000000000000122e-01 5.473303671309869695e-02
1.030908722906940383e-01 5.399999999999999245e-02
9.868726101341543377e-02 5.349999999999999201e-02
9.450000000000000067e-02 5.256555611298143610e-02
9.049999999999999711e-02 5.152085360218114363e-02
8.649999999999999356e-02 5.068174492421653049e-02
8.249999999999999001e-02 4.950217432131384654e-02
7.849999999999998646e-02 4.895836054047378316e-02
7.400000000000001021e-02 4.805060413983596596e-02
7.000000000000000666e-02 4.702300479621362300e-02
6.650000000000000355e-02 4.587926651820865842e-02
6.250000000000000000e-02 4.456772133341883185e-02
5.849999999999999645e-02 4.370996278559625969e-02
5.449999999999999289e-02 4.258770119432433304e-02
5.083054714530348822e-02 4.150000000000000910e-02
4.699999999999998623e-02 4.049904667565649985e-02
4.250000000000000999e-02 3.950392903111850373e-02
3.800000000000000600e-02 3.903192293589573258e-02
3.350000000000000200e-02 3.971681753851656616e-02
2.899999999999999800e-02 4.043539128651560399e-02
2.479785181655693935e-02 4.050000000000000822e-02
2.149999999999999134e-02 3.890992052828124576e-02
1.839269246269548130e-02 3.700000000000000511e-02
1.549999999999999989e-02 3.471418322317056798e-02
1.249999999999999722e-02 3.288733302026097122e-02
7.499999999999992784e-03 3.284963830924610834e-02
3.500000000000003109e-03 3.279230584472413168e-02
-1.000000000000000888e-03 3.216755928719648022e-02
-5.341402059793122145e-03 3.150000000000000022e-02
-9.000000000000007994e-03 3.046813072185951266e-02
-1.249999999999999722e-02 2.863238081496326942e-02
-1.600000000000000033e-02 2.701884018279419528e-02
-1.850000000000000255e-02 2.472735605816593976e-02
-2.044731808128446085e-02 2.149999999999999134e-02
-2.173542342344614298e-02 1.800000000000000211e-02
-2.253488010117397217e-02 1.399999999999999856e-02
-2.224085104212668307e-02 9.499999999999994560e-03
-2.250000000000000611e-02 4.660980911566469341e-03
-2.398961346924291874e-02 1.000000000000000888e-03
-2.494654794677024154e-02 -3.000000000000002665e-03
-2.509845015433918164e-02 -7.500000000000006661e-03
-2.450000000000000788e-02 -1.185416474244893430e-02
-2.300000000000000655e-02 -1.506452045510664126e-02
-2.083413300122364045e-02 -1.800000000000000211e-02
-1.800000000000000211e-02 -2.017676129746252128e-02
-1.499999999999999944e-02 -2.229184948018229570e-02
-1.150000000000001021e-02 -2.393181239925053563e-02
-7.500000000000006661e-03 -2.459076014551664704e-02
-3.000000000000002665e-03 -2.510109371290603769e-02
1.000000000000000888e-03 -2.446293311003254478e-02
5.462858991144154720e-03 -2.350000000000000699e-02
9.499999999999994560e-03 -2.385460157177596643e-02
1.449999999999999900e-02 -2.390283807325774626e-02
1.901133185658466368e-02 -2.400000000000000744e-02
2.299999999999999267e-02 -2.540212387059931701e-02
2.749999999999999667e-02 -2.554062876990506950e-02
3.200000000000000067e-02 -2.624325465084804965e-02
3.650000000000000466e-02 -2.674347592917092342e-02
4.147164874976664445e-02 -2.700000000000001010e-02
4.499999999999998446e-02 -2.815439598390985856e-02
4.999999999999998890e-02 -2.819282284372892633e-02
5.449999999999999289e-02 -2.856162338530001538e-02
5.849999999999999645e-02 -2.867763150988274223e-02
6.300000000000000044e-02 -2.946373733107458467e-02
6.700000000000000400e-02 -3.001578301376495519e-02
7.150000000000000799e-02 -3.098394475707247700e-02
7.564275983019361216e-02 -3.150000000000000022e-02
7.980005690131701523e-02 -3.250000000000000111e-02
8.399999999999999134e-02 -3.330014159101430532e-02
8.849999999999999534e-02 -3.385901185596912333e-02
9.299999999999999933e-02 -3.435268735419159253e-02
9.706689829697454086e-02 -3.500000000000000333e-02
1.019331042636111156e-01 -3.550000000000000377e-02
1.065000000000000113e-01 -3.561901049894056204e-02
1.109999999999999876e-01 -3.637423314563709154e-02
1.153317615366351578e-01 -3.700000000000000511e-02
1.194999999999999951e-01 -3.768271082951558243e-02
1.239999999999999991e-01 -3.834004775974281243e-02
1.285000000000000031e-01 -3.862994117271852101e-02
1.330000000000000071e-01 -3.913302173812389928e-02
1.378355434042363714e-01 -3.950000000000000733e-02
1.419999999999999873e-01 -4.011891298539199679e-02
1.468097082783070273e-01 -4.050000000000000128e-02
1.514999999999999958e-01 -4.084219963842600915e-02
1.554999999999999993e-01 -4.155240750076291678e-02
1.605000000000000038e-01 -4.191356870630187637e-02
1.650000000000000078e-01 -4.213363926978570123e-02
1.695000000000000118e-01 -4.258981904190734663e-02
1.740000000000000158e-01 -4.304740613431053131e-02
1.785000000000000198e-01 -4.355288832541005795e-02
1.834281365320393764e-01 -4.400000000000000439e-02
1.876331882870782564e-01 -4.450000000000000483e-02
1.919999999999999762e-01 -4.517165503734371645e-02
1.964999999999999802e-01 -4.558080797432514236e-02
2.004999999999999838e-01 -4.474707201116666366e-02
2.047670154258597885e-01 -4.550000000000000572e-02
2.089999999999999913e-01 -4.634881066522626714e-02
2.134097966338676655e-01 -4.700000000000000705e-02
2.179999999999999993e-01 -4.732011012646841763e-02
2.230000000000000038e-01 -4.736262046831257039e-02
2.279544490455658046e-01 -4.750000000000000749e-02
2.325000000000000122e-01 -4.797992083142357811e-02


==> plots/icing/pca/nisp/r3_c5.csv <==
2.335000000000000131e-01 -4.801032821462587058e-02
2.363822658271542421e-01 -4.600000000000000616e-02
2.367433959459161741e-01 -4.150000000000000216e-02
2.372466957949690702e-01 -3.700000000000000511e-02
2.377480807491221260e-01 -3.250000000000000111e-02
2.381270047428260261e-01 -2.799999999999999711e-02
2.382652754040077425e-01 -2.300000000000000655e-02
2.387494696482044543e-01 -1.850000000000000255e-02
2.392496059815218679e-01 -1.399999999999999856e-02
2.397340851393119643e-01 -9.500000000000008438e-03
2.398742347340835079e-01 -4.500000000000003997e-03
2.402498220205975810e-01 0.000000000000000000e+00
2.407500000000000195e-01 4.499999999999990119e-03
2.412500000000000200e-01 8.999999999999994116e-03
2.415000000000000202e-01 1.374999999999999833e-02
2.417500000000000204e-01 1.850000000000000255e-02
2.422499951227390369e-01 2.299999999999999267e-02
2.427498594910985630e-01 2.749999999999999667e-02
2.431253183043142474e-01 3.200000000000000067e-02
2.433730222520001374e-01 3.700000000000000511e-02
2.437497187774764484e-01 4.150000000000000910e-02
2.442496290720047591e-01 4.599999999999998535e-02
2.447494918338439240e-01 5.049999999999998934e-02
2.450000000000000233e-01 5.525873902126211129e-02
2.452488135549349968e-01 5.999999999999999778e-02
2.457479872817415201e-01 6.450000000000000178e-02
2.462458356067365739e-01 6.900000000000000577e-02
2.465000000000000246e-01 7.357552948534802628e-02
2.425000000000000211e-01 7.409982097479443641e-02
2.380000000000000171e-01 7.362807030218757043e-02
2.335000000000000131e-01 7.315060598507192036e-02
2.290000000000000091e-01 7.266618011080182293e-02
2.245000000000000051e-01 7.217124720231923862e-02
2.200000000000000011e-01 7.166410287032284887e-02
2.154999999999999971e-01 7.114477362490234658e-02
2.109999999999999931e-01 7.061164061279028015e-02
2.064999999999999891e-01 7.005348468390459882e-02
2.022434368270694394e-01 6.950000000000000622e-02
1.979999999999999816e-01 6.894873282455485364e-02
1.934999999999999776e-01 6.835843348770150041e-02
1.889999999999999736e-01 6.776062746377591040e-02
1.845000000000000251e-01 6.715146875034813667e-02
1.800000000000000211e-01 6.652934161208913511e-02
1.760000000000000175e-01 6.590545793389997187e-02
1.715000000000000135e-01 6.523354142640956643e-02
1.670000000000000095e-01 6.453607442717161635e-02
1.630000000000000060e-01 6.393004837968872811e-02
1.585000000000000020e-01 6.328403887587229215e-02
1.539999999999999980e-01 6.263955784658858938e-02
1.499999999999999944e-01 6.194623047695050483e-02
1.454999999999999905e-01 6.108469944619603076e-02
1.409999999999999865e-01 6.080366452893148921e-02
1.365445094239210455e-01 5.999999999999999778e-02
1.325000000000000067e-01 5.920532362855412956e-02
1.280000000000000027e-01 5.851401250255239966e-02
1.240900132601927691e-01 5.749999999999999556e-02
1.199999999999999956e-01 5.679222607210899360e-02
1.154999999999999916e-01 5.637559451278319894e-02
1.109999999999999876e-01 5.594289272416626962e-02
1.068233208197258283e-01 5.499999999999999334e-02
1.030000000000000082e-01 5.453989666073932874e-02
9.850000000000000422e-02 5.430090502374704947e-02
9.450000000000000067e-02 5.347915631629227701e-02
9.049999999999999711e-02 5.233644007308938667e-02
8.627893863989488654e-02 5.149999999999999023e-02
8.249999999999999001e-02 5.016149178273588555e-02
7.871323510285996305e-02 4.999999999999998890e-02
7.450000000000001066e-02 4.920085870418819396e-02
7.050000000000000711e-02 4.817594503612406681e-02
6.679511301851634442e-02 4.699999999999998623e-02
6.300000000000000044e-02 4.557077269553116983e-02
5.899999999999999689e-02 4.488031481371690390e-02
5.491979951636679486e-02 4.400000000000001132e-02
5.056925927448858993e-02 4.300000000000001044e-02
4.699999999999998623e-02 4.197740682247393107e-02
4.250000000000000999e-02 4.129673507181128717e-02
3.756253443846655632e-02 4.150000000000000910e-02
3.480354193064642138e-02 4.350000000000001088e-02
3.227812175770781999e-02 4.599999999999998535e-02
2.942197221273069180e-02 4.799999999999998712e-02
2.552977911002522055e-02 4.949999999999998845e-02
2.269552647759072797e-02 4.799999999999998712e-02
1.999999999999999001e-02 4.577552976956828640e-02
1.754185179764067293e-02 4.300000000000001044e-02
1.449999999999999900e-02 4.145200358647564698e-02
1.049999999999999545e-02 4.024945951131127242e-02
6.999999999999992339e-03 4.061242866834366416e-02
2.593377416696436479e-03 4.000000000000000777e-02
-7.523642529702009342e-04 3.850000000000000644e-02
-5.000000000000004441e-03 3.756016820203730844e-02
-9.500000000000008438e-03 3.717931884925908953e-02
-1.349999999999999811e-02 3.621319780382478010e-02
-1.700000000000000122e-02 3.472381647516167846e-02
-2.008058495030292170e-02 3.300000000000000155e-02
-2.283458958660801799e-02 3.049999999999999933e-02
-2.550000000000000877e-02 2.805240952412767913e-02
-2.748207755791057944e-02 2.499999999999999445e-02
-2.849999999999999756e-02 2.138724291119650442e-02
-2.949999999999999845e-02 1.719736173481534874e-02
-2.998023744668229518e-02 1.249999999999999722e-02
-2.998164768102064975e-02 7.499999999999992784e-03
-3.049999999999999933e-02 3.420723988413318720e-03
-3.167479556208751407e-02 -5.000000000000004441e-04
-3.187412654577210375e-02 -5.500000000000004885e-03
-3.182525707352356487e-02 -1.050000000000000933e-02
-3.079665289153041968e-02 -1.449999999999999900e-02
-2.922291991372283695e-02 -1.800000000000000211e-02
-2.716696984904862569e-02 -2.100000000000000477e-02
-2.485339530574821182e-02 -2.350000000000000699e-02
-2.200000000000000566e-02 -2.558321794274094965e-02
-1.900000000000000300e-02 -2.768709524732624466e-02
-1.600000000000000033e-02 -2.960206194195589766e-02
-1.200000000000001066e-02 -3.058030815696757138e-02
-8.000000000000007105e-03 -3.050811530822778589e-02
-3.500000000000003109e-03 -3.130561017566491772e-02
1.000000000000000888e-03 -3.151748054810817046e-02
5.499999999999991007e-03 -3.123888322212977145e-02
9.999999999999995004e-03 -3.080120450230893966e-02
1.338685089244723292e-02 -2.899999999999999800e-02
1.668945043968032838e-02 -2.899999999999999800e-02
2.134361519881588024e-02 -2.949999999999999845e-02
2.499999999999999445e-02 -2.897235577082292804e-02
2.999999999999999889e-02 -2.873673159722661685e-02
3.450000000000000289e-02 -2.915652955709638339e-02
3.900000000000000688e-02 -2.893198626974277307e-02
4.250000000000000999e-02 -3.001779246823759947e-02
4.699999999999998623e-02 -3.053253634369055766e-02
5.099999999999998979e-02 -2.994580414152609935e-02
5.549999999999999378e-02 -3.023178794817167267e-02
5.999999999999999778e-02 -2.997713401401728289e-02
6.400000000000000133e-02 -3.055648861381959902e-02
6.850000000000000533e-02 -3.147434705498271257e-02
7.250000000000000888e-02 -3.200446558130266156e-02
7.699999999999998512e-02 -3.277681954462695335e-02
8.099999999999998868e-02 -3.371662731438995753e-02
8.528902391378748171e-02 -3.450000000000000289e-02
8.999999999999999667e-02 -3.485150787574079617e-02
9.450000000000000067e-02 -3.542111052797818765e-02
9.900000000000000466e-02 -3.599625172235570991e-02
1.035000000000000087e-01 -3.632028455366762693e-02
1.080000000000000127e-01 -3.658566079521000797e-02
1.124999999999999889e-01 -3.706651749309047145e-02
1.169999999999999929e-01 -3.791896952593186432e-02
1.209999999999999964e-01 -3.858265727470552159e-02
1.255000000000000004e-01 -3.917726292235902685e-02
1.301126366649506261e-01 -3.950000000000000733e-02
1.350000000000000089e-01 -3.968436266680722829e-02
1.395000000000000129e-01 -4.010367003825984072e-02
1.439999999999999891e-01 -4.068372089616602988e-02
1.489999999999999936e-01 -4.083175211372370300e-02
1.534999999999999976e-01 -4.139351143157948137e-02
1.575000000000000011e-01 -4.215706745899387015e-02
1.625000000000000056e-01 -4.203958555888034215e-02
1.675000000000000100e-01 -4.244940208033443074e-02
1.715000000000000135e-01 -4.302060759946119139e-02
1.765000000000000180e-01 -4.339718900015703679e-02
1.810000000000000220e-01 -4.379135516394894873e-02
1.855000000000000260e-01 -4.449618546508751771e-02
1.899999999999999745e-01 -4.494806825837233122e-02
1.939999999999999780e-01 -4.566155095561195976e-02
1.984999999999999820e-01 -4.502854592805678041e-02
2.019999999999999851e-01 -4.468980210065064129e-02
2.059999999999999887e-01 -4.567471649045945492e-02
2.099999999999999922e-01 -4.661922783938974441e-02
2.144999999999999962e-01 -4.728355416190008209e-02
2.195000000000000007e-01 -4.743656801950456997e-02
2.245000000000000051e-01 -4.728072586189761145e-02
2.295000000000000095e-01 -4.745071863817443975e-02
2.335000000000000131e-01 -4.801032821462587058e-02


==> plots/icing/pca/nisp/r4_c1.csv <==
2.315000000000000113e-01 -4.804233540429032889e-02
2.361423014534499709e-01 -4.800000000000000100e-02
2.367427344503648390e-01 -4.350000000000000394e-02
2.372324288730709441e-01 -3.900000000000000688e-02
2.373762032924991994e-01 -3.400000000000000244e-02
2.377490412961401345e-01 -2.949999999999999845e-02
2.382493461480010843e-01 -2.500000000000000833e-02
2.387495318966908753e-01 -2.050000000000000433e-02
2.391266151506430404e-01 -1.600000000000000033e-02
2.392656304105092169e-01 -1.100000000000000977e-02
2.397498070529489045e-01 -6.500000000000005773e-03
2.402498432765289849e-01 -2.000000000000001776e-03
2.407342631193246651e-01 2.500000000000002220e-03
2.408739583333333600e-01 7.499999999999992784e-03
2.412500000000000200e-01 1.199999999999999678e-02
2.417500000000000204e-01 1.650000000000000078e-02
2.422500000000000209e-01 2.099999999999999090e-02
2.425000000000000211e-01 2.575148584029014753e-02
2.427498395912247586e-01 3.049999999999999933e-02
2.432498018665714967e-01 3.500000000000000333e-02
2.437497494354013694e-01 3.950000000000000733e-02
2.442337256873491902e-01 4.400000000000001132e-02
2.443719919349545411e-01 4.899999999999998801e-02
2.447493532910590130e-01 5.349999999999999201e-02
2.452490328211823223e-01 5.799999999999999600e-02
2.457484362802368760e-01 6.250000000000000000e-02
2.460000000000000242e-01 6.728559628789940184e-02
2.462398188105110186e-01 7.200000000000000844e-02
2.445000000000000229e-01 7.427868253057522130e-02
2.400000000000000189e-01 7.381384931048549924e-02
2.355000000000000149e-01 7.334951458072058728e-02
2.310000000000000109e-01 7.287575820306448071e-02
2.265000000000000069e-01 7.239241947401589550e-02
2.220000000000000029e-01 7.189219773913207989e-02
2.174999999999999989e-01 7.137430669435945729e-02
2.129999999999999949e-01 7.084019865624260892e-02
2.084999999999999909e-01 7.028952710069701071e-02
2.039999999999999869e-01 6.972412049233034370e-02
1.994999999999999829e-01 6.915174027227792564e-02
1.949999999999999789e-01 6.856435868111206144e-02
1.907407394154677915e-01 6.800000000000000488e-02
1.865000000000000269e-01 6.741266010052986146e-02
1.820000000000000229e-01 6.677849411830422133e-02
1.775000000000000189e-01 6.613339729877310003e-02
1.731668651697272077e-01 6.550000000000000266e-02
1.690000000000000113e-01 6.491184212063495773e-02
1.645000000000000073e-01 6.423710845404742575e-02
1.602532110872956217e-01 6.350000000000000089e-02
1.559999999999999998e-01 6.270274165791381304e-02
1.518687133598339012e-01 6.199999999999999956e-02
1.474999999999999922e-01 6.145677763990505665e-02
1.434999999999999887e-01 6.038999829004488423e-02
1.395000000000000129e-01 5.933877891436566132e-02
1.350000000000000089e-01 5.869798466276554549e-02
1.308044689097291602e-01 5.799999999999999600e-02
1.265000000000000013e-01 5.715212160266209401e-02
1.219999999999999973e-01 5.660739452013106160e-02
1.179999999999999938e-01 5.557897964430424942e-02
1.144999999999999907e-01 5.428714879821881084e-02
1.104999999999999871e-01 5.334116732168950326e-02
1.060000000000000109e-01 5.273912865983593906e-02
1.025000000000000078e-01 5.117214497638126330e-02
9.900000000000000466e-02 4.985685153944124232e-02
9.450000000000000067e-02 4.915890002101232226e-02
9.049999999999999711e-02 4.834506150978271077e-02
8.649999999999999356e-02 4.736401960395886929e-02
8.249999999999999001e-02 4.646183911150211787e-02
7.899999999999998690e-02 4.487599902326000478e-02
7.550000000000001155e-02 4.347402705603424511e-02
7.150000000000000799e-02 4.222905452040962015e-02
6.750000000000000444e-02 4.133020018504801607e-02
6.322214210482003660e-02 4.050000000000000822e-02
5.999999999999999778e-02 3.898535094230779624e-02
5.599999999999999423e-02 3.766814087431633734e-02
5.151369993747519083e-02 3.700000000000000511e-02
4.849999999999998757e-02 3.543464888329891926e-02
4.499999999999998446e-02 3.364275328904549334e-02
4.200000000000000955e-02 3.172715135348360554e-02
3.919785581526381846e-02 2.949999999999999845e-02
3.650000000000000466e-02 2.724141574457708201e-02
3.395344945542942694e-02 2.499999999999999445e-02
3.099999999999999978e-02 2.269583343912185899e-02
2.799999999999999711e-02 2.096671391900084558e-02
2.436576281131972582e-02 1.950000000000000344e-02
2.099999999999999090e-02 1.787439484349532051e-02
1.785967895081812945e-02 1.600000000000000033e-02
1.510639792925734005e-02 1.349999999999999811e-02
1.221350972617762237e-02 1.149999999999999634e-02
8.999999999999994116e-03 9.646800080489263338e-03
6.499999999999991895e-03 7.438283483017702619e-03
4.248285273000628262e-03 4.499999999999990119e-03
3.097855364563795438e-03 5.000000000000004441e-04
4.000000000000003553e-03 -3.620320841718952139e-03
6.608551524846587033e-03 -6.000000000000005329e-03
9.213636620117069548e-03 -8.500000000000007550e-03
1.215416992566797916e-02 -1.050000000000000933e-02
1.549999999999999989e-02 -1.205272816225257115e-02
1.850000000000000255e-02 -1.425054298895128690e-02
2.149999999999999134e-02 -1.607914439428100029e-02
2.499999999999999445e-02 -1.754823869344463577e-02
2.849999999999999756e-02 -1.909422831102803794e-02
3.250000000000000111e-02 -2.001419107329591857e-02
3.650000000000000466e-02 -2.104004773196906791e-02
4.050000000000000822e-02 -2.230764229961567507e-02
4.449999999999998401e-02 -2.349063438357865824e-02
4.899999999999998801e-02 -2.369189579611856791e-02
5.235328994168157724e-02 -2.550000000000000877e-02
5.599999999999999423e-02 -2.699292562234351101e-02
5.949999999999999734e-02 -2.832406175299547260e-02
6.400000000000000133e-02 -2.864409746933806525e-02
6.850000000000000533e-02 -2.916565738686368800e-02
7.250000000000000888e-02 -3.001152496850869461e-02
7.649999999999998468e-02 -3.038586393687427514e-02
8.099999999999998868e-02 -3.084342580724146882e-02
8.499999999999999223e-02 -3.152425505858536675e-02
8.949999999999999623e-02 -3.211741723816084748e-02
9.349999999999999978e-02 -3.349580347962241578e-02
9.750000000000000333e-02 -3.316043840766414591e-02
1.020000000000000073e-01 -3.355780760353450215e-02
1.060000000000000109e-01 -3.488732760096611984e-02
1.109999999999999876e-01 -3.459708548257072608e-02
1.150873984272262479e-01 -3.550000000000000377e-02
1.194999999999999951e-01 -3.616054169900321386e-02
1.244999999999999996e-01 -3.643666445202799892e-02
1.280000000000000027e-01 -3.778855249058786503e-02
1.325000000000000067e-01 -3.830423166049991973e-02
1.365000000000000102e-01 -3.939446304621985889e-02
1.409999999999999865e-01 -3.982365819257634859e-02
1.454999999999999905e-01 -4.002801163257960898e-02
1.499999999999999944e-01 -4.061416470193243700e-02
1.544641146491856076e-01 -4.150000000000000216e-02
1.589326940616963280e-01 -4.200000000000000261e-02
1.633376920727350190e-01 -4.250000000000000305e-02
1.670000000000000095e-01 -4.254645536837683983e-02
1.715000000000000135e-01 -4.320738845912618087e-02
1.760000000000000175e-01 -4.360351875452071757e-02
1.806643985594041379e-01 -4.400000000000000439e-02
1.855000000000000260e-01 -4.449623242213453927e-02
1.899999999999999745e-01 -4.457846425041493699e-02
1.944999999999999785e-01 -4.534303621469732565e-02
1.994999999999999829e-01 -4.504747873398137759e-02
2.039999999999999869e-01 -4.559086991235104108e-02
2.084999999999999909e-01 -4.620344421398468043e-02
2.129999999999999949e-01 -4.675408743038661497e-02
2.174999999999999989e-01 -4.713119838800227529e-02
2.225000000000000033e-01 -4.739053742434352900e-02
2.270000000000000073e-01 -4.764484487759806930e-02
2.315000000000000113e-01 -4.804233540429032889e-02


==> plots/icing/pca/nisp/r4_c2.csv <==
2.325000000000000122e-01 -4.801009893491273162e-02
2.362182637930407558e-01 -4.700000000000000705e-02
2.367431678754982893e-01 -4.250000000000000305e-02
2.372467142531914375e-01 -3.800000000000000600e-02
2.376278120550378292e-01 -3.350000000000000200e-02
2.378751270844121357e-01 -2.849999999999999756e-02
2.382492889139278536e-01 -2.400000000000000744e-02
2.387494915335929557e-01 -1.950000000000000344e-02
2.392496219454233464e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025152674690982778e-02
2.397497893924164514e-01 -5.500000000000004885e-03
2.402498298127074550e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340399630121270e-01 2.649999999999999578e-02
2.428732459257255949e-01 3.150000000000000022e-02
2.432497914487742052e-01 3.600000000000000422e-02
2.437497348103343509e-01 4.050000000000000822e-02
2.442496527089209335e-01 4.499999999999998446e-02
2.446240221421767114e-01 4.949999999999998845e-02
2.447645657345866310e-01 5.449999999999999289e-02
2.452489305113658147e-01 5.899999999999999689e-02
2.457482313173803834e-01 6.350000000000000089e-02
2.462285732625147938e-01 6.800000000000000488e-02
2.463022424477166739e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418765010264259663e-02
2.390000000000000180e-01 7.372014390800135653e-02
2.345000000000000140e-01 7.325098864396840936e-02
2.300000000000000100e-01 7.277238918461476080e-02
2.255000000000000060e-01 7.228269305456243299e-02
2.210000000000000020e-01 7.177881176111472472e-02
2.164999999999999980e-01 7.125965228297351239e-02
2.119999999999999940e-01 7.072540051236357594e-02
2.074999999999999900e-01 7.017743101760011426e-02
2.029999999999999860e-01 6.960948824049408012e-02
1.984999999999999820e-01 6.902592532595079600e-02
1.944999999999999785e-01 6.849435743235861296e-02
1.899999999999999745e-01 6.789881283325284456e-02
1.855000000000000260e-01 6.727927198423087896e-02
1.810000000000000220e-01 6.665194814691044467e-02
1.767227928120362335e-01 6.600000000000000311e-02
1.725000000000000144e-01 6.540057862450678050e-02
1.680000000000000104e-01 6.475607157217877496e-02
1.635000000000000064e-01 6.406883746790545398e-02
1.595000000000000029e-01 6.336580628940716164e-02
1.549999999999999989e-01 6.256703330121192452e-02
1.509999999999999953e-01 6.190975976392792957e-02
1.464999999999999913e-01 6.132773482065465021e-02
1.424999999999999878e-01 6.015694699022505754e-02
1.385000000000000120e-01 5.931020797344924156e-02
1.340000000000000080e-01 5.868293676248641233e-02
1.300000000000000044e-01 5.797668697168982532e-02
1.255000000000000004e-01 5.724917255345455397e-02
1.213994554264651304e-01 5.649999999999999467e-02
1.171673543889496794e-01 5.549999999999999378e-02
1.134999999999999898e-01 5.433784943695304376e-02
1.089999999999999858e-01 5.356468993511583065e-02
1.050000000000000100e-01 5.282009824680539145e-02
1.015000000000000069e-01 5.127410735945187731e-02
9.750000000000000333e-02 5.010119125042344912e-02
9.299999999999999933e-02 4.955288525047733816e-02
8.941140486603539606e-02 4.849999999999998757e-02
8.499999999999999223e-02 4.769981231551654460e-02
8.103075218599875562e-02 4.649999999999998579e-02
7.749999999999998557e-02 4.510499271000166510e-02
7.400000000000001021e-02 4.379750644060625975e-02
7.000000000000000666e-02 4.279569726060811902e-02
6.600000000000000311e-02 4.179369592908018655e-02
6.199999999999999956e-02 4.086029828943889969e-02
5.849999999999999645e-02 3.932319631422304118e-02
5.449999999999999289e-02 3.826674083381961106e-02
5.049999999999998934e-02 3.742346326324363232e-02
4.699999999999998623e-02 3.552375766657442369e-02
4.350000000000001088e-02 3.403302399393104416e-02
4.050000000000000822e-02 3.201691393275393066e-02
3.775927801999125893e-02 2.999999999999999889e-02
3.500000000000000333e-02 2.794544537859174754e-02
3.200000000000000067e-02 2.564333627309606928e-02
2.899999999999999800e-02 2.369432403602064405e-02
2.549999999999999489e-02 2.230193891127797701e-02
2.199999999999999178e-02 2.077739799077524957e-02
1.850000000000000255e-02 1.911641662887439766e-02
1.549999999999999989e-02 1.711127610978557118e-02
1.299999999999999767e-02 1.486340107389366380e-02
9.733401471963939317e-03 1.299999999999999767e-02
6.338248876612504260e-03 1.149999999999999634e-02
3.500000000000003109e-03 9.305941105246223061e-03
1.000000000000000888e-03 6.543863427886786356e-03
-7.157834205613577668e-04 3.500000000000003109e-03
-1.528802795033060982e-03 -5.000000000000004441e-04
-4.993268581327791602e-04 -4.000000000000003553e-03
2.500000000000002220e-03 -6.487386141540841047e-03
4.999999999999990563e-03 -8.868030766226799727e-03
7.499999999999992784e-03 -1.123051067215557509e-02
1.067397300143954272e-02 -1.299999999999999767e-02
1.449999999999999900e-02 -1.448940501207598291e-02
1.770024842026851966e-02 -1.600000000000000033e-02
2.099999999999999090e-02 -1.782885341150758363e-02
2.449999999999999400e-02 -1.949009249050251760e-02
2.749999999999999667e-02 -2.112553844828499866e-02
3.150000000000000022e-02 -2.231881396053734049e-02
3.550000000000000377e-02 -2.319579946205272900e-02
3.950000000000000733e-02 -2.409799965281987991e-02
4.350000000000001088e-02 -2.515834920800178939e-02
4.849999999999998757e-02 -2.506583822264603009e-02
5.231526885830664608e-02 -2.650000000000000966e-02
5.568694585209906650e-02 -2.799999999999999711e-02
5.949999999999999734e-02 -2.925723830924295554e-02
6.400000000000000133e-02 -2.952380866532151524e-02
6.800000000000000488e-02 -2.996721728468655643e-02
7.200000000000000844e-02 -3.091956270979728458e-02
7.649999999999998468e-02 -3.121435404202435246e-02
8.099999999999998868e-02 -3.177416621572097533e-02
8.499999999999999223e-02 -3.256178621935058859e-02
8.949999999999999623e-02 -3.303272393467457380e-02
9.349999999999999978e-02 -3.429731522080853301e-02
9.800000000000000377e-02 -3.385722870268222107e-02
1.025000000000000078e-01 -3.447667598418446833e-02
1.065000000000000113e-01 -3.535186720861201171e-02
1.114999999999999880e-01 -3.525560423970135193e-02
1.154999999999999916e-01 -3.616768353951632653e-02
1.199999999999999956e-01 -3.686291902929686448e-02
1.244999999999999996e-01 -3.714875593550334004e-02
1.285000000000000031e-01 -3.845979084725770214e-02
1.330000000000000071e-01 -3.886821432943002308e-02
1.370000000000000107e-01 -3.985631022030355214e-02
1.414999999999999869e-01 -4.019936524483431334e-02
1.464999999999999913e-01 -4.049246640431508615e-02
1.509999999999999953e-01 -4.095521697448211568e-02
1.549999999999999989e-01 -4.184401763299246818e-02
1.595000000000000029e-01 -4.231931352522813605e-02
1.640000000000000069e-01 -4.257072937249991446e-02
1.690000000000000113e-01 -4.289542480260384594e-02
1.735000000000000153e-01 -4.348976907272250614e-02
1.780000000000000193e-01 -4.369379711323550380e-02
1.825000000000000233e-01 -4.435227596289140206e-02
1.870000000000000273e-01 -4.474291475178508032e-02
1.917855729568442025e-01 -4.500000000000000527e-02
1.959999999999999798e-01 -4.559827288868804895e-02
1.999999999999999833e-01 -4.478257804446784257e-02
2.044999999999999873e-01 -4.549618314772417571e-02
2.084999999999999909e-01 -4.624579727662079393e-02
2.129999999999999949e-01 -4.691757670940128327e-02
2.174999999999999989e-01 -4.727252231495721740e-02
2.225000000000000033e-01 -4.736257730761692791e-02
2.274091343874227733e-01 -4.750000000000000749e-02
2.320000000000000118e-01 -4.794161350441267927e-02


==> plots/icing/pca/nisp/r4_c3.csv <==
2.340000000000000135e-01 -4.809000917817646270e-02
2.365000000000000158e-01 -4.579570011572452193e-02
2.367435435664256849e-01 -4.100000000000000172e-02
2.372466792242186873e-01 -3.650000000000000466e-02
2.377480463814693468e-01 -3.200000000000000067e-02
2.382334290177068603e-01 -2.750000000000001055e-02
2.383745742624082120e-01 -2.250000000000000611e-02
2.387494481584782613e-01 -1.800000000000000211e-02
2.392495896888940654e-01 -1.349999999999999811e-02
2.397496845519083708e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251089860539962635e-03
2.402498145991304179e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657724167255e-01 2.349999999999999312e-02
2.427498564984255924e-01 2.799999999999999711e-02
2.432339731562196961e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254976786415012e-02
2.437497102689343831e-01 4.200000000000000955e-02
2.442496163028594902e-01 4.649999999999998579e-02
2.447494716262393621e-01 5.099999999999998979e-02
2.451227531594729891e-01 5.549999999999999378e-02
2.452636461793885059e-01 6.049999999999999822e-02
2.457478426212329758e-01 6.500000000000000222e-02
2.462453483478718730e-01 6.950000000000000622e-02
2.465436313019777892e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404043995266240685e-02
2.375000000000000167e-01 7.358177848417574163e-02
2.330000000000000127e-01 7.309972956893694140e-02
2.285000000000000087e-01 7.261360579936793069e-02
2.240000000000000047e-01 7.211632559528600994e-02
2.195000000000000007e-01 7.160789571611610171e-02
2.149999999999999967e-01 7.108945732376657778e-02
2.104999999999999927e-01 7.054560937904609530e-02
2.062090168559777836e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.945961530904007364e-02
1.974999999999999811e-01 6.888370349682064464e-02
1.929999999999999771e-01 6.829879158308937992e-02
1.884999999999999731e-01 6.769554866851426600e-02
1.840000000000000246e-01 6.706616447268687331e-02
1.798972325469881950e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.582988341556761380e-02
1.710000000000000131e-01 6.518411463939122186e-02
1.665000000000000091e-01 6.451268828597096772e-02
1.625000000000000056e-01 6.388673841251314711e-02
1.580000000000000016e-01 6.314800203903152276e-02
1.539999999999999980e-01 6.245695256903761872e-02
1.494999999999999940e-01 6.173163468933492298e-02
1.449999999999999900e-01 6.100629724016368161e-02
1.409999999999999865e-01 6.003022231607384879e-02
1.370000000000000107e-01 5.930496020388876383e-02
1.325000000000000067e-01 5.861357633700520209e-02
1.285000000000000031e-01 5.791315965772342311e-02
1.239999999999999991e-01 5.716541600829497943e-02
1.199999999999999956e-01 5.625468417071199240e-02
1.159999999999999920e-01 5.546081738131265065e-02
1.114999999999999880e-01 5.457999284758827119e-02
1.075000000000000122e-01 5.392992584857007193e-02
1.035000000000000087e-01 5.293170419954864453e-02
9.950000000000000511e-02 5.169696366977343666e-02
9.550000000000000155e-02 5.079219465191982252e-02
9.134491160419024036e-02 4.999999999999998890e-02
8.749999999999999445e-02 4.889946607778823673e-02
8.299999999999999045e-02 4.813014084479189103e-02
7.949999999999998734e-02 4.698771240034845670e-02
7.550000000000001155e-02 4.569429306170894739e-02
7.151090288127090466e-02 4.449999999999998401e-02
6.750000000000000444e-02 4.351400304693090609e-02
6.361134265072408700e-02 4.250000000000000999e-02
5.999999999999999778e-02 4.149424014238669439e-02
5.599999999999999423e-02 4.007923989294535916e-02
5.199999999999999067e-02 3.909561994621823383e-02
4.849999999999998757e-02 3.782254596435889044e-02
4.499999999999998446e-02 3.635788847718471328e-02
4.150000000000000910e-02 3.481542096000551922e-02
3.813156370404113815e-02 3.300000000000000155e-02
3.500000000000000333e-02 3.127329009647530911e-02
3.189923427329362932e-02 2.949999999999999845e-02
2.849999999999999756e-02 2.758848070163832239e-02
2.499999999999999445e-02 2.628784728275812207e-02
2.149999999999999134e-02 2.495578006384419067e-02
1.800000000000000211e-02 2.340332355997838676e-02
1.449999999999999900e-02 2.196187253088114147e-02
1.149999999999999634e-02 1.993113353657199188e-02
8.083763691768912005e-03 1.800000000000000211e-02
4.499999999999990119e-03 1.689287802210275719e-02
5.000000000000004441e-04 1.555346008316054775e-02
-3.000000000000002665e-03 1.442590410917093426e-02
-7.000000000000006217e-03 1.321380407743491525e-02
-1.050000000000000933e-02 1.172648977957375938e-02
-1.349999999999999811e-02 9.806688240195501546e-03
-1.562558206026929894e-02 6.999999999999992339e-03
-1.693813602878318017e-02 3.000000000000002665e-03
-1.661976943024115472e-02 -1.000000000000000888e-03
-1.503056562419891572e-02 -4.500000000000003997e-03
-1.299999999999999767e-02 -7.283485889064947663e-03
-1.012219287460815187e-02 -9.500000000000008438e-03
-7.000000000000006217e-03 -1.115977557116046293e-02
-3.131045031310258474e-03 -1.249999999999999722e-02
0.000000000000000000e+00 -1.430862148101595156e-02
3.142051811484705692e-03 -1.600000000000000033e-02
6.499999999999991895e-03 -1.786931840329728655e-02
1.049999999999999545e-02 -1.899077975264096274e-02
1.499999999999999944e-02 -1.927011577255817454e-02
1.850000000000000255e-02 -2.059432408041377352e-02
2.203171649097825785e-02 -2.200000000000000566e-02
2.499999999999999445e-02 -2.404731859031440308e-02
2.849999999999999756e-02 -2.584149672236453824e-02
3.250000000000000111e-02 -2.653134079098964926e-02
3.700000000000000511e-02 -2.739654787966789781e-02
4.150000000000000910e-02 -2.780996848600440080e-02
4.599999999999998535e-02 -2.804722694392012758e-02
5.049999999999998934e-02 -2.777056092437955523e-02
5.399999999999999245e-02 -2.900901601348929854e-02
5.799999999999999600e-02 -3.048660752797834050e-02
6.199999999999999956e-02 -3.103034671883084586e-02
6.650000000000000355e-02 -3.097714696248397501e-02
7.000000000000000666e-02 -3.222771407746952144e-02
7.500000000000001110e-02 -3.215528989071655963e-02
7.949999999999998734e-02 -3.286393443723042290e-02
8.349999999999999090e-02 -3.384551549316883873e-02
8.799999999999999489e-02 -3.428468202625986616e-02
9.199999999999999845e-02 -3.531883417692580768e-02
9.600000000000000200e-02 -3.534491643903013569e-02
1.010000000000000064e-01 -3.533322717376950056e-02
1.050000000000000100e-01 -3.604355485406540022e-02
1.094999999999999862e-01 -3.598395611801517152e-02
1.134999999999999898e-01 -3.650258576987195497e-02
1.175999860950121961e-01 -3.750000000000000555e-02
1.219999999999999973e-01 -3.804703900566432789e-02
1.265000000000000013e-01 -3.872541115558458813e-02
1.310000000000000053e-01 -3.947842303887734439e-02
1.351583690411143068e-01 -4.000000000000000777e-02
1.395000000000000129e-01 -4.068450571233509644e-02
1.444999999999999896e-01 -4.083402324023029106e-02
1.489999999999999936e-01 -4.109997668812172961e-02
1.534999999999999976e-01 -4.186283348754254313e-02
1.575000000000000011e-01 -4.260374047515437523e-02
1.625000000000000056e-01 -4.265466223923308764e-02
1.675000000000000100e-01 -4.278435411992435877e-02
1.717642793355045605e-01 -4.350000000000000394e-02
1.765000000000000180e-01 -4.374023033696373269e-02
1.810000000000000220e-01 -4.413299974166962764e-02
1.855000000000000260e-01 -4.478782719978099958e-02
1.899999999999999745e-01 -4.502297123492871034e-02
1.944999999999999785e-01 -4.599740538013658009e-02
1.979999999999999816e-01 -4.540612158499807843e-02
2.014999999999999847e-01 -4.452345313072251370e-02
2.054999999999999882e-01 -4.552774017781200527e-02
2.094999999999999918e-01 -4.654158390467161288e-02
2.139999999999999958e-01 -4.728242692896403310e-02
2.190000000000000002e-01 -4.747249257102856973e-02
2.240000000000000047e-01 -4.726498936264973000e-02
2.290000000000000091e-01 -4.735347230723771506e-02
2.335000000000000131e-01 -4.798252568484983466e-02


==> plots/icing/pca/nisp/r4_c4.csv <==
2.345000000000000140e-01 -4.809136767507658089e-02
2.366270113273317988e-01 -4.550000000000000572e-02
2.367600965148663195e-01 -4.050000000000000128e-02
2.372462269692328374e-01 -3.600000000000000422e-02
2.377477818463335224e-01 -3.150000000000000022e-02
2.382485863909838131e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225261096203773326e-02
2.387493701535193524e-01 -1.750000000000000167e-02
2.392495343208773106e-01 -1.299999999999999767e-02
2.397496432785278242e-01 -8.500000000000007550e-03
2.401262594139454976e-01 -4.000000000000003553e-03
2.402656019456890779e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499113942312710e-01 2.399999999999999356e-02
2.427498533241661538e-01 2.849999999999999756e-02
2.432498204816602450e-01 3.300000000000000155e-02
2.436250888914958668e-01 3.750000000000000555e-02
2.437652455034383936e-01 4.250000000000000999e-02
2.442496030852411293e-01 4.699999999999998623e-02
2.447494506646501755e-01 5.149999999999999023e-02
2.452329453739246490e-01 5.599999999999999423e-02
2.453682300422839746e-01 6.099999999999999867e-02
2.457476849717021572e-01 6.550000000000000266e-02
2.462447589798280601e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409190820062921956e-02
2.417385820912939243e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352628775246941584e-02
2.325000000000000122e-01 7.304298521756685814e-02
2.280000000000000082e-01 7.256193031852849196e-02
2.235000000000000042e-01 7.206045427130568226e-02
2.190000000000000002e-01 7.154861616181755479e-02
2.144999999999999962e-01 7.102841838402854102e-02
2.102055094508662736e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996414707394776888e-02
2.014999999999999847e-01 6.939007211575250189e-02
1.969999999999999807e-01 6.881982455321124237e-02
1.924999999999999767e-01 6.823102758545426805e-02
1.880000000000000282e-01 6.762714073429476613e-02
1.835815137801753427e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.642836471922733410e-02
1.750000000000000167e-01 6.576462185441439567e-02
1.705000000000000127e-01 6.510357431162185071e-02
1.665000000000000091e-01 6.449642244188230622e-02
1.620000000000000051e-01 6.380162813850231984e-02
1.575000000000000011e-01 6.309964146024303611e-02
1.534999999999999976e-01 6.241652814808210797e-02
1.489999999999999936e-01 6.168686043529423429e-02
1.448585316885238061e-01 6.099999999999999867e-02
1.404999999999999860e-01 6.020262908478766356e-02
1.365000000000000102e-01 5.943789827262570269e-02
1.320000000000000062e-01 5.871470687710174385e-02
1.276455269897568690e-01 5.799999999999999600e-02
1.234999999999999987e-01 5.715592855561053148e-02
1.194999999999999951e-01 5.631881915649868120e-02
1.149999999999999911e-01 5.557531757690973434e-02
1.104999999999999871e-01 5.503188588149824506e-02
1.065000000000000113e-01 5.430673937006878088e-02
1.025000000000000078e-01 5.341893204198971956e-02
9.843827207271065027e-02 5.249999999999999112e-02
9.400000000000000022e-02 5.159275731790331776e-02
8.999999999999999667e-02 5.051476140216320382e-02
8.599999999999999312e-02 4.966672328588898899e-02
8.199999999999998956e-02 4.881304227514191019e-02
7.799999999999998601e-02 4.782868284651537599e-02
7.400000000000001021e-02 4.676868607121492660e-02
7.000000000000000666e-02 4.569267763400779864e-02
6.632585450434128060e-02 4.449999999999998401e-02
6.250000000000000000e-02 4.347728042386802411e-02
5.808155941509737102e-02 4.250000000000000999e-02
5.449999999999999289e-02 4.129504378706623513e-02
5.049999999999998934e-02 4.016112007730782141e-02
4.699999999999998623e-02 3.877985000167139679e-02
4.300000000000001044e-02 3.776496011677722697e-02
3.950000000000000733e-02 3.623897925139178688e-02
3.550000000000000377e-02 3.544742042522462666e-02
3.150000000000000022e-02 3.415387166475297026e-02
2.749999999999999667e-02 3.328059410787476829e-02
2.399999999999999356e-02 3.198917098030871348e-02
1.999999999999999001e-02 3.053066670341159430e-02
1.684147074005097958e-02 2.899999999999999800e-02
1.299999999999999767e-02 2.798803106639523655e-02
8.499999999999993672e-03 2.734985637504583345e-02
4.000000000000003553e-03 2.673560853608035817e-02
-1.000000000000000888e-03 2.661499628086839292e-02
-5.500000000000004885e-03 2.648357951256987905e-02
-1.000000000000000888e-02 2.556695452876617605e-02
-1.449999999999999900e-02 2.542035041665047929e-02
-1.850000000000000255e-02 2.415859190073186419e-02
-2.150000000000000522e-02 2.234935289465512023e-02
-2.400309954579368105e-02 1.999999999999999001e-02
-2.600000000000000921e-02 1.696333607361374951e-02
-2.757035280473052463e-02 1.349999999999999811e-02
-2.870741640078279533e-02 9.499999999999994560e-03
-2.952373645712712616e-02 5.499999999999991007e-03
-2.965701832655716352e-02 1.500000000000001332e-03
-2.935706345362584443e-02 -3.000000000000002665e-03
-2.839728568273965428e-02 -7.000000000000006217e-03
-2.711039699309900075e-02 -1.100000000000000977e-02
-2.541861161509601993e-02 -1.399999999999999856e-02
-2.300000000000000655e-02 -1.686000144140348614e-02
-2.048557930072831754e-02 -1.900000000000000300e-02
-1.700000000000000122e-02 -2.072585266928310063e-02
-1.349999999999999811e-02 -2.201931291504035521e-02
-9.500000000000008438e-03 -2.313402814330453236e-02
-5.000000000000004441e-03 -2.365073215269445847e-02
-1.088383067665986154e-03 -2.500000000000000833e-02
3.500000000000003109e-03 -2.520793805033283083e-02
8.499999999999993672e-03 -2.516209200327180692e-02
1.299999999999999767e-02 -2.461486599894738975e-02
1.700000000000000122e-02 -2.484070258375065121e-02
1.996480586977101082e-02 -2.700000000000001010e-02
2.326524820969609608e-02 -2.849999999999999756e-02
2.699999999999999623e-02 -2.959296776439223481e-02
3.099999999999999978e-02 -3.071430380060165277e-02
3.600000000000000422e-02 -3.091084412934181486e-02
4.088258467826030168e-02 -3.099999999999999978e-02
4.549999999999998490e-02 -3.124364009279767887e-02
4.957226789565692682e-02 -3.049999999999999933e-02
5.349999999999999201e-02 -3.118951364520902020e-02
5.749999999999999556e-02 -3.221920608125525276e-02
6.199999999999999956e-02 -3.253745319421452037e-02
6.650000000000000355e-02 -3.242181493635057365e-02
6.981448201411079302e-02 -3.400000000000000244e-02
7.350000000000000977e-02 -3.341856301285772018e-02
7.799999999999998601e-02 -3.395654429710580346e-02
8.199519759379964023e-02 -3.500000000000000333e-02
8.599999999999999312e-02 -3.567585901245816371e-02
9.049999999999999711e-02 -3.630904145531058808e-02
9.500000000000000111e-02 -3.670142234904540807e-02
9.950000000000000511e-02 -3.632758904259094507e-02
1.040000000000000091e-01 -3.692997731043023979e-02
1.089999999999999858e-01 -3.686104565566333119e-02
1.134999999999999898e-01 -3.733215953877117022e-02
1.174999999999999933e-01 -3.840360074641396143e-02
1.214999999999999969e-01 -3.903223483165658980e-02
1.260000000000000009e-01 -3.959803960814049784e-02
1.305000000000000049e-01 -4.036605349543226362e-02
1.350000000000000089e-01 -4.056346787734976811e-02
1.395000000000000129e-01 -4.120224128721165779e-02
1.444999999999999896e-01 -4.138230677444110217e-02
1.484999999999999931e-01 -4.147479701628328103e-02
1.529492980957948001e-01 -4.200000000000000261e-02
1.565000000000000002e-01 -4.302984760867390596e-02
1.610000000000000042e-01 -4.290046437088320536e-02
1.660000000000000087e-01 -4.276544499984245157e-02
1.705000000000000127e-01 -4.344227029511770616e-02
1.750000000000000167e-01 -4.360960321106924220e-02
1.798199762958417880e-01 -4.400000000000000439e-02
1.840000000000000246e-01 -4.455560755416605040e-02
1.884999999999999731e-01 -4.506143123742196999e-02
1.924999999999999767e-01 -4.617150770261023440e-02
1.974999999999999811e-01 -4.613551740936327333e-02
1.999999999999999833e-01 -4.389022881829086897e-02
2.039999999999999869e-01 -4.483762956710643510e-02
2.074999999999999900e-01 -4.608179541453159833e-02
2.114999999999999936e-01 -4.714901432657828823e-02
2.159999999999999976e-01 -4.767781977178513209e-02
2.205000000000000016e-01 -4.749160805918075517e-02
2.255000000000000060e-01 -4.701941286289097743e-02
2.295000000000000095e-01 -4.714089343359437190e-02
2.340000000000000135e-01 -4.794835444607396108e-02


==> plots/icing/pca/nisp/r4_c5.csv <==
2.345000000000000140e-01 -4.801573809451105401e-02
2.366246352022584321e-01 -4.550000000000000572e-02
2.367591364719567326e-01 -4.050000000000000128e-02
2.372457615188832136e-01 -3.600000000000000422e-02
2.377475228893927428e-01 -3.150000000000000022e-02
2.382484294928464974e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225244960261855975e-02
2.387493024147910037e-01 -1.750000000000000167e-02
2.392494865123120373e-01 -1.299999999999999767e-02
2.397496081077200303e-01 -8.500000000000007550e-03
2.401262342073637868e-01 -4.000000000000003553e-03
2.402655855408337704e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499113871526277e-01 2.399999999999999356e-02
2.427498533157469718e-01 2.849999999999999756e-02
2.432498204763320904e-01 3.300000000000000155e-02
2.436250888926340674e-01 3.750000000000000555e-02
2.437652455092106096e-01 4.250000000000000999e-02
2.442496031059166739e-01 4.699999999999998623e-02
2.447494507129760744e-01 5.149999999999999023e-02
2.452329454808697684e-01 5.599999999999999423e-02
2.453682302786219238e-01 6.099999999999999867e-02
2.457476854384173237e-01 6.550000000000000266e-02
2.462447602407862035e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409192498258197757e-02
2.417381994585693639e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352643675231078368e-02
2.325000000000000122e-01 7.304301353595733792e-02
2.280000000000000082e-01 7.256201476975654430e-02
2.235000000000000042e-01 7.206034109398916365e-02
2.190000000000000002e-01 7.154845754383004630e-02
2.144999999999999962e-01 7.102816031165758159e-02
2.102034200251439722e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996484598948972400e-02
2.014999999999999847e-01 6.938953668605558900e-02
1.969999999999999807e-01 6.881889338153092395e-02
1.924999999999999767e-01 6.822985279915731727e-02
1.880000000000000282e-01 6.762662863890819831e-02
1.835553211106050742e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.643114701135983957e-02
1.750000000000000167e-01 6.576524734477702527e-02
1.705000000000000127e-01 6.509748649859083136e-02
1.665000000000000091e-01 6.448532801352574451e-02
1.620000000000000051e-01 6.379645735296503306e-02
1.575000000000000011e-01 6.311540124549719355e-02
1.534999999999999976e-01 6.245544284314458877e-02
1.489999999999999936e-01 6.170557350485742637e-02
1.446896489365441518e-01 6.099999999999999867e-02
1.404999999999999860e-01 6.037835535907538215e-02
1.360688461678810635e-01 5.949999999999999734e-02
1.320000000000000062e-01 5.883873943569956078e-02
1.275000000000000022e-01 5.815130299979845430e-02
1.234999999999999987e-01 5.721127045007409068e-02
1.194999999999999951e-01 5.643027971803638715e-02
1.149999999999999911e-01 5.586106218398918799e-02
1.104999999999999871e-01 5.547909914545262611e-02
1.060000000000000109e-01 5.457357292104422081e-02
1.020000000000000073e-01 5.396575199200112638e-02
9.750000000000000333e-02 5.303918101996103751e-02
9.349999999999999978e-02 5.225270946718733184e-02
8.949999999999999623e-02 5.110499976075592171e-02
8.549999999999999267e-02 5.029921087829814647e-02
8.149999999999998912e-02 4.938195807243084268e-02
7.705650164130072033e-02 4.849999999999998757e-02
7.300000000000000933e-02 4.756131635868245111e-02
6.900000000000000577e-02 4.656524235644120269e-02
6.550000000000000266e-02 4.516301955702491794e-02
6.149999999999999911e-02 4.424800928971119041e-02
5.714550248620282186e-02 4.350000000000001088e-02
5.349999999999999201e-02 4.228560535784008784e-02
4.949999999999998845e-02 4.109004287884261003e-02
4.599999999999998535e-02 3.998969869856783960e-02
4.150000000000000910e-02 3.906233793295255108e-02
3.800000000000000600e-02 3.797981845923449618e-02
3.350000000000000200e-02 3.813661157912625471e-02
2.949999999999999845e-02 3.802407999100222008e-02
2.449999999999999400e-02 3.831139907994952909e-02
2.082252613835411034e-02 3.700000000000000511e-02
1.745866987242716134e-02 3.550000000000000377e-02
1.434227811565452933e-02 3.350000000000000200e-02
1.049999999999999545e-02 3.306000069576971873e-02
5.999999999999991451e-03 3.378568352629277710e-02
1.000000000000000888e-03 3.373844404584350892e-02
-4.000000000000003553e-03 3.394655145004465274e-02
-8.000000000000007105e-03 3.394325685032174161e-02
-1.246143957476612309e-02 3.300000000000000155e-02
-1.650000000000000078e-02 3.223329127033186525e-02
-2.046662533811693246e-02 3.099999999999999978e-02
-2.350000000000000699e-02 2.944095514685456452e-02
-2.650000000000000966e-02 2.744279494777836226e-02
-2.888711687509593409e-02 2.449999999999999400e-02
-3.049999999999999933e-02 2.137870899737112987e-02
-3.202336256014996080e-02 1.800000000000000211e-02
-3.326313484909254603e-02 1.399999999999999856e-02
-3.400000000000000244e-02 9.662862081079796883e-03
-3.450790706231848803e-02 5.499999999999991007e-03
-3.480406438562527044e-02 5.000000000000004441e-04
-3.448782167428354056e-02 -4.000000000000003553e-03
-3.387316882485919695e-02 -8.500000000000007550e-03
-3.276355815169210844e-02 -1.249999999999999722e-02
-3.117182921835395457e-02 -1.600000000000000033e-02
-2.915515566037481937e-02 -1.900000000000000300e-02
-2.700000000000001010e-02 -2.164632834960562857e-02
-2.430614427635468741e-02 -2.400000000000000744e-02
-2.100000000000000477e-02 -2.586966219442405138e-02
-1.750000000000000167e-02 -2.729566192319987650e-02
-1.399999999999999856e-02 -2.850322020444657004e-02
-9.500000000000008438e-03 -2.914693392665890573e-02
-5.000000000000004441e-03 -2.980753287874129617e-02
-5.000000000000004441e-04 -3.039055137297600254e-02
4.000000000000003553e-03 -3.073677548876839818e-02
8.499999999999993672e-03 -3.024382131576849528e-02
1.249999999999999722e-02 -2.909450478000337112e-02
1.600000000000000033e-02 -2.875661300692138045e-02
1.949738567319092564e-02 -3.049999999999999933e-02
2.299999999999999267e-02 -3.163178121135117732e-02
2.749999999999999667e-02 -3.241760242186250696e-02
3.150000000000000022e-02 -3.320067353266050597e-02
3.629617780715340553e-02 -3.300000000000000155e-02
4.050000000000000822e-02 -3.316847562279985617e-02
4.449999999999998401e-02 -3.341199176008828597e-02
4.877507350102047029e-02 -3.250000000000000111e-02
5.299999999999999156e-02 -3.279861813698430051e-02
5.699999999999999512e-02 -3.382596276892170517e-02
6.137704448684926789e-02 -3.350000000000000200e-02
6.550000000000000266e-02 -3.324153004044306386e-02
6.900000000000000577e-02 -3.489807453580334035e-02
7.300000000000000933e-02 -3.455166070127972666e-02
7.699999999999998512e-02 -3.473264655719099370e-02
8.099999999999998868e-02 -3.574553520983622668e-02
8.499999999999999223e-02 -3.675233814471534632e-02
8.949999999999999623e-02 -3.706484748409236835e-02
9.400000000000000022e-02 -3.766411288685121705e-02
9.850000000000000422e-02 -3.718866340260576497e-02
1.030000000000000082e-01 -3.754297512078327848e-02
1.075000000000000122e-01 -3.741052197278968428e-02
1.119999999999999885e-01 -3.755355044132189374e-02
1.159999999999999920e-01 -3.865651749856859748e-02
1.204839329166699780e-01 -3.950000000000000733e-02
1.244999999999999996e-01 -4.000840884814579196e-02
1.290000000000000036e-01 -4.076374394497561671e-02
1.330000000000000071e-01 -4.072944047140415053e-02
1.375000000000000111e-01 -4.129443918217894777e-02
1.419999999999999873e-01 -4.176554969583164134e-02
1.469999999999999918e-01 -4.185788180627083438e-02
1.519999999999999962e-01 -4.195033134765610572e-02
1.554999999999999993e-01 -4.317451707098915459e-02
1.605000000000000038e-01 -4.313589256434995078e-02
1.650000000000000078e-01 -4.282019051156710221e-02
1.695000000000000118e-01 -4.326268085455450135e-02
1.740000000000000158e-01 -4.357965880626199495e-02
1.790000000000000202e-01 -4.399731455037547007e-02
1.835000000000000242e-01 -4.446553797891451137e-02
1.875000000000000278e-01 -4.516202338489314766e-02
1.914999999999999758e-01 -4.604680988886118709e-02
1.959999999999999798e-01 -4.664442116754718287e-02
1.984999999999999820e-01 -4.442178681755058062e-02
2.024999999999999856e-01 -4.409697741908776697e-02
2.060803117167419041e-01 -4.550000000000000572e-02
2.099999999999999922e-01 -4.689741932895676035e-02
2.139999999999999958e-01 -4.771508628727615109e-02
2.190000000000000002e-01 -4.771475242315992987e-02
2.235000000000000042e-01 -4.711673291565421362e-02
2.280000000000000082e-01 -4.682222207010392628e-02
2.325000000000000122e-01 -4.745464207730467482e-02


==> plots/icing/pca/nisp/r5_c1.csv <==
2.335000000000000131e-01 -4.805334331086319466e-02
2.363831061555303481e-01 -4.600000000000000616e-02
2.367434170305958152e-01 -4.150000000000000216e-02
2.372466526757356087e-01 -3.700000000000000511e-02
2.377480419011478718e-01 -3.250000000000000111e-02
2.381269756477456256e-01 -2.799999999999999711e-02
2.382652548788930236e-01 -2.300000000000000655e-02
2.387494528243204461e-01 -1.850000000000000255e-02
2.392495924651757977e-01 -1.399999999999999856e-02
2.397340748043081671e-01 -9.500000000000008438e-03
2.398742263644206840e-01 -4.500000000000003997e-03
2.402498152549440991e-01 0.000000000000000000e+00
2.407500000000000195e-01 4.499999999999990119e-03
2.412500000000000200e-01 8.999999999999994116e-03
2.415000000000000202e-01 1.374999999999999833e-02
2.417500000000000204e-01 1.850000000000000255e-02
2.422499951262035711e-01 2.299999999999999267e-02
2.427498595677141102e-01 2.749999999999999667e-02
2.431253183408744190e-01 3.200000000000000067e-02
2.433730222597215442e-01 3.700000000000000511e-02
2.437497187507420282e-01 4.150000000000000910e-02
2.442496289201856186e-01 4.599999999999998535e-02
2.447494914496965435e-01 5.049999999999998934e-02
2.450000000000000233e-01 5.525874077511967047e-02
2.452488119557032220e-01 5.999999999999999778e-02
2.457479837381477406e-01 6.450000000000000178e-02
2.462458266654125316e-01 6.900000000000000577e-02
2.465000000000000246e-01 7.357611009848037675e-02
2.425000000000000211e-01 7.409895269256447370e-02
2.380000000000000171e-01 7.362676146707562708e-02
2.335000000000000131e-01 7.315016969916010581e-02
2.290000000000000091e-01 7.266652761582834130e-02
2.245000000000000051e-01 7.217250300431167498e-02
2.200000000000000011e-01 7.166570661727486580e-02
2.154999999999999971e-01 7.114597461303313886e-02
2.109999999999999931e-01 7.061199654946737070e-02
2.064999999999999891e-01 7.004987819178294661e-02
2.022463145282911157e-01 6.950000000000000622e-02
1.979999999999999816e-01 6.895379377387352016e-02
1.934999999999999776e-01 6.836891702216932321e-02
1.889999999999999736e-01 6.776497917173250618e-02
1.845000000000000251e-01 6.713846191617652004e-02
1.800000000000000211e-01 6.651081206530055911e-02
1.760000000000000175e-01 6.588132934441899569e-02
1.715000000000000135e-01 6.527501262773749424e-02
1.670000000000000095e-01 6.463545219366272077e-02
1.629985779606551166e-01 6.400000000000000133e-02
1.585000000000000020e-01 6.317347722374869190e-02
1.544999999999999984e-01 6.239225151356284776e-02
1.499999999999999944e-01 6.168847085380274597e-02
1.454999999999999905e-01 6.115200827563628538e-02
1.419999999999999873e-01 5.963829979108391244e-02
1.380000000000000115e-01 5.880973258867146919e-02
1.335000000000000075e-01 5.827996343396114193e-02
1.293496783716247822e-01 5.749999999999999556e-02
1.255000000000000004e-01 5.701696249234674413e-02
1.214999999999999969e-01 5.633584499094872883e-02
1.174999999999999933e-01 5.524508112276641653e-02
1.139999999999999902e-01 5.378929200876852307e-02
1.094999999999999862e-01 5.302299329632104846e-02
1.055000000000000104e-01 5.245847820617124957e-02
1.020137956138240654e-01 5.049999999999998934e-02
9.850000000000000422e-02 4.918445375387271029e-02
9.400000000000000022e-02 4.872758534536974356e-02
8.999999999999999667e-02 4.775208233408120839e-02
8.599999999999999312e-02 4.694666219325641793e-02
8.199999999999998956e-02 4.587246687246909066e-02
7.849999999999998646e-02 4.415778364245221549e-02
7.500000000000001110e-02 4.260571812892112453e-02
7.114798110491392380e-02 4.150000000000000910e-02
6.705664160363584980e-02 4.050000000000000822e-02
6.300000000000000044e-02 3.978958986330913272e-02
5.949999999999999734e-02 3.804427631623153588e-02
5.549999999999999378e-02 3.711840047256362296e-02
5.132150122415448518e-02 3.650000000000000466e-02
4.810346110076661047e-02 3.450000000000000289e-02
4.499999999999998446e-02 3.283755946400357395e-02
4.200000000000000955e-02 3.065722531966606074e-02
3.948655243758401878e-02 2.849999999999999756e-02
3.669694638349780408e-02 2.599999999999999534e-02
3.400950697308847970e-02 2.349999999999999312e-02
3.150000000000000022e-02 2.147426145503857076e-02
2.822670858437073202e-02 1.950000000000000344e-02
2.449999999999999400e-02 1.800535445372333093e-02
2.136569464951405817e-02 1.650000000000000078e-02
1.815998207152709140e-02 1.449999999999999900e-02
1.549999999999999989e-02 1.225136067721767537e-02
1.207670918528916393e-02 1.049999999999999545e-02
8.499999999999993672e-03 9.090342028651660425e-03
5.499999999999991007e-03 7.072291090554109864e-03
3.000000000000002665e-03 4.539284072642270872e-03
1.500000000000001332e-03 1.336907752264171554e-03
1.854227957825619125e-03 -3.000000000000002665e-03
4.499999999999990119e-03 -5.101013554447053101e-03
6.999999999999992339e-03 -7.650352587245187394e-03
9.548253750599432904e-03 -1.000000000000000888e-02
1.263049504901462769e-02 -1.200000000000001066e-02
1.650000000000000078e-02 -1.337511030873597857e-02
1.900000000000000300e-02 -1.591424638770785535e-02
2.199999999999999178e-02 -1.753432183823980597e-02
2.499999999999999445e-02 -1.951699300405768459e-02
2.799999999999999711e-02 -2.158211624421852229e-02
3.200000000000000067e-02 -2.251991838573806984e-02
3.600000000000000422e-02 -2.367867859012621340e-02
4.000000000000000777e-02 -2.461930530834360170e-02
4.400000000000001132e-02 -2.559933503883997721e-02
4.799999999999998712e-02 -2.490714370957412133e-02
5.149999999999999023e-02 -2.626423343821038259e-02
5.469482895943823114e-02 -2.799999999999999711e-02
5.752163597990875982e-02 -2.999999999999999889e-02
6.199999999999999956e-02 -3.071058707710221103e-02
6.650000000000000355e-02 -3.035880671970585601e-02
7.009672793528212709e-02 -3.150000000000000022e-02
7.450000000000001066e-02 -3.135825771715057553e-02
7.899999999999998690e-02 -3.175014054827016846e-02
8.299999999999999045e-02 -3.252960007026233641e-02
8.749999999999999445e-02 -3.314342180839332380e-02
9.149999999999999800e-02 -3.440432211525491779e-02
9.500000000000000111e-02 -3.478095414875917446e-02
9.900000000000000466e-02 -3.379316381475629127e-02
1.030000000000000082e-01 -3.471780973079401783e-02
1.070000000000000118e-01 -3.554507922447813772e-02
1.109999999999999876e-01 -3.494883988986351858e-02
1.149174606791100450e-01 -3.600000000000000422e-02
1.189999999999999947e-01 -3.676206771007422408e-02
1.229999999999999982e-01 -3.692683034481586413e-02
1.266227866323159645e-01 -3.800000000000000600e-02
1.305000000000000049e-01 -3.900125603051112638e-02
1.340112179175094731e-01 -3.950000000000000733e-02
1.380000000000000115e-01 -4.069304066114052404e-02
1.429999999999999882e-01 -4.055451070288043636e-02
1.479999999999999927e-01 -4.099886082335461868e-02
1.520790297000571278e-01 -4.150000000000000216e-02
1.559999999999999998e-01 -4.252171332889938260e-02
1.610000000000000042e-01 -4.295394401481764102e-02
1.650000000000000078e-01 -4.288223139181952803e-02
1.695000000000000118e-01 -4.331990833881840114e-02
1.740000000000000158e-01 -4.386367085463376697e-02
1.790000000000000202e-01 -4.392722784908857647e-02
1.830000000000000238e-01 -4.471412819188493037e-02
1.875000000000000278e-01 -4.504647724557796218e-02
1.914999999999999758e-01 -4.510887008679523302e-02
1.954999999999999793e-01 -4.601251294747847609e-02
1.989999999999999825e-01 -4.465050341060145672e-02
2.034999999999999865e-01 -4.514165514739858220e-02
2.074999999999999900e-01 -4.607910225352206124e-02
2.119999999999999940e-01 -4.692304893971500912e-02
2.164999999999999980e-01 -4.736328901409622705e-02
2.215000000000000024e-01 -4.736285113247736683e-02
2.265000000000000069e-01 -4.731409741084412895e-02
2.310000000000000109e-01 -4.766742717089230558e-02


==> plots/icing/pca/nisp/r5_c2.csv <==
2.340000000000000135e-01 -4.805389287423226380e-02
2.365000000000000158e-01 -4.579332409960659711e-02
2.367430052121757278e-01 -4.100000000000000172e-02
2.372464004669663784e-01 -3.650000000000000466e-02
2.377478852605864057e-01 -3.200000000000000067e-02
2.382333306519907878e-01 -2.750000000000001055e-02
2.383745122049961418e-01 -2.250000000000000611e-02
2.387494041432162151e-01 -1.800000000000000211e-02
2.392495578493469555e-01 -1.349999999999999811e-02
2.397496610454311616e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251061399828055636e-03
2.402498007728033347e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657807993811e-01 2.349999999999999312e-02
2.427498565247408480e-01 2.799999999999999711e-02
2.432339731727026499e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254978306083431e-02
2.437497102573858987e-01 4.200000000000000955e-02
2.442496162453668684e-01 4.649999999999998579e-02
2.447494714864661136e-01 5.099999999999998979e-02
2.451227528160394020e-01 5.549999999999999378e-02
2.452636455701070750e-01 6.049999999999999822e-02
2.457478412890231889e-01 6.500000000000000222e-02
2.462453448825738245e-01 6.950000000000000622e-02
2.465436108574746987e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404020287689140611e-02
2.375000000000000167e-01 7.358134165450479214e-02
2.330000000000000127e-01 7.309954312491306894e-02
2.285000000000000087e-01 7.261364940773047671e-02
2.240000000000000047e-01 7.211672335649900456e-02
2.195000000000000007e-01 7.160845717672771615e-02
2.149999999999999967e-01 7.109001439424404711e-02
2.104999999999999927e-01 7.054536723760795880e-02
2.062168997707001794e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.946008842480626277e-02
1.974999999999999811e-01 6.888610151501894929e-02
1.929999999999999771e-01 6.830215147020549105e-02
1.884999999999999731e-01 6.769675012538974024e-02
1.840000000000000246e-01 6.705734933218066018e-02
1.799325313728971643e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.582639412686136504e-02
1.710000000000000131e-01 6.520054348304084313e-02
1.665000000000000091e-01 6.454701416273535275e-02
1.625000000000000056e-01 6.390640018076222673e-02
1.580000000000000016e-01 6.310152273273908485e-02
1.539999999999999980e-01 6.233862451198137616e-02
1.494999999999999940e-01 6.165731241959391401e-02
1.450619984313432365e-01 6.099999999999999867e-02
1.414999999999999869e-01 5.965260885289704051e-02
1.375000000000000111e-01 5.888577327875536838e-02
1.330000000000000071e-01 5.831902578048654001e-02
1.286031587095174678e-01 5.749999999999999556e-02
1.241974055223785400e-01 5.699999999999999512e-02
1.202676223440661413e-01 5.599999999999999423e-02
1.162836524810323402e-01 5.499999999999999334e-02
1.124999999999999889e-01 5.389705468802447746e-02
1.080000000000000127e-01 5.330530117263755641e-02
1.040000000000000091e-01 5.222003276815938289e-02
1.005000000000000060e-01 5.052605543155782447e-02
9.650000000000000244e-02 4.950116179862990712e-02
9.230364054968216714e-02 4.899999999999998801e-02
8.849999999999999534e-02 4.767145676024135692e-02
8.399999999999999134e-02 4.716898447890943702e-02
8.049999999999998823e-02 4.577589797344471662e-02
7.699999999999998512e-02 4.432044238086290527e-02
7.350000000000000977e-02 4.286576797143743650e-02
6.950000000000000622e-02 4.198542183453114751e-02
6.526067278437891472e-02 4.100000000000000866e-02
6.149999999999999911e-02 3.998403687486877522e-02
5.799999999999999600e-02 3.839279102162784785e-02
5.349999999999999201e-02 3.763509942624207461e-02
4.976425298217913157e-02 3.650000000000000466e-02
4.668497243991702461e-02 3.450000000000000289e-02
4.339317845169314569e-02 3.300000000000000155e-02
4.050000000000000822e-02 3.073600844031815216e-02
3.771488039288223293e-02 2.849999999999999756e-02
3.500000000000000333e-02 2.625058989618977295e-02
3.223787616270578499e-02 2.399999999999999356e-02
2.934797550219745213e-02 2.199999999999999178e-02
2.549999999999999489e-02 2.052973117693292562e-02
2.209649095300019600e-02 1.900000000000000300e-02
1.883101287132716781e-02 1.750000000000000167e-02
1.600000000000000033e-02 1.546248870439259626e-02
1.299999999999999767e-02 1.312925659200002600e-02
9.499999999999994560e-03 1.195626842318632012e-02
5.499999999999991007e-03 1.083829288897651504e-02
2.000000000000001776e-03 9.176566436966611048e-03
-1.000000000000000888e-03 7.200939185061420132e-03
-3.738321100735832181e-03 4.999999999999990563e-03
-5.237046398398593171e-03 1.500000000000001332e-03
-4.679643801322267913e-03 -3.000000000000002665e-03
-2.168024958474367315e-03 -5.500000000000004885e-03
1.241044919279979571e-03 -7.000000000000006217e-03
4.092208906062657151e-03 -9.000000000000007994e-03
6.499999999999991895e-03 -1.192866242959767994e-02
9.499999999999994560e-03 -1.389823138781034334e-02
1.299999999999999767e-02 -1.525912108529291558e-02
1.700000000000000122e-02 -1.638194360431768914e-02
1.992953601495095831e-02 -1.850000000000000255e-02
2.299999999999999267e-02 -2.001018544610142988e-02
2.575979032524285811e-02 -2.250000000000000611e-02
2.849999999999999756e-02 -2.481495563358020531e-02
3.300000000000000155e-02 -2.536569148131044213e-02
3.650000000000000466e-02 -2.655075816233084737e-02
4.100000000000000866e-02 -2.721045614117024308e-02
4.599999999999998535e-02 -2.704395650811970697e-02
5.049999999999998934e-02 -2.686890965845186927e-02
5.372463004139961529e-02 -2.849999999999999756e-02
5.662040065706702707e-02 -3.049999999999999933e-02
6.049999999999999822e-02 -3.164668631495789336e-02
6.500000000000000222e-02 -3.116936845446973206e-02
6.900000000000000577e-02 -3.222964714780329060e-02
7.300000000000000933e-02 -3.246259605389192199e-02
7.749999999999998557e-02 -3.261529859323806374e-02
8.199999999999998956e-02 -3.338573921559207652e-02
8.599999999999999312e-02 -3.411254557084756472e-02
9.049999999999999711e-02 -3.483710604023094320e-02
9.450000000000000067e-02 -3.567462365097073818e-02
9.850000000000000422e-02 -3.461713678679450429e-02
1.030000000000000082e-01 -3.547216701412657380e-02
1.070000000000000118e-01 -3.600451174741230165e-02
1.106458718676130992e-01 -3.550000000000000377e-02
1.146601498392618018e-01 -3.650000000000000466e-02
1.189999999999999947e-01 -3.741194818124050220e-02
1.234999999999999987e-01 -3.764129969055644842e-02
1.273287721291939401e-01 -3.900000000000000688e-02
1.310863460784329748e-01 -3.950000000000000733e-02
1.350000000000000089e-01 -4.022569901796468200e-02
1.390000000000000124e-01 -4.112096365265945075e-02
1.434999999999999887e-01 -4.094988343894161165e-02
1.479999999999999927e-01 -4.129392367701917310e-02
1.524999999999999967e-01 -4.184303725961675130e-02
1.565000000000000002e-01 -4.290963993608570143e-02
1.610000000000000042e-01 -4.311152868070879801e-02
1.655000000000000082e-01 -4.291285275428199236e-02
1.699477138196981707e-01 -4.350000000000000394e-02
1.745000000000000162e-01 -4.388756721212777601e-02
1.790794373640334225e-01 -4.400000000000000439e-02
1.835000000000000242e-01 -4.475293737237477643e-02
1.880000000000000282e-01 -4.512926618759072195e-02
1.924999999999999767e-01 -4.581886850788982612e-02
1.969821909383425163e-01 -4.600000000000000616e-02
1.999999999999999833e-01 -4.420978917658924257e-02
2.039999999999999869e-01 -4.505622094176644360e-02
2.079999999999999905e-01 -4.620378147804152930e-02
2.119999999999999940e-01 -4.707632421240077331e-02
2.164999999999999980e-01 -4.752374863618555323e-02
2.210000000000000020e-01 -4.740630631703670467e-02
2.260000000000000064e-01 -4.715266541185222232e-02
2.310000000000000109e-01 -4.749266446198697339e-02


==> plots/icing/pca/nisp/r5_c3.csv <==
2.345000000000000140e-01 -4.806406962990854292e-02
2.366258615650777553e-01 -4.550000000000000572e-02
2.367595945249373057e-01 -4.050000000000000128e-02
2.372459623818115870e-01 -3.600000000000000422e-02
2.377476278621952210e-01 -3.150000000000000022e-02
2.382484913238348823e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225250906633212400e-02
2.387493276826473942e-01 -1.750000000000000167e-02
2.392495035479479670e-01 -1.299999999999999767e-02
2.397496203589211949e-01 -8.500000000000007550e-03
2.401262425342444995e-01 -4.000000000000003553e-03
2.402655914987214536e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114158604971e-01 2.399999999999999356e-02
2.427498533501612210e-01 2.849999999999999756e-02
2.432498204987056101e-01 3.300000000000000155e-02
2.436250888856580921e-01 3.750000000000000555e-02
2.437652454852044792e-01 4.250000000000000999e-02
2.442496030208897162e-01 4.699999999999998623e-02
2.447494505150653588e-01 5.149999999999999023e-02
2.452329450444935000e-01 5.599999999999999423e-02
2.453682293172274320e-01 6.099999999999999867e-02
2.457476835292703998e-01 6.550000000000000266e-02
2.462447550515314276e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409186407056728152e-02
2.417397182614499096e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352596572443659273e-02
2.325000000000000122e-01 7.304292172419772633e-02
2.280000000000000082e-01 7.256183656438494611e-02
2.235000000000000042e-01 7.206078181343077149e-02
2.190000000000000002e-01 7.154896550038013225e-02
2.144999999999999962e-01 7.102879361670318137e-02
2.102104197765762572e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996265335574776423e-02
2.014999999999999847e-01 6.939111368928847778e-02
1.969999999999999807e-01 6.882229956864804876e-02
1.924999999999999767e-01 6.823426494960559141e-02
1.880000000000000282e-01 6.762805103236589621e-02
1.836557273522368694e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.642045213135845672e-02
1.750000000000000167e-01 6.576275898114697371e-02
1.705000000000000127e-01 6.512269170029519327e-02
1.662957514538511705e-01 6.450000000000000178e-02
1.620000000000000051e-01 6.381744116062565420e-02
1.575000000000000011e-01 6.305126900676871760e-02
1.534999999999999976e-01 6.229437578320801139e-02
1.489999999999999936e-01 6.162898001357621641e-02
1.449999999999999900e-01 6.099864266822335734e-02
1.409999999999999865e-01 5.980297146091256150e-02
1.367518772730938748e-01 5.899999999999999689e-02
1.325000000000000067e-01 5.841781480330678761e-02
1.280000000000000027e-01 5.762183773800221703e-02
1.235795414255829727e-01 5.699999999999999512e-02
1.197151456874475939e-01 5.599999999999999423e-02
1.154999999999999916e-01 5.503654390921298295e-02
1.114999999999999880e-01 5.432634715876909215e-02
1.070000000000000118e-01 5.371779088658120566e-02
1.031397417712810322e-01 5.249999999999999112e-02
9.950000000000000511e-02 5.117949405798379731e-02
9.550000000000000155e-02 5.027436028381287308e-02
9.114214556816191415e-02 4.949999999999998845e-02
8.749999999999999445e-02 4.839462906981231022e-02
8.299999999999999045e-02 4.777856209487145456e-02
7.949999999999998734e-02 4.642535800115107220e-02
7.557771152564404793e-02 4.499999999999998446e-02
7.200000000000000844e-02 4.378361842363012735e-02
6.800000000000000488e-02 4.288346738090222099e-02
6.400000000000000133e-02 4.187210522227752946e-02
5.999999999999999778e-02 4.077848330166543994e-02
5.649999999999999467e-02 3.946267458882662255e-02
5.199999999999999067e-02 3.857144753511786150e-02
4.849999999999998757e-02 3.707639411150458891e-02
4.549999999999998490e-02 3.548142211087133152e-02
4.200000000000000955e-02 3.388203946727375016e-02
3.900000000000000688e-02 3.187753862972678848e-02
3.600000000000000422e-02 2.990387766663407318e-02
3.300000000000000155e-02 2.785969581906460810e-02
2.997638015593753411e-02 2.599999999999999534e-02
2.649999999999999578e-02 2.441301577765849634e-02
2.253129189902580709e-02 2.299999999999999267e-02
1.900000000000000300e-02 2.150177633873202876e-02
1.549999999999999989e-02 2.005009189006003514e-02
1.270991734859639420e-02 1.800000000000000211e-02
9.499999999999994560e-03 1.626899212990880195e-02
4.999999999999990563e-03 1.566863876271663500e-02
5.101677076252056743e-04 1.499999999999999944e-02
-4.000000000000003553e-03 1.460985585801182450e-02
-8.500000000000007550e-03 1.435731334002082575e-02
-1.299999999999999767e-02 1.378587376217544486e-02
-1.650000000000000078e-02 1.247622459024073580e-02
-2.000000000000000389e-02 1.072257872922824200e-02
-2.181923047898937096e-02 7.499999999999992784e-03
-2.300000000000000655e-02 3.616104987667974509e-03
-2.250000000000000611e-02 -2.760961432478461282e-04
-2.049935932750357806e-02 -3.000000000000002665e-03
-1.832700324409552300e-02 -6.000000000000005329e-03
-1.598582149678323336e-02 -8.500000000000007550e-03
-1.254223882434536870e-02 -1.050000000000000933e-02
-9.000000000000007994e-03 -1.192555253966558551e-02
-5.000000000000004441e-03 -1.267492466601240556e-02
-1.500000000000001332e-03 -1.448355877438923904e-02
1.500000000000001332e-03 -1.638111548867514020e-02
4.499999999999990119e-03 -1.842568949347899582e-02
7.999999999999993228e-03 -1.970416944350932703e-02
1.249999999999999722e-02 -2.007401176299422260e-02
1.650000000000000078e-02 -2.049220249400795016e-02
1.950000000000000344e-02 -2.233268876783474355e-02
2.237108438239276617e-02 -2.450000000000000788e-02
2.502125602366609552e-02 -2.650000000000000966e-02
2.817362332027412847e-02 -2.849999999999999756e-02
3.200000000000000067e-02 -2.966085883074476293e-02
3.650000000000000466e-02 -3.028190010957655665e-02
4.150000000000000910e-02 -3.030072283265096769e-02
4.599999999999998535e-02 -2.986890409597279389e-02
5.049999999999998934e-02 -2.922334549849968724e-02
5.399999999999999245e-02 -3.081018560424488018e-02
5.699999999999999512e-02 -3.254830341992021037e-02
6.149999999999999911e-02 -3.310344780496989742e-02
6.600000000000000311e-02 -3.260669406088109040e-02
6.950000000000000622e-02 -3.437270449476607231e-02
7.300000000000000933e-02 -3.386746138357374369e-02
7.799999999999998601e-02 -3.389065846814217492e-02
8.199999999999998956e-02 -3.492172692716990351e-02
8.599999999999999312e-02 -3.557029775751732042e-02
9.049999999999999711e-02 -3.640947499106676061e-02
9.400000000000000022e-02 -3.698156665876958793e-02
9.800000000000000377e-02 -3.594656688710008013e-02
1.025000000000000078e-01 -3.644565718266493115e-02
1.070000000000000118e-01 -3.670976727488785285e-02
1.114999999999999880e-01 -3.642852015589748832e-02
1.150109774675769220e-01 -3.750000000000000555e-02
1.194999999999999951e-01 -3.842322787199786011e-02
1.239999999999999991e-01 -3.875325783963539522e-02
1.275937244772361867e-01 -4.000000000000000777e-02
1.325000000000000067e-01 -4.027491397089153630e-02
1.365000000000000102e-01 -4.121877252962839744e-02
1.409999999999999865e-01 -4.166794389369424950e-02
1.459999999999999909e-01 -4.167101698153796718e-02
1.509999999999999953e-01 -4.183272512737061521e-02
1.545488931652211628e-01 -4.300000000000000350e-02
1.595000000000000029e-01 -4.343260188661528937e-02
1.645000000000000073e-01 -4.310631324189703739e-02
1.694894499960618306e-01 -4.350000000000000394e-02
1.730000000000000149e-01 -4.395723431769132244e-02
1.775000000000000189e-01 -4.409230805739518949e-02
1.820000000000000229e-01 -4.461275771340810631e-02
1.865000000000000269e-01 -4.535233071774278507e-02
1.909999999999999754e-01 -4.561775776428768359e-02
1.949999999999999789e-01 -4.669149732247145079e-02
1.982937460257836737e-01 -4.500000000000000527e-02
2.015794550275545050e-01 -4.400000000000000439e-02
2.054999999999999882e-01 -4.532959652561911051e-02
2.089999999999999913e-01 -4.655027400987855890e-02
2.131903627498455689e-01 -4.750000000000000749e-02
2.179999999999999993e-01 -4.772110235920146853e-02
2.225000000000000033e-01 -4.726767041544768094e-02
2.270000000000000073e-01 -4.691973070522496847e-02
2.315000000000000113e-01 -4.732372985934257814e-02


==> plots/icing/pca/nisp/r5_c4.csv <==
2.350000000000000144e-01 -4.811624753442442226e-02
2.367144956664861688e-01 -4.500000000000000527e-02
2.368734460091261873e-01 -4.000000000000000777e-02
2.372455811405967396e-01 -3.550000000000000377e-02
2.377473993831688559e-01 -3.099999999999999978e-02
2.382483440009367237e-01 -2.650000000000000966e-02
2.386263034260440730e-01 -2.200000000000000566e-02
2.387651863743794067e-01 -1.700000000000000122e-02
2.392494526485122175e-01 -1.249999999999999722e-02
2.397495828042483512e-01 -8.000000000000007105e-03
2.402340300800349382e-01 -3.500000000000003109e-03
2.403741102191765677e-01 1.500000000000001332e-03
2.407500000000000195e-01 5.999999999999991451e-03
2.412500000000000200e-01 1.049999999999999545e-02
2.417500000000000204e-01 1.499999999999999944e-02
2.420000000000000207e-01 1.974999999999999672e-02
2.422498802585573707e-01 2.449999999999999400e-02
2.427498500396095549e-01 2.899999999999999800e-02
2.432498160729010817e-01 3.350000000000000200e-02
2.437338822115165116e-01 3.800000000000000600e-02
2.438726408454366112e-01 4.300000000000001044e-02
2.442495890666839531e-01 4.749999999999998668e-02
2.447494284346969917e-01 5.199999999999999067e-02
2.452491626648880541e-01 5.649999999999999467e-02
2.455000000000000238e-01 6.126589284057188528e-02
2.457475077850670986e-01 6.600000000000000311e-02
2.462440174282999050e-01 7.050000000000000711e-02
2.460000000000000242e-01 7.437227201901433493e-02
2.415000000000000202e-01 7.396301206722794008e-02
2.368132026686692593e-01 7.350000000000000977e-02
2.321647606099458139e-01 7.300000000000000933e-02
2.275000000000000078e-01 7.250822540428812635e-02
2.230000000000000038e-01 7.200472712004266085e-02
2.185980001472069556e-01 7.150000000000000799e-02
2.142907780911582349e-01 7.100000000000000755e-02
2.099999999999999922e-01 7.046781366007569269e-02
2.054999999999999882e-01 6.989506475642141836e-02
2.009999999999999842e-01 6.933165789218810604e-02
1.964999999999999802e-01 6.875807060722137487e-02
1.919999999999999762e-01 6.816622353261406198e-02
1.875000000000000278e-01 6.755680586219578454e-02
1.835000000000000242e-01 6.697941387979104710e-02
1.790000000000000202e-01 6.634446528647493235e-02
1.745000000000000162e-01 6.569560582822082939e-02
1.700000000000000122e-01 6.504162417866919677e-02
1.660000000000000087e-01 6.443894083220196023e-02
1.615000000000000047e-01 6.373147151047678372e-02
1.570684010208597825e-01 6.300000000000000044e-02
1.529999999999999971e-01 6.226431168072102396e-02
1.484999999999999931e-01 6.158636892411904068e-02
1.444999999999999896e-01 6.089160255939993910e-02
1.404999999999999860e-01 5.997346571673529275e-02
1.360000000000000098e-01 5.909578264088225646e-02
1.318212467461554460e-01 5.849999999999999645e-02
1.275000000000000022e-01 5.777517614369533788e-02
1.232378859786975173e-01 5.699999999999999512e-02
1.189999999999999947e-01 5.603176458969923168e-02
1.149999999999999911e-01 5.524476515975090124e-02
1.104999999999999871e-01 5.476919941684459114e-02
1.060000000000000109e-01 5.404069733890515259e-02
1.023698476082472164e-01 5.299999999999999156e-02
9.850000000000000422e-02 5.189743218916596790e-02
9.400000000000000022e-02 5.106673379130750173e-02
9.007882164075867171e-02 4.999999999999998890e-02
8.599999999999999312e-02 4.917517807930157220e-02
8.199999999999998956e-02 4.840757648448301698e-02
7.799999999999998601e-02 4.718710179026788104e-02
7.427315999131423041e-02 4.599999999999998535e-02
7.050000000000000711e-02 4.492583242059702137e-02
6.650000000000000355e-02 4.366650368585238418e-02
6.250000000000000000e-02 4.276587989431837600e-02
5.849999999999999645e-02 4.183035835901929150e-02
5.473394169289244604e-02 4.050000000000000822e-02
5.049999999999998934e-02 3.956627590029463543e-02
4.747370887506079801e-02 3.800000000000000600e-02
4.350000000000001088e-02 3.685665030150787891e-02
4.036249486839684625e-02 3.500000000000000333e-02
3.655526122864069527e-02 3.350000000000000200e-02
3.332126183609739056e-02 3.200000000000000067e-02
2.980125025562133101e-02 3.049999999999999933e-02
2.649999999999999578e-02 2.893431282440087071e-02
2.249999999999999223e-02 2.793398087204189764e-02
1.900000000000000300e-02 2.645383983820273968e-02
1.499999999999999944e-02 2.540661290128899685e-02
1.099999999999999589e-02 2.437470573456461398e-02
6.999999999999992339e-03 2.313433474824224886e-02
2.500000000000002220e-03 2.256850672521560838e-02
-2.000000000000001776e-03 2.224609709709618813e-02
-5.500000000000004885e-03 2.350890730551707594e-02
-1.050000000000000933e-02 2.376978230905381698e-02
-1.486104911014751902e-02 2.449999999999999400e-02
-1.850000000000000255e-02 2.396925876876552716e-02
-2.250000000000000611e-02 2.272610249904968849e-02
-2.550000000000000877e-02 2.055272823268901664e-02
-2.777579656280557835e-02 1.800000000000000211e-02
-2.967393571674670563e-02 1.499999999999999944e-02
-3.109673411240024277e-02 1.149999999999999634e-02
-3.250000000000000111e-02 7.527085242397934389e-03
-3.251749622598856804e-02 3.000000000000002665e-03
-3.204640982774752123e-02 -1.500000000000001332e-03
-3.095257460864888829e-02 -5.000000000000004441e-03
-2.955100043078141489e-02 -9.000000000000007994e-03
-2.786759182941952670e-02 -1.200000000000001066e-02
-2.567750344362802750e-02 -1.499999999999999944e-02
-2.306995388793719320e-02 -1.750000000000000167e-02
-2.010672617059311093e-02 -1.950000000000000344e-02
-1.650000000000000078e-02 -2.082684621411606124e-02
-1.249999999999999722e-02 -2.168965405751405173e-02
-8.500000000000007550e-03 -2.266780102772654806e-02
-4.000000000000003553e-03 -2.333049159435196182e-02
-1.000000000000000888e-03 -2.504873933673163952e-02
3.500000000000003109e-03 -2.566654193027502820e-02
8.499999999999993672e-03 -2.569053605547820876e-02
1.299999999999999767e-02 -2.500620066030091043e-02
1.698613875573107626e-02 -2.550000000000000877e-02
1.950000000000000344e-02 -2.781072565607494926e-02
2.249999999999999223e-02 -2.971171561212443066e-02
2.599999999999999534e-02 -3.128838506398617242e-02
2.949999999999999845e-02 -3.281387084549926281e-02
3.400000000000000244e-02 -3.328763449876193103e-02
3.900000000000000688e-02 -3.301052934609493422e-02
4.400000000000001132e-02 -3.324397543845523245e-02
4.799999999999998712e-02 -3.240368746078488293e-02
5.256460816999516950e-02 -3.250000000000000111e-02
5.582977270561149258e-02 -3.450000000000000289e-02
6.049999999999999822e-02 -3.453857200107975783e-02
6.500000000000000222e-02 -3.411983694209775458e-02
6.850000000000000533e-02 -3.566451065417865218e-02
7.250000000000000888e-02 -3.573635395471354975e-02
7.599999999999998423e-02 -3.500432121795019058e-02
8.049999999999998823e-02 -3.591640825526144082e-02
8.399999999999999134e-02 -3.713353617133614837e-02
8.899999999999999578e-02 -3.748371225732281126e-02
9.249999999999999889e-02 -3.850524039108908780e-02
9.650000000000000244e-02 -3.771377467872510936e-02
1.010000000000000064e-01 -3.730878341024106842e-02
1.055000000000000104e-01 -3.770803825766134293e-02
1.099999999999999867e-01 -3.725260421408213563e-02
1.140440430125441579e-01 -3.800000000000000600e-02
1.179999999999999938e-01 -3.915910203255134475e-02
1.224999999999999978e-01 -3.981832279710766781e-02
1.265000000000000013e-01 -4.056245985449419972e-02
1.310000000000000053e-01 -4.125456079775229046e-02
1.355000000000000093e-01 -4.156649439359929449e-02
1.399999999999999856e-01 -4.220686447238500977e-02
1.449999999999999900e-01 -4.212751793943213946e-02
1.499999999999999944e-01 -4.210752235681469030e-02
1.539999999999999980e-01 -4.321541322978585120e-02
1.585000000000000020e-01 -4.387398233378824591e-02
1.630000000000000060e-01 -4.329984771789720244e-02
1.680000000000000104e-01 -4.328771374195486410e-02
1.720000000000000140e-01 -4.415467558873100579e-02
1.760000000000000175e-01 -4.407029597905027379e-02
1.810000000000000220e-01 -4.445413256733817681e-02
1.850000000000000255e-01 -4.522828888004004622e-02
1.889999999999999736e-01 -4.545146476295624377e-02
1.924999999999999767e-01 -4.685567684555964896e-02
1.964999999999999802e-01 -4.690504882245854351e-02
1.985648230449058860e-01 -4.400000000000000439e-02
2.024999999999999856e-01 -4.387790894922465740e-02
2.059999999999999887e-01 -4.540034102102637886e-02
2.094999999999999918e-01 -4.682998843661445587e-02
2.134999999999999953e-01 -4.780031095914124423e-02
2.184999999999999998e-01 -4.785889276478717119e-02
2.230000000000000038e-01 -4.713862820781777180e-02
2.275000000000000078e-01 -4.666818870361043314e-02
2.320000000000000118e-01 -4.719798978854154031e-02


==> plots/icing/pca/nisp/r5_c5.csv <==
2.139999999999999958e-01 -4.804022376550782375e-02
2.184999999999999998e-01 -4.797210392437269849e-02
2.230000000000000038e-01 -4.709021584454602116e-02
2.275000000000000078e-01 -4.650200160798326210e-02
2.315000000000000113e-01 -4.691778243877327975e-02
2.350000000000000144e-01 -4.805729881108523893e-02
2.367124366955816461e-01 -4.500000000000000527e-02
2.368725550709835648e-01 -4.000000000000000777e-02
2.372451381197958342e-01 -3.550000000000000377e-02
2.377471516354580650e-01 -3.099999999999999978e-02
2.382481930718290675e-01 -2.650000000000000966e-02
2.386262082740988610e-01 -2.200000000000000566e-02
2.387651211944278318e-01 -1.700000000000000122e-02
2.392494062557202483e-01 -1.249999999999999722e-02
2.397495487017879401e-01 -8.000000000000007105e-03
2.402340045685311676e-01 -3.500000000000003109e-03
2.403741276576970287e-01 1.500000000000001332e-03
2.407500000000000195e-01 5.999999999999991451e-03
2.412500000000000200e-01 1.049999999999999545e-02
2.417500000000000204e-01 1.499999999999999944e-02
2.420000000000000207e-01 1.974999999999999672e-02
2.422498802490506142e-01 2.449999999999999400e-02
2.427498500310858731e-01 2.899999999999999800e-02
2.432498160673508825e-01 3.350000000000000200e-02
2.437338822119063386e-01 3.800000000000000600e-02
2.438726408576919746e-01 4.300000000000001044e-02
2.442495890887250443e-01 4.749999999999998668e-02
2.447494284869002890e-01 5.199999999999999067e-02
2.452491627755449544e-01 5.649999999999999467e-02
2.455000000000000238e-01 6.126589239266688747e-02
2.457475082944945988e-01 6.600000000000000311e-02
2.462440188914337136e-01 7.050000000000000711e-02
2.460000000000000242e-01 7.437229667194901472e-02
2.415000000000000202e-01 7.396303980857213412e-02
2.368125332150086138e-01 7.350000000000000977e-02
2.321655316476899100e-01 7.300000000000000933e-02
2.275000000000000078e-01 7.250829340891927488e-02
2.230000000000000038e-01 7.200465321807661412e-02
2.185975846430986136e-01 7.150000000000000799e-02
2.142915109254288908e-01 7.100000000000000755e-02
2.099999999999999922e-01 7.046835050621633179e-02
2.054999999999999882e-01 6.989588921505883456e-02
2.009999999999999842e-01 6.933117272466127190e-02
1.964999999999999802e-01 6.875718480664361199e-02
1.919999999999999762e-01 6.816510041531424757e-02
1.875000000000000278e-01 6.755665250477053962e-02
1.835000000000000242e-01 6.698390538126205995e-02
1.790000000000000202e-01 6.634776236861592014e-02
1.745000000000000162e-01 6.569613192174975080e-02
1.700000000000000122e-01 6.503424832780946296e-02
1.660000000000000087e-01 6.442758674852240575e-02
1.615000000000000047e-01 6.372774839326571239e-02
1.570000000000000007e-01 6.300468704660293351e-02
1.529999999999999971e-01 6.230394485490434175e-02
1.484999999999999931e-01 6.159834333636657333e-02
1.444999999999999896e-01 6.093255318413436789e-02
1.399999999999999856e-01 6.004841721604940036e-02
1.360000000000000098e-01 5.923176809640337548e-02
1.315000000000000058e-01 5.858149220707455779e-02
1.275000000000000022e-01 5.795446639737099337e-02
1.230438153579441890e-01 5.699999999999999512e-02
1.189999999999999947e-01 5.614613230166729668e-02
1.148920842551174742e-01 5.549999999999999378e-02
1.099999999999999867e-01 5.511411191982448082e-02
1.060000000000000109e-01 5.443663739758997783e-02
1.019440082293888716e-01 5.349999999999999201e-02
9.798716302136366296e-02 5.249999999999999112e-02
9.349999999999999978e-02 5.170660446273576266e-02
8.964581715711941734e-02 5.049999999999998934e-02
8.549999999999999267e-02 4.976485695255359470e-02
8.149999999999998912e-02 4.894186281965565155e-02
7.749999999999998557e-02 4.793820209003819832e-02
7.350000000000000977e-02 4.681671053423276663e-02
6.950000000000000622e-02 4.580883924432656990e-02
6.600000000000000311e-02 4.444144367886480179e-02
6.154642384325825083e-02 4.350000000000001088e-02
5.749999999999999556e-02 4.274236163540205691e-02
5.399999999999999245e-02 4.147646285704349733e-02
4.999999999999998890e-02 4.046448975834388007e-02
4.649999999999998579e-02 3.872997713046850282e-02
4.250000000000000999e-02 3.794802098595296408e-02
3.900000000000000688e-02 3.602119491296090076e-02
3.490055688138728185e-02 3.550000000000000377e-02
3.099999999999999978e-02 3.430122114894976898e-02
2.649999999999999578e-02 3.351802088492567000e-02
2.270212189208196951e-02 3.250000000000000111e-02
1.900000000000000300e-02 3.147753985190757109e-02
1.549999999999999989e-02 2.991515579695211424e-02
1.071035678624763544e-02 2.949999999999999845e-02
6.499999999999991895e-03 2.968041005986606085e-02
2.000000000000001776e-03 3.024780778562033770e-02
-2.000000000000001776e-03 3.104595510589869961e-02
-6.500000000000005773e-03 3.161899293014776291e-02
-1.050000000000000933e-02 3.083520634698491691e-02
-1.449999999999999900e-02 3.066480336516526697e-02
-1.949144072231345087e-02 3.049999999999999933e-02
-2.300000000000000655e-02 2.929490861358981929e-02
-2.650000000000000966e-02 2.775765281636928192e-02
-2.904527651850293685e-02 2.549999999999999489e-02
-3.110887356088672465e-02 2.249999999999999223e-02
-3.301614414622444649e-02 1.950000000000000344e-02
-3.450601484772269217e-02 1.600000000000000033e-02
-3.574444170986398189e-02 1.199999999999999678e-02
-3.654143533196879678e-02 7.999999999999993228e-03
-3.674397189092383498e-02 3.000000000000002665e-03
-3.643009802564661781e-02 -1.500000000000001332e-03
-3.574283019608955753e-02 -6.000000000000005329e-03
-3.460681668718672971e-02 -1.000000000000000888e-02
-3.313362267090210617e-02 -1.349999999999999811e-02
-3.145999355647257495e-02 -1.650000000000000078e-02
-2.915811111056147015e-02 -1.950000000000000344e-02
-2.687616422140518338e-02 -2.200000000000000566e-02
-2.400000000000000744e-02 -2.422621159810636748e-02
-2.050000000000000433e-02 -2.579339683287473761e-02
-1.650000000000000078e-02 -2.682314466507553646e-02
-1.249999999999999722e-02 -2.768504260802387429e-02
-8.054926284188362526e-03 -2.849999999999999756e-02
-4.000000000000003553e-03 -2.918978578655365488e-02
2.844049025970219000e-04 -2.999999999999999889e-02
4.999999999999990563e-03 -3.027876441655067558e-02
9.499999999999994560e-03 -2.961030786361187883e-02
1.349999999999999811e-02 -2.854876029784286784e-02
1.698951459724058755e-02 -2.949999999999999845e-02
1.999999999999999001e-02 -3.148871034465279550e-02
2.349999999999999312e-02 -3.294187229899091934e-02
2.699999999999999623e-02 -3.415764464281438595e-02
3.099999999999999978e-02 -3.533056472401539111e-02
3.600000000000000422e-02 -3.514620122987065914e-02
4.000000000000000777e-02 -3.519450507105339326e-02
4.470180627121478345e-02 -3.500000000000000333e-02
4.881819438758918522e-02 -3.400000000000000244e-02
5.249999999999999112e-02 -3.450250835801031007e-02
5.599999999999999423e-02 -3.611420154493924506e-02
6.049999999999999822e-02 -3.556099929006990845e-02
6.500000000000000222e-02 -3.521841846590330338e-02
6.850000000000000533e-02 -3.678811887442512418e-02
7.250000000000000888e-02 -3.675280152281742291e-02
7.649999999999998468e-02 -3.592862370746097850e-02
8.049999999999998823e-02 -3.689511844639309368e-02
8.399999999999999134e-02 -3.816194934680292722e-02
8.849999999999999534e-02 -3.855644857569973799e-02
9.299999999999999933e-02 -3.941760279929943517e-02
9.700000000000000289e-02 -3.849976879415104719e-02
1.010000000000000064e-01 -3.808570198839012627e-02
1.060000000000000109e-01 -3.810671208971487534e-02
1.104999999999999871e-01 -3.781748848709244604e-02
1.144999999999999907e-01 -3.877785258424493869e-02
1.184999999999999942e-01 -3.984495268117188571e-02
1.224999999999999978e-01 -4.055328562081913363e-02
1.270000000000000018e-01 -4.139082364683396853e-02
1.315000000000000058e-01 -4.179000685601032966e-02
1.360000000000000098e-01 -4.208544182601983014e-02
1.404999999999999860e-01 -4.260410483057733982e-02
1.449999999999999900e-01 -4.249187020994980857e-02
1.489999999999999936e-01 -4.233872898967119131e-02
1.530725978358319084e-01 -4.300000000000000350e-02
1.570000000000000007e-01 -4.428557563453502932e-02
1.615000000000000047e-01 -4.363371667382000274e-02
1.660000000000000087e-01 -4.321255531822454365e-02
1.704029836120412034e-01 -4.400000000000000439e-02
1.745000000000000162e-01 -4.392425037079455280e-02
1.790000000000000202e-01 -4.423462551858272501e-02
1.835000000000000242e-01 -4.478485449201576041e-02
1.875000000000000278e-01 -4.557417866512638444e-02
1.909999999999999754e-01 -4.626647047516570938e-02
1.949999999999999789e-01 -4.735743550438511335e-02
1.983307966720911919e-01 -4.550000000000000572e-02
2.009999999999999842e-01 -4.313087999712019588e-02
2.044999999999999873e-01 -4.451927683172907102e-02
2.079999999999999905e-01 -4.629406691049681166e-02
2.114999999999999936e-01 -4.756152031093462129e-02


==> plots/icing/pca/original_shapes_0.csv <==
1.999149788086324597e-01 6.920590830999992504e-02
1.974359813047228684e-01 6.888459479198473512e-02
1.949574994252996907e-01 6.855935215719054232e-02
1.924795668558181017e-01 6.822997160115117088e-02
1.900022172817334154e-01 6.789624431940048666e-02
1.875254843499884749e-01 6.755796185139052723e-02
1.850493946484796093e-01 6.721497877438503687e-02
1.825739595265703508e-01 6.686728574688043103e-02
1.800991883487099432e-01 6.651489115280545539e-02
1.776250904793477137e-01 6.615780337608885564e-02
1.751516752829327950e-01 6.579603080065934972e-02
1.726789511063718530e-01 6.542958725717372415e-02
1.702069126029864821e-01 6.505855987565339893e-02
1.677355446170955000e-01 6.468308829199544141e-02
1.652648317796014954e-01 6.430331328447658201e-02
1.627947587214071679e-01 6.391937563137357892e-02
1.603253101464492403e-01 6.353141567949430191e-02
1.578564922398965897e-01 6.313944686952092933e-02
1.553883624612022729e-01 6.274317972558433876e-02
1.529209857577840670e-01 6.234228053465926123e-02
1.504544270770598047e-01 6.193641558372052491e-02
1.479887513664474297e-01 6.152525115974288861e-02
1.455240113808274616e-01 6.110852501108496315e-02
1.430601868138104138e-01 6.068640310373805968e-02
1.405972302670043805e-01 6.025921019196923273e-02
1.381350942975902163e-01 5.982727129043760583e-02
1.356737314627486646e-01 5.939091141380231642e-02
1.332131051267508581e-01 5.895039693030923456e-02
1.307532895061216949e-01 5.850539265062706940e-02
1.282944238899138834e-01 5.805521025889046755e-02
1.258366483957470972e-01 5.759915694288160470e-02
1.233801031412410654e-01 5.713653989038266351e-02
1.209249202267827644e-01 5.666671337099667832e-02
1.184711449229393088e-01 5.618954156917348175e-02
1.160187693647631441e-01 5.570520071179162203e-02
1.135677849227033770e-01 5.521387151592124787e-02
1.111181829672092530e-01 5.471573469863252187e-02
1.086699735543579792e-01 5.421087160366579866e-02
1.062232925780425691e-01 5.369869434797766572e-02
1.037783278689227290e-01 5.317833884001705452e-02
1.013352674208598675e-01 5.264894012029794346e-02
9.889429914002800803e-02 5.210963387530036933e-02
9.645555296434939196e-02 5.155998282510936698e-02
9.401900069889533584e-02 5.100071460404229096e-02
9.158458743332494045e-02 5.043275365033006441e-02
8.915225825729727882e-02 4.985702440220358966e-02
8.672197848904308892e-02 4.927428009413775678e-02
8.429402616190070918e-02 4.868262730804386040e-02
8.186892527618934434e-02 4.807809089353277249e-02
7.944720646947427134e-02 4.745663952613305564e-02
7.702939757624618911e-02 4.681427299051992008e-02
7.461557901810424165e-02 4.615195655965423360e-02
7.220489694525604463e-02 4.548102425924233777e-02
6.979638044902047866e-02 4.481410926070606565e-02
6.738905863706586008e-02 4.416384455812145948e-02
6.498304647295835568e-02 4.353108466352689082e-02
6.258248488805004395e-02 4.287301366331675023e-02
6.019244766368064825e-02 4.213669684557515976e-02
5.781800858117082387e-02 4.126919949869762433e-02
5.542965734437474423e-02 4.071010688990515242e-02
5.294679827669882682e-02 4.091632529343658398e-02
5.110273695535411803e-02 3.940371748319736883e-02
4.874441680321817821e-02 3.861657598945966025e-02
4.642466700315572847e-02 3.769548394313063794e-02
4.393957867989518179e-02 3.741469183664065251e-02
4.160126020650019990e-02 3.630465500856448757e-02
3.933367026742522199e-02 3.665205302214475519e-02
3.706335730228341174e-02 3.545254228880715536e-02
3.496564142357216215e-02 3.478996768756094371e-02
3.340346849558504388e-02 3.288677951444562986e-02
3.107220931180654580e-02 3.167405414023308219e-02
2.875316768757361918e-02 3.231093330293886845e-02
2.667804424096572799e-02 3.088292495591004119e-02
2.449168967620676124e-02 2.978018379453706288e-02
2.212373575441460918e-02 2.899027832492159090e-02
1.997966978257978421e-02 2.770657426690562031e-02
1.771043856107799505e-02 2.665646594811894865e-02
1.534419211214097141e-02 2.585648138141937932e-02
1.312434797259173086e-02 2.470638969118747058e-02
1.083668860768067892e-02 2.370867218001891652e-02
8.950687964803121649e-03 2.207103961773605391e-02
7.280418360102849755e-03 2.020734965078021042e-02
5.308489705133091242e-03 1.867619035694022267e-02
3.461402287639804044e-03 1.700288066695474637e-02
2.288862290192139430e-03 1.498613972379245728e-02
5.252416520338568876e-04 1.318790700319984362e-02
-5.825886184495298551e-04 1.092670704209884776e-02
-1.322686322155617504e-03 8.562584639127318598e-03
-2.638046146949408598e-03 6.440928614694641820e-03
-2.602665631543276976e-03 3.968978163970379551e-03
-2.547754814492477100e-03 1.577770958448782186e-03
-3.030771338521561289e-03 -9.039472450863126783e-04
-2.954327500313400166e-03 -3.408388577332725072e-03
-2.224655359011663142e-03 -5.785808234592028886e-03
-9.810232046793502126e-04 -7.923084492940003429e-03
6.763193777732636131e-04 -9.803855742802850687e-03
2.377763205466483856e-03 -1.151437763512445749e-02
4.784342598483365752e-03 -1.223474566415009429e-02
7.018622224829327433e-03 -1.321175284853076670e-02
9.364978871458821269e-03 -1.398371412489028166e-02
1.155843552843235575e-02 -1.501135205813944329e-02
1.388621747791438099e-02 -1.574237961686994480e-02
1.628563127690100046e-02 -1.634769691112854598e-02
1.864009101783353425e-02 -1.704884337885002529e-02
2.099598399248069069e-02 -1.780989483204073465e-02
2.348105610025529033e-02 -1.791157324555814681e-02
2.587119888201439705e-02 -1.867291412187344068e-02
2.813943206256091373e-02 -1.971623796214189150e-02
3.058543063555751312e-02 -2.017328845353903027e-02
3.306721049494248943e-02 -2.024449443777132443e-02
3.539804318271665140e-02 -2.099302969733640722e-02
3.786627021175045793e-02 -2.166268854174129010e-02
4.019224739837807397e-02 -2.253801018310481671e-02
4.265778305063400166e-02 -2.240522928103524589e-02
4.509090499477469427e-02 -2.305084280057782820e-02
4.752577264982493777e-02 -2.396826480409617113e-02
4.996756241153151729e-02 -2.460382285976860095e-02
5.241454200956954801e-02 -2.504355682793228677e-02
5.486451820719063371e-02 -2.541619004562210848e-02
5.731553000394926795e-02 -2.583623017515297368e-02
5.976727834203357514e-02 -2.631645385920943631e-02
6.222018827367972738e-02 -2.682531343467130583e-02
6.467468783532320797e-02 -2.733107853714872998e-02
6.713107268129109295e-02 -2.780965232260677183e-02
6.958917239756454154e-02 -2.826381274342972677e-02
7.204871405649986016e-02 -2.870224897257661958e-02
7.450942478737976327e-02 -2.913364828691115960e-02
7.697110455243014182e-02 -2.956427205641294284e-02
7.943376887745556836e-02 -2.999320169721225379e-02
8.189747297942245874e-02 -3.041819659918825261e-02
8.436227207529718719e-02 -3.083701615222007517e-02
8.682819866890557903e-02 -3.124792932457204006e-02
8.929519243025535458e-02 -3.165128784829859820e-02
9.176316931483220751e-02 -3.204797550022971814e-02
9.423204527811325504e-02 -3.243887605738899477e-02
9.670174165935203903e-02 -3.282480640647959108e-02
9.917223286622257883e-02 -3.320592408966493991e-02
1.016435235071989907e-01 -3.358201142157005159e-02
1.041156185402868917e-01 -3.395284637409303613e-02
1.065885227315456901e-01 -3.431820874693230355e-02
1.090622216927444460e-01 -3.467806073576618769e-02
1.115366658455949761e-01 -3.503269963221779248e-02
1.140118018358292074e-01 -3.538245868452957049e-02
1.164875763091791361e-01 -3.572767114094404367e-02
1.189639380396619733e-01 -3.606865478559854316e-02
1.214408600782778402e-01 -3.640555100624959933e-02
1.239183309208958250e-01 -3.673838896834984852e-02
1.263963393111929290e-01 -3.706719603678008262e-02
1.288748739928463061e-01 -3.739199957642104499e-02
1.313539202488808455e-01 -3.771285821682044542e-02
1.338334453826904025e-01 -3.802999302141683163e-02
1.363134108768208896e-01 -3.834367764109949256e-02
1.387937782108480400e-01 -3.865418575359143294e-02
1.412745088643496405e-01 -3.896179103659876131e-02
1.437555749390675430e-01 -3.926668098271572649e-02
1.462369902864817939e-01 -3.956870433945458565e-02
1.487187790139789245e-01 -3.986762664092244335e-02
1.512009652289454109e-01 -4.016321342122641802e-02
1.536835730387676735e-01 -4.045523021447360035e-02
1.561666192400948394e-01 -4.074350326328454036e-02
1.586500865523722825e-01 -4.102814178807695500e-02
1.611339477738289727e-01 -4.130933739525476101e-02
1.636181757015645888e-01 -4.158728170059781265e-02
1.661027431326788928e-01 -4.186216631988599890e-02
1.685876231555335225e-01 -4.213418396167590424e-02
1.710727913801977917e-01 -4.240353679564709544e-02
1.735582247095162900e-01 -4.267043184180341342e-02
1.760439000568502499e-01 -4.293507615960719809e-02
1.785297943355609873e-01 -4.319767680852075464e-02
1.810158851290330773e-01 -4.345843410090465680e-02
1.835021736756240751e-01 -4.371731014469725646e-02
1.859886906258902128e-01 -4.397397086842801811e-02
1.884754684690117255e-01 -4.422806368577530262e-02
1.909625396941685982e-01 -4.447923601041743613e-02
1.934499367905409550e-01 -4.472713525603276563e-02
1.959376824213599766e-01 -4.497150859397550104e-02
1.984257532598479312e-01 -4.521257010789947461e-02


==> plots/icing/pca/original_shapes_1.csv <==
1.999245860227849281e-01 6.920714605066430325e-02
1.974460975046605504e-01 6.888591397997900767e-02
1.949681242613803822e-01 6.856075526275574872e-02
1.924906999580082989e-01 6.823146122204429287e-02
1.900138582596081760e-01 6.789782318089442048e-02
1.875376327953428846e-01 6.755963278293727892e-02
1.850620502151612834e-01 6.721674399348785689e-02
1.825871218968508902e-01 6.686914715235897644e-02
1.801128571973928671e-01 6.651685064438284112e-02
1.776392654737683763e-01 6.615986285439161285e-02
1.751663560829586352e-01 6.579819216721749520e-02
1.726941373943278457e-01 6.543185225479719591e-02
1.702226041768511722e-01 6.506092959734159631e-02
1.677517413011321012e-01 6.468556366496874821e-02
1.652815334140710080e-01 6.430589512536782903e-02
1.628119651625681841e-01 6.392206464622819662e-02
1.603430212579641800e-01 6.353421251448353180e-02
1.578747075114812770e-01 6.314235434484058440e-02
1.554070811286859533e-01 6.274620207981415621e-02
1.529402069916269702e-01 6.234542230412243313e-02
1.504741499823531448e-01 6.193968160248367050e-02
1.480089749829132661e-01 6.152864655961609586e-02
1.455447350473254020e-01 6.111205311427483911e-02
1.430814105214359422e-01 6.069006353190925518e-02
1.406189541429200551e-01 6.026300195936510479e-02
1.381573185963704542e-01 5.983119285473916665e-02
1.356964565663796862e-01 5.939496067612818481e-02
1.332363310877772711e-01 5.895457366649814457e-02
1.307770148814593192e-01 5.850970433204799592e-02
1.283186466903195877e-01 5.805966659440374433e-02
1.258613661628840974e-01 5.760376945643997521e-02
1.234053129476790217e-01 5.714132192103128088e-02
1.209506191341479797e-01 5.667167759986349584e-02
1.184973318685541011e-01 5.619469138428769689e-02
1.160454448555710560e-01 5.571053354332130420e-02
1.135949509683542719e-01 5.521937925306475564e-02
1.111458430800590647e-01 5.472140368961844747e-02
1.086981313107477504e-01 5.421668916997827298e-02
1.062519461683753691e-01 5.370466983045673465e-02
1.038074694689511412e-01 5.318450355957386744e-02
1.013648832188431409e-01 5.265534722093809933e-02
9.892436936722977248e-02 5.211635812844238325e-02
9.648606042264343263e-02 5.156708286803586561e-02
9.404994912739422785e-02 5.100816847821254552e-02
9.161600369979468195e-02 5.044045508772224129e-02
8.918419235815727708e-02 4.986478282531475043e-02
8.675449851984777527e-02 4.928184532950233288e-02
8.432715350265157506e-02 4.868994694579602267e-02
8.190259050592356427e-02 4.808544626172343850e-02
7.948124860247178514e-02 4.746464525578889676e-02
7.706356525656581080e-02 4.682386894885977313e-02
7.464967522493400065e-02 4.616377865653186613e-02
7.223905578970239716e-02 4.549445403806318122e-02
6.983109798290158821e-02 4.482721028795041279e-02
6.742519283733812430e-02 4.417336258989836006e-02
6.502146063759939310e-02 4.353408407003768466e-02
6.262284980691731895e-02 4.287121556116128135e-02
6.023299425888369030e-02 4.213706444975649085e-02
5.785552790709021925e-02 4.128393812231066079e-02
5.548574822364816389e-02 4.044570135331104765e-02
5.307516192319118586e-02 4.033568368861786824e-02
5.050892649402771717e-02 4.070746626461579920e-02
4.827031417038041283e-02 3.987952695738605086e-02
4.623750263405004834e-02 3.946025365114642913e-02
4.370555682420210197e-02 3.965879497464739473e-02
4.147956851808808770e-02 3.851974875956713090e-02
3.948094918529764658e-02 3.696376359850832988e-02
3.714337739667353255e-02 3.642675766234654278e-02
3.493898998680731310e-02 3.553657101637529292e-02
3.262481665281952159e-02 3.459848004824550571e-02
3.023773463624240126e-02 3.386095450882612573e-02
2.801974232887946906e-02 3.268600038257998830e-02
2.553194518768161017e-02 3.243269342218428608e-02
2.320742870831049576e-02 3.167400093319511223e-02
2.116918224156381922e-02 3.019159449455053462e-02
1.904123617466491405e-02 2.886044741436244454e-02
1.668972408879729891e-02 2.814661263479822928e-02
1.416814528208755822e-02 2.773923125858196101e-02
1.182873316296841233e-02 2.828837080224046174e-02
9.416867373048250917e-03 2.849370475201514624e-02
6.886372824793349917e-03 2.834915513533502879e-02
4.437124930659377443e-03 2.806960295407882194e-02
2.216110218516590107e-03 2.675243731436508302e-02
1.369325213791326235e-03 2.448839387768620215e-02
3.471062308974689602e-03 2.334705346017981742e-02
1.017649151314444726e-03 2.253286264790650348e-02
-6.922377170509005960e-05 2.028397617853468227e-02
-1.769942165472273296e-03 1.848542428460616532e-02
-4.210602989473934132e-03 1.851867659296222920e-02
-6.741880322323507736e-03 1.862642574327880510e-02
-8.896294199061967334e-03 1.742948937694595302e-02
-1.062261213198459342e-02 1.558273576641593106e-02
-1.153608373865983375e-02 1.327959840916011908e-02
-1.244495054531990878e-02 1.094212324543243631e-02
-1.337737912621096183e-02 8.629653754275030605e-03
-1.406908811475402442e-02 6.224660152571161349e-03
-1.477499898801858634e-02 3.826478779364365923e-03
-1.573734941653589028e-02 1.517435622290067487e-03
-1.648878071754280444e-02 -8.478958777115386345e-04
-1.703020300929537767e-02 -3.324716763618032651e-03
-1.653467884511105115e-02 -5.723358347513901774e-03
-1.475194290881090380e-02 -7.492498225926328206e-03
-1.289155935822090468e-02 -9.146303149939302019e-03
-1.087511499842577778e-02 -1.067431455096881816e-02
-9.751851846829156026e-03 -1.289792177558083362e-02
-7.637859674983364655e-03 -1.414785923293224515e-02
-5.777025002664605384e-03 -1.581344498551419744e-02
-3.467460244334384222e-03 -1.626071152160498898e-02
-1.037564257529477278e-03 -1.628026576042959639e-02
3.862355856650637187e-04 -1.835722085968079231e-02
2.903639770157931312e-03 -1.864843224344017031e-02
5.363212950034078330e-03 -1.906635441496282862e-02
7.508007623180428837e-03 -2.033136930289479449e-02
9.381947053406105783e-03 -2.198860351389774967e-02
1.176968733960026027e-02 -2.233081327089556090e-02
1.408401397148661277e-02 -2.137687757078478648e-02
1.657913622153061456e-02 -2.174252749630664963e-02
1.898874835042456757e-02 -2.255556844614682588e-02
2.143175282565528902e-02 -2.300388287767088022e-02
2.378784767874022460e-02 -2.389910246486517606e-02
2.618813341554863949e-02 -2.381780491662702226e-02
2.866936535866334429e-02 -2.321718917292147841e-02
3.105523248609780643e-02 -2.386102240302452951e-02
3.298338196166249181e-02 -2.549137181138465616e-02
3.516712093297824637e-02 -2.663432609152978706e-02
3.764285036640382942e-02 -2.643176470611719939e-02
4.015598917987353578e-02 -2.625491797003154035e-02
4.245006828787729891e-02 -2.717681791755266127e-02
4.483770099442670187e-02 -2.795677929621132388e-02
4.728997255837476266e-02 -2.759954415025843086e-02
4.966353056876889049e-02 -2.671238890216397557e-02
5.208406871265083837e-02 -2.634278244922758083e-02
5.463704515110389542e-02 -2.652016879467215121e-02
5.661846084073443586e-02 -2.787149800001587421e-02
5.862210079057220136e-02 -2.932418995641334833e-02
6.115386534710218897e-02 -2.966646846659156886e-02
6.325762054356864894e-02 -2.843986612089404245e-02
6.560332368981397488e-02 -2.807368023862719456e-02
6.766710033345331443e-02 -2.953448511708530941e-02
7.009370852520213635e-02 -3.020802870870388859e-02
7.248772452651068565e-02 -3.091963231858713829e-02
7.497426274575191840e-02 -3.119809716497387239e-02
7.749473330516154501e-02 -3.095814389428129879e-02
7.992008222991563160e-02 -3.131771968746652202e-02
8.203523279748639596e-02 -3.269213892024085827e-02
8.426418599141236032e-02 -3.375705382295940415e-02
8.676348501648936673e-02 -3.402024256680072356e-02
8.925371968997532213e-02 -3.382129200958784027e-02
9.174879955694001388e-02 -3.375950362916073366e-02
9.424315319783123368e-02 -3.391403729301700060e-02
9.674813507664889456e-02 -3.388123518879273405e-02
9.929529419353647079e-02 -3.395012371031030929e-02
1.014940488795880585e-01 -3.519796472839909623e-02
1.038095753896211282e-01 -3.522687222439033206e-02
1.063237782664979147e-01 -3.498164629349741900e-02
1.087888578323770034e-01 -3.544486136839070795e-02
1.112019302511597224e-01 -3.607306364484093308e-02
1.136097928968664295e-01 -3.675594386597913488e-02
1.160838268071989199e-01 -3.711795375085455428e-02
1.185905333052287708e-01 -3.715533616138464584e-02
1.210024307204387306e-01 -3.791745841656585930e-02
1.234131196942914732e-01 -3.778737645379363908e-02
1.258951336033302670e-01 -3.761942816176361282e-02
1.283942923712186324e-01 -3.766323434746422089e-02
1.309199677053546895e-01 -3.742582022869377772e-02
1.334358319700545137e-01 -3.774007188506658950e-02
1.355983237084371906e-01 -3.892489849217650039e-02
1.380757411194213080e-01 -3.945647623396477538e-02
1.405237019460291448e-01 -3.988002788728300940e-02
1.430257370884772117e-01 -3.981212757957796472e-02
1.455002414357206564e-01 -3.945540049645481634e-02
1.480520782018410475e-01 -3.939939925978255125e-02
1.504884907300195751e-01 -3.997855217783885529e-02
1.526334444114237077e-01 -4.128002583207300569e-02
1.550851602032721765e-01 -4.138465980894246582e-02
1.574678582701548313e-01 -4.065558970603246752e-02
1.598865505863972802e-01 -4.058673253435722550e-02
1.623807897657122967e-01 -4.102161364726985421e-02
1.649143391685428950e-01 -4.161026388920567587e-02
1.674509085973603928e-01 -4.200663750486816062e-02
1.699496651943167846e-01 -4.219746225742505158e-02
1.723626774049167587e-01 -4.273453774460148763e-02
1.746675851592615902e-01 -4.372875323715247342e-02
1.769773040875132486e-01 -4.468199491619706532e-02
1.794560245201800019e-01 -4.503211768928521569e-02
1.819125217960268492e-01 -4.494523977966256856e-02
1.845548695812346818e-01 -4.492278451253802624e-02
1.859967827726587974e-01 -4.327737410143073921e-02
1.879849111414739760e-01 -4.279765166746901661e-02
1.908998211662717159e-01 -4.368529318001821565e-02
1.940426831571414601e-01 -4.490545741273073432e-02
1.969114383951622027e-01 -4.571483585984497527e-02
1.995080742108864269e-01 -4.611690657341895039e-02


==> plots/icing/pca/original_shapes_10.csv <==
1.999267253097354313e-01 6.920742168867707877e-02
1.974483501277404796e-01 6.888620779047777143e-02
1.949704901434485549e-01 6.856106778546797176e-02
1.924931790183370961e-01 6.823179301109376371e-02
1.900164504138837085e-01 6.789817480480123124e-02
1.875403379562231576e-01 6.756000481966810411e-02
1.850648683086877633e-01 6.721713689083194665e-02
1.825900528521544053e-01 6.686956133504824706e-02
1.801159009382553855e-01 6.651728659146072253e-02
1.776424219186229225e-01 6.616032109921315962e-02
1.751696251448892905e-01 6.579867329744928939e-02
1.726975189883648565e-01 6.543235686684237273e-02
1.702260982506792475e-01 6.506145804165780477e-02
1.677553478224327321e-01 6.468611604788680747e-02
1.652852523683523422e-01 6.430647131920667892e-02
1.628157965531649987e-01 6.392266428929473110e-02
1.603469651041667388e-01 6.353483502259278659e-02
1.578787637457254867e-01 6.314299967456166174e-02
1.554112495777845437e-01 6.274687122052226285e-02
1.529444874124654963e-01 6.234611712430024322e-02
1.504785420618897362e-01 6.194040484972124921e-02
1.480134783381788222e-01 6.152940186061092720e-02
1.455493493339180822e-01 6.111284409510198135e-02
1.430861356890196778e-01 6.069089081410529440e-02
1.406237903868423067e-01 6.026386286882860766e-02
1.381622663557273700e-01 5.983208143193265854e-02
1.357015165240162413e-01 5.939586767607819839e-02
1.332415040125333461e-01 5.895548794038910773e-02
1.307823007487207700e-01 5.851062320597432559e-02
1.283240445185986067e-01 5.806060014786010998e-02
1.258668740263703678e-01 5.760474050142749131e-02
1.234109279762396899e-01 5.714236600205751387e-02
1.209563378230672087e-01 5.667283936757904622e-02
1.185031528825083585e-01 5.619598767041755760e-02
1.160513704733849294e-01 5.571193193481602246e-02
1.136009870915822562e-01 5.522079783729470781e-02
1.111519992329855905e-01 5.472271105437380434e-02
1.087044188685970664e-01 5.421772727026064054e-02
1.062583668593268249e-01 5.370540967164973839e-02
1.038140108057522132e-01 5.318511004667543507e-02
1.013715184881134601e-01 5.265617937087532091e-02
9.893105765084696246e-02 5.211796880066679738e-02
9.649276304140774752e-02 5.156999619159256809e-02
9.405667538026073193e-02 5.101225441892240364e-02
9.162281875013908450e-02 5.044482041092727964e-02
8.919121723377608502e-02 4.986777109587821333e-02
8.676190108893133690e-02 4.928115924771517276e-02
8.433500251439494944e-02 4.868463888623038999e-02
8.191073737051370041e-02 4.807753677934671621e-02
7.948932399195308973e-02 4.745917001640298505e-02
7.707098078197331670e-02 4.682885577077725014e-02
7.465593955754132316e-02 4.618592764972943160e-02
7.224446152735153337e-02 4.552975526996769912e-02
6.983681179522256699e-02 4.485971302033451430e-02
6.743325546496690970e-02 4.417517528969557017e-02
6.503403947117447625e-02 4.347558647394506731e-02
6.263933957593163793e-02 4.276066520060316234e-02
6.024931411654270430e-02 4.203019723584756895e-02
5.786412143031195721e-02 4.128396834585602859e-02
5.548401670590813461e-02 4.052152624614298315e-02
5.310966467244601641e-02 3.974141204405311906e-02
5.074183829045392918e-02 3.894190082528083824e-02
4.838130992944859182e-02 3.812126931235727129e-02
4.602847325197787637e-02 3.727884294608219129e-02
4.368269352550787493e-02 3.641679500687462073e-02
4.134316311978374070e-02 3.553777756486013739e-02
3.900917755986973989e-02 3.464417745349258893e-02
3.668286887895250148e-02 3.373108817437486112e-02
3.436949013933909836e-02 3.278557832662110788e-02
3.207445462589812724e-02 3.179430453932401146e-02
2.979961074453545827e-02 3.075332910514596077e-02
2.753148963892579348e-02 2.969912775486478057e-02
2.525250937567655521e-02 2.867902826207250136e-02
2.295051144083172859e-02 2.772664246177225858e-02
2.067514809320713728e-02 2.671926141667597260e-02
1.851536984756995546e-02 2.543479005590480388e-02
1.652326670753887297e-02 2.375525738704673331e-02
1.418304607668102041e-02 2.322081334280782020e-02
1.185190064944494949e-02 2.252214851944006960e-02
9.869270356539425887e-03 2.114642838214697562e-02
7.654267827589777279e-03 1.999021572015693624e-02
5.362004212851562840e-03 1.893482436074993280e-02
4.546839509280252087e-03 1.668644007332513793e-02
2.694569529283756537e-03 1.529907224133763427e-02
1.080399017743210012e-03 1.341263831580422061e-02
-2.278980449710555853e-04 1.132003523448897597e-02
-1.801065518423797078e-03 9.327684932649427454e-03
-2.398948854481866479e-03 6.922107252391147304e-03
-3.216046764163763699e-03 4.597241651780575866e-03
-3.215158050048759052e-03 2.072219022054471241e-03
-2.889259996891714935e-03 -4.023791682708853621e-04
-2.768940806497800951e-03 -2.832084384538686821e-03
-1.801843337231742769e-03 -5.136679300420043774e-03
-7.251936640754029105e-04 -7.395805289630307672e-03
1.011727115819291249e-03 -9.181117496988215262e-03
2.992563305518528179e-03 -1.069810855588102308e-02
5.059830069652692004e-03 -1.209346051078070451e-02
7.512573451893259611e-03 -1.254501027425625366e-02
9.815348043207990786e-03 -1.352641249102772350e-02
1.205357112895366276e-02 -1.462982075475759147e-02
1.435981159786654110e-02 -1.555613577920328394e-02
1.681283466943332694e-02 -1.597406115659681311e-02
1.887626515040162142e-02 -1.738411770683672905e-02
2.114265721464880440e-02 -1.837663508028280004e-02
2.363715560173814886e-02 -1.858264267774778489e-02
2.600949709675518320e-02 -1.936067479760846671e-02
2.841008246455474853e-02 -2.004542538522673459e-02
3.087676618609866766e-02 -2.045405948575997404e-02
3.334182039796736163e-02 -2.085813211384921970e-02
3.563258937909398461e-02 -2.178795209448139078e-02
3.794669551210926722e-02 -2.269620604749311016e-02
4.044755981125445349e-02 -2.276374418972559183e-02
4.293028845330366938e-02 -2.296255575202051785e-02
4.539060853507007748e-02 -2.342811973899099759e-02
4.776830273695070045e-02 -2.419535412967009289e-02
5.021920865586995686e-02 -2.466898481465625709e-02
5.250351828788744901e-02 -2.569689731670587660e-02
5.495707968210655076e-02 -2.599250112456476594e-02
5.744353811398196508e-02 -2.612137367327642054e-02
5.993210845541957488e-02 -2.632548881346631273e-02
6.237996299183468790e-02 -2.681660882737971208e-02
6.483072473996706608e-02 -2.735446658074124071e-02
6.725604696018845641e-02 -2.793178462851647614e-02
6.966350959329965786e-02 -2.860424788433239829e-02
7.201647031722765990e-02 -2.944537096784340460e-02
7.448558778380005851e-02 -2.982840876723619888e-02
7.694125230409669391e-02 -3.025191578020748617e-02
7.939378686216883030e-02 -3.072539932174021479e-02
8.186435179789477989e-02 -3.110790043197662197e-02
8.430087909851789740e-02 -3.166289976507087600e-02
8.678388087377371385e-02 -3.192155373782651351e-02
8.929575788523516633e-02 -3.193121493571391550e-02
9.169744356552207709e-02 -3.252631412035907055e-02
9.394394043627940505e-02 -3.362454982252960356e-02
9.636653269408419764e-02 -3.404969877821757696e-02
9.871826991831554599e-02 -3.317139301296044562e-02
1.011393037337986328e-01 -3.294137248198791834e-02
1.036242967014476962e-01 -3.349732639071707763e-02
1.061288885059268883e-01 -3.428050377311873259e-02
1.086194097568581179e-01 -3.486656706362611241e-02
1.110953555204380466e-01 -3.525101881629890549e-02
1.135626676062112955e-01 -3.551097309878991498e-02
1.160272878237228189e-01 -3.572354397875194404e-02
1.184950166715105641e-01 -3.596401976431242570e-02
1.209681461410229281e-01 -3.626235832273577014e-02
1.234453098858734887e-01 -3.660125124459402690e-02
1.259249702660914239e-01 -3.696117698150828274e-02
1.284055896417059528e-01 -3.732261398509959666e-02
1.308857499378701106e-01 -3.766760965745486606e-02
1.333651688609124308e-01 -3.799311528189054654e-02
1.358441918515317648e-01 -3.830431936091491241e-02
1.383231709661857656e-01 -3.860649720995708301e-02
1.408024582613319198e-01 -3.890492414444621239e-02
1.432823671063979398e-01 -3.920426167163501563e-02
1.457629387441044255e-01 -3.950485373811043338e-02
1.482440976454098558e-01 -3.980519159039722782e-02
1.507257678330822248e-01 -4.010375936403324376e-02
1.532078733298893047e-01 -4.039904119455630521e-02
1.556903435562720928e-01 -4.068966873981573473e-02
1.581731537648707886e-01 -4.097552628485483933e-02
1.606563023292905679e-01 -4.125713002743731234e-02
1.631397878004118840e-01 -4.153500101039016290e-02
1.656236087291153569e-01 -4.180966027654044875e-02
1.681077628454622497e-01 -4.208161727408794850e-02
1.705922333347182074e-01 -4.235117599614966061e-02
1.730769909020585251e-01 -4.261846414612473211e-02
1.755620058478171430e-01 -4.288360370875119593e-02
1.780472484723279181e-01 -4.314671666876705031e-02
1.805326891929740218e-01 -4.340792418187227469e-02
1.830183174024665460e-01 -4.366721300505623654e-02
1.855041622690289382e-01 -4.392428817277074099e-02
1.879902579670058582e-01 -4.417881926204464405e-02
1.904766386707420489e-01 -4.443047584990676008e-02
1.929633385545820035e-01 -4.467892751338590346e-02
1.954503867348325319e-01 -4.492389169138737148e-02
1.979377686021256411e-01 -4.516549957867618120e-02


==> plots/icing/pca/original_shapes_11.csv <==
1.999270505131610642e-01 6.920746358437337986e-02
1.974486925604378440e-01 6.888625244257906566e-02
1.949708497935519202e-01 6.856111527766015068e-02
1.924935558732440155e-01 6.823184343150451303e-02
1.900168444602547690e-01 6.789822824599996143e-02
1.875407491800679394e-01 6.756006137790215860e-02
1.850652966981259639e-01 6.721719664166339592e-02
1.825904983964409534e-01 6.686962434271410960e-02
1.801163636265734336e-01 6.651735291973870368e-02
1.776429017400838473e-01 6.616039081142159606e-02
1.751701220885326649e-01 6.579874645644716302e-02
1.726980330441207634e-01 6.543243352981052696e-02
1.702266294120530765e-01 6.506153824472644953e-02
1.677558960831351809e-01 6.468619982341011765e-02
1.652858177219352076e-01 6.430655869769247301e-02
1.628163789930214544e-01 6.392275529940451284e-02
1.603475646232608021e-01 6.353492969274310287e-02
1.578793803246538452e-01 6.314309810559678993e-02
1.554118831908679332e-01 6.274697355520596209e-02
1.529451380345303035e-01 6.234622350811229452e-02
1.504792096682683045e-01 6.194051543085745543e-02
1.480141629047092289e-01 6.152951678998313384e-02
1.455500508476745281e-01 6.111296346024744364e-02
1.430868541519227655e-01 6.069101459707807594e-02
1.406245257948778860e-01 6.026399105959266700e-02
1.381630186986216036e-01 5.983221403024335805e-02
1.357022857852354936e-01 5.939600469148229728e-02
1.332422901570810281e-01 5.895562946390649206e-02
1.307831037138346142e-01 5.851076952458419272e-02
1.283248642639037984e-01 5.806075151372427218e-02
1.258677105368407878e-01 5.760489711650543937e-02
1.234117812621978866e-01 5.714252801810639631e-02
1.209572079245543330e-01 5.667300683760523317e-02
1.185040398153466984e-01 5.619616058308317397e-02
1.160522741462994972e-01 5.571211051156831767e-02
1.136019073027615400e-01 5.522098254908814480e-02
1.111529356700817484e-01 5.472290262167017055e-02
1.087053711356717189e-01 5.421792665132250943e-02
1.062593347996137888e-01 5.370561737885556214e-02
1.038149946909858456e-01 5.318532562371366262e-02
1.013725190202222765e-01 5.265640138637463219e-02
9.893207596181666230e-02 5.211819484742478970e-02
9.649380023875708812e-02 5.157022382209402317e-02
9.405773113624146808e-02 5.101248439048128303e-02
9.162389103050837258e-02 5.044505736810574181e-02
8.919230229779631647e-02 4.986802357048654433e-02
8.676299374267572306e-02 4.928143910512877007e-02
8.433610048817029303e-02 4.868495143264237740e-02
8.191184501393494743e-02 4.807787224863216413e-02
7.949045238965786464e-02 4.745950329361912912e-02
7.707214770445194874e-02 4.682914650257501837e-02
7.465715986835527729e-02 4.618614206000719313e-02
7.224572617492037996e-02 4.552991407395134971e-02
6.983808503043713312e-02 4.485989779154898188e-02
6.743447484119667601e-02 4.417552845994655863e-02
6.503513844126893040e-02 4.347625977890714338e-02
6.264033603567470410e-02 4.276161784103715835e-02
6.025033208875854585e-02 4.203114648952880478e-02
5.786539106486496969e-02 4.128438956757430472e-02
5.548579081759485304e-02 4.052084315084762689e-02
5.311186590882325392e-02 3.973980100255160297e-02
5.074396591111354077e-02 3.894050333374945300e-02
4.838244059744734038e-02 3.812219018451451502e-02
4.602776944367392015e-02 3.728399110950852968e-02
4.368078471277320185e-02 3.642473514705051041e-02
4.134237808287520577e-02 3.554320072356920851e-02
3.901340292016694522e-02 3.463822362302601543e-02
3.669365596107020816e-02 3.371022152974342129e-02
3.438176953651355533e-02 3.276135538148085974e-02
3.207631604657393970e-02 3.179387583960687630e-02
2.977765143597186151e-02 3.080724489463083568e-02
2.749380914746693202e-02 2.978892034354335347e-02
2.523488801540111487e-02 2.872313062917270302e-02
2.300930293431171364e-02 2.759659357084852382e-02
2.080623270040337161e-02 2.642446383410840607e-02
1.860260529758557893e-02 2.524000653803108729e-02
1.637978020411997443e-02 2.407028419808487571e-02
1.420172837804487172e-02 2.282645431502020733e-02
1.220362172301525834e-02 2.131977850741752917e-02
1.006487768129356655e-02 2.050668560383490588e-02
7.885793415671540907e-03 2.164052974756821776e-02
5.384286100582459308e-03 2.195031860982912114e-02
2.953227857706769866e-03 2.252350154494381015e-02
1.049456278493091912e-03 2.272417879716974454e-02
6.396181858041926705e-04 2.536054086610755459e-02
-8.445249416041827883e-04 2.737453871409600836e-02
-2.162767742861680057e-03 2.949276215095921611e-02
-4.308032153984103080e-03 3.065328269989301552e-02
-6.725367098947956923e-03 3.043720690496758835e-02
-8.988624781281342319e-03 3.134880946605406865e-02
-1.139344920979351930e-02 3.028793056422791549e-02
-1.292829575622876474e-02 3.187765043503769380e-02
-1.526941796564364705e-02 3.130674648393937803e-02
-1.783374765911647369e-02 3.131984132494615436e-02
-1.915226592719825385e-02 2.947947554816895965e-02
-2.083653431356575700e-02 2.841031339283254381e-02
-2.169660499563937084e-02 2.640522941666013576e-02
-2.171543807606858556e-02 2.396724456181325777e-02
-2.064211339515990840e-02 2.171892201874276590e-02
-1.896528254855180465e-02 1.989600593600846651e-02
-1.734374055495472439e-02 1.804463883902754709e-02
-1.653772422163445402e-02 1.567671799519950587e-02
-1.588076180591793674e-02 1.327244996628480778e-02
-1.439448449511587617e-02 1.130065426647708891e-02
-1.452595675426450114e-02 9.615405462350049351e-03
-1.534881546333268995e-02 7.278845873937821349e-03
-1.612668775165565505e-02 4.899324860391499406e-03
-1.719592818149979011e-02 2.616298273882665653e-03
-1.732663714244400688e-02 2.392164412380442520e-04
-1.739869948519190759e-02 -2.270067964798077979e-03
-1.677768765741060111e-02 -4.661742848269593426e-03
-1.682995538050828174e-02 -7.104731370472153369e-03
-1.595737529355681708e-02 -9.389666145301449329e-03
-1.441252278659468922e-02 -1.134228609568306741e-02
-1.393847215004377811e-02 -1.374374318697377771e-02
-1.308887014548319912e-02 -1.596542310897875946e-02
-1.338092723609107457e-02 -1.848683896057137441e-02
-1.361122554266705476e-02 -2.097642589057346907e-02
-1.315300290546496213e-02 -2.338889938260664894e-02
-1.156363626667445202e-02 -2.533482705318310796e-02
-9.458752377475291434e-03 -2.658213282348649564e-02
-7.572513531527037128e-03 -2.822917756797795399e-02
-5.185251752730274041e-03 -2.812761031036366613e-02
-3.234022141753857809e-03 -2.980535720580191825e-02
-7.313158585024597284e-04 -3.004891863927248996e-02
1.542747390744024288e-03 -3.096367004041288354e-02
3.881315879472906159e-03 -3.130912592025490715e-02
4.977852434965021090e-03 -2.901797342177031211e-02
5.432008201180773752e-03 -2.656539535129125162e-02
5.901362620919389096e-03 -2.415735666849079186e-02
6.089291662037736412e-03 -2.163592769270876806e-02
7.355864034283877972e-03 -1.945216708806100925e-02
9.523050695289849918e-03 -1.866389041403306720e-02
1.156365665425044750e-02 -1.724546212012544391e-02
1.363308995373739216e-02 -1.753650672630157822e-02
1.607635059255131671e-02 -1.780232885084574376e-02
1.846207081793170904e-02 -1.844058845664986804e-02
2.070362897377252265e-02 -1.953781091557974317e-02
2.306489238942686232e-02 -2.034520347804174081e-02
2.546463116668173238e-02 -2.068531094369890216e-02
2.800092353437478102e-02 -2.056862448297381782e-02
3.000495933259102188e-02 -2.155204025563925430e-02
3.251823048252942133e-02 -2.155986463434128239e-02
3.431092736176736407e-02 -2.329590192051535918e-02
3.681687681273696638e-02 -2.379894601448960534e-02
3.924210458518215261e-02 -2.320102859600585085e-02
4.163989105678231328e-02 -2.377932258681125788e-02
4.389554993320497756e-02 -2.455946400103633728e-02
4.543595771942972317e-02 -2.644452271985651623e-02
4.796314595497455646e-02 -2.656421038090851436e-02
5.041771987969556612e-02 -2.697005516858809460e-02
5.288896596996699867e-02 -2.654624812075141380e-02
5.537631516543826959e-02 -2.659134398814381670e-02
5.778486952449483210e-02 -2.680694871795498771e-02
6.016284861574100473e-02 -2.756474803346871394e-02
6.255573096870979677e-02 -2.801123708654276040e-02
6.494199706401204697e-02 -2.871682241132388069e-02
6.737693922971332849e-02 -2.909048121490422772e-02
6.924160126256422021e-02 -3.071185555983090357e-02
7.150800481096712680e-02 -3.089529275109498263e-02
7.394130061604584081e-02 -3.082273185938087801e-02
7.629543341730994632e-02 -3.152725227124433816e-02
7.851364119566871247e-02 -3.271504642804926727e-02
8.072550022456247143e-02 -3.238219903424344182e-02
8.318378575250698348e-02 -3.259964637795462195e-02
8.553552166636491094e-02 -3.224349286127590336e-02
8.802922584067389422e-02 -3.226726313245498190e-02
9.056345904438475869e-02 -3.223412539893090456e-02
9.272069223129045246e-02 -3.341426190354370579e-02
9.516473228440855414e-02 -3.407638201856693499e-02
9.756563323086564488e-02 -3.376515160344658456e-02
9.995423009798590219e-02 -3.422539808698094738e-02
1.023606570914083330e-01 -3.487235398539186709e-02
1.048509829469324861e-01 -3.477444917823702131e-02
1.073039618290021063e-01 -3.481948457035276279e-02
1.097307606532182123e-01 -3.540939059644047232e-02
1.122365704773300027e-01 -3.540200473043099427e-02
1.145591725884447520e-01 -3.630105590309697094e-02
1.170041079936580408e-01 -3.680654025508595800e-02
1.191916949281330018e-01 -3.779971384953186020e-02
1.216761934508686499e-01 -3.739345779438248141e-02
1.240554853044760070e-01 -3.823602782620502682e-02
1.265386365057484808e-01 -3.842737908703035971e-02
1.289455870775585433e-01 -3.782429357800385500e-02
1.311922154202511126e-01 -3.881684493305551792e-02
1.331850225398593934e-01 -4.014743028730426155e-02
1.354099213162595072e-01 -4.128689615573603866e-02
1.378769588968201676e-01 -4.160333782241234374e-02
1.403431423961769842e-01 -4.122641515118032757e-02
1.428230615145419102e-01 -4.157499478891937827e-02
1.452680011005678673e-01 -4.112321827218946846e-02
1.475783638822400212e-01 -4.017173578853065058e-02
1.499604202166309463e-01 -4.061179067082894972e-02
1.520809167042274090e-01 -4.191778087191461166e-02
1.542755068294138221e-01 -4.298826344547516942e-02
1.566691374111194024e-01 -4.360790845403816202e-02
1.590982099594920596e-01 -4.324770916253558445e-02
1.615559759134773399e-01 -4.291440761698674111e-02
1.640628875615013638e-01 -4.301181528988262670e-02
1.665465227377952995e-01 -4.331254513568227882e-02
1.690281279713366502e-01 -4.323042435813975737e-02
1.714846172349439313e-01 -4.338321037262945351e-02
1.739410944868350906e-01 -4.310382331766568487e-02
1.762937349701097223e-01 -4.389380620944970807e-02
1.786964033570430377e-01 -4.471254963782488739e-02
1.811502792109893067e-01 -4.433395167182192786e-02
1.836037893321056103e-01 -4.462139653846309423e-02
1.856676284705025826e-01 -4.600230085344261116e-02
1.880800574998324481e-01 -4.538157927682846121e-02
1.906161708631761154e-01 -4.577735830693040187e-02
1.930479240716783396e-01 -4.562774351709079912e-02
1.955642601988775986e-01 -4.519249742125241998e-02
1.973079879822978999e-01 -4.441786312607280685e-02
1.987598335118065940e-01 -4.344407467972609405e-02


==> plots/icing/pca/original_shapes_12.csv <==
1.999218855767724290e-01 6.920679818674498052e-02
1.974432539818343213e-01 6.888554327096445273e-02
1.949651377623817794e-01 6.856036100144381751e-02
1.924875705924643243e-01 6.823104264765807170e-02
1.900105861461313939e-01 6.789737947908214277e-02
1.875342180607858511e-01 6.755916309235183992e-02
1.850584929676412638e-01 6.721624763169659067e-02
1.825834222251744021e-01 6.686862358835043985e-02
1.801090151798776240e-01 6.651629941549040692e-02
1.776352811782435925e-01 6.615928356629360851e-02
1.751622295667646934e-01 6.579758449393710573e-02
1.726898686984356113e-01 6.543121596978737631e-02
1.702181933333943020e-01 6.506026452771575264e-02
1.677471883829872168e-01 6.468486942213308444e-02
1.652768385383290572e-01 6.430517108634926926e-02
1.628071284905346638e-01 6.392130995367424628e-02
1.603380429973041976e-01 6.353342606391253200e-02
1.578695879603183305e-01 6.314153450062046091e-02
1.554018204903167832e-01 6.274534771314056736e-02
1.529348052986351236e-01 6.234453323297434180e-02
1.504686070966088918e-01 6.193875859162325387e-02
1.480032905955737665e-01 6.152769132058879403e-02
1.455389086754031724e-01 6.111106835794227060e-02
1.430754420070801669e-01 6.068905023871537519e-02
1.406128440249768685e-01 6.026195727529540941e-02
1.381510681133355511e-01 5.983011007414511945e-02
1.356900676563985442e-01 5.939382924172729311e-02
1.332298063139158995e-01 5.895337959263087513e-02
1.307703556423393254e-01 5.850844010575642629e-02
1.283118516875968174e-01 5.805833960809093919e-02
1.258544313621255406e-01 5.760240222182399367e-02
1.233982315783627992e-01 5.713995206914514874e-02
1.209433822982607376e-01 5.667035455884904260e-02
1.184899361883741536e-01 5.619343424244194890e-02
1.160378976621927322e-01 5.570930229966208902e-02
1.135872703985267990e-01 5.521807427431982274e-02
1.111380580761866660e-01 5.471986571022550289e-02
1.086902769198048735e-01 5.421472527392746238e-02
1.062440298468905198e-01 5.370223950345473507e-02
1.037994563912580381e-01 5.318179974849317204e-02
1.013566962165292767e-01 5.265279666677197268e-02
9.891588898493339221e-02 5.211462107056436671e-02
9.647717324557011920e-02 5.156678729743754269e-02
9.404068443222382556e-02 5.100915539519631364e-02
9.160655743783076288e-02 5.044164543018754554e-02
8.917492715532729375e-02 4.986417746875813212e-02
8.674591682142758498e-02 4.927667212334470997e-02
8.431946242059021324e-02 4.867905877908357964e-02
8.189534892690018830e-02 4.807127389589186534e-02
7.947335701189703339e-02 4.745325413525931096e-02
7.705327094888725359e-02 4.682493125955439206e-02
7.463552136116949343e-02 4.618535786624480138e-02
7.222192725254293622e-02 4.553169807841175865e-02
6.981448743178428340e-02 4.486087144850601366e-02
6.741520070320281000e-02 4.416979753543660847e-02
6.502454591960540875e-02 4.345759330191963088e-02
6.263718142969862401e-02 4.273179045143556815e-02
6.024637253959962135e-02 4.200193461822778612e-02
5.784538455542568430e-02 4.127757143653965066e-02
5.543313450647302520e-02 4.056014081601826832e-02
5.303187261091990568e-02 3.981761811098104981e-02
5.066986975382675035e-02 3.900934381057483830e-02
4.837158478015453345e-02 3.809940125286035567e-02
4.617265820389874348e-02 3.881800226579116414e-02
4.433809783853114028e-02 3.728890833521873033e-02
4.179555654417120569e-02 3.728510901452833370e-02
3.970193143577332301e-02 3.658531866109433067e-02
3.714006679752078488e-02 3.668999205012402065e-02
3.533572824624344605e-02 3.494346382952918939e-02
3.292173258786160878e-02 3.462914119527092660e-02
3.082388357288503439e-02 3.322364650275810155e-02
2.839699225974655350e-02 3.257452300829687120e-02
2.639136983801627229e-02 3.124893258963363368e-02
2.411111315413451764e-02 3.030357436069744739e-02
2.177384813057434837e-02 2.953245697420879556e-02
1.938130930933177135e-02 2.888444656603705515e-02
1.784114756028596510e-02 2.701213299355032654e-02
1.559675535027892947e-02 2.593585621171808075e-02
1.323352766484814542e-02 2.530808447674060338e-02
1.162100798455155924e-02 2.349161267512258136e-02
9.491582118140082930e-03 2.230273218628573209e-02
6.996077254558491325e-03 2.199627087769082806e-02
4.558119356302320346e-03 2.202118641512248315e-02
2.760123544644092156e-03 2.087671338014522593e-02
1.027307315292726262e-03 1.910678683756709267e-02
-1.172123451059168815e-04 1.689139096981095989e-02
-1.035802751500706229e-03 1.479049416502766813e-02
-1.233487005213114787e-03 1.235910922052044052e-02
-2.483286111621025270e-03 1.019721395868829553e-02
-3.420940722551745351e-03 7.883279134058843868e-03
-4.288802913878751732e-03 5.554417169880311068e-03
-4.868571450971165282e-03 3.173997044505557242e-03
-4.627167872350575195e-03 7.355254098755094035e-04
-4.518135685498123055e-03 -1.672245499989894477e-03
-3.914120090769770272e-03 -4.087608796038156786e-03
-3.340294510567050606e-03 -6.513394935066338202e-03
-3.095377013233779808e-03 -8.995669295164571144e-03
-1.327210505657809786e-03 -1.054225279157612605e-02
7.210580272806981069e-04 -1.178846964440626553e-02
2.347911881940955865e-03 -1.362079079944249725e-02
4.336523464648001612e-03 -1.512034702022275849e-02
6.751531826791515312e-03 -1.560374383449896971e-02
8.588267974049670905e-03 -1.727255296904483747e-02
1.087546242723124237e-02 -1.820404799065662715e-02
1.332533446714677210e-02 -1.843983482446594560e-02
1.580624070982848337e-02 -1.852637114055374901e-02
1.807325213553093168e-02 -1.882950983893653604e-02
2.057328786712001034e-02 -1.864970905373649138e-02
2.293678979391847519e-02 -1.934727611069694472e-02
2.468715254494619621e-02 -2.096082519658758192e-02
2.720002297812744441e-02 -2.130002523337924669e-02
2.965286367536993511e-02 -2.179290291996252571e-02
3.206165525653684872e-02 -2.244426883711406195e-02
3.454004019835301559e-02 -2.272322402054850060e-02
3.703248180379022092e-02 -2.295553755484667016e-02
3.940746842709369480e-02 -2.363403822799201026e-02
4.191386213737863242e-02 -2.388746529189918200e-02
4.416308065887624562e-02 -2.496281017528133306e-02
4.664488182199425653e-02 -2.503551186722319938e-02
4.905635773128730337e-02 -2.568635917110087194e-02
5.153729602645607671e-02 -2.586789300162156691e-02
5.398921043247162377e-02 -2.630878304086999714e-02
5.655227558381684116e-02 -2.658599859334072335e-02
5.810826876144646602e-02 -2.835484013320295482e-02
6.070128217269594312e-02 -2.848742194466341235e-02
6.318394680210416559e-02 -2.856432895522130477e-02
6.562967055832828744e-02 -2.889603806214290777e-02
6.799687236006562996e-02 -2.966190599165851802e-02
7.048489331450168149e-02 -2.992706777075145735e-02
7.219992968034559533e-02 -3.176055052570239678e-02
7.432241357311036856e-02 -3.167149107271492042e-02
7.675986257630794396e-02 -3.138699085244343184e-02
7.918669535515454605e-02 -3.169909355376111099e-02
8.158577852717560641e-02 -3.168487833865817060e-02
8.399878482995376539e-02 -3.219915739164694313e-02
8.638992713257635792e-02 -3.267201325403181617e-02
8.874195950945465428e-02 -3.309653073336529111e-02
9.112485491877478361e-02 -3.260925202100975473e-02
9.347585890638075712e-02 -3.327606068300575926e-02
9.589843116304738735e-02 -3.315257307794152591e-02
9.830797046332431788e-02 -3.372199550113209876e-02
1.007257333270241834e-01 -3.418472155273521301e-02
1.031550082911150135e-01 -3.475549758062144307e-02
1.055998190714138862e-01 -3.493506482174096872e-02
1.079316714658718340e-01 -3.580067687999321374e-02
1.104341560012454398e-01 -3.584977832871426989e-02
1.129190980985046028e-01 -3.596051283242450436e-02
1.153516633684254916e-01 -3.652840368337484378e-02
1.178179847825227555e-01 -3.638286685782893964e-02
1.201075570731327813e-01 -3.553438735695249595e-02
1.225321742584300211e-01 -3.554532233608600350e-02
1.250502830638986207e-01 -3.613248493587154636e-02
1.276082471480719516e-01 -3.696081252708256076e-02
1.301532341643115431e-01 -3.770027329506502739e-02
1.326603298963287547e-01 -3.819552676905891425e-02
1.351390662591306357e-01 -3.850677130173550677e-02
1.376011028591058172e-01 -3.870751879012539892e-02
1.400580993026429300e-01 -3.887128113125917772e-02
1.425213888036795939e-01 -3.906950670600622955e-02
1.449951882491951616e-01 -3.932865310073924842e-02
1.474768087159621377e-01 -3.963151803492788450e-02
1.499632770035542739e-01 -3.995910197264460756e-02
1.524516199115451276e-01 -4.029240537796188737e-02
1.549389222042471259e-01 -4.061280326424696052e-02
1.574239409508876586e-01 -4.091247653551644686e-02
1.599073189143749574e-01 -4.119579083526089119e-02
1.623897996931516763e-01 -4.146776337340959268e-02
1.648721268856603306e-01 -4.173341135989185741e-02
1.673550413998838304e-01 -4.199773513170835387e-02
1.698389763495038729e-01 -4.226380472699375890e-02
1.723237763832891345e-01 -4.253099968945599219e-02
1.748092198216096571e-01 -4.279828359138124899e-02
1.772950849848353716e-01 -4.306462000505571763e-02
1.797811501933361811e-01 -4.332897250276556561e-02
1.822672334002090611e-01 -4.359043504379737227e-02
1.847533542602827206e-01 -4.384876516235986649e-02
1.872395964336959484e-01 -4.410393096258830720e-02
1.897260436066308398e-01 -4.435590063429693114e-02
1.922127794652694621e-01 -4.460464236729999588e-02
1.946998856654831300e-01 -4.485012892727147094e-02
1.971873841394703730e-01 -4.509246768349404327e-02
1.996752288140204723e-01 -4.533191927401337973e-02


==> plots/icing/pca/original_shapes_13.csv <==
1.999131303762384793e-01 6.920567019831438960e-02
1.974340349395026784e-01 6.888434105158934562e-02
1.949554551956446669e-01 6.855908230093399336e-02
1.924774248355455297e-01 6.822968510132600140e-02
1.899999775500864629e-01 6.789594060774303830e-02
1.875231469911080584e-01 6.755764032382211015e-02
1.850469597338884331e-01 6.721463895174634162e-02
1.825714271171589298e-01 6.686692726649172414e-02
1.800965585009983716e-01 6.651451371375469157e-02
1.776223632454857482e-01 6.615740673923166393e-02
1.751488507106998549e-01 6.579561478861911672e-02
1.726760292345199399e-01 6.542915177294132689e-02
1.702038934590604791e-01 6.505810482946915163e-02
1.677324282458510785e-01 6.468261338868458443e-02
1.652616182451894788e-01 6.430281801044925027e-02
1.627914481073733932e-01 6.391885925462473250e-02
1.603219025573693335e-01 6.353087724044532980e-02
1.578529878456013946e-01 6.313888506354708996e-02
1.553847614029601476e-01 6.274259379917683510e-02
1.529172881022045072e-01 6.234167060746903521e-02
1.504506328160933604e-01 6.193578264855815335e-02
1.479848604173855664e-01 6.152459708257864562e-02
1.455200235618252236e-01 6.110785244517565051e-02
1.430561020547127804e-01 6.068571288641180089e-02
1.405930488107462184e-01 6.025849965941574432e-02
1.381308167019086042e-01 5.982653426686929121e-02
1.356693586001831153e-01 5.939013821145430749e-02
1.332086381776069750e-01 5.894957490299353176e-02
1.307487291974217536e-01 5.850451557715971584e-02
1.282897697373007184e-01 5.805428552606036602e-02
1.258318986819486063e-01 5.759820570082681973e-02
1.233752549160702927e-01 5.713559705259039362e-02
1.209199695702511401e-01 5.666582433022323423e-02
1.184660903844494961e-01 5.618872329946879296e-02
1.160136143395150282e-01 5.570441642971286217e-02
1.135625376970229583e-01 5.521303025303358342e-02
1.111128567185483695e-01 5.471469130150905663e-02
1.086645841953322866e-01 5.420945148686642096e-02
1.062178434752619194e-01 5.369686363175035088e-02
1.037728032543593637e-01 5.317627584240213617e-02
1.013296323664698295e-01 5.264703560288397366e-02
9.888849958891270109e-02 5.210849067970688142e-02
9.644953809623479923e-02 5.156016673974640752e-02
9.401278460321065011e-02 5.100207144123278941e-02
9.157825964709211120e-02 5.043429327843775012e-02
8.914598376513087341e-02 4.985692074563296411e-02
8.671598491609891490e-02 4.927001373180707466e-02
8.428840462578911230e-02 4.867319439665353242e-02
8.186347315067782349e-02 4.806574289899977204e-02
7.944142310646594429e-02 4.744693030434933567e-02
7.702248706417397228e-02 4.681602822539454589e-02
7.460689067626441462e-02 4.617239300458435280e-02
7.219484525668784514e-02 4.551555658434088686e-02
6.978656033876416698e-02 4.484507271400289125e-02
6.738224545645180030e-02 4.416049514110114566e-02
6.498214108864081018e-02 4.346129002353229381e-02
6.258660146033326321e-02 4.274660156080217766e-02
6.019600692496233224e-02 4.201549999588777978e-02
5.781073783595636062e-02 4.126705557178616396e-02
5.543109161649519001e-02 4.050068536664479940e-02
5.305703781501346084e-02 3.971717771323464430e-02
5.068846496169823745e-02 3.891765978300790879e-02
4.832526334157716263e-02 3.810325264766111636e-02
4.596804858545891492e-02 3.727255610574233685e-02
4.361927722946426500e-02 3.641777104199532544e-02
4.128169349716666325e-02 3.553009835099537467e-02
3.895781643851076170e-02 3.460154359889240638e-02
3.664468138057332819e-02 3.364370876699316476e-02
3.433366509293784424e-02 3.268841703386465153e-02
3.201588419388170376e-02 3.176842124449529015e-02
2.969069143265539931e-02 3.088766265340289405e-02
2.739020952116592508e-02 2.993544680242889860e-02
2.515471025266181535e-02 2.877257215951139688e-02
2.301348734694749765e-02 2.729971510867996304e-02
2.088199354168353977e-02 2.583108006843834112e-02
1.860828982422504246e-02 2.492567238503046526e-02
1.613308551233449267e-02 2.476979201272374795e-02
1.379990167109087541e-02 2.384028891379546405e-02
1.249135636447465392e-02 2.173315171639715257e-02
1.036536314956442925e-02 2.045708547115946893e-02
8.246505352080048604e-03 1.922710489143916734e-02
6.206127721651451788e-03 1.783877007265599959e-02
4.126245140578613593e-03 1.648163243419866614e-02
2.536403163905969534e-03 1.464188738580001793e-02
1.166738023025306551e-03 1.256136497194215718e-02
-1.854312798764346505e-05 1.038244519006561832e-02
-1.413368652495642719e-03 8.312462730824133478e-03
-2.100086191097183790e-03 5.907864044450741349e-03
-2.139497335444552097e-03 3.420713772381587647e-03
-2.103515586704078361e-03 9.183898996561313090e-04
-2.753416630988037711e-03 -1.473041238494632050e-03
-2.573956534363892185e-03 -3.974575192928310637e-03
-1.671290389280466557e-03 -6.323997335373927019e-03
2.457826946121957233e-04 -7.808455772389884426e-03
2.421558501281077282e-03 -8.979141107475045736e-03
4.659502393131181516e-03 -1.009438453030271458e-02
6.910208007408403033e-03 -1.117509159717122377e-02
8.583945646836007443e-03 -1.254875770748595937e-02
1.088334521397786234e-02 -1.303934491535562769e-02
1.315179498016127296e-02 -1.410290998863373071e-02
1.552522912231478654e-02 -1.489155503675309439e-02
1.790491361434155479e-02 -1.566518982548558911e-02
2.026355875872955931e-02 -1.649390344122150104e-02
2.262145385799354744e-02 -1.732137216350795525e-02
2.499744646427855613e-02 -1.809527248387975129e-02
2.739276054832431168e-02 -1.881140235765175334e-02
2.980048266128973791e-02 -1.948777909116761187e-02
3.221415336403465196e-02 -2.014126491745889258e-02
3.463180809593591897e-02 -2.077721270826779140e-02
3.705386730804485773e-02 -2.139486839363950385e-02
3.948075082181147499e-02 -2.199347174080458142e-02
4.191238567159440848e-02 -2.257335440531550025e-02
4.434822004058563971e-02 -2.313590905265344028e-02
4.678768238024808707e-02 -2.368257217423499691e-02
4.923024235546536592e-02 -2.421483958935266925e-02
5.167549303664475957e-02 -2.473438476301329306e-02
5.412305049351464475e-02 -2.524291426839197702e-02
5.657253864260289311e-02 -2.574209616922091409e-02
5.902375593898136208e-02 -2.623274195295974970e-02
6.147667213984349399e-02 -2.671482241406552410e-02
6.393126420182657088e-02 -2.718827301455522746e-02
6.638749983838448943e-02 -2.765308473736310599e-02
6.884526354095676925e-02 -2.810974845409339520e-02
7.130439574636288080e-02 -2.855901965870500520e-02
7.376473648982453946e-02 -2.900165625742991138e-02
7.622614166777233469e-02 -2.943833105151557120e-02
7.868858487068521035e-02 -2.986908534241948174e-02
8.115209262425972236e-02 -3.029367640212311114e-02
8.361669170786430183e-02 -3.071186014150600538e-02
8.608240321573076836e-02 -3.112342672368249852e-02
8.854918753261331599e-02 -3.152853207876650521e-02
9.101696828793570671e-02 -3.192755358313514868e-02
9.348566859832198317e-02 -3.232087170271895349e-02
9.595521250673655356e-02 -3.270886140527184960e-02
9.842555782268772036e-02 -3.309169724147618952e-02
1.008967049633517493e-01 -3.346930086956437927e-02
1.033686570705037583e-01 -3.384157777625452362e-02
1.058414172859188651e-01 -3.420843344826468568e-02
1.083149802736752959e-01 -3.456983318023389151e-02
1.107893033934636007e-01 -3.492600543943501223e-02
1.132643337472596656e-01 -3.527725105861836963e-02
1.157400184367396584e-01 -3.562387087264801827e-02
1.182163049141374128e-01 -3.596616347740399372e-02
1.206931570246757707e-01 -3.630432276798282315e-02
1.231705616625815708e-01 -3.663839542723468234e-02
1.256485074524903711e-01 -3.696841708601943111e-02
1.281269830190379377e-01 -3.729442337519696393e-02
1.306059759533136355e-01 -3.761645891844748318e-02
1.330854590647593538e-01 -3.793469695363373140e-02
1.355653941235096804e-01 -3.824940677093645325e-02
1.380457426346729244e-01 -3.856085996651229669e-02
1.405264661033573947e-01 -3.886932813651789581e-02
1.430075296800246143e-01 -3.917505343657197436e-02
1.454889355835322640e-01 -3.947797865116732530e-02
1.479707076467607352e-01 -3.977787200600475803e-02
1.504528699722485763e-01 -4.007449954897843863e-02
1.529354466625341136e-01 -4.036762732798250541e-02
1.554184594959458210e-01 -4.065704066400002703e-02
1.579019012908512154e-01 -4.094276502321027994e-02
1.603857452167951336e-01 -4.122498880607461391e-02
1.628699640696252005e-01 -4.150390351187080440e-02
1.653545306451888741e-01 -4.177970063987663379e-02
1.678394178020171934e-01 -4.205257192736169131e-02
1.703246002404334714e-01 -4.232271610438190224e-02
1.728100547567516521e-01 -4.259033985889959517e-02
1.752957582610749632e-01 -4.285565031090480398e-02
1.777816876635066878e-01 -4.311885458038761110e-02
1.802678198885226679e-01 -4.338015964259601953e-02
1.827541446711064554e-01 -4.363964346267980993e-02
1.852406880998273275e-01 -4.389701790165868867e-02
1.877274826678627384e-01 -4.415193032200605966e-02
1.902145608683901146e-01 -4.440402808619537539e-02
1.927019551945868270e-01 -4.465295855670005365e-02
1.951896950122750385e-01 -4.489840084683046489e-02
1.976777706141918389e-01 -4.514043076391573150e-02


==> plots/icing/pca/original_shapes_14.csv <==
1.999176126461477410e-01 6.920624716202791737e-02
1.974387547276348631e-01 6.888495540779139559e-02
1.949604123245708975e-01 6.855973536883903929e-02
1.924826190988392360e-01 6.823037848696887619e-02
1.900054087123232704e-01 6.789667620397889236e-02
1.875288147892580914e-01 6.755842029748056199e-02
1.850528639420717103e-01 6.721546508869699621e-02
1.825775675902376605e-01 6.686780041630541183e-02
1.801029351656974753e-01 6.651543384728436648e-02
1.776289761003926604e-01 6.615837294861243167e-02
1.751556998262647769e-01 6.579662528726817894e-02
1.726831147521543652e-01 6.543020399531182529e-02
1.702112154316148818e-01 6.505919756961571487e-02
1.677399864499996285e-01 6.468374872833930478e-02
1.652694121734966104e-01 6.430400138177623515e-02
1.627994769682937770e-01 6.392009944022014611e-02
1.603301652723406745e-01 6.353218638324613365e-02
1.578614832497595988e-01 6.314027528817520163e-02
1.553934892119510913e-01 6.274406624012832112e-02
1.529262491330086182e-01 6.234321333212083233e-02
1.504598289870256456e-01 6.193737065716813789e-02
1.479942947480956950e-01 6.152619230828564739e-02
1.455296997486819899e-01 6.110940971860413795e-02
1.430660210381251574e-01 6.068722101308517136e-02
1.406032071943237316e-01 6.025999850186805618e-02
1.381412067463540783e-01 5.982811479378202790e-02
1.356799682232924520e-01 5.939194249765631511e-02
1.332194519692536383e-01 5.895178291662465930e-02
1.307597406040088839e-01 5.850719940017071186e-02
1.283009890209461101e-01 5.805731911464382528e-02
1.258433530529229627e-01 5.760126355653905073e-02
1.233869885327971289e-01 5.713815422235145325e-02
1.209320392583125986e-01 5.666720771831398190e-02
1.184785173634759770e-01 5.618868114798337976e-02
1.160263537956267715e-01 5.570347320774585165e-02
1.135754783082233293e-01 5.521249202885725182e-02
1.111258206547239419e-01 5.471664574257342761e-02
1.086773575557251625e-01 5.421640784812728486e-02
1.062303851462102072e-01 5.370929599675983157e-02
1.037853325593975501e-01 5.319159707934970061e-02
1.013426293664194955e-01 5.265959393433831959e-02
9.890270465988652837e-02 5.210957468988674374e-02
9.646564803036708491e-02 5.154158042875248841e-02
9.403061385423215623e-02 5.096599036420774997e-02
9.159659685811789853e-02 5.039494852425920740e-02
8.916259176866044023e-02 4.984059893691353271e-02
8.672777273268794662e-02 4.931303382149815340e-02
8.429412831657646932e-02 4.879016033282503745e-02
8.186588197796999811e-02 4.822432791534303487e-02
7.944731875413704736e-02 4.756718180286274161e-02
7.704175226709308877e-02 4.678573526857961185e-02
7.456808202659817586e-02 4.702311679683957718e-02
7.216248304228266297e-02 4.651063755829338425e-02
6.975509050916785247e-02 4.578215021774313664e-02
6.729704944946567069e-02 4.593774410640562300e-02
6.490028581916724992e-02 4.538006880508776292e-02
6.246691504540783507e-02 4.485080072831306580e-02
6.046033240457378277e-02 4.355907578689309501e-02
5.804094381464023483e-02 4.297550623786294127e-02
5.561460569788880676e-02 4.246865974245109254e-02
5.314602473128192395e-02 4.207912979898833367e-02
5.084437918239251980e-02 4.109525901711235524e-02
4.841806425883243836e-02 4.062668311607236377e-02
4.607192489358594850e-02 3.981998986895800979e-02
4.364383016319497988e-02 3.934966226045972376e-02
4.122694934295486474e-02 3.898088368676051740e-02
3.875277934858301770e-02 3.878817837984529365e-02
3.634101065834473288e-02 3.812809341543777625e-02
3.449600938648428317e-02 3.648023603572620593e-02
3.227743216393742093e-02 3.529321590776338807e-02
2.981931792465985012e-02 3.518858165432663804e-02
2.747376038737328260e-02 3.453673900083432252e-02
2.535839623182479380e-02 3.320336412457886716e-02
2.298790470352424578e-02 3.241520163015845779e-02
2.120565906042633925e-02 3.072619531733725845e-02
1.869049349351125863e-02 3.071885524576299306e-02
1.650277661544529567e-02 2.966658224453493087e-02
1.420011396727996998e-02 2.902125412315492703e-02
1.179370746098693142e-02 2.880879602842572121e-02
9.851632360913189015e-03 2.749614139368929122e-02
8.059257528176594701e-03 2.610841103102081590e-02
5.901358196007589277e-03 2.484586284770312625e-02
3.526470780229689315e-03 2.413900641436030059e-02
1.807631007776909623e-03 2.249286594089573016e-02
-1.918710431689893588e-04 2.123566773022786056e-02
-1.503586280413251762e-03 1.918997526032670264e-02
-2.736889382785683954e-03 1.705143456546942202e-02
-4.182146203071448846e-03 1.506633505603677432e-02
-6.377198081544500040e-03 1.387652995338301519e-02
-7.415573820146992810e-03 1.161941317732693296e-02
-7.276440909548178432e-03 9.201651827555869245e-03
-7.597766271581695222e-03 6.770639678287415121e-03
-7.839925450388375225e-03 4.467196128941335574e-03
-7.942903241982888010e-03 2.083349058255958182e-03
-8.430970201645888659e-03 -3.372789125367518293e-04
-8.018760065766293230e-03 -2.779445162557584760e-03
-8.802592996494561922e-03 -5.149656260444361242e-03
-8.898924892317064753e-03 -7.585609659020529222e-03
-7.229678015377035381e-03 -8.373127574749049742e-03
-4.813251523482421634e-03 -8.134734726336663793e-03
-3.269916609176282216e-03 -9.938030468980027163e-03
-2.353927347117958091e-03 -1.209792668640804168e-02
-8.496578552235037503e-04 -1.405479074917267458e-02
1.414980477734527429e-03 -1.511487865914573625e-02
3.816175123572958065e-03 -1.579790405792449309e-02
6.308920386068369093e-03 -1.582214355233883471e-02
8.810116084614886059e-03 -1.550109802553779025e-02
1.088086705833579866e-02 -1.423439998056559228e-02
1.303608979545751306e-02 -1.538932621437873703e-02
1.538696995447073543e-02 -1.623991860256766145e-02
1.764032566329157628e-02 -1.723708945473518758e-02
2.006891917156948535e-02 -1.768101811078346547e-02
2.235565174442891156e-02 -1.868260368534297583e-02
2.470915947841850063e-02 -1.940049525861547997e-02
2.721270136332456374e-02 -1.932493971486870868e-02
2.965371921618439183e-02 -1.963780661804498395e-02
3.195454099223519334e-02 -2.064067220152865714e-02
3.436446707100717507e-02 -2.126339890147596612e-02
3.685103273722644540e-02 -2.154072902517934623e-02
3.929270663680477227e-02 -2.204196175876209016e-02
4.172968237884683296e-02 -2.257775132183558950e-02
4.411421698320500129e-02 -2.330555065493661662e-02
4.658444555305968349e-02 -2.363777747487306666e-02
4.901173874021070437e-02 -2.423314266304520473e-02
5.141873348672901939e-02 -2.490758509861912273e-02
5.385198869158351609e-02 -2.548963854433614756e-02
5.612771063330086047e-02 -2.649983967983620542e-02
5.855789669543456227e-02 -2.707671182458681533e-02
6.102213919962737321e-02 -2.750209234268545869e-02
6.346375484650014498e-02 -2.809210722566985938e-02
6.593822112152217252e-02 -2.823010033924052906e-02
6.843036404866509326e-02 -2.819776123498085596e-02
7.087159545392761328e-02 -2.881894972249111897e-02
7.243380854178964323e-02 -2.847721396511956535e-02
7.512035820694576427e-02 -2.950616282257074660e-02
7.775356573934968929e-02 -3.038200701319101332e-02
8.018117354576656530e-02 -3.071905444304829855e-02
8.250921578160119729e-02 -3.079035292191654311e-02
8.484355921941146017e-02 -3.086851986242557244e-02
8.725283904574833438e-02 -3.113043784775976208e-02
8.972174737703766945e-02 -3.153714382132630223e-02
9.222348150538509093e-02 -3.202011769811077824e-02
9.473123872289629377e-02 -3.251083939309877546e-02
9.722252480610840686e-02 -3.295180889338027164e-02
9.969700592688404694e-02 -3.334220717404232093e-02
1.021614530033231744e-01 -3.369938745079748693e-02
1.046226402083769019e-01 -3.404071126448865448e-02
1.070871906566633613e-01 -3.438316025542895171e-02
1.095577748828690384e-01 -3.473377561788408563e-02
1.120328253500676718e-01 -3.508894010961994409e-02
1.145105662775941363e-01 -3.544451277080865048e-02
1.169892218847834314e-01 -3.579635264162234209e-02
1.194672620415162811e-01 -3.614091056488460962e-02
1.219445928624853376e-01 -3.647809747541595066e-02
1.244216409111223443e-01 -3.680907813363940018e-02
1.268988334747628843e-01 -3.713501904395240943e-02
1.293765976917289895e-01 -3.745708640542356332e-02
1.318552275237981630e-01 -3.777617353839932829e-02
1.343346388779434741e-01 -3.809239912898149810e-02
1.368146810335219565e-01 -3.840574534329501549e-02
1.392952032698903664e-01 -3.871619434746483013e-02
1.417760551717612283e-01 -3.902372809475002091e-02
1.442571449131271888e-01 -3.932828769533400215e-02
1.467385084917745830e-01 -3.962972515236819204e-02
1.492201987606877056e-01 -3.992788071910494119e-02
1.517022685728510734e-01 -4.022259464879662100e-02
1.541847707311179150e-01 -4.051370738509929570e-02
1.566677360183386658e-01 -4.080114300637379537e-02
1.591511387631627528e-01 -4.108504001104414799e-02
1.616349443739907854e-01 -4.136557077774648261e-02
1.641191182592233733e-01 -4.164290768511690055e-02
1.666036258272610704e-01 -4.191722311179151700e-02
1.690884344224981850e-01 -4.218869515093351397e-02
1.715735203031593936e-01 -4.245752820691131579e-02
1.740588622912662697e-01 -4.272393425172561765e-02
1.765444392090703973e-01 -4.298812525805512791e-02
1.790302298788231383e-01 -4.325031319857856188e-02
1.815162152137980156e-01 -4.351068779576172663e-02
1.840024052954934430e-01 -4.376912839791851501e-02
1.864888316221632036e-01 -4.402528646129006545e-02
1.889755261862665625e-01 -4.427880818335962892e-02
1.914625209802626737e-01 -4.452933976161047719e-02
1.939498479590116842e-01 -4.477652777955450775e-02
1.964375218901811826e-01 -4.502019528008484317e-02
1.989255131900358187e-01 -4.526062065802376189e-02


==> plots/icing/pca/original_shapes_15.csv <==
1.999178820631567211e-01 6.920339334506535323e-02
1.974384378080375202e-01 6.887860367317129306e-02
1.949596809119499841e-01 6.855084401038975817e-02
1.924818798205903680e-01 6.822121459899410656e-02
1.900053029796548443e-01 6.789081568125772403e-02
1.875302170319484152e-01 6.756073799191741891e-02
1.850565511997189216e-01 6.723029288032679462e-02
1.825835027668014643e-01 6.689493182279598882e-02
1.801101731399031292e-01 6.654960068814715080e-02
1.776356637257309468e-01 6.618924534520236047e-02
1.751590759309920031e-01 6.580881166278379490e-02
1.726796901936451800e-01 6.540425474308214637e-02
1.701992161167387441e-01 6.498522335596705612e-02
1.677211132836997076e-01 6.457123124501976119e-02
1.652488798761446998e-01 6.418200973919063745e-02
1.627860140756904606e-01 6.383729016743004692e-02
1.603359992048282168e-01 6.355672020567881830e-02
1.578977799008281779e-01 6.333439591297773674e-02
1.554593886535644842e-01 6.310298079769835478e-02
1.530072514740082601e-01 6.278609430996828777e-02
1.505277943731304635e-01 6.230735589991517193e-02
1.480074433619022189e-01 6.159038501766662954e-02
1.455208650006159787e-01 6.103545235400976987e-02
1.433050063202185309e-01 6.222017149665304975e-02
1.408832430327808527e-01 6.248612090926263657e-02
1.383959545502873034e-01 6.198302818768834654e-02
1.360071427270133637e-01 6.131305777722764749e-02
1.336766424732101499e-01 6.038606257380348119e-02
1.312468771955807856e-01 5.980348257322290473e-02
1.287856017343726178e-01 5.945824182345468834e-02
1.262466111706578575e-01 5.928615585823617667e-02
1.242315810665334114e-01 5.785462619071083529e-02
1.217274328268709155e-01 5.756981603801742536e-02
1.192560341396080442e-01 5.760314999212765713e-02
1.168060260760137720e-01 5.716670173816520290e-02
1.146797225975664108e-01 5.850919119957569137e-02
1.123671214285860004e-01 5.796182357235079435e-02
1.104811445177180385e-01 5.669638126734012629e-02
1.081226953316855866e-01 5.606211514088445952e-02
1.057805215936954979e-01 5.532514941668937453e-02
1.032859559402068972e-01 5.518651693147614418e-02
1.010964504902123751e-01 5.641392002529698607e-02
9.914779955538036149e-02 5.506382348994131454e-02
9.707649897151442164e-02 5.376829166327235648e-02
9.452093927575108689e-02 5.362845549419974212e-02
9.227694109903787634e-02 5.265883627119496979e-02
8.992711487093928147e-02 5.181863436101251386e-02
8.753826188678721920e-02 5.111135479616525645e-02
8.504935130799008702e-02 5.081033817170130945e-02
8.262307104159063997e-02 5.027552613005733390e-02
8.022879586333594992e-02 5.114962110113258076e-02
7.803620584473612565e-02 5.103284789536940286e-02
7.592437775206610506e-02 4.956177138562477963e-02
7.373641633142385965e-02 4.839315175201434199e-02
7.137441871126143367e-02 4.760425936475785186e-02
6.896594345783754743e-02 4.692737568955270694e-02
6.647408977056509793e-02 4.663377391651372939e-02
6.411868801160612585e-02 4.613319685527716985e-02
6.214815881618818844e-02 4.452476246329404447e-02
5.995655640975711131e-02 4.334098418522495944e-02
5.757379148678110764e-02 4.252639870812509326e-02
5.511304046017510144e-02 4.242675839506104829e-02
5.256027655754000327e-02 4.261900289920683010e-02
5.046092174096188099e-02 4.361351335133245577e-02
4.861082508751932846e-02 4.553711765595535449e-02
4.624791731689953389e-02 4.566522462933799570e-02
4.426354531399905728e-02 4.554241147614566942e-02
4.206141374618662526e-02 4.592157000162670061e-02
3.959390401985135588e-02 4.529031672737770381e-02
3.714538008005839609e-02 4.525160684471397909e-02
3.565757579879055145e-02 4.733823890815738733e-02
3.464862290874962808e-02 4.961443701529394401e-02
3.295201777748631849e-02 5.140561415026993763e-02
3.089627635141210804e-02 5.289569792332392967e-02
2.844644872191155402e-02 5.319723959379692169e-02
2.636100403273657772e-02 5.457877870020880207e-02
2.439576496751393736e-02 5.595536897339629945e-02
2.193372703903944190e-02 5.526177486089479951e-02
2.069349654019117871e-02 5.316617601560894718e-02
2.063461714527189267e-02 5.066746897044181741e-02
1.963937710893442351e-02 4.862179791834044668e-02
1.785705757509540095e-02 4.686915215198545620e-02
1.654177828092163668e-02 4.473117251645802872e-02
1.478848165971469002e-02 4.297414993861969207e-02
1.279880535223937646e-02 4.145209264441725161e-02
1.144733962641496759e-02 3.936502089516508845e-02
9.233543702693983168e-03 3.829206136103935343e-02
7.021957042094875874e-03 3.939786086432207901e-02
4.593177033890101166e-03 3.976572699324096294e-02
2.174015914211694690e-03 3.926420580412689348e-02
-1.091979667620896041e-04 3.809593273655565576e-02
-7.545315650434210319e-04 3.592306769074012779e-02
-3.507743155548436777e-03 3.535215908579805721e-02
-4.161474354693765754e-03 3.320663066553251885e-02
-5.919909166002753319e-03 3.151766240639496119e-02
-8.022017054536719968e-03 3.022615436911819942e-02
-9.795874620485561790e-03 2.846818041536640365e-02
-1.139768237031548240e-02 2.658015029408112434e-02
-1.252745076986732514e-02 2.433671813358269029e-02
-1.279943346503991178e-02 2.186801288878751498e-02
-1.271531774496339681e-02 1.936321775997313505e-02
-1.143345369451455144e-02 1.723912684194261677e-02
-1.049317817531061382e-02 1.492551733765908051e-02
-9.165367725002492721e-03 1.282113650030775737e-02
-8.557253080461244346e-03 1.043742310867961341e-02
-8.921377456012458129e-03 7.948813539100331102e-03
-8.615033868349891363e-03 5.480386300011189787e-03
-9.140658042108770753e-03 3.035668992367683734e-03
-1.018590204512687808e-02 7.682578467220337959e-04
-1.147846890474099255e-02 -1.354018613136932303e-03
-1.209406863147102947e-02 -3.776770244297809886e-03
-1.291295093306539174e-02 -6.083304143718982343e-03
-1.425336716257491823e-02 -8.130709470013947754e-03
-1.435904304572474706e-02 -1.065364836554922104e-02
-1.429873746223947473e-02 -1.313079454615457067e-02
-1.455472083239659799e-02 -1.562927005978400827e-02
-1.346702569368133165e-02 -1.787386251776703142e-02
-1.261010664769268534e-02 -2.020755804341921313e-02
-1.174991272558123002e-02 -2.252327120189176468e-02
-1.031134235694735821e-02 -2.459150947884687285e-02
-8.109396545469653439e-03 -2.574875312765881330e-02
-5.773566372725401699e-03 -2.664998168686452673e-02
-3.341870745468673593e-03 -2.635879645811061919e-02
-2.654234953200032901e-03 -2.412425734881129200e-02
6.690706879359320589e-05 -2.399660276008473356e-02
1.151220602790296301e-03 -2.529012276384909677e-02
2.354609007031677019e-03 -2.754654874727956518e-02
3.319480069598437343e-03 -2.984526915430772351e-02
3.205514659316725367e-03 -3.232155582680015793e-02
3.874946425861020699e-03 -3.469472461878841257e-02
6.360697928064374708e-03 -3.503285459751876579e-02
8.831758569091222380e-03 -3.528608012558374918e-02
1.105570519470384060e-02 -3.400427320886220683e-02
1.194195091869424546e-02 -3.177029435609146635e-02
1.176696679731380896e-02 -2.926279949086114593e-02
1.241092303285252531e-02 -2.690316622232324928e-02
1.407585489837476396e-02 -2.507812680322411489e-02
1.651962065939897167e-02 -2.515484359165192849e-02
1.835852198635661361e-02 -2.338913155658680840e-02
2.038933326486381745e-02 -2.470427401764815206e-02
2.274207630571853378e-02 -2.555148843384209834e-02
2.517368993422558487e-02 -2.614574574184579114e-02
2.766959099689256241e-02 -2.624335612137751461e-02
3.008725662103241966e-02 -2.661532113431667665e-02
3.246067064500876564e-02 -2.745273631393892882e-02
3.491157206477157882e-02 -2.698618848307830428e-02
3.729443027671148353e-02 -2.625870852961331367e-02
3.980465778882671252e-02 -2.661193581840090930e-02
4.211130389296244975e-02 -2.592321491223745569e-02
4.287129437201349369e-02 -2.819677789117007796e-02
4.418744802848451753e-02 -3.031080617016432971e-02
4.574816148103406227e-02 -3.207871277703164964e-02
4.819789857388015464e-02 -3.118479050883894016e-02
5.063782200687777513e-02 -3.101766030891737330e-02
5.288908879203030322e-02 -2.998779074055973881e-02
5.401200206723717062e-02 -2.772433156529654011e-02
5.545191083135814908e-02 -2.610498393089055388e-02
5.827825423524801013e-02 -2.608633220947098250e-02
6.094972089022401146e-02 -2.651008078850122102e-02
6.330279106277944545e-02 -2.702184173586390584e-02
6.561828326710383852e-02 -2.753487026081182995e-02
6.803199892502359569e-02 -2.800791038397260763e-02
7.051336425131653207e-02 -2.845175158486629163e-02
7.302266667176593451e-02 -2.888004213715277685e-02
7.552126765313525725e-02 -2.930605994023186348e-02
7.799453198392437836e-02 -2.973480554404312609e-02
8.045144541209402200e-02 -3.016313400357355234e-02
8.290199124794866981e-02 -3.058755637258323695e-02
8.535602139769139785e-02 -3.100463270431716434e-02
8.781819753000308371e-02 -3.141285844796332105e-02
9.028639124283638351e-02 -3.181326101300715331e-02
9.275801550509912841e-02 -3.220703882784969191e-02
9.523048415803399280e-02 -3.259538991524963542e-02
9.770195792631589105e-02 -3.297916499143142832e-02
1.001727063602038115e-01 -3.335823415252113511e-02
1.026433685565964204e-01 -3.373229565261832291e-02
1.051145836123922178e-01 -3.410104774582251724e-02
1.075869470214848023e-01 -3.446422214786309252e-02
1.100605609550167618e-01 -3.482192915808533795e-02
1.125352156350818006e-01 -3.517451847042715046e-02
1.150106963614875161e-01 -3.552234355626576051e-02
1.174867884515325145e-01 -3.586575786328222853e-02
1.199633278429377559e-01 -3.620504626018053451e-02
1.224403121538921307e-01 -3.654027457598347378e-02
1.249177712131420565e-01 -3.687146500185056047e-02
1.273957348494338948e-01 -3.719863972894131565e-02
1.298742324752842070e-01 -3.752182228257358587e-02
1.323532651891574374e-01 -3.784112694431765456e-02
1.348327881660441041e-01 -3.815681519623344981e-02
1.373127523825064533e-01 -3.846916197778276619e-02
1.397931088151070922e-01 -3.877844222842746075e-02
1.422738093028336204e-01 -3.908492508996928849e-02
1.447548375570940349e-01 -3.938866544158356464e-02
1.472362177602699607e-01 -3.968944609597323259e-02
1.497179767076903534e-01 -3.998703230027990385e-02
1.522001411946839189e-01 -4.028118930164515527e-02
1.546827376206913740e-01 -4.057168543421064283e-02
1.571657714685886775e-01 -4.085845213228499889e-02
1.596492173343122267e-01 -4.114166167589561329e-02
1.621330473283681961e-01 -4.142150572559867572e-02
1.646172335612625381e-01 -4.169817594195034810e-02
1.671017481465156274e-01 -4.197186399477403906e-02
1.695865644615929813e-01 -4.224276543988386701e-02
1.720716590995693684e-01 -4.251108571946422138e-02
1.745570091573662441e-01 -4.277703182477207017e-02
1.770425917319050357e-01 -4.304081074706433974e-02
1.795283839201069487e-01 -4.330262947759793563e-02
1.820143678732398795e-01 -4.356264390673076498e-02
1.845005609747613351e-01 -4.382065371722463493e-02
1.869869956053534787e-01 -4.407630696557449101e-02
1.894737042009999872e-01 -4.432925114916429210e-02
1.919607191976842320e-01 -4.457913376537793460e-02
1.944480725412968403e-01 -4.482560729135352112e-02
1.969357698308231430e-01 -4.506859191080313243e-02
1.994237774954360776e-01 -4.530840580546066643e-02


==> plots/icing/pca/original_shapes_16.csv <==
1.999282543022848913e-01 6.920761866762857595e-02
1.974499601259927239e-01 6.888641772970008348e-02
1.949721810917035281e-01 6.856129107821842816e-02
1.924949508575498347e-01 6.823203007124614694e-02
1.900183030816640639e-01 6.789842606684588777e-02
1.875422713872370584e-01 6.756027073513276582e-02
1.850668824474706875e-01 6.721741781413241579e-02
1.825921476481709715e-01 6.686985756823848881e-02
1.801180763401718232e-01 6.651759843546606321e-02
1.776446778743072663e-01 6.616064885383013405e-02
1.751719616014109915e-01 6.579901726134577966e-02
1.726999358966030129e-01 6.543271731285221771e-02
1.702285955791857375e-01 6.506183514170739424e-02
1.677579255424906934e-01 6.468650995218794275e-02
1.652879104522817222e-01 6.430688216530106027e-02
1.628185349743225541e-01 6.392309220205387443e-02
1.603497838356753302e-01 6.353528012172188211e-02
1.578816627020867835e-01 6.314346242124625752e-02
1.554142286378758786e-01 6.274735228684161226e-02
1.529475464506194760e-01 6.234661721058971234e-02
1.504816809478945472e-01 6.194092468457226830e-02
1.480166969372780084e-01 6.152994220087101840e-02
1.455526475607387127e-01 6.111340540760207274e-02
1.430895135465838075e-01 6.069147302796106674e-02
1.406272478771887491e-01 6.026446589008203208e-02
1.381658034783904421e-01 5.983270515242400389e-02
1.357051332760259577e-01 5.939651197344601036e-02
1.332452003239150695e-01 5.895615303067381491e-02
1.307860763613261645e-01 5.851131035563784943e-02
1.283278991751407028e-01 5.806131069336838840e-02
1.258708074837431856e-01 5.760547577811032244e-02
1.234149400055179757e-01 5.714312734410855604e-02
1.209604282562544708e-01 5.667362782152917527e-02
1.185073216571747717e-01 5.619680348919307150e-02
1.160556174317063510e-01 5.571277555258485892e-02
1.136053119671085743e-01 5.522166994168500875e-02
1.111564016506408209e-01 5.472361258647401305e-02
1.087088982887925159e-01 5.421865977766053557e-02
1.062629228091371419e-01 5.370637497246942560e-02
1.038186432171373935e-01 5.318610900597034452e-02
1.013762277037986853e-01 5.265721187524944474e-02
9.893584442563542469e-02 5.211903375033623970e-02
9.649762823100482834e-02 5.157109181425693911e-02
9.406161851195238288e-02 5.101338188488031139e-02
9.162783766812868103e-02 5.044598498295110867e-02
8.919630809918431547e-02 4.986898212921406226e-02
8.676705857322326854e-02 4.928242981858722838e-02
8.434022390849862938e-02 4.868597613166837645e-02
8.191602643922796245e-02 4.807893211253553428e-02
7.949469111831580781e-02 4.746059872032824811e-02
7.707644291829209016e-02 4.683027710952826494e-02
7.466151075776454593e-02 4.618730771198176210e-02
7.225013225647639037e-02 4.553111756646086722e-02
6.984254619567915878e-02 4.486114527283325409e-02
6.743899135662466404e-02 4.417682943096804676e-02
6.503971059242551200e-02 4.347762420649372433e-02
6.264496282118503512e-02 4.276304517769363711e-02
6.025501092239855111e-02 4.203262306631494472e-02
5.787011777556141934e-02 4.128588859410477901e-02
5.549056078771433947e-02 4.052233527249121670e-02
5.311667926291011727e-02 3.974129807217771648e-02
5.074882898705102702e-02 3.894206974786604963e-02
4.838736592602076864e-02 3.812394279866401087e-02
4.603276760943310342e-02 3.728603720071965028e-02
4.368584421406607188e-02 3.642700083810723050e-02
4.134746230151641749e-02 3.554540157369883574e-02
3.901845271310892815e-02 3.463988105987241689e-02
3.669865015896790761e-02 3.371113871690201158e-02
3.438678534805154896e-02 3.276215456640797774e-02
3.208153162353326315e-02 3.179602713394896057e-02
2.978325513331272698e-02 3.081242831690775980e-02
2.749965874708497002e-02 2.979617879135797523e-02
2.524043250139548430e-02 2.872807674819549684e-02
2.301370371763759165e-02 2.759225340736611021e-02
2.080959578365896429e-02 2.641123954288198197e-02
1.860669359709423223e-02 2.523217571070433124e-02
1.638771997267198660e-02 2.409416941858279898e-02
1.421342428293410204e-02 2.288420081764776584e-02
1.221223484846807247e-02 2.135729730148751629e-02
1.048969373150246236e-02 1.931645863873511157e-02
8.815277482625878333e-03 1.726472412070729351e-02
6.718783443545543049e-03 1.620439366399814909e-02
4.311379570913109055e-03 1.592715806896249572e-02
3.054877884030581924e-03 1.370857955704495902e-02
1.620364783794554873e-03 1.167812417004026812e-02
-1.950834881460214164e-05 9.926233748104994203e-03
-6.213150872546856782e-04 7.467288579851082825e-03
-1.685716200059402935e-03 5.180055081561436674e-03
-1.478678879045891396e-03 2.703593039891059868e-03
-2.027270658048631498e-03 2.822940823857456776e-04
-1.995130722625621574e-03 -2.201761598711308825e-03
-1.505702515882440754e-03 -4.673482409023418070e-03
-1.572862052131759046e-04 -6.759389662614337727e-03
8.553806065828238863e-04 -9.051860841974334118e-03
2.596021246316858409e-03 -1.081795228624816106e-02
4.600816070626942422e-03 -1.231407424233740312e-02
6.843724143166371801e-03 -1.340603473078247863e-02
9.203559572231586813e-03 -1.422281035125760179e-02
1.141314905790433328e-02 -1.544728834477092881e-02
1.379430663194949891e-02 -1.594842701140845864e-02
1.616595113060724509e-02 -1.634373911644807637e-02
1.822787133067508766e-02 -1.784476955539975734e-02
2.058296126475802831e-02 -1.868555270079179376e-02
2.307334004777297429e-02 -1.863561946263671276e-02
2.553536266257025455e-02 -1.873920149971707375e-02
2.792091809346314291e-02 -1.956403038188732693e-02
3.026723318666657558e-02 -2.043245674407148313e-02
3.270582130499615631e-02 -2.092782264616865895e-02
3.517495296902878321e-02 -2.128378491341728629e-02
3.760913253900183967e-02 -2.178078726843240415e-02
4.011114633129547052e-02 -2.193943850630248119e-02
4.255298759533800851e-02 -2.251676057943472961e-02
4.491547234360878521e-02 -2.335298229789395386e-02
4.730394374714685241e-02 -2.411038679430952542e-02
4.979841979601763030e-02 -2.418891594105896867e-02
5.226572180426551639e-02 -2.460735214424275216e-02
5.467887518589340662e-02 -2.532061293775588612e-02
5.693251493302544514e-02 -2.639190204820374835e-02
5.930851841876439573e-02 -2.716291073455616781e-02
6.179217774590552853e-02 -2.749911242061691546e-02
6.425471055919472485e-02 -2.792444720971481650e-02
6.666746840853983447e-02 -2.856421943752330064e-02
6.901422449223353073e-02 -2.946130634506105225e-02
7.134624420819468682e-02 -3.043931812570438780e-02
7.376522849178004937e-02 -2.995994520436025960e-02
7.623382500837101727e-02 -3.023099989909587212e-02
7.867212371188839204e-02 -3.083609374847880169e-02
8.113737536213924684e-02 -3.122763658062950587e-02
8.356691464221885357e-02 -3.180311134212824437e-02
8.599955524818105046e-02 -3.238172772839311570e-02
8.848904986373314074e-02 -3.259860978489761280e-02
9.097950210604628662e-02 -3.275856819315157292e-02
9.342491155268574377e-02 -3.328223944810892315e-02
9.583844852228461109e-02 -3.395447600619233564e-02
9.827814535401296903e-02 -3.445778674780883288e-02
1.007691329514428247e-01 -3.468488714350270036e-02
1.032750555376899804e-01 -3.479890376667370971e-02
1.057588026363727035e-01 -3.504384962085677763e-02
1.082133942580027069e-01 -3.551120208972229769e-02
1.106996861547133726e-01 -3.576585483113248892e-02
1.131747986388393357e-01 -3.611014895065076807e-02
1.156414015246111371e-01 -3.651194677749870776e-02
1.181075184982431359e-01 -3.691960333136234951e-02
1.205750001387213000e-01 -3.730892893693159990e-02
1.230620830405144833e-01 -3.754979656036541019e-02
1.255824656494104463e-01 -3.756056704818428599e-02
1.279782077575105093e-01 -3.819015038699860587e-02
1.304317784792796142e-01 -3.863696161691271280e-02
1.329024734889741599e-01 -3.897036471483058401e-02
1.353479039355079128e-01 -3.947620777005671211e-02
1.378686069533697767e-01 -3.972614670698795813e-02
1.402455182545535861e-01 -3.892154108304127225e-02
1.427132026200687021e-01 -3.913254871689728770e-02
1.451691385543243951e-01 -3.960071415644245141e-02
1.475497727640058265e-01 -4.036697003690800645e-02
1.499522659655370960e-01 -4.104659115728508806e-02
1.524438143507501064e-01 -4.129025606243307001e-02
1.549403876345413766e-01 -4.108524097682981352e-02
1.574238276713116613e-01 -4.089116480443186208e-02
1.599067326545876300e-01 -4.115429006692818831e-02
1.623625985605879063e-01 -4.170889116952671005e-02
1.648014231797944318e-01 -4.224997898918363137e-02
1.672839435925227436e-01 -4.247506900144310676e-02
1.697847533743926940e-01 -4.259311502168027647e-02
1.722381324539032921e-01 -4.303413074171917596e-02
1.746753349287684942e-01 -4.360040731785683882e-02
1.771449178031253013e-01 -4.397765722600899957e-02
1.796005656288985064e-01 -4.445274470657552268e-02
1.820285553806008372e-01 -4.507384191803219531e-02
1.845314494494775526e-01 -4.508528952710304932e-02
1.869422822914331428e-01 -4.569511130954811984e-02
1.894136547643171520e-01 -4.571165516642296256e-02
1.918054711986475203e-01 -4.554438097853570622e-02
1.946032774754030692e-01 -4.614381080218575570e-02
1.952675587535103452e-01 -4.413436634450360052e-02
1.965371165896493133e-01 -4.288737228095161613e-02
1.989159729398571885e-01 -4.299352820963273092e-02


==> plots/icing/pca/original_shapes_17.csv <==
1.999115614522760376e-01 6.920546799811516658e-02
1.974323829051888579e-01 6.888412547793694440e-02
1.949537201051108615e-01 6.855885296984025323e-02
1.924756067421877215e-01 6.822944163459161715e-02
1.899980765065652222e-01 6.789568263295756023e-02
1.875211630489383996e-01 6.755736747810532628e-02
1.850448929361329375e-01 6.721435096129074749e-02
1.825692775164138304e-01 6.686662381662508703e-02
1.800943261668072337e-01 6.651419438670588824e-02
1.776200482643393308e-01 6.615707101413072222e-02
1.751464531860364437e-01 6.579526204149709068e-02
1.726735492785839154e-01 6.542878132398111113e-02
1.702013311352910396e-01 6.505771630072784695e-02
1.677297835532251813e-01 6.468220682320284520e-02
1.652588911192100218e-01 6.430239386772750032e-02
1.627886384200692704e-01 6.391841841062322060e-02
1.603190101190712091e-01 6.353042097693484269e-02
1.578500125473983051e-01 6.313841417906043696e-02
1.553817033857807783e-01 6.274210749655233232e-02
1.529141477539056881e-01 6.234116649441504010e-02
1.504474107714599829e-01 6.193525673765309936e-02
1.479815575581306664e-01 6.152404379127103529e-02
1.455166408297232927e-01 6.110726577172955615e-02
1.430526396437804548e-01 6.068509162951612329e-02
1.405895059744229902e-01 6.025784872857011670e-02
1.381271917539116656e-01 5.982586467767397193e-02
1.356656489145073863e-01 5.938946708561009674e-02
1.332048405273610348e-01 5.894892334666062411e-02
1.307448426102485461e-01 5.850389028937731661e-02
1.282857968934507376e-01 5.805366951431225470e-02
1.258278459215947109e-01 5.759755821983345014e-02
1.233711322393074988e-01 5.713485360430885923e-02
1.209157895977375635e-01 5.666490336654038396e-02
1.184618577424143143e-01 5.618759507411179299e-02
1.160093194574178532e-01 5.570314342088450443e-02
1.135581567301862937e-01 5.521176767578851730e-02
1.111083515481576661e-01 5.471368710775380978e-02
1.086599093137830402e-01 5.420900185982104047e-02
1.062129911287902212e-01 5.369701994158834063e-02
1.037678216246017554e-01 5.317672614987541124e-02
1.013246256202603307e-01 5.264710432696902143e-02
9.888362776551762323e-02 5.210713932619598365e-02
9.644495029666683150e-02 5.155642763540867896e-02
9.400843958187410365e-02 5.099621328442287271e-02
9.157389600910918748e-02 5.042801490637387890e-02
8.914111996634178914e-02 4.985335113439694904e-02
8.670995790173076367e-02 4.927346121149855235e-02
8.428095504773804036e-02 4.868534572166948599e-02
8.185519950837828740e-02 4.808271231946331659e-02
7.943379364091111838e-02 4.745918220264656873e-02
7.701783114759569449e-02 4.680843305782302760e-02
7.460709919215359476e-02 4.613266999361578802e-02
7.219869443786179619e-02 4.545165828398407826e-02
6.978938194447441290e-02 4.478732748897687466e-02
6.737592685484518340e-02 4.416160663182364110e-02
6.495825268755647808e-02 4.357602179763793437e-02
6.254780763582132308e-02 4.295765029041889033e-02
6.015866779605601178e-02 4.221659330016237083e-02
5.780490926091849668e-02 4.126295204138865497e-02
5.548647593632597547e-02 4.009904218003789572e-02
5.314786997557022913e-02 3.908894440100316864e-02
5.071999963687542912e-02 3.868544141380559492e-02
4.824950529486156381e-02 3.868275271509304114e-02
4.584122144287259421e-02 3.810232481691935152e-02
4.351078520799988442e-02 3.734578401846441048e-02
4.120567252347238918e-02 3.650827777258840168e-02
3.881957059657130393e-02 3.578901076572543055e-02
3.659443411786909156e-02 3.486105956908046311e-02
3.413610374174370216e-02 3.480859089027310560e-02
3.176182618435315769e-02 3.398053965110342522e-02
2.967534286432111507e-02 3.271361514856251096e-02
2.764006132597146212e-02 3.125611083299344173e-02
2.521202002892472538e-02 3.064184687436534785e-02
2.287392151859731632e-02 3.002877470078511510e-02
2.066178685250695535e-02 2.896853204540362700e-02
1.826457882844791103e-02 2.837849571728907894e-02
1.634225403877267307e-02 2.676054747780991228e-02
1.409073889498917501e-02 2.564701445160957535e-02
1.169865516148528052e-02 2.501584414088475761e-02
9.235799331042699595e-03 2.441897281950455856e-02
7.289420822864585946e-03 2.290509160995613663e-02
5.511943864059314600e-03 2.113801312563028112e-02
3.198521991239798752e-03 2.021425694423897509e-02
9.376229420163945116e-04 1.913201095671938565e-02
-8.141785471352214979e-04 1.735700862414300480e-02
-2.171817074381239381e-03 1.525300764998102805e-02
-3.309607464965591203e-03 1.302765474951707997e-02
-3.888622738347875460e-03 1.059543500976329461e-02
-4.978590590289046561e-03 8.344441152930417646e-03
-5.551684037628934996e-03 5.914424563991077521e-03
-5.849942449152347596e-03 3.431859953526353139e-03
-6.136505680142271060e-03 9.520403970828772390e-04
-6.286581654458394015e-03 -1.548359016350928661e-03
-6.080482992034966228e-03 -4.019444566237067272e-03
-5.806785379322393012e-03 -6.579479255792484473e-03
-4.585032740570191279e-03 -8.620808696924189135e-03
-2.721691978448071737e-03 -1.036430949908039197e-02
-5.463654870679929710e-04 -1.143125667653722630e-02
1.877257063314591865e-03 -1.217988501124964672e-02
4.025683979272833349e-03 -1.345472756649876422e-02
5.817448817648943581e-03 -1.524428268432834015e-02
7.935051544591609912e-03 -1.630688482871196082e-02
1.050309153266579081e-02 -1.649935680499477197e-02
1.284250255519341598e-02 -1.733540106873786638e-02
1.534719199036092482e-02 -1.761911662622118319e-02
1.747598938162979454e-02 -1.883398761248635325e-02
1.978580348500755953e-02 -1.968951007373582335e-02
2.230833068759978735e-02 -1.957409290616414152e-02
2.478714554463339048e-02 -1.979023471200643328e-02
2.705979148689718894e-02 -2.084308091998118839e-02
2.919518035598622427e-02 -2.213729849005549935e-02
3.158582555383481622e-02 -2.287933648967920702e-02
3.405459963800681195e-02 -2.327558436979759032e-02
3.651314443209775773e-02 -2.368042555907185626e-02
3.901454326806711587e-02 -2.354188445536287838e-02
4.145169286531812103e-02 -2.408801655602004627e-02
4.371261328475370411e-02 -2.517803376546351099e-02
4.618610555792066613e-02 -2.550638962078194752e-02
4.858252182336608022e-02 -2.622158006844080985e-02
5.101407049974690522e-02 -2.679026304148852608e-02
5.348828528691057516e-02 -2.716251978939622849e-02
5.593055981298671042e-02 -2.768649529374499554e-02
5.834309945992324081e-02 -2.834583243404242836e-02
6.078661931231950366e-02 -2.887495312964317995e-02
6.325683995368334978e-02 -2.925760788120018718e-02
6.573329795566142109e-02 -2.959915162644704764e-02
6.821004719639950364e-02 -2.993627262521481383e-02
7.070517533803559462e-02 -3.006435703729769607e-02
7.321190411025706168e-02 -3.002160115076513147e-02
7.565522618672303190e-02 -3.041997360506594819e-02
7.806093157912015468e-02 -3.113656418548414739e-02
8.051773258645025799e-02 -3.159802636702418316e-02
8.298906738885666878e-02 -3.197289484652710706e-02
8.546450670913956216e-02 -3.232276190763194029e-02
8.792494019029262198e-02 -3.276113177863928388e-02
9.042780725501271821e-02 -3.274949003181666651e-02
9.292901608011885917e-02 -3.275546671206334276e-02
9.534992976242691320e-02 -3.337800572860556703e-02
9.780276483018741918e-02 -3.384729283629396568e-02
1.003101291061271189e-01 -3.385205736816872951e-02
1.027917228972411029e-01 -3.384980397449847966e-02
1.051255397689595528e-01 -3.477598845812639172e-02
1.074341832579491784e-01 -3.568396291088458960e-02
1.099303476162750426e-01 -3.601516878657383403e-02
1.123959391254747975e-01 -3.640786980852284832e-02
1.148858155716156459e-01 -3.659360996326572329e-02
1.173800418069512880e-01 -3.676839671862019293e-02
1.198634436850657681e-01 -3.708739508567281823e-02
1.223609759251951118e-01 -3.719989170809933493e-02
1.248178346901252650e-01 -3.723171799829906592e-02
1.271236658393319618e-01 -3.827827606718185033e-02
1.295415919459439458e-01 -3.885799050757643425e-02
1.320575867200743936e-01 -3.895014161950458020e-02
1.345415971604153049e-01 -3.921060029193652180e-02
1.370302469990877514e-01 -3.945024938715290669e-02
1.395021254682457246e-01 -3.982123202883626478e-02
1.419795752255272880e-01 -4.016011562064062540e-02
1.444300130316696629e-01 -4.066475531287401524e-02
1.468999970503945263e-01 -4.098634043625141998e-02
1.493915825008231002e-01 -4.115719458916259482e-02
1.518577422117683984e-01 -4.158003301316946787e-02
1.543151974668951210e-01 -4.198412513773801258e-02
1.567325068348204287e-01 -4.264968105335618237e-02
1.592253763283963397e-01 -4.268920307262939057e-02
1.617162240674014928e-01 -4.279265141798845040e-02
1.642127917289477324e-01 -4.294771476762890977e-02
1.667092002897557212e-01 -4.280636139452465017e-02
1.692070132644899472e-01 -4.284027590341433350e-02
1.715753104300525300e-01 -4.363574473791780733e-02
1.739823217731883698e-01 -4.424327382813331849e-02
1.765477670811378685e-01 -4.412461445600741189e-02
1.783549725013762466e-01 -4.289149102219185633e-02
1.811986230845002432e-01 -4.379097153824464822e-02
1.839372018327742331e-01 -4.449927540264873166e-02
1.864567792320502571e-01 -4.481456747332153434e-02
1.888326487325599490e-01 -4.487065449731045957e-02
1.911401037845347206e-01 -4.480134322166295230e-02
1.934544378382062058e-01 -4.474044039342642276e-02
1.958375977264335821e-01 -4.479807804820561123e-02
1.982888247197064080e-01 -4.497315883265001063e-02


==> plots/icing/pca/original_shapes_18.csv <==
1.999257288365876573e-01 6.920729331277823693e-02
1.974473008617687042e-01 6.888607096771774685e-02
1.949693881209272339e-01 6.856092225961479825e-02
1.924920242776817503e-01 6.823163851258204349e-02
1.900152429956508959e-01 6.789801105073212106e-02
1.875390779028477950e-01 6.755983151615593818e-02
1.850635556561828210e-01 6.721695380728773261e-02
1.825886876334614495e-01 6.686936827459818988e-02
1.801144831869875562e-01 6.651708335756653656e-02
1.776409516690647117e-01 6.616010749567198534e-02
1.751681024319966806e-01 6.579844912839377669e-02
1.726959438447251971e-01 6.543212195296095601e-02
1.702244706970813259e-01 6.506121227014168007e-02
1.677536678773118017e-01 6.468585932158592289e-02
1.652835200488830258e-01 6.430620355077733274e-02
1.628140118752615662e-01 6.392238540119962731e-02
1.603451280833225190e-01 6.353454494214924586e-02
1.578768744358445830e-01 6.314269810585773635e-02
1.554093080579391495e-01 6.274655772517906405e-02
1.529424937669597029e-01 6.234579123951172752e-02
1.504764963802596722e-01 6.194006608825420451e-02
1.480113807151925975e-01 6.152904971080500746e-02
1.455471998331758776e-01 6.111247823191056500e-02
1.430839343105020922e-01 6.069051127862522960e-02
1.406215371223618338e-01 6.026346974047487592e-02
1.381599611898992053e-01 5.983167482275701665e-02
1.356991594342585039e-01 5.939544773076915751e-02
1.332390950136289887e-01 5.895505459935611314e-02
1.307798399968899683e-01 5.851017567544253284e-02
1.283215322036485029e-01 5.806013749818574737e-02
1.258643103632959281e-01 5.760426171253391070e-02
1.234083132052236353e-01 5.714186996343519065e-02
1.209536721702578199e-01 5.667232508864848695e-02
1.185004364334195925e-01 5.619545486788474903e-02
1.160486032419589669e-01 5.571138056122871413e-02
1.135981690277635403e-01 5.522022803695237486e-02
1.111491302227208405e-01 5.472212316332772386e-02
1.087014988303521418e-01 5.421712142655172456e-02
1.062553960146007948e-01 5.370478491969658819e-02
1.038109896399414533e-01 5.318446465455957395e-02
1.013684477474352530e-01 5.265551084478613253e-02
9.892793834080690352e-02 5.211727389195376647e-02
9.648959603130349838e-02 5.156927227758420496e-02
9.405346062878958135e-02 5.101150166285823434e-02
9.161955523394130219e-02 5.044404181411039911e-02
8.918790294743478286e-02 4.986697249767522988e-02
8.675853324557719626e-02 4.928034870164243325e-02
8.433158026573388255e-02 4.868381865949237414e-02
8.190726373038774433e-02 4.807669798680839351e-02
7.948580587397695296e-02 4.745829253671394327e-02
7.706742897213411658e-02 4.682790833135790087e-02
7.465236321271852271e-02 4.618488385759823844e-02
7.224085604970885421e-02 4.552862844702130346e-02
6.983315721446291258e-02 4.485856077554274679e-02
6.742951643833536290e-02 4.417409951909791882e-02
6.503017829055808552e-02 4.347469597872597596e-02
6.263536721347619241e-02 4.275992865928956305e-02
6.024530274483674147e-02 4.202940706317453284e-02
5.786020442238674899e-02 4.128274069276674507e-02
5.548034077974294681e-02 4.051943904926470774e-02
5.310618651276539925e-02 3.973859085413109643e-02
5.073827053335058096e-02 3.893917417321522689e-02
4.837712161471300482e-02 3.812016740362617062e-02
4.602318265546683634e-02 3.728075401180925424e-02
4.367666451690531415e-02 3.642067157146833267e-02
4.133773925672335620e-02 3.553975031965724007e-02
3.900660069954259290e-02 3.463779006047117831e-02
3.668403577023725270e-02 3.371376136769288490e-02
3.437148091952001161e-02 3.276572669457798043e-02
3.207040567937313041e-02 3.179170224251928051e-02
2.978179727283710582e-02 3.079022592197380032e-02
2.750458223328674026e-02 2.976206467210610121e-02
2.523713684947563596e-02 2.870858062653302428e-02
2.297917222135684168e-02 2.762921339101160820e-02
2.074550581664066917e-02 2.650164490003825701e-02
1.856050952917691343e-02 2.528979586725419934e-02
1.644628326567524126e-02 2.396118614178673403e-02
1.438216996747133415e-02 2.255068548960452793e-02
1.231091814571032630e-02 2.115080649132957541e-02
1.019053901159460047e-02 1.983238550754357413e-02
8.194596365312119268e-03 1.835773016293466842e-02
6.648254999189329509e-03 1.627215573389743583e-02
4.975965331155480370e-03 1.461020611145436715e-02
3.300291607661254550e-03 1.266640352101479523e-02
2.257826602004660201e-03 1.042905844024204741e-02
1.350721435707828580e-03 8.098618644343512710e-03
-1.412880576790774632e-04 6.105356852537689033e-03
-9.020979879112205274e-04 3.705053083560165116e-03
-1.167685700895222190e-03 1.241070094545298824e-03
-1.222608471612422970e-03 -1.274262910056747373e-03
-1.257497693901630381e-03 -3.731275634423645605e-03
-5.448201903359035101e-04 -6.234451044502433217e-03
1.443163179385648391e-03 -7.509410577381609754e-03
2.531233987784487806e-03 -9.556831937529895737e-03
5.005851353945608463e-03 -1.046036425471480111e-02
6.577212571411575857e-03 -1.242273301619725365e-02
8.502648663375470678e-03 -1.389049604953156505e-02
1.096797136720291908e-02 -1.453341969451934536e-02
1.339519308274404567e-02 -1.503127439349004162e-02
1.586429645682349565e-02 -1.564273800290464159e-02
1.782050383682305672e-02 -1.716282950831486340e-02
1.990915087321131968e-02 -1.829513078358825651e-02
2.249508215842602535e-02 -1.854294226986528960e-02
2.489995380664788288e-02 -1.913932410006593740e-02
2.724999290764624008e-02 -1.998619332368352375e-02
2.960531890076741057e-02 -2.079536841139915243e-02
3.201782551711181840e-02 -2.156091679831439317e-02
3.449551326079847852e-02 -2.163531961771265541e-02
3.693578445209930866e-02 -2.140895250565509958e-02
3.926382805794239456e-02 -2.242461533337664764e-02
4.163871624911039820e-02 -2.320214968782100332e-02
4.408057915597407561e-02 -2.371458050980317436e-02
4.652052046052034678e-02 -2.426701090807579717e-02
4.898094082170909025e-02 -2.469189013211119457e-02
5.144081926437489571e-02 -2.512671968298261366e-02
5.388525996651791217e-02 -2.564860680665648207e-02
5.635967903181050842e-02 -2.600378773138427649e-02
5.876595220796078378e-02 -2.667856609710389862e-02
6.119857170525008078e-02 -2.722280007842047336e-02
6.369490151848349047e-02 -2.743198733720624352e-02
6.618746514309473139e-02 -2.760285423339332855e-02
6.874141614322389071e-02 -2.771700886901126357e-02
7.128048800318464995e-02 -2.800288675944366881e-02
7.362733239359002535e-02 -2.879103475448579336e-02
7.591081866685728263e-02 -2.980568349268981204e-02
7.843724319871184236e-02 -2.986696740919436710e-02
8.089908200511319869e-02 -3.003760727648087381e-02
8.335762653855531557e-02 -3.061941973679276063e-02
8.584464454836918113e-02 -3.105563099987405581e-02
8.832192282612569278e-02 -3.138918543962034013e-02
9.070732929190483684e-02 -3.209359089867513254e-02
9.309915123849814289e-02 -3.282305265179281256e-02
9.555826927036066565e-02 -3.321164803647756042e-02
9.795510532136800230e-02 -3.420383669631260615e-02
1.002890519849196360e-01 -3.402431025209590870e-02
1.027251247227269904e-01 -3.373299638897424985e-02
1.052001228272133743e-01 -3.409058768772076781e-02
1.073647743461480786e-01 -3.534000301396110488e-02
1.097897841703405486e-01 -3.563532925928201978e-02
1.123545199341296902e-01 -3.559193271342350751e-02
1.148127841710726016e-01 -3.605121684156396833e-02
1.172680796251207025e-01 -3.626350349658842565e-02
1.197887410536723485e-01 -3.658476712277324017e-02
1.222916156050421338e-01 -3.700579579692824667e-02
1.246089494232714978e-01 -3.632404603573582969e-02
1.271013510838644722e-01 -3.675579376527455394e-02
1.296587700214730521e-01 -3.759356371591510843e-02
1.321790186183073867e-01 -3.818270441822151778e-02
1.346629502736197415e-01 -3.852999956761186257e-02
1.371243534287943933e-01 -3.872526476243628307e-02
1.395770165252154249e-01 -3.885831560104495430e-02
1.420346381360913235e-01 -3.901838096152748098e-02
1.445047221733404552e-01 -3.925424678157045377e-02
1.469846784932671291e-01 -3.954879817385231755e-02
1.494709884404692435e-01 -3.987885829837289897e-02
1.519601333595448356e-01 -4.022125031513208021e-02
1.544486070106152742e-01 -4.055287992322378909e-02
1.569343098683225746e-01 -4.086000473848654807e-02
1.594178245082925049e-01 -4.114671313398687857e-02
1.619000348041509107e-01 -4.141909652873203979e-02
1.643818246295234708e-01 -4.168324634172930476e-02
1.668640778208487219e-01 -4.194525375079924401e-02
1.693474529949994534e-01 -4.220974921971069882e-02
1.718318513758547716e-01 -4.247645096322354152e-02
1.743170151476146068e-01 -4.274404570714263052e-02
1.768026864944786392e-01 -4.301122017727277563e-02
1.792886076006467710e-01 -4.327666109941884914e-02
1.817745426451746749e-01 -4.353914002336999045e-02
1.842604663206418303e-01 -4.379824035219089667e-02
1.867464703668496040e-01 -4.405399688593455293e-02
1.892326477814200159e-01 -4.430644927548551409e-02
1.917190915619748637e-01 -4.455563717172830035e-02
1.942058943205777766e-01 -4.480160078636545584e-02
1.966931027805656762e-01 -4.504444707903499517e-02
1.991806749504438090e-01 -4.528441205047736839e-02


==> plots/icing/pca/original_shapes_19.csv <==
1.999269898658245226e-01 6.920745595874576439e-02
1.974486286753749376e-01 6.888624452298308665e-02
1.949707826799833288e-01 6.856110698871170639e-02
1.924934855501480857e-01 6.823183461493156909e-02
1.900167709563674590e-01 6.789821866064259248e-02
1.875406725337988301e-01 6.756005070043440142e-02
1.850652169436357852e-01 6.721718458550306197e-02
1.825904155343834878e-01 6.686961090739568236e-02
1.801162776204098259e-01 6.651733842224588633e-02
1.776428125160826599e-01 6.616037588618720044e-02
1.751700295357698223e-01 6.579873205535320679e-02
1.726979370214892784e-01 6.543242086183893857e-02
1.702265298473374655e-01 6.506152792946053032e-02
1.677557930463990654e-01 6.468619126718351542e-02
1.652857114272491823e-01 6.430655007907037923e-02
1.628162697984629481e-01 6.392274356918367650e-02
1.603474530304178081e-01 6.353491057831762989e-02
1.578792667967982843e-01 6.314306766735654219e-02
1.554117677012309684e-01 6.274693203570685940e-02
1.529450199973562685e-01 6.234617591670346681e-02
1.504790879388144820e-01 6.194047154368131913e-02
1.480140357792460448e-01 6.152949114997530861e-02
1.455499163475060531e-01 6.111297294972752731e-02
1.430867117921988951e-01 6.069106335206032182e-02
1.406243772643555323e-01 6.026406468339726846e-02
1.381628678610756222e-01 5.983227958162828930e-02
1.357021386794587114e-01 5.939601068464329253e-02
1.332421544154586412e-01 5.895551083402180564e-02
1.307829823273351233e-01 5.851050080529364428e-02
1.283247517951431882e-01 5.806037910258609464e-02
1.258675930667582932e-01 5.760453972800338301e-02
1.234116363900560481e-01 5.714237668364977041e-02
1.209570068883551869e-01 5.667330682067893421e-02
1.185037715612894532e-01 5.619700614844994058e-02
1.160519605862416065e-01 5.571331485704297121e-02
1.136016035565973054e-01 5.522207574042718725e-02
1.111527300657421946e-01 5.472313159257172904e-02
1.087053704657616054e-01 5.421638092227015759e-02
1.062595604525949922e-01 5.370211466227581970e-02
1.038153380179877294e-01 5.318079233700296476e-02
1.013727411625485603e-01 5.265287412173801085e-02
9.893180800951327514e-02 5.211881901966487068e-02
9.649269060620471739e-02 5.157799711704620649e-02
9.405586595412386564e-02 5.102667250112147279e-02
9.162186861402958626e-02 5.046055909233433667e-02
8.919123314668082891e-02 4.987537081112847215e-02
8.676442009376088282e-02 4.926748277948113375e-02
8.434066621285229992e-02 4.864420200305031444e-02
8.191820295871451996e-02 4.802181571000107424e-02
7.949523199372819648e-02 4.741687725944340737e-02
7.706996963758720731e-02 4.684581540245748299e-02
7.464351221675610826e-02 4.630057473229636650e-02
7.222327352066892914e-02 4.571939241277668542e-02
6.981750560956112572e-02 4.503337911245440528e-02
6.743446053446316979e-02 4.417364558604334329e-02
6.504912864970148478e-02 4.338263143557438695e-02
6.256910887890324013e-02 4.357461556547191639e-02
6.005200179355303647e-02 4.371810451165743933e-02
5.766977899729643781e-02 4.312382826842487554e-02
5.579137506255928830e-02 4.158874361087726290e-02
5.363190659905152369e-02 4.034133066304378124e-02
5.117339757324668864e-02 3.992829741469942212e-02
4.872291337656003973e-02 3.945833485654551276e-02
4.629269279950763011e-02 3.919280499192234063e-02
4.399068252547008728e-02 3.889750368430965055e-02
4.161489197936139167e-02 3.822182405893056328e-02
3.940877853431413308e-02 3.710357445013478389e-02
3.731759380151541960e-02 3.583109571055407422e-02
3.488778203349329754e-02 3.521970272208640312e-02
3.248880613135902984e-02 3.450815026462725199e-02
3.011510099804982216e-02 3.372996044938515042e-02
2.780960999410545323e-02 3.276114120374083033e-02
2.541537070037599641e-02 3.210391140057592546e-02
2.321053663014630355e-02 3.092811555714073887e-02
2.104335618922402451e-02 2.969231619819173024e-02
1.922820119611927739e-02 2.797642619456647273e-02
1.700278976855787785e-02 2.682235511425630839e-02
1.453423863059386499e-02 2.662100745086909762e-02
1.237286707704620889e-02 2.544756941352072088e-02
1.025031454606959748e-02 2.415186151734133313e-02
8.291395726268302457e-03 2.272722377146943820e-02
5.905021740203722849e-03 2.200462710008773901e-02
3.773678234064724128e-03 2.071786107209457398e-02
2.014390029622157609e-03 1.893370528872038647e-02
4.231166241721553327e-04 1.701560853571891518e-02
-1.098937603467459515e-03 1.504622660486517466e-02
-2.801467629762363545e-03 1.333451051024839296e-02
-3.788782935758448680e-03 1.102278350189525059e-02
-4.849999851241543203e-03 8.760301883153435651e-03
-6.003802803500790132e-03 6.542627818535670312e-03
-6.727203436762489198e-03 4.163281432099871088e-03
-6.999188710236786855e-03 1.704868746158837850e-03
-7.272382383859723499e-03 -7.841451213027466911e-04
-6.332216371941286684e-03 -3.100652805312696918e-03
-4.874914373114448349e-03 -5.039106779620237085e-03
-3.692446986771063568e-03 -7.237398506688698732e-03
-2.421487378446006249e-03 -9.363855218776456074e-03
-4.927772844579190407e-04 -1.092318412203092774e-02
1.836759078285703532e-03 -1.184372081938539489e-02
4.036663082162940744e-03 -1.302457929230318306e-02
6.188172403539441910e-03 -1.431185558440280919e-02
8.508575691930725382e-03 -1.435851121208024835e-02
1.102739420609243765e-02 -1.411099469993184162e-02
1.304360288302768879e-02 -1.550267443322259596e-02
1.537723116277542670e-02 -1.627811379117247159e-02
1.781407351366716407e-02 -1.678908768895519960e-02
2.032516800137661520e-02 -1.699081948093904629e-02
2.242520957790119368e-02 -1.822490032290245004e-02
2.482876874185084223e-02 -1.891094650148947287e-02
2.718516851417100699e-02 -1.974234793705223132e-02
2.961406889747532356e-02 -2.031904777634100517e-02
3.199832887640138152e-02 -2.102329974561767054e-02
3.448693740040742473e-02 -2.128113991674228378e-02
3.693572134816258679e-02 -2.170189643315580813e-02
3.942123219146205504e-02 -2.210085454560799592e-02
4.149446433368240983e-02 -2.341791688917264913e-02
4.379520221755487525e-02 -2.439862789004493618e-02
4.627140919394520657e-02 -2.447050024131525170e-02
4.873984181183600023e-02 -2.433523036825699024e-02
5.110720493539910869e-02 -2.517256836961177802e-02
5.359494622333851183e-02 -2.543176859028010300e-02
5.609048698512616310e-02 -2.554860560728879418e-02
5.831263985236377623e-02 -2.659650970212264903e-02
6.078706776063313999e-02 -2.636070348223945592e-02
6.324006899801658255e-02 -2.688045326778385966e-02
6.570430993368725492e-02 -2.763577480033860279e-02
6.816382666516711264e-02 -2.818453487862174894e-02
7.062025304350906529e-02 -2.858566997059588249e-02
7.307613780984935359e-02 -2.892416666878695752e-02
7.553395541219702636e-02 -2.928254348113336347e-02
7.799460901805722879e-02 -2.969111956233262337e-02
8.045750328800124751e-02 -3.013043231737297378e-02
8.292198315444858359e-02 -3.057903492825001304e-02
8.538740207758238610e-02 -3.101578947618557555e-02
8.785342882281663157e-02 -3.143097927127169733e-02
9.032013260881528727e-02 -3.182939314959113558e-02
9.278760851726879089e-02 -3.221675677768692098e-02
9.525595158253083450e-02 -3.259879331561141291e-02
9.772522461895495616e-02 -3.297951986386021134e-02
1.001954021894960467e-01 -3.335828058249323824e-02
1.026664438828982784e-01 -3.373362674221400126e-02
1.051383092879058373e-01 -3.410410961372602190e-02
1.076109579208607558e-01 -3.446839206459166582e-02
1.100843485067784927e-01 -3.482635667269617236e-02
1.125584392830738384e-01 -3.517863757843290445e-02
1.150331884800058074e-01 -3.552587995180304936e-02
1.175085543305819102e-01 -3.586872889332598513e-02
1.199845009164683951e-01 -3.620768164787489807e-02
1.224610105205779509e-01 -3.654277532797761685e-02
1.249380689563008712e-01 -3.687395779475427515e-02
1.274156620370273940e-01 -3.720117690932493726e-02
1.298937754422333501e-01 -3.752438249979689333e-02
1.323723862698092946e-01 -3.784365044389961102e-02
1.348514579919228018e-01 -3.815925675921881532e-02
1.373309528699002691e-01 -3.847149524864123399e-02
1.398108331650681213e-01 -3.878065971505358783e-02
1.422910618766613233e-01 -3.908703757654617000e-02
1.447716281986605458e-01 -3.939068959967693961e-02
1.472525539779180048e-01 -3.969139402016360479e-02
1.497338631105155915e-01 -3.998891134264984104e-02
1.522155794925350303e-01 -4.028300207177934467e-02
1.546977266310654298e-01 -4.057343000766817920e-02
1.571803083078015806e-01 -4.086012606023922689e-02
1.596632996448019981e-01 -4.114326393842791807e-02
1.621466735097391032e-01 -4.142303644990298628e-02
1.646304027702852890e-01 -4.169963640233313729e-02
1.671144602968158699e-01 -4.197325661255978807e-02
1.695988199993996304e-01 -4.224409342568155590e-02
1.720834583945898277e-01 -4.251235203204575125e-02
1.745683524008242726e-01 -4.277823898581820800e-02
1.770534789365410255e-01 -4.304196084116476001e-02
1.795388149201781469e-01 -4.330372415225125504e-02
1.820243424215201300e-01 -4.356368365470512233e-02
1.845100789480315084e-01 -4.382163760866848723e-02
1.869960569152926966e-01 -4.407723431023538585e-02
1.894823087906654380e-01 -4.433012153462140281e-02
1.919688670415114207e-01 -4.457994705704205335e-02
1.944557636315075722e-01 -4.482636376524196109e-02
1.969430040228775380e-01 -4.506929354343938710e-02
1.994305546075707813e-01 -4.530905484904906161e-02


==> plots/icing/pca/original_shapes_2.csv <==
1.999176880436340509e-01 6.920630237622994729e-02
1.974388346595949695e-01 6.888506524081208782e-02
1.949604966336900835e-01 6.855988507546269262e-02
1.924827074165549046e-01 6.823053316223247344e-02
1.900055004588248886e-01 6.789678078317223919e-02
1.875289091751033976e-01 6.755839970835698927e-02
1.850529602661172002e-01 6.721525264145605805e-02
1.825776658836451849e-01 6.686739933893222354e-02
1.801030362759492576e-01 6.651492533872283008e-02
1.776290816912914072e-01 6.615791617876512487e-02
1.751558123779334564e-01 6.579645739699646612e-02
1.726832373990419278e-01 6.543062460062856744e-02
1.702113497658162278e-01 6.506035888646730103e-02
1.677401309394205564e-01 6.468550456567524753e-02
1.652695621269990034e-01 6.430590382080819678e-02
1.627996245356958249e-01 6.392139883442186921e-02
1.603302994578959806e-01 6.353183265277935476e-02
1.578615940144581509e-01 6.313731003057740376e-02
1.553935773296674372e-01 6.273856397564984977e-02
1.529263276403987348e-01 6.233641982964901324e-02
1.504599231835268558e-01 6.193170293422719380e-02
1.479944421959267231e-01 6.152523863103669111e-02
1.455299438230054365e-01 6.111731328631290344e-02
1.430663719840315484e-01 6.070496029188904991e-02
1.406036275840204242e-01 6.028399869477245321e-02
1.381416114541342000e-01 5.985024545700878829e-02
1.356802244255350676e-01 5.939951754064370926e-02
1.332193924558718878e-01 5.892883235552770493e-02
1.307593016066835589e-01 5.844763408446095043e-02
1.283002917094888673e-01 5.797271345405766163e-02
1.258427045958001034e-01 5.752095674300712613e-02
1.233868820971295716e-01 5.710925022999863154e-02
1.209331053653518034e-01 5.674992882559296015e-02
1.184809915287304699e-01 5.640552134379873267e-02
1.160297481758711391e-01 5.600783845634437624e-02
1.135785768692405967e-01 5.548823883530117768e-02
1.111266791713057117e-01 5.477808115274043765e-02
1.086741374910965147e-01 5.387074500772166125e-02
1.062270263762452455e-01 5.318152001892168662e-02
1.037933733999703012e-01 5.329555355516555487e-02
1.013171869447073159e-01 5.366759361936383060e-02
9.895080345925746923e-02 5.447407787500203880e-02
9.646792184705764439e-02 5.457105542314486663e-02
9.443461371486991385e-02 5.330872374419615839e-02
9.266325340329117921e-02 5.154211461802641475e-02
9.050859753262691099e-02 5.200951844643703775e-02
8.828322467824854802e-02 5.310876337914392786e-02
8.597051029931460087e-02 5.210542079139525440e-02
8.459351752332455732e-02 5.002780242401737298e-02
8.249081690044959836e-02 4.871861618694925400e-02
8.004450138493775235e-02 4.823916638836077408e-02
7.760878662966631814e-02 4.875245116219015934e-02
7.516208962365417134e-02 4.941087587142999754e-02
7.269666043000801159e-02 4.943302610377479228e-02
7.016065934900449219e-02 4.904100108128189167e-02
6.799252209397770030e-02 4.791174537773232323e-02
6.596727136856883611e-02 4.650979845795179951e-02
6.360753243757226449e-02 4.562618213040581933e-02
6.119159878184727425e-02 4.504566582698749100e-02
5.869392372922458551e-02 4.487642668571265731e-02
5.620473140502191961e-02 4.502881754631229277e-02
5.482361039260164742e-02 4.446238031437651367e-02
5.290166355381494684e-02 4.285481437378583364e-02
5.137905416562216221e-02 4.090302544077740327e-02
5.039144886136857904e-02 3.866987430739315251e-02
4.789333308406275302e-02 3.790528784807388474e-02
4.540858684256263850e-02 3.746240705418579092e-02
4.322711861111529219e-02 3.620491258265965545e-02
4.099863862488611205e-02 3.710644286759128690e-02
3.931530236514907406e-02 3.865597363661569391e-02
3.692391719759511443e-02 3.943076590829067835e-02
3.614838186504824857e-02 4.203613236639242717e-02
3.715527079930244780e-02 4.437361450802694562e-02
3.805894976584292544e-02 4.669399932870771375e-02
3.758647838856462448e-02 4.914485419777724767e-02
3.661450700216037357e-02 5.142940342263348230e-02
3.597256869588971034e-02 5.380888449890938730e-02
3.344975391388406438e-02 5.455620597286267581e-02
3.294382708325931802e-02 5.653409358596592216e-02
3.014420880866742342e-02 5.728528968391041060e-02
2.798030732089033801e-02 5.846960065023379394e-02
2.554775060030299236e-02 5.902212442411734067e-02
2.339674229530637473e-02 6.012269031263783869e-02
2.101595610198616487e-02 6.065897033958554674e-02
1.860109730124018604e-02 5.999754990917716829e-02
1.614230152469719667e-02 6.034218400903469670e-02
1.391318425196841520e-02 5.920347711246040645e-02
1.226359629297116630e-02 5.737033995171106349e-02
1.171036260791633900e-02 5.488417219123884611e-02
1.240128186773209462e-02 5.257527808511132383e-02
1.399781270970275326e-02 5.066545974029959543e-02
1.546862135861256683e-02 4.886472665251286041e-02
1.554782627534834032e-02 4.634958003112419483e-02
1.675203732578523300e-02 4.408693915323014245e-02
1.618378391600398120e-02 4.172589863270213112e-02
1.482569297742046197e-02 3.960163014352605093e-02
1.392809648921609390e-02 3.728845476258936531e-02
1.329049088585811458e-02 3.481650803260176452e-02
1.206312114416421659e-02 3.269557036108342030e-02
1.107964968122729897e-02 3.202003615746126103e-02
9.361899016938004733e-03 3.422625820108864125e-02
7.209879086329647191e-03 3.541486021349251473e-02
4.704374140564779316e-03 3.539340255095931032e-02
2.305600164406258236e-03 3.471120444706894681e-02
-3.369876218659019712e-05 3.509369822584688242e-02
-2.532018075168463497e-03 3.511542102945471033e-02
-5.012045394895059923e-03 3.511799313574105741e-02
-7.549584378541842646e-03 3.496457394555090720e-02
-9.607667407299550280e-03 3.562719101556117984e-02
-1.168586587303559882e-02 3.678175354930491442e-02
-1.309471051869333380e-02 3.515157846352798959e-02
-1.464100845359393201e-02 3.511790757745286012e-02
-1.619048330169616662e-02 3.312518401320516115e-02
-1.646768272660646681e-02 3.068103748394146457e-02
-1.726726641802050349e-02 2.833672208249191082e-02
-1.727706222564821814e-02 2.580831268075544499e-02
-1.716062564717847280e-02 2.349373135258281051e-02
-1.612831634987442822e-02 2.118690708754062194e-02
-1.486184110550416160e-02 1.909655833646362044e-02
-1.344059704739320252e-02 1.703030286992663830e-02
-1.185770880781262041e-02 1.509827327839387452e-02
-9.925120122658318347e-03 1.354941027063360191e-02
-8.832368884085227065e-03 1.129591962859707865e-02
-7.192150683772873844e-03 9.599028677322783698e-03
-5.339389053838759780e-03 8.207034679726514861e-03
-5.836803702240945732e-03 5.974049754194562210e-03
-5.840087083757581482e-03 3.519614907567009295e-03
-6.736284418281957183e-03 1.196556628948190933e-03
-7.253001470679662152e-03 -1.242060674298981144e-03
-8.535838002199152771e-03 -3.387860257635343531e-03
-1.057746667311318736e-02 -4.835694563119643553e-03
-1.282130763315576967e-02 -5.888956954426234972e-03
-1.527647763055115827e-02 -6.392860123402902689e-03
-1.742666136683713660e-02 -7.616184883372332549e-03
-1.895952369724162451e-02 -9.625616665013698656e-03
-2.093227364324117337e-02 -1.112298076292293769e-02
-2.258085166110399347e-02 -1.301884110798830901e-02
-2.345161331431252355e-02 -1.534018600438850910e-02
-2.362954587695209260e-02 -1.774791205210395420e-02
-2.280320964662534838e-02 -2.014731470448962933e-02
-2.106907755785013964e-02 -2.190859253559251582e-02
-1.928947202841426942e-02 -2.354574119317149467e-02
-1.830012983884539771e-02 -2.583685798491817259e-02
-1.744352308705631252e-02 -2.818559718687745769e-02
-1.632559867523074304e-02 -3.039595283282775853e-02
-1.426208556066160468e-02 -3.187536024603077750e-02
-1.197558188231601962e-02 -3.134033357047564389e-02
-9.866208777602211363e-03 -3.020508941602300171e-02
-8.291984425708569598e-03 -2.866562302215439409e-02
-6.825614226572717866e-03 -3.071379877645175407e-02
-4.430032262217424403e-03 -3.145689432156961729e-02
-1.866259357077521084e-03 -3.177086287909349632e-02
6.673336375064443243e-05 -3.064043247897066044e-02
8.518387589834247728e-04 -2.879050915060452076e-02
2.016097939343134207e-03 -2.691401371031686487e-02
2.738383263345745867e-03 -2.457536627646262489e-02
2.197263244335585265e-03 -2.195244726056392454e-02
3.327339041263035861e-03 -2.041510043785945555e-02
5.664426591743041903e-03 -1.941685276557580248e-02
7.793340493450498507e-03 -1.873603075751656410e-02
9.538828186371486884e-03 -2.065141671275566929e-02
1.013596000748587765e-02 -2.306679211489782305e-02
1.040146447026716117e-02 -2.555045892078461334e-02
1.063782968845032942e-02 -2.804608884511644584e-02
1.241843173308562753e-02 -2.970178454979833724e-02
1.446441592170655266e-02 -3.114052633800767564e-02
1.663118630143824508e-02 -3.203602233743631927e-02
1.904792268292936075e-02 -3.093192001680967682e-02
2.010143275795465284e-02 -2.883297617202577531e-02
2.028241756734859222e-02 -2.638997427248027453e-02
2.097863639255475796e-02 -2.398387365099518415e-02
2.332967769474627445e-02 -2.363341638354487378e-02
2.408663515512027981e-02 -2.121039477714333626e-02
2.448079638684576634e-02 -1.855877975984799796e-02
2.597132637852170647e-02 -1.951002590273212545e-02
2.849772806704475511e-02 -1.966957874741235429e-02
3.091249939448776837e-02 -2.031205328623206241e-02
3.335757136070788276e-02 -2.082694797291698152e-02
3.581985586545494843e-02 -2.125995355283142804e-02
3.827251075006273678e-02 -2.169791240388594528e-02
4.062822281698631743e-02 -2.247626594906302830e-02
4.307649129776321140e-02 -2.299729797172948842e-02
4.553599992103485317e-02 -2.338943469595975572e-02
4.800142393623153814e-02 -2.390386478692649655e-02
5.053758490812461368e-02 -2.419596977415656644e-02
5.295581443821614775e-02 -2.475339440047949480e-02
5.515942921786100295e-02 -2.588891262549658165e-02
5.765884871918221244e-02 -2.611381780442972866e-02
6.017462838046808149e-02 -2.612615916303919969e-02
6.264754725352034148e-02 -2.667115352447077190e-02
6.487365738759207079e-02 -2.779287287436600293e-02
6.710010033568780674e-02 -2.888319139712618860e-02
6.961096907854212590e-02 -2.901094141161999346e-02
7.199881058844014026e-02 -2.974794242503203678e-02
7.437265463718430170e-02 -3.052798420603777818e-02
7.672732143972803287e-02 -3.134434571907696032e-02
7.907664520642231076e-02 -3.212319766648218111e-02
8.161595999377610489e-02 -3.215001253606171450e-02
8.411216756192012312e-02 -3.214633294626989546e-02
8.650533460856256462e-02 -3.283628995187992672e-02
8.855595486014228301e-02 -3.429187794305376541e-02
9.095549551709633529e-02 -3.406248072135359406e-02
9.351657249650392745e-02 -3.319760957255581818e-02
9.564074515439918711e-02 -3.408605626590693188e-02
9.772027165737610932e-02 -3.559857601459979343e-02
1.001991351401562425e-01 -3.605217857104669327e-02
1.026823242353347154e-01 -3.612328889533337334e-02
1.051638096139715789e-01 -3.558373944548232776e-02
1.072908705674466001e-01 -3.637955923962359756e-02
1.094312718666128892e-01 -3.776275570621041855e-02
1.119000728633276071e-01 -3.776000428175050466e-02
1.144108092212684780e-01 -3.734842609821831944e-02
1.168806340980894642e-01 -3.745319486126423569e-02
1.193350471452851030e-01 -3.795690651172793639e-02
1.218113316335919100e-01 -3.834193224819159446e-02
1.242674584197764193e-01 -3.874394836376635065e-02
1.267402632165941789e-01 -3.838759910481624738e-02
1.292391808549189780e-01 -3.848511956524836020e-02
1.315549247232097596e-01 -3.943541048779240776e-02
1.340437372624068424e-01 -3.927988498908787512e-02
1.362860671745866059e-01 -3.817123266227365891e-02
1.386875155545792548e-01 -3.811273238017635900e-02
1.412809648293634202e-01 -3.896705164499082025e-02
1.438422586854427587e-01 -3.966010694410010418e-02
1.463436384173306404e-01 -4.005922617400861641e-02
1.488052704441517604e-01 -4.026146130754537644e-02
1.512473211850310084e-01 -4.036386431753941073e-02
1.536899570590929687e-01 -4.046348717681972490e-02
1.561497071927874236e-01 -4.063991050113243547e-02
1.586262444971588137e-01 -4.089174782858531060e-02
1.611143624443209244e-01 -4.119417481984620488e-02
1.636088540090498422e-01 -4.152236474667515831e-02
1.661045121661218482e-01 -4.185149088083217617e-02
1.685965941352468023e-01 -4.215896845834350704e-02
1.710843548298030536e-01 -4.244151865849633831e-02
1.735690894824655772e-01 -4.270571591394218408e-02
1.760521096562490118e-01 -4.295821352095680751e-02
1.785347269141684123e-01 -4.320566477581597870e-02
1.810182330637661596e-01 -4.345461748052846518e-02
1.835032276110305227e-01 -4.370792254523035020e-02
1.859894522297199648e-01 -4.396385005400190588e-02
1.884765952542630518e-01 -4.422038525877870080e-02
1.909643450190880165e-01 -4.447551341149629661e-02
1.934523898586231472e-01 -4.472721976409021333e-02
1.959404696746445407e-01 -4.497388629195368803e-02
1.984285650042152960e-01 -4.521574625170728112e-02


==> plots/icing/pca/original_shapes_20.csv <==
1.999242881203464606e-01 6.920709540273894955e-02
1.974457841402390557e-01 6.888584626304634917e-02
1.949677953543908493e-01 6.856067436043129792e-02
1.924903553031829528e-01 6.823137644171214933e-02
1.900134975269965609e-01 6.789774925370722913e-02
1.875372555311355383e-01 6.755958982541970803e-02
1.850616560144061618e-01 6.721674994179832607e-02
1.825867107876805728e-01 6.686920115613019522e-02
1.801124296928247326e-01 6.651693086168405933e-02
1.776388225717045743e-01 6.615992645172867614e-02
1.751658992661860315e-01 6.579817531953273402e-02
1.726936685351831424e-01 6.543167423973560159e-02
1.702221242350668851e-01 6.506054908438364814e-02
1.677512493814765360e-01 6.468501963636290319e-02
1.652810267453375948e-01 6.430530779846135858e-02
1.628114390975754222e-01 6.392163547346710328e-02
1.603424692811939445e-01 6.353422386215500095e-02
1.578741236598794895e-01 6.314306508399762652e-02
1.554064658521029929e-01 6.274759362156151488e-02
1.529395680221924125e-01 6.234716072445140034e-02
1.504735023344756784e-01 6.194111764227208661e-02
1.480083409532807204e-01 6.152881562462831494e-02
1.455441404476317813e-01 6.110983802488410832e-02
1.430808615965732389e-01 6.068519383163217817e-02
1.406184288332613108e-01 6.025643296664537352e-02
1.381567665213032370e-01 5.982510638678983222e-02
1.356957990243062295e-01 5.939276504893170605e-02
1.332354687602508858e-01 5.896057054015962917e-02
1.307759092827912584e-01 5.852556231861529706e-02
1.283173691042042708e-01 5.808230058643767957e-02
1.258600983100882365e-01 5.762531161471492330e-02
1.234043469860415104e-01 5.714912167453514019e-02
1.209503296537688677e-01 5.664951407666916905e-02
1.184978616549671182e-01 5.613638152934297132e-02
1.160465074048060707e-01 5.562848597780222643e-02
1.135958274234913079e-01 5.514472703850932522e-02
1.111453822312284401e-01 5.470400432792666551e-02
1.086949438851338295e-01 5.431671110335067887e-02
1.062457593772337533e-01 5.393393028212701418e-02
1.037997036767991377e-01 5.348149245106928462e-02
1.013586540713932033e-01 5.288513497341357922e-02
9.892448302387286951e-02 5.207083464992239702e-02
9.649492850620979001e-02 5.116975222254441930e-02
9.405605345609820145e-02 5.089244977018664989e-02
9.160819790232470339e-02 5.110628349111813462e-02
8.914517587650068464e-02 5.058864446252626240e-02
8.667659948079858845e-02 5.016887779176659734e-02
8.430499570060789871e-02 4.916439688363199306e-02
8.196259921217738387e-02 4.975131308093335564e-02
7.952901833713389712e-02 4.931045165000660230e-02
7.780403542728392408e-02 4.752832443980893606e-02
7.529849819582537518e-02 4.726971491727730013e-02
7.296439230097997997e-02 4.634986249424045274e-02
7.052145787312613656e-02 4.587959574116565187e-02
6.808061098750346762e-02 4.536661526120645133e-02
6.588946581178166395e-02 4.432673154361185808e-02
6.350483826113112462e-02 4.380630544253648340e-02
6.104555761607831366e-02 4.324855501764494209e-02
5.890938121772193448e-02 4.193104197831819951e-02
5.648198325200463193e-02 4.145390195127493516e-02
5.409956889998709245e-02 4.091803200396269824e-02
5.173421926957338934e-02 4.038211023899031249e-02
4.942924703338977266e-02 3.931315677131983627e-02
4.703065196774386392e-02 3.861473613035724256e-02
4.463061578144016106e-02 3.799562829323083896e-02
4.223615134102231411e-02 3.749478841785426619e-02
3.989784359956350529e-02 3.667465845321651874e-02
3.750462776871005960e-02 3.623006894193717131e-02
3.518225006011999750e-02 3.531206101915467660e-02
3.306800201401471906e-02 3.410293823753730164e-02
3.089492727559509100e-02 3.293468153394091963e-02
2.855251012797924495e-02 3.205186604828219599e-02
2.645983216249951989e-02 3.064520019804622963e-02
2.415523610225053103e-02 2.968762721431798465e-02
2.201399447548901128e-02 2.852979020873604513e-02
2.000399318588003822e-02 2.703062985260175702e-02
1.793941690843705791e-02 2.558544759894286480e-02
1.566837068998308893e-02 2.468829763203405150e-02
1.354433468337450618e-02 2.348242618858061362e-02
1.115338257605554342e-02 2.296770472980814992e-02
8.912255359660746501e-03 2.188851045736650222e-02
7.520647842458411288e-03 2.001710245798240390e-02
5.118458104891549648e-03 1.921940090227942932e-02
3.501503162570882965e-03 1.735229695390277591e-02
2.568411678434487887e-03 1.532382126050120356e-02
1.942548107021354990e-03 1.290705561949973858e-02
1.539014843965455038e-03 1.046557753078326651e-02
2.396557320947522471e-04 8.330135935417813317e-03
-2.598270895951669698e-04 5.863340263428357992e-03
-7.566292194543427010e-04 3.416111502684428258e-03
-1.052124438271108626e-03 9.405646641068460831e-04
-1.409285328059222070e-03 -1.527404838745193959e-03
-1.319834657075898013e-03 -4.032114284245960807e-03
-5.687107990170378038e-04 -6.365402544079539274e-03
-2.882814881777191556e-04 -8.886283329607247775e-03
1.721962319306593161e-03 -1.027266234079561059e-02
3.979959370349190478e-03 -1.134189824019921945e-02
6.190958123326278754e-03 -1.241620760025966344e-02
8.552131142340407832e-03 -1.325150357892593105e-02
1.046962918747219168e-02 -1.483975700392591024e-02
1.254208322904903916e-02 -1.623046778228318110e-02
1.498132649056140193e-02 -1.678133637696777036e-02
1.743456026936818920e-02 -1.722065481168826712e-02
1.987642685446301682e-02 -1.766209097986265811e-02
2.202423609851181935e-02 -1.895239844841425589e-02
2.450143892779645463e-02 -1.941088840605564511e-02
2.678918539976368404e-02 -2.034108079075198222e-02
2.929286935282897353e-02 -2.069062027581274402e-02
3.162501489173193819e-02 -2.063825501358670239e-02
3.396445257051024930e-02 -2.084082422899436252e-02
3.644306838045793806e-02 -2.133718421331525991e-02
3.895484815160135672e-02 -2.159444624215969485e-02
4.131055368724607935e-02 -2.249229620525741713e-02
4.344684342557476875e-02 -2.388334656056582614e-02
4.590657456275389764e-02 -2.400021243214392822e-02
4.831022055528020470e-02 -2.440660141005805001e-02
5.077243603403653466e-02 -2.460259231712697350e-02
5.317135527333580886e-02 -2.527024594109960470e-02
5.565621174467670629e-02 -2.556073791155710068e-02
5.809373063465446407e-02 -2.610493285912622932e-02
6.053377985255588289e-02 -2.663320147629417989e-02
6.299252729249975313e-02 -2.708711465389316772e-02
6.548476198668676251e-02 -2.741336495784706118e-02
6.795882890230334206e-02 -2.780544625322505653e-02
7.032464108241290313e-02 -2.851026932792383520e-02
7.271680578199024580e-02 -2.948954372344186892e-02
7.505026713792878335e-02 -2.934138632229079183e-02
7.753664648167693518e-02 -2.994604204760746916e-02
7.999363868596381932e-02 -3.033659217789514209e-02
8.243695616749499577e-02 -3.062001375194723513e-02
8.488228297995749350e-02 -3.090309184393436395e-02
8.733965856274254758e-02 -3.125440803953733609e-02
8.980670473278584698e-02 -3.165849983006596008e-02
9.227939010291745514e-02 -3.208871560502239012e-02
9.475368328596746326e-02 -3.251840375390879778e-02
9.722621655322698231e-02 -3.292531459923010717e-02
9.969695229296496319e-02 -3.330928655953830503e-02
1.021668951792860380e-01 -3.367707135697033116e-02
1.046370502449746331e-01 -3.403542309272558630e-02
1.071083982053756406e-01 -3.439094405181860464e-02
1.095813065932456087e-01 -3.474640835961005647e-02
1.120554982411635786e-01 -3.510056521437601024e-02
1.145306653557866955e-01 -3.545197261372606823e-02
1.170065001437719659e-01 -3.579918855526982580e-02
1.194827360570372282e-01 -3.614099034663128401e-02
1.219593426605744962e-01 -3.647741075995804272e-02
1.244363733942650818e-01 -3.680892854841084222e-02
1.269138817982862488e-01 -3.713602299844546983e-02
1.293919213800839296e-01 -3.745917329966081538e-02
1.318705202207172689e-01 -3.777878340130409740e-02
1.343496355051842228e-01 -3.809504746093495681e-02
1.368292121588136345e-01 -3.840812335798109850e-02
1.393091951069344303e-01 -3.871816897187027595e-02
1.417895294101347292e-01 -3.902534159410440961e-02
1.442701844302471947e-01 -3.932969288693287380e-02
1.467511817433816701e-01 -3.963104755488316977e-02
1.492325496899352677e-01 -3.992920090042517689e-02
1.517143166103051000e-01 -4.022394822602874676e-02
1.541965108092683834e-01 -4.051508507862370406e-02
1.566791461677481678e-01 -4.080250599636501413e-02
1.591622000862401021e-01 -4.108635588337431616e-02
1.616456442858590081e-01 -4.136681862148918615e-02
1.641294504877195137e-01 -4.164407809254724174e-02
1.666135904129363021e-01 -4.191831817838606589e-02
1.690980365846494471e-01 -4.218972641715483529e-02
1.715827651744907256e-01 -4.245850697992507167e-02
1.740677533910192643e-01 -4.272486876496119079e-02
1.765529784428659377e-01 -4.298902067085521445e-02
1.790384175386614818e-01 -4.325117159619922685e-02
1.815240500917504884e-01 -4.351150799716563961e-02
1.840098858881389077e-01 -4.376990715778757840e-02
1.864959568249471289e-01 -4.402602128664780123e-02
1.889822952993212846e-01 -4.427949750242209104e-02
1.914689337084073684e-01 -4.452998292378623768e-02
1.939559044095728046e-01 -4.477712507416622273e-02
1.964432223443303704e-01 -4.502074868369099203e-02
1.989308578279364303e-01 -4.526113255563887772e-02


==> plots/icing/pca/original_shapes_21.csv <==
1.999225071894907835e-01 6.920687826329317838e-02
1.974439085328102694e-01 6.888562860879421379e-02
1.949658252274286407e-01 6.856045176265941621e-02
1.924882909439321610e-01 6.823113900574385993e-02
1.900113393529071215e-01 6.789748161890266087e-02
1.875350040884761205e-01 6.755927120863609858e-02
1.850593117867397053e-01 6.721636187834012510e-02
1.825842738154497269e-01 6.686874408771348310e-02
1.801098995289069082e-01 6.651642627788485751e-02
1.776361982814120000e-01 6.615941688998289161e-02
1.751631794272657805e-01 6.579772436513629807e-02
1.726908513275690615e-01 6.543136245478343993e-02
1.702192087343418481e-01 6.506041767359609096e-02
1.677482365289107435e-01 6.468502931156278057e-02
1.652779193713398709e-01 6.430533784168923628e-02
1.628082419216934085e-01 6.392148373698117170e-02
1.603391889062074915e-01 6.353360707995373002e-02
1.578707662118778998e-01 6.314172308043379533e-02
1.554030310426532391e-01 6.274554411952562583e-02
1.529360482301902469e-01 6.234473756612941148e-02
1.504698826061456607e-01 6.193897078914533533e-02
1.480045990021761904e-01 6.152791115747353878e-02
1.455402503771527634e-01 6.111129540625546974e-02
1.430768171090374130e-01 6.068928432147193547e-02
1.406142521568478354e-01 6.026219888310821449e-02
1.381525084286225891e-01 5.983036036899231497e-02
1.356915388324002603e-01 5.939409005695224508e-02
1.332313066554633441e-01 5.895365339270165067e-02
1.307718844018997129e-01 5.850872832201307883e-02
1.283134099601627442e-01 5.805864107453997253e-02
1.258560221014454472e-01 5.760271313149557121e-02
1.233998595969408030e-01 5.714026597409308655e-02
1.209450538115567908e-01 5.667066292874135824e-02
1.184916535485719680e-01 5.619373379153612402e-02
1.160396559782266440e-01 5.570960008303989242e-02
1.135890574806701497e-01 5.521838778779560725e-02
1.111398544360517188e-01 5.472022289034620540e-02
1.086920590409937160e-01 5.421515995005930788e-02
1.062457930397610745e-01 5.370275882311884019e-02
1.038012245421236213e-01 5.318236998500126128e-02
1.013585218239641539e-01 5.265334316103811169e-02
9.891785311939654823e-02 5.211502828588165936e-02
9.647935267637475221e-02 5.156694561227315177e-02
9.404305940577131762e-02 5.100909316477598987e-02
9.160899562648366912e-02 5.044155211690311974e-02
8.917718365740928688e-02 4.986440364216749438e-02
8.674765247031057669e-02 4.927770332864767761e-02
8.432053828559375741e-02 4.868109431007149046e-02
8.189606400939433706e-02 4.807388634619601253e-02
7.947445502962845187e-02 4.745537965240376882e-02
7.705593675359020955e-02 4.682487466865456471e-02
7.464073810395825681e-02 4.618171257579292699e-02
7.222909557385223667e-02 4.552532229085943377e-02
6.982124663972759382e-02 4.485514412708025561e-02
6.741742877805277645e-02 4.417061839771593834e-02
6.501788485186328626e-02 4.347119974963329497e-02
6.262287841164494717e-02 4.275639787881775622e-02
6.023267797353364095e-02 4.202573569480461124e-02
5.784755205366528402e-02 4.127873610712919084e-02
5.546777967893926076e-02 4.051488984390536757e-02
5.309368340364448158e-02 3.973355436288332487e-02
5.072559704800905234e-02 3.893405262822608598e-02
4.836385470615941345e-02 3.811570721731698946e-02
4.600894220116210492e-02 3.727762646208943736e-02
4.366174879542526061e-02 3.641834902699557508e-02
4.132323006391396686e-02 3.553631994132743638e-02
3.899429560972693387e-02 3.463007386985732239e-02
3.667463850614938181e-02 3.370051745488929912e-02
3.436263968685449727e-02 3.275111573527768327e-02
3.205661495737158195e-02 3.178546073607343286e-02
2.975691692818310807e-02 3.080320619925350223e-02
2.747244339911575697e-02 2.978748323682776575e-02
2.521433277192365943e-02 2.871709062420593761e-02
2.299169498600558276e-02 2.757486325131402669e-02
2.079119606906701043e-02 2.638829357183818114e-02
1.858554435702140448e-02 2.521264622640161449e-02
1.635275255440440598e-02 2.409337080882149526e-02
1.416552938378066659e-02 2.290019102007950433e-02
1.217626067492676503e-02 2.135497502198306294e-02
1.038481288286808961e-02 1.952396521573132940e-02
7.987764458805824558e-03 1.912904206025307224e-02
6.202929168826675985e-03 1.727973316699711256e-02
4.218018836602371174e-03 1.576621950328039104e-02
2.555357212714414079e-03 1.396256187520889848e-02
1.216899913979823701e-03 1.186339765488935404e-02
-4.034204536250765583e-04 1.001622139418081696e-02
-1.209170010036279396e-03 7.617616214398496149e-03
-2.147741316321525717e-03 5.301148894286117699e-03
-2.534731415942262974e-03 2.845108866267982966e-03
-2.787222253018298377e-03 3.495583093839251389e-04
-2.909752034240660912e-03 -2.115052150277634165e-03
-2.509440956226037956e-03 -4.590352707239437821e-03
-2.160246501581616300e-03 -7.045629435669651698e-03
-4.692847788163716791e-04 -8.919320235022355423e-03
1.444893614018780094e-03 -1.051883671018456236e-02
3.460173171175456169e-03 -1.198528195889496210e-02
5.513480150677048386e-03 -1.341263482390468026e-02
7.611751249488010913e-03 -1.475995204839521471e-02
9.903817872911306261e-03 -1.577185644044332841e-02
1.227659671478392896e-02 -1.655245694291684888e-02
1.473533317853931678e-02 -1.700225581150220308e-02
1.719647702808745071e-02 -1.741496883551353972e-02
1.963291731869949014e-02 -1.796235015761494733e-02
2.207922272404660297e-02 -1.848564778258492830e-02
2.432602827052054648e-02 -1.956641555220607620e-02
2.651474809259020404e-02 -2.076540704914703328e-02
2.893354759211342123e-02 -2.139412183605468934e-02
3.138273788014078053e-02 -2.193879420203640254e-02
3.387908314660393466e-02 -2.197836910247092518e-02
3.632951787880855238e-02 -2.246455335321063604e-02
3.880234608589440415e-02 -2.260519148367587730e-02
4.111131126295615446e-02 -2.361347545107305920e-02
4.357705419301111105e-02 -2.403492957412138586e-02
4.606001642473905866e-02 -2.432493581522433487e-02
4.849648079407316986e-02 -2.487348595362768450e-02
5.092455290666203505e-02 -2.546877251461164560e-02
5.336573228648242018e-02 -2.600538568001561565e-02
5.576012578208960901e-02 -2.672364539584921178e-02
5.821689965152921503e-02 -2.718321696670096890e-02
6.064976533837222045e-02 -2.776463138703287592e-02
6.313035237426629920e-02 -2.796860522144932470e-02
6.564402349958882443e-02 -2.802435221958324979e-02
6.799243745815268525e-02 -2.884341157396248453e-02
7.039775045912408102e-02 -2.953271556682077539e-02
7.270332510857573094e-02 -3.044967925390072716e-02
7.517219212304723786e-02 -3.086790526030579879e-02
7.752574934709852150e-02 -3.171687899427769186e-02
7.998726000189164409e-02 -3.213384271577270079e-02
8.250923990036974909e-02 -3.202520385029531541e-02
8.496886051639873649e-02 -3.224102641528048957e-02
8.740929176235649745e-02 -3.279452075732555011e-02
8.990725738196596317e-02 -3.292350737865583354e-02
9.236585214331644034e-02 -3.339324487563879312e-02
9.482067191381593485e-02 -3.384267768969993762e-02
9.731947088713278904e-02 -3.392451697663143029e-02
9.980299551326871077e-02 -3.417401626212995813e-02
1.022579981966772883e-01 -3.467021650270957212e-02
1.047127830984035668e-01 -3.514361148388006617e-02
1.071900809727796416e-01 -3.545625522300171334e-02
1.096786012271533245e-01 -3.569811153134884452e-02
1.121651536585079045e-01 -3.595481144821965902e-02
1.146474145868263544e-01 -3.624498965615237378e-02
1.170797570017323153e-01 -3.688097865348002879e-02
1.195301976109803682e-01 -3.723497797140631199e-02
1.220339753822682755e-01 -3.712119472624748201e-02
1.245161629229819683e-01 -3.741218240532474815e-02
1.269512094135932245e-01 -3.800951897955799630e-02
1.293927860289866838e-01 -3.851712303160059053e-02
1.318684019935155161e-01 -3.886769697940203189e-02
1.343153699438789928e-01 -3.938786175710080190e-02
1.367967946495388387e-01 -3.964743919832768027e-02
1.392829151924038222e-01 -3.988624428334731215e-02
1.417375668878423922e-01 -4.036917077413966493e-02
1.442107563977609308e-01 -4.072865336127078073e-02
1.467096775570184697e-01 -4.077816059202741400e-02
1.492000535915040393e-01 -4.043129750364429786e-02
1.516355202650218059e-01 -4.083493684176236344e-02
1.539633394695711921e-01 -4.178849631382385021e-02
1.564077465898469910e-01 -4.221722454710280514e-02
1.588852656269806318e-01 -4.271146656383767448e-02
1.613066455708891678e-01 -4.315666082465163811e-02
1.637876678284719001e-01 -4.265848107940902606e-02
1.663282353386548174e-01 -4.220424183638254306e-02
1.685610871098213726e-01 -4.314932292811451964e-02
1.709304670113933888e-01 -4.386752501633380680e-02
1.734284403936772467e-01 -4.432714460927131284e-02
1.758663128028183364e-01 -4.408245292607074206e-02
1.783287728417290163e-01 -4.371648000804040368e-02
1.807960190254605803e-01 -4.423858017538349202e-02
1.832348307206411175e-01 -4.472083240918606900e-02
1.857389014690938589e-01 -4.469078351762467705e-02
1.882324838766556152e-01 -4.463444977098753735e-02
1.907140665623161535e-01 -4.495727874554292236e-02
1.932062274223032838e-01 -4.482098473071505218e-02
1.957002495995074642e-01 -4.466376823279598340e-02
1.981905428736464858e-01 -4.474592236320215632e-02


==> plots/icing/pca/original_shapes_22.csv <==
1.999166162856240714e-01 6.920611931470542488e-02
1.974377055304731843e-01 6.888481972294695221e-02
1.949593103413356787e-01 6.855959142362111347e-02
1.924814644017351917e-01 6.823022561776596884e-02
1.900042013951954711e-01 6.789651350641962013e-02
1.875275549671698294e-01 6.755824663060693014e-02
1.850515517155123801e-01 6.721527946982590318e-02
1.825762029890425076e-01 6.686760268483921132e-02
1.801015181449626690e-01 6.651522472251272800e-02
1.776275065404752940e-01 6.615815402971239600e-02
1.751541775327827566e-01 6.579639905330406102e-02
1.726815394678790083e-01 6.542997364693287077e-02
1.702095870301008063e-01 6.505896471106011048e-02
1.677383050910883910e-01 6.468351161315150089e-02
1.652676783075882894e-01 6.430375486967757070e-02
1.627976913363469447e-01 6.391983499710883476e-02
1.603283289055286998e-01 6.353189209044778074e-02
1.578595971292543199e-01 6.313994003665503174e-02
1.553915533447518815e-01 6.274369043235146493e-02
1.529242623985611338e-01 6.234281055837048724e-02
1.504577891372217147e-01 6.193696769554548481e-02
1.479921984072732621e-01 6.152582912470986459e-02
1.455275429727525827e-01 6.110913272802749596e-02
1.430638028808831619e-01 6.068704129165705674e-02
1.406009311052468513e-01 6.025987580036441110e-02
1.381388805737733261e-01 5.982795750567197757e-02
1.356776042143924554e-01 5.939160765910220241e-02
1.332170655854107988e-01 5.895109031376808556e-02
1.307573378900894756e-01 5.850607956090937006e-02
1.282985589713250829e-01 5.805590168806935153e-02
1.258408675057289261e-01 5.759987849685868633e-02
1.233844021699123522e-01 5.713733178888803083e-02
1.209292940605557198e-01 5.666762625882870025e-02
1.184755916656205776e-01 5.619059406481886898e-02
1.160232926810559895e-01 5.570635478514532335e-02
1.135723940619830369e-01 5.521503219026722281e-02
1.111228927635228708e-01 5.471675005064381009e-02
1.086748017011152784e-01 5.421155990368749233e-02
1.062282419312698956e-01 5.369902386306443093e-02
1.037833793886203670e-01 5.317850093348673590e-02
1.013403801529943610e-01 5.264934946254888615e-02
9.889941025786284923e-02 5.211092803432275378e-02
9.646060372271879346e-02 5.156275854415005161e-02
9.402400670429102159e-02 5.100481109720186174e-02
9.158965041919596428e-02 5.043713201188113060e-02
8.915756608405007999e-02 4.985976760659079771e-02
8.672779035053468366e-02 4.927274341600772906e-02
8.430044465593483638e-02 4.867576075406558622e-02
8.187571752230887734e-02 4.806826440205497902e-02
7.945379930564870630e-02 4.744969212829138611e-02
7.703488069860105203e-02 4.681948071892554769e-02
7.461920761195160734e-02 4.617690586532388619e-02
7.220714203498893036e-02 4.552090460851705017e-02
6.979906061577294263e-02 4.485037122366848650e-02
6.739534000106431333e-02 4.416419999144194364e-02
6.499623897500823866e-02 4.346178420507228884e-02
6.260157597087077919e-02 4.274438153712317723e-02
6.021106660254998966e-02 4.201368498188335493e-02
5.782442648394404972e-02 4.127138753364158197e-02
5.544183933959796057e-02 4.051735442690784783e-02
5.306537179221777062e-02 3.974409903280592959e-02
5.069756381752215518e-02 3.894228649362011657e-02
4.834094969914704693e-02 3.810260514239052071e-02
4.599545122163712502e-02 3.722638718886376458e-02
4.365424422107224561e-02 3.634244927099958972e-02
4.130943028667569128e-02 3.548398473683233439e-02
3.895389058856475045e-02 3.468103034600505258e-02
3.660008025351851879e-02 3.388436626676458868e-02
3.428098750586641708e-02 3.296163243409994809e-02
3.203057211663717929e-02 3.177653490897072025e-02
2.984607196572344745e-02 3.034394060570362248e-02
2.757570878953689159e-02 2.929212186838964227e-02
2.509716781745313999e-02 2.915398662581541664e-02
2.281175924695303531e-02 2.817618813801853889e-02
2.054726330458580413e-02 2.713310732746366041e-02
1.810229857903815354e-02 2.658839935079733777e-02
1.599245896015418986e-02 2.524424530437833700e-02
1.367115192988344573e-02 2.430194804218694521e-02
1.173413798488052648e-02 2.283970173408940429e-02
9.783794863150447121e-03 2.144552648645461912e-02
8.042972385372984187e-03 1.973671131605611931e-02
5.503777599733534164e-03 1.955841855133030535e-02
3.112162227646007862e-03 1.889694383416974655e-02
8.930431180160341683e-04 1.775770085500322573e-02
-1.497932826420766885e-03 1.703762048983729557e-02
-3.627205217434578688e-03 1.572634291460127745e-02
-5.197474425655260709e-03 1.378697108804790260e-02
-6.275410299846738080e-03 1.153356066694375195e-02
-7.207385262146453163e-03 9.181810372035024634e-03
-6.821984672370807155e-03 6.897294337325929336e-03
-6.960085157991635803e-03 4.504870414179129590e-03
-7.096083377823040640e-03 2.066227807177171798e-03
-7.960918339291323323e-03 -2.821854755165379390e-04
-8.797910337493858313e-03 -2.627415552745822769e-03
-9.465877441083739990e-03 -4.892549025522109109e-03
-8.480506911623489005e-03 -7.239110874581481878e-03
-6.505944890309273837e-03 -8.325788769161162478e-03
-4.081100417323079571e-03 -7.772077946391077116e-03
-1.822280717376676632e-03 -8.542985580442469598e-03
2.518206125011200115e-04 -9.357266753015749949e-03
2.736287117343183788e-03 -9.306073319347466649e-03
4.931329494526045035e-03 -9.844631121430049564e-03
6.823929462740155501e-03 -1.155715549329100131e-02
9.267753058682364625e-03 -1.233584900629444356e-02
1.171335403494922628e-02 -1.309181606058319909e-02
1.400618093569178796e-02 -1.408130853582581846e-02
1.626209557200537087e-02 -1.511215302674077596e-02
1.857930127493938322e-02 -1.602164862367518386e-02
2.095305205064627516e-02 -1.681866596581720052e-02
2.334971930743555760e-02 -1.756021031288554704e-02
2.574443260682651030e-02 -1.828861326041121560e-02
2.813867026588594278e-02 -1.900206097327254012e-02
3.053884444975333082e-02 -1.969047332221611143e-02
3.294960552841941920e-02 -2.034685495367994507e-02
3.536944954750535081e-02 -2.097498629029044201e-02
3.779552952440850405e-02 -2.158099929981273715e-02
4.022527896548992732e-02 -2.217044367260406421e-02
4.265809496282631230e-02 -2.274479281885081680e-02
4.509421363519909576e-02 -2.330377838218800068e-02
4.753386525367585963e-02 -2.384715172748885781e-02
4.997693650259051740e-02 -2.437566689319286758e-02
5.242287136254532298e-02 -2.489136983994120686e-02
5.487108458960981289e-02 -2.539639181300216639e-02
5.732104571481789340e-02 -2.589265818847872463e-02
5.977261306159686871e-02 -2.638063308427978856e-02
6.222581313098044659e-02 -2.686014853057403992e-02
6.468067309232418405e-02 -2.733103404879051040e-02
6.713718214218819536e-02 -2.779330072991810507e-02
6.959519675533400174e-02 -2.824759428345138129e-02
7.205454442680514493e-02 -2.869469898742019881e-02
7.451505268920471936e-02 -2.913539892783194307e-02
7.697659428087719191e-02 -2.957024707669652849e-02
7.943917484111436000e-02 -2.999911695097782702e-02
8.190282430903303434e-02 -3.042175783497531871e-02
8.436757262375005340e-02 -3.083791901298847324e-02
8.683343206033071471e-02 -3.124745364590668720e-02
8.930034316098543756e-02 -3.165063673240023356e-02
9.176822826146026346e-02 -3.204785033748466794e-02
9.423700969749893019e-02 -3.243947652618905247e-02
9.670661474632669119e-02 -3.282586826739682800e-02
9.917701905923378969e-02 -3.320709369662526445e-02
1.016482256679743096e-01 -3.358305972933026823e-02
1.041202379158255586e-01 -3.395367144667463949e-02
1.065930589569882292e-01 -3.431883525949425140e-02
1.090666733899731816e-01 -3.467858807064343879e-02
1.115410318937785639e-01 -3.503320532036144352e-02
1.140160815304959857e-01 -3.538298788461165245e-02
1.164917693622171818e-01 -3.572823663935751487e-02
1.189680445688675176e-01 -3.606923894818039877e-02
1.214448803421627615e-01 -3.640612897259162123e-02
1.239222650813864568e-01 -3.673894384548441472e-02
1.264001874268260994e-01 -3.706771916207771134e-02
1.288786360187692825e-01 -3.739249051759045012e-02
1.313575960367227569e-01 -3.771332360544572826e-02
1.338370347624518730e-01 -3.803043977465830200e-02
1.363169137091526095e-01 -3.834411054314638967e-02
1.387971943872176317e-01 -3.865460745321018521e-02
1.412778383070433241e-01 -3.896220204711856733e-02
1.437588176369172244e-01 -3.926707979634575657e-02
1.462401462669674357e-01 -3.956908923591637151e-02
1.487218482951840060e-01 -3.986799646439735667e-02
1.512039478195570386e-01 -4.016356758035566354e-02
1.536864689380765536e-01 -4.045556868235824360e-02
1.561694284130547838e-01 -4.074382669778888605e-02
1.586528089331284141e-01 -4.102845109934206980e-02
1.611365833010802995e-01 -4.130963333506795787e-02
1.636207243186401650e-01 -4.158756486174911698e-02
1.661052047875377635e-01 -4.186243713616807915e-02
1.685899978017195433e-01 -4.213444272445821676e-02
1.710750789768463176e-01 -4.240378376601235122e-02
1.735604252178721829e-01 -4.267066729480571696e-02
1.760460134401373167e-01 -4.293530038424257095e-02
1.785318205589820351e-01 -4.319789010772716320e-02
1.810178241635461982e-01 -4.345863675305723650e-02
1.835040255246656593e-01 -4.371750211778954731e-02
1.859904552972671821e-01 -4.397415208237320794e-02
1.884771459672239247e-01 -4.422823408842401632e-02
1.909641300204090730e-01 -4.447939557755777734e-02
1.934514399426957298e-01 -4.472728399139030975e-02
1.959390983762742677e-01 -4.497164671068818592e-02
1.984270819739067659e-01 -4.521269802931123655e-02


==> plots/icing/pca/original_shapes_23.csv <==
1.999212177664991541e-01 6.920670755297944621e-02
1.974425507578511652e-01 6.888544151461410692e-02
1.949643991585357505e-01 6.856024944115017561e-02
1.924867966570789346e-01 6.823092463225950699e-02
1.900097769420068250e-01 6.789726038761396965e-02
1.875333736649226202e-01 6.755905032063110049e-02
1.850576134473707057e-01 6.721614778157398995e-02
1.825825076005886671e-01 6.686853621768458489e-02
1.801080654210815146e-01 6.651621619608659441e-02
1.776342962053541197e-01 6.615918828390365825e-02
1.751612092499114370e-01 6.579745304825945773e-02
1.726888128656239862e-01 6.543101793606233285e-02
1.702171018996863350e-01 6.505998437144933089e-02
1.677460614548733631e-01 6.468452179516702427e-02
1.652756764166350423e-01 6.430480116490075448e-02
1.628059316704213444e-01 6.392099343833590464e-02
1.603368121680533442e-01 6.353326905114388412e-02
1.578683237793216398e-01 6.314163391714859574e-02
1.554005229643873331e-01 6.274569605203386691e-02
1.529334736804406347e-01 6.234500450662630588e-02
1.504672398846718107e-01 6.193910833175255565e-02
1.480018855342711825e-01 6.152755657823921059e-02
1.455374631249612694e-01 6.111002952853220038e-02
1.430739553257023289e-01 6.068700696818379176e-02
1.406113185107231434e-01 6.025926975240803590e-02
1.381495090063818154e-01 5.982759928452702908e-02
1.356884831390364476e-01 5.939277696786286059e-02
1.332282067298054262e-01 5.895540150209432201e-02
1.307687450721676525e-01 5.851415748244299248e-02
1.283102228104506248e-01 5.806658744091586222e-02
1.258527653823560410e-01 5.761021864295935019e-02
1.233964982255854603e-01 5.714257835401989616e-02
1.209415427580166208e-01 5.666169743823324528e-02
1.184879758082996171e-01 5.617119284435059118e-02
1.160358464229818559e-01 5.567816202941468229e-02
1.135852032278895640e-01 5.518975515791304381e-02
1.111360948488489125e-01 5.471312239433318014e-02
1.086885620290214821e-01 5.425214383371428778e-02
1.062425911773020315e-01 5.378815937283366183e-02
1.037981458046219468e-01 5.329300984526947477e-02
1.013551893416572147e-01 5.273850279117082290e-02
9.891372525062834542e-02 5.209747561149080664e-02
9.649293416881998819e-02 5.197400599049176173e-02
9.402815993271639028e-02 5.275067534250681839e-02
9.173713979547326591e-02 5.235111205956940322e-02
8.947272075945619796e-02 5.130037302159060064e-02
8.689680127091303774e-02 5.152446188376517272e-02
8.506851487800515255e-02 5.036138015425480063e-02
8.289645324256082748e-02 4.931942897704481854e-02
8.061305407512804611e-02 4.840492495370821158e-02
7.816132098029900110e-02 4.889029182194459117e-02
7.580324225581655528e-02 4.801001905071006215e-02
7.331716778488094055e-02 4.776186026606494411e-02
7.081158606909494779e-02 4.763722836032107527e-02
6.862510387435730164e-02 4.671453781466675809e-02
6.644763046895402203e-02 4.563397526524435449e-02
6.429852236166630486e-02 4.439602445796340946e-02
6.187570041186359754e-02 4.516544121690632685e-02
5.982249542044534157e-02 4.370876189076210172e-02
5.737004694692617729e-02 4.405991819785735203e-02
5.564256970565130411e-02 4.309537515790309165e-02
5.336338435579290190e-02 4.209661920023106962e-02
5.159403462088010817e-02 4.038754717055299814e-02
4.939937825947792599e-02 4.015942846394984084e-02
4.690257821276422323e-02 4.048776235974495957e-02
4.446388999848160939e-02 3.971696563486339787e-02
4.236233646661862612e-02 3.853166687856729444e-02
4.026437251728602618e-02 3.722671910858256494e-02
3.781101088092030799e-02 3.671892688879354466e-02
3.531564464184097640e-02 3.681542595809475515e-02
3.282382525655459793e-02 3.660017513874422312e-02
3.032959541871567410e-02 3.666846584012156685e-02
2.786551621745545285e-02 3.694228654871430095e-02
2.526760430334311358e-02 3.721418006032962272e-02
2.352533104452690996e-02 3.604037483390502145e-02
2.410425000590389263e-02 3.356013339045117727e-02
2.295839406525130091e-02 3.273328299314193224e-02
2.057168433031958746e-02 3.269649561268371529e-02
1.810257643429964008e-02 3.212051538171048493e-02
1.561190133296676101e-02 3.220368541512660943e-02
1.320603604662535374e-02 3.282481866071410015e-02
1.100766959897408505e-02 3.389712752385867084e-02
8.493231023101524557e-03 3.420927450555406868e-02
6.068465493975621142e-03 3.466361281133200495e-02
3.596488849231392788e-03 3.447073013830969507e-02
1.996998241592723954e-03 3.250338046298573147e-02
1.580906550107451757e-03 3.030306322319452697e-02
-1.089951947970124301e-03 3.066167345028849092e-02
-3.545490104842245228e-03 3.055993959598741691e-02
-5.887653997252131205e-03 2.961468475924713961e-02
-7.606998779310876480e-03 2.777604872429839666e-02
-7.720177230323046168e-03 2.544677039949887545e-02
-8.508416288649477133e-03 2.313618905728518152e-02
-1.099477860102023377e-02 2.251069338169783482e-02
-1.319036087378767756e-02 2.148833768602775862e-02
-1.495867698034502452e-02 1.968175806695185784e-02
-1.608571683186697798e-02 1.747504011145187275e-02
-1.704148327074159197e-02 1.520469451787880011e-02
-1.771844756758064049e-02 1.285098476195649202e-02
-1.918312249440887879e-02 1.083826962985958743e-02
-2.041138511824616003e-02 8.667855347949110847e-03
-2.108239516064583374e-02 6.286411227069736707e-03
-2.080224882255942917e-02 3.916776401471048531e-03
-2.275370607714763752e-02 2.150754443015509207e-03
-2.357511429832078592e-02 -1.353236754616861414e-04
-2.310089464597566561e-02 -2.493543022738391440e-03
-2.211775827584150020e-02 -4.740725531513863625e-03
-2.176673336069673975e-02 -7.210624140355260080e-03
-2.076749995042130939e-02 -9.426845136307215184e-03
-2.004843565619281523e-02 -1.177680875579634710e-02
-1.799763359874532662e-02 -1.291437876833789918e-02
-1.700329573598795621e-02 -1.523079329011984596e-02
-1.519391527454067720e-02 -1.678293269086220812e-02
-1.265155183176738633e-02 -1.673882894462789053e-02
-1.019601254614605976e-02 -1.696538834870345985e-02
-7.678966060294215544e-03 -1.691991453449058491e-02
-5.356922671923905477e-03 -1.598857539113343607e-02
-2.921528888817567782e-03 -1.644123701429141618e-02
-4.464110441750351226e-04 -1.597919119295440268e-02
1.535846799701522667e-03 -1.453851879517717091e-02
3.778817358927139599e-03 -1.360403002170765610e-02
6.068724232809472388e-03 -1.431390105528632974e-02
8.457456064430317333e-03 -1.500050018950599418e-02
1.092804005562885046e-02 -1.530069344825352347e-02
1.326623972313166304e-02 -1.515841110886329349e-02
1.563035221867594554e-02 -1.608853642420059529e-02
1.795334937641691192e-02 -1.695231555729127815e-02
2.020529715038579463e-02 -1.775651323016838937e-02
2.242297961325874847e-02 -1.894147122968635466e-02
2.492142540296266723e-02 -1.882533627890000880e-02
2.730164486517576081e-02 -1.951277227480422219e-02
2.965983533313853657e-02 -2.028792599327659124e-02
3.213534890124135346e-02 -2.066586824442791584e-02
3.462331174100361647e-02 -2.075266425514795537e-02
3.707207399328495828e-02 -2.128305960623876752e-02
3.932775971990724179e-02 -2.237043601813051841e-02
4.168221840825551971e-02 -2.317172006266918216e-02
4.413946737590047908e-02 -2.365088084166568072e-02
4.658044850614672522e-02 -2.416893233467718935e-02
4.890182156105998129e-02 -2.511817365032725097e-02
5.139649095131654938e-02 -2.529923207334956042e-02
5.307473027479896188e-02 -2.647590638514832340e-02
5.562804265598308984e-02 -2.586822862065984996e-02
5.808393835509501751e-02 -2.563403827010727817e-02
6.053739543885077595e-02 -2.602877614512726437e-02
6.298398835181671929e-02 -2.679379181415804390e-02
6.543224089922718145e-02 -2.755618619821420534e-02
6.788662952092291980e-02 -2.811688316125642711e-02
7.034566011256961071e-02 -2.853322462162922665e-02
7.280735881188883651e-02 -2.888315674997548113e-02
7.526978000061003427e-02 -2.924350365326994911e-02
7.773201333580624650e-02 -2.964996054259006961e-02
8.019445813936763867e-02 -3.008619292672653350e-02
8.265759780771418652e-02 -3.053252624402291032e-02
8.512191266760131547e-02 -3.096939935190667209e-02
8.758764745735234114e-02 -3.138595571530791717e-02
9.005464865373520589e-02 -3.178605391266346031e-02
9.252272429074731575e-02 -3.217497291995814052e-02
9.499168240272845565e-02 -3.255799170306939577e-02
9.746137079786838797e-02 -3.293921616669753805e-02
9.993178670222838123e-02 -3.331834539282361313e-02
1.024029624224363222e-01 -3.369404382255033331e-02
1.048749302651202781e-01 -3.406497589698049416e-02
1.073477195670925199e-01 -3.442986866256869671e-02
1.098213109792346015e-01 -3.478847549207093187e-02
1.122956453746495747e-01 -3.514138829576845396e-02
1.147706624610942833e-01 -3.548922355009023061e-02
1.172463019463252654e-01 -3.583259773146517391e-02
1.197225114676784136e-01 -3.617202412136118206e-02
1.221992725137426294e-01 -3.650757546351812016e-02
1.246765756045298962e-01 -3.683920696739731437e-02
1.271544112601387944e-01 -3.716687384133580269e-02
1.296327699490733842e-01 -3.749053188318438729e-02
1.321116334470540110e-01 -3.781023621408986790e-02
1.345909651363705328e-01 -3.812625211757613569e-02
1.370707260587005483e-01 -3.843887162088245601e-02
1.395508772557214061e-01 -3.874838675124805953e-02
1.420313800857034847e-01 -3.905508687411716334e-02
1.445122183622557510e-01 -3.935907255865867677e-02
1.469934128549358066e-01 -3.966013366194663659e-02
1.494749877776122005e-01 -3.995803108254984692e-02
1.519569673441532320e-01 -4.025252571903713272e-02
1.544393756287465169e-01 -4.054337964274460498e-02
1.569222203791612869e-01 -4.083049200233629383e-02
1.594054779394751264e-01 -4.111402561325992050e-02
1.618891210878381226e-01 -4.139417323065022053e-02
1.643731226024000014e-01 -4.167112760964191559e-02
1.668574552614278395e-01 -4.194508150576225364e-02
1.693420926560823270e-01 -4.221623039734082039e-02
1.718270111332847183e-01 -4.248477899317958800e-02
1.743121876233632017e-01 -4.275093395621138576e-02
1.767975990566455491e-01 -4.301490194936903599e-02
1.792832223634595878e-01 -4.327688963558534024e-02
1.817690379249554955e-01 -4.353706894661457660e-02
1.842550593989142338e-01 -4.379527689792429151e-02
1.867413190555962388e-01 -4.405116317764526390e-02
1.892278493691520180e-01 -4.430437542183484484e-02
1.917146828137320513e-01 -4.455456126655038540e-02
1.942018516831740260e-01 -4.480137017827164059e-02
1.966893664557621546e-01 -4.504467308131449022e-02
1.991771952419633118e-01 -4.528477099153663255e-02


==> plots/icing/pca/original_shapes_24.csv <==
1.999212228894482191e-01 6.920408985326288731e-02
1.974421714034302056e-01 6.887966648992625840e-02
1.949637451858801107e-01 6.855217936712711124e-02
1.924861282787253269e-01 6.822260165136687093e-02
1.900095047238932189e-01 6.789190650914693481e-02
1.875340574214470202e-01 6.756105874847054271e-02
1.850597514007117084e-01 6.722942835349857149e-02
1.825860769734645450e-01 6.689291035406809416e-02
1.801124619466835108e-01 6.654694224200732866e-02
1.776383341273468364e-01 6.618696150914443743e-02
1.751631213224325301e-01 6.580840564730762454e-02
1.726863645699921179e-01 6.540761529639102512e-02
1.702091529128655911e-01 6.499327821523484539e-02
1.677336964106423411e-01 6.458302356082468165e-02
1.652622301583460407e-01 6.419468017653387482e-02
1.627969892510003069e-01 6.384607690573580741e-02
1.603401996703045229e-01 6.355497003937786438e-02
1.578912040233042824e-01 6.331616092681861818e-02
1.554423663727830252e-01 6.306889376819213577e-02
1.529850157904414643e-01 6.274417305748858364e-02
1.505104813479802850e-01 6.227300328869812829e-02
1.480100921171001449e-01 6.158638895581093620e-02
1.454823286549174199e-01 6.067124054548288237e-02
1.429692804324353139e-01 5.985537668837176417e-02
1.405294727311363900e-01 5.959510125235600170e-02
1.382404439157484677e-01 6.036365459261539695e-02
1.358614524101948162e-01 6.063828418345681981e-02
1.333245352285564178e-01 6.059437289680266042e-02
1.309506514163552571e-01 5.985989226692992743e-02
1.284836854822413166e-01 5.958920104605664597e-02
1.262699897830019125e-01 5.846367519395954254e-02
1.237717832245703309e-01 5.826322338579819488e-02
1.213502817842761206e-01 5.759664763844604685e-02
1.188484417820021705e-01 5.782068955727045351e-02
1.164821601080360258e-01 5.716066695911474482e-02
1.139423958432809747e-01 5.729571393101302174e-02
1.117743455013715248e-01 5.627949423014567965e-02
1.093909253759262762e-01 5.550452225493400504e-02
1.070331851963826769e-01 5.464734512956342938e-02
1.045473352399759470e-01 5.445322043833769610e-02
1.022408904979336119e-01 5.349687459101790110e-02
9.977446656071170539e-02 5.305781762458455786e-02
9.728014759241908338e-02 5.319043350303452600e-02
9.477838088154968976e-02 5.335807745038233935e-02
9.231586830871618687e-02 5.291337229286989519e-02
9.009364435199058996e-02 5.213546690270473571e-02
8.812990041601143076e-02 5.044476524003248252e-02
8.571925973727764769e-02 4.988213654674345660e-02
8.321378178147940952e-02 5.006572279037466849e-02
8.075219379647845253e-02 4.973756751137853316e-02
7.831588198443843740e-02 4.911687682778927144e-02
7.601913963399965779e-02 4.811437397611679351e-02
7.354901730495710943e-02 4.786731316482970011e-02
7.135911767071113909e-02 4.668630980529157176e-02
6.891214915847843070e-02 4.651633429773249784e-02
6.636504940221746307e-02 4.648414540745344353e-02
6.409740686374222618e-02 4.547214749339843765e-02
6.180281758576410683e-02 4.458571442298726178e-02
5.929838269716750793e-02 4.431224223729345046e-02
5.689220356402371892e-02 4.364812147002340020e-02
5.450748254579997065e-02 4.289838841856392221e-02
5.206529940648591676e-02 4.269628756651759616e-02
4.951582334240808847e-02 4.115777731277337620e-02
4.854514047379845237e-02 4.213351638024537965e-02
4.659653565914329693e-02 4.282207752111598376e-02
4.459748421871025797e-02 4.136709097272511099e-02
4.242304366816796596e-02 4.009998065566636183e-02
4.006863784044960297e-02 3.959571756561702099e-02
3.758555404693941782e-02 4.000824644418332632e-02
3.503949115220277716e-02 4.004885370505316400e-02
3.293708530451285726e-02 3.884321498487725011e-02
3.110542707729375272e-02 3.712181437907650927e-02
2.880142354190352513e-02 3.614371943704878382e-02
2.667034530364242526e-02 3.483672646745791107e-02
2.431231433710740603e-02 3.446239795841649078e-02
2.226320382631609418e-02 3.316303077446742381e-02
2.012564573479182911e-02 3.204040850465439405e-02
1.816432609041781013e-02 3.046328095439122113e-02
1.583305722054451081e-02 2.956101029145596568e-02
1.401272039763489137e-02 2.765124913331450801e-02
1.167975208242388353e-02 2.790137070765224409e-02
9.483978912704934747e-03 2.663846022076934647e-02
7.809056309617542525e-03 2.608231129151284203e-02
5.999642107076593595e-03 2.589704647883528041e-02
3.580612999634772472e-03 2.536812046790482347e-02
1.683333164902843298e-03 2.361913426280379605e-02
-7.466334230365747563e-04 2.345256482250600641e-02
-2.347351975690021089e-03 2.157601167305423298e-02
-3.136156340605962024e-03 1.918878047473278337e-02
-3.179413045581223115e-03 1.669406600155332043e-02
-2.359712579563540309e-03 1.434546890817814911e-02
-1.637555210641034303e-03 1.194629369793434072e-02
-2.293361881077050999e-03 9.548257431387971450e-03
-3.184501757341042915e-03 7.239305843255358468e-03
-2.583855274457049021e-03 4.794779039719599019e-03
-2.713015086720948175e-03 2.299146688143039255e-03
-3.395880563699343706e-03 -1.077741954164525257e-04
-4.912927431731661798e-03 -2.140275701980485536e-03
-4.643756801657242077e-03 -4.596510655113861428e-03
-4.988373707811599202e-03 -7.073264127563727056e-03
-5.595936797877659047e-03 -9.443400900246317828e-03
-4.670921199854302999e-03 -1.183873576855216936e-02
-3.685403387736125615e-03 -1.403773556019250954e-02
-1.277508469066937534e-03 -1.492780742742822256e-02
1.194415932804091017e-03 -1.480708597942716545e-02
3.611486907641907503e-03 -1.414540406319081400e-02
6.096739145347423658e-03 -1.391596255599145994e-02
7.862398616778117771e-03 -1.552654950078443188e-02
1.037883356924061348e-02 -1.569809219287173277e-02
1.239119941991733385e-02 -1.729680003947243333e-02
1.471368724386995855e-02 -1.822169517770894434e-02
1.703187076623171453e-02 -1.918312561596531574e-02
1.936176088940425380e-02 -2.000592982849206183e-02
2.180389215222697935e-02 -2.068759110823103348e-02
2.420466415363604212e-02 -2.063336242703485771e-02
2.659558439654580858e-02 -1.996410647067791561e-02
2.909304802071465898e-02 -2.040849906314040618e-02
3.158309833135897193e-02 -2.053198168833232987e-02
3.396579829044097526e-02 -2.109280466024786305e-02
3.627596029934627986e-02 -2.153374290154854917e-02
3.821870031598459394e-02 -2.256121638047693667e-02
4.067493220370747148e-02 -2.235597977746611731e-02
4.259550433553436349e-02 -2.377378956423911727e-02
4.522629259967197307e-02 -2.392630879803615482e-02
4.763917110923017451e-02 -2.459107817609926944e-02
5.002126307327754012e-02 -2.529861168120572587e-02
5.250388551207162136e-02 -2.568586923389979890e-02
5.498456908296796286e-02 -2.599988567789531663e-02
5.732381307625561417e-02 -2.685379494872960210e-02
5.982621751410294175e-02 -2.705353401637446836e-02
6.221672024108607091e-02 -2.778959697956297908e-02
6.466328144968752634e-02 -2.813720810718380039e-02
6.716334040613988754e-02 -2.826954686369464662e-02
6.962973338950610713e-02 -2.868468857754053955e-02
7.213656326865064417e-02 -2.875785060943321716e-02
7.440885096377333752e-02 -2.957255349992104002e-02
7.697019815787006780e-02 -2.927933943847574327e-02
7.904080350680285638e-02 -3.068448595965690348e-02
8.144831585854796219e-02 -3.078688388213065077e-02
8.395723271173750890e-02 -3.087199720371390163e-02
8.641791316204550100e-02 -3.129626604602778195e-02
8.888961014902806157e-02 -3.165878342531748546e-02
9.137565090172597437e-02 -3.195793333584248663e-02
9.360290747149824231e-02 -3.306540101940990545e-02
9.602012497049973450e-02 -3.389459413102743207e-02
9.833764771188982512e-02 -3.434913248677005926e-02
1.005647825468706930e-01 -3.342237281742753419e-02
1.030511890757070115e-01 -3.420095136203545744e-02
1.055286648667541766e-01 -3.441517637203906493e-02
1.080072463499209684e-01 -3.476287597189291895e-02
1.105027974297329019e-01 -3.506733643972224229e-02
1.126672154987019697e-01 -3.622249379054754553e-02
1.152202376711312926e-01 -3.618271912645296129e-02
1.177019564759725634e-01 -3.642809125442932755e-02
1.201940730363615928e-01 -3.658001906538897036e-02
1.226957375095925618e-01 -3.658545205140532885e-02
1.251805888088047547e-01 -3.678613830113493938e-02
1.276545347104144357e-01 -3.717327886278359167e-02
1.301272222003476420e-01 -3.758779968739897615e-02
1.326036581686002025e-01 -3.794672247065050685e-02
1.350831177673654238e-01 -3.826112083634928412e-02
1.375645216747873600e-01 -3.854788496324376701e-02
1.400467905690101211e-01 -3.882390503008238680e-02
1.425288756414280489e-01 -3.910559501879538880e-02
1.450103941739554758e-01 -3.939897374910399791e-02
1.474916102819542330e-01 -3.969996540883226344e-02
1.499728147415826385e-01 -4.000407811126529406e-02
1.524542983289992881e-01 -4.030681996968821235e-02
1.549363458011907002e-01 -4.060378907485735767e-02
1.574190680527840502e-01 -4.089318249550709383e-02
1.599023798130096430e-01 -4.117612967485907716e-02
1.623861853109391240e-01 -4.145391701754552044e-02
1.648703887756442776e-01 -4.172783092819865730e-02
1.673548946874911236e-01 -4.199915402514673574e-02
1.698396363294555067e-01 -4.226873495184753360e-02
1.723246020808536505e-01 -4.253659220382286638e-02
1.748097865351863900e-01 -4.280265064618977294e-02
1.772951842859548655e-01 -4.306683514406527136e-02
1.797807899266599119e-01 -4.332907056256638662e-02
1.822666023738250540e-01 -4.358925523120710938e-02
1.847526425554905927e-01 -4.384715236827881057e-02
1.872389383877692548e-01 -4.410248229784587137e-02
1.897255177896325640e-01 -4.435496532642389106e-02
1.922124086800521547e-01 -4.460432176052850362e-02
1.946996380124358106e-01 -4.485028120463813855e-02
1.971872043194921875e-01 -4.509284694231781992e-02
1.996750737621303673e-01 -4.533233398361156269e-02


==> plots/icing/pca/original_shapes_25.csv <==
1.999258369174956584e-01 6.920730723780244009e-02
1.974474146684408460e-01 6.888608580995495001e-02
1.949695076495219781e-01 6.856093804657720225e-02
1.924921495242531144e-01 6.823165527284369425e-02
1.900153739561482036e-01 6.789802881392888179e-02
1.875392145731434868e-01 6.755985031273319119e-02
1.850636980327946268e-01 6.721697366097836857e-02
1.825888357127982420e-01 6.686938920681093079e-02
1.801146369648914947e-01 6.651710539116025001e-02
1.776411111408115195e-01 6.616013065495576773e-02
1.751682675922955901e-01 6.579847343912691160e-02
1.726961146881444975e-01 6.543214744030370622e-02
1.702246472203934879e-01 6.506123894925841533e-02
1.677538500794328313e-01 6.468588720025678085e-02
1.652837079307762358e-01 6.430623262996611189e-02
1.628142054399373539e-01 6.392241567505378697e-02
1.603453273357398901e-01 6.353457639856126271e-02
1.578770793762504510e-01 6.314273075858030382e-02
1.554095186773314374e-01 6.274659162304244142e-02
1.529427100483527480e-01 6.234582645632651132e-02
1.504767182986840035e-01 6.194010272281133545e-02
1.480116082376951581e-01 6.152908788687574265e-02
1.455474329265801225e-01 6.111251806386742980e-02
1.430841729684111663e-01 6.069055278127655911e-02
1.406217813680924189e-01 6.026351283767166639e-02
1.381602110763945068e-01 5.983171934795303987e-02
1.356994150440880009e-01 5.939549342702098167e-02
1.332393564463658087e-01 5.895510116848854537e-02
1.307801072749975591e-01 5.851022308489826212e-02
1.283218052341581483e-01 5.806018606674583082e-02
1.258645889380226868e-01 5.760431210748888364e-02
1.234085970007663124e-01 5.714192320058503194e-02
1.209539607805638489e-01 5.667238242422559247e-02
1.185007297031050316e-01 5.619551677255719274e-02
1.160489014606076036e-01 5.571144616362656149e-02
1.135984729322786768e-01 5.522029511888772862e-02
1.111494409973254049e-01 5.472218815979470324e-02
1.087018178995481782e-01 5.421718005991088551e-02
1.062557236354158413e-01 5.370483644731977729e-02
1.038113243162704091e-01 5.318451361067901006e-02
1.013687862281379276e-01 5.265556704566407009e-02
9.892827562206318870e-02 5.211735242852398586e-02
9.648992736156038197e-02 5.156938745776259991e-02
9.405378716493488500e-02 5.101164999894637619e-02
9.161988503155356345e-02 5.044419905871340426e-02
8.918825096078325521e-02 4.986709364370175979e-02
8.675892023001438580e-02 4.928037128945456091e-02
8.433201481253702059e-02 4.868371685103452945e-02
8.190772760369649519e-02 4.807652667130654645e-02
7.948625358215426207e-02 4.745818861816809842e-02
7.706778796974757262e-02 4.682809012009186284e-02
7.465257278581763356e-02 4.618553404125830958e-02
7.224095221696721913e-02 4.552963862698106157e-02
6.983328393245361032e-02 4.485949775907081827e-02
6.742992560147878511e-02 4.417420531951427726e-02
6.503113794984720364e-02 4.347316398317521008e-02
6.263680353394007749e-02 4.275698100436668703e-02
6.024671270964723768e-02 4.202655732274516304e-02
5.786065583285850134e-02 4.128279387796712774e-02
5.547881115626197845e-02 4.052547180506232277e-02
5.310298997736387361e-02 3.974965786361009390e-02
5.073543327713085638e-02 3.894917837622519780e-02
4.837837857249199791e-02 3.811787000338947434e-02
4.603191287862564568e-02 3.725598711237476657e-02
4.369030931145920921e-02 3.638113439378228703e-02
4.134686816612068161e-02 3.551381971122750253e-02
3.899549012131618003e-02 3.467277935168806141e-02
3.664645113456967140e-02 3.382843039014567232e-02
3.432796949465371367e-02 3.289824672321244037e-02
3.206917810521289769e-02 3.179700345559701574e-02
2.986031649893982828e-02 3.055629495596390646e-02
2.752534862559393933e-02 2.970713723570749670e-02
2.507853168433890959e-02 3.002783432078610232e-02
2.287127624023746475e-02 2.933683653212339551e-02
2.106464568634045659e-02 2.765219493691425598e-02
1.861352028140370388e-02 2.715008303262338163e-02
1.653540279923139747e-02 2.596773247402489257e-02
1.428398597268501664e-02 2.489643349264130875e-02
1.217879269418201300e-02 2.359111984141309265e-02
1.024950507097552137e-02 2.199843129482319942e-02
8.184173113648105999e-03 2.058953726521091376e-02
6.015525952373913972e-03 1.934854059089339412e-02
3.853957559754993961e-03 1.807156169824387579e-02
1.506510843560622363e-03 1.738020092169737657e-02
-8.251219561784537467e-04 1.668668909506529352e-02
-2.599590762999581198e-03 1.490241785105508518e-02
-4.080361961673318466e-03 1.289515986660223594e-02
-5.028073456761482894e-03 1.057542625917582899e-02
-5.775484980980641336e-03 8.205541021270752744e-03
-6.332974873231464463e-03 5.762762665418499214e-03
-6.325828268724278426e-03 3.264279106934388133e-03
-7.070524776714019397e-03 8.793388896502977829e-04
-7.102778195723941958e-03 -1.606498810298984418e-03
-6.486045877729447462e-03 -4.035197499325695290e-03
-5.083981325206346664e-03 -6.082139568677618312e-03
-2.961320636406952669e-03 -7.393073406234422842e-03
-1.153696712368854505e-03 -9.116348813218180108e-03
4.183459090150190530e-04 -1.105592822401089796e-02
1.920807845487981129e-03 -1.301498494022744999e-02
4.342024585630452002e-03 -1.377061758234317257e-02
6.776793809328573483e-03 -1.429151682968736285e-02
9.148165442115330226e-03 -1.502250481008152519e-02
1.162884362410548413e-02 -1.546932012780661940e-02
1.405871856400993034e-02 -1.526148165222746683e-02
1.648172485965595721e-02 -1.602812084368744616e-02
1.869649209439571899e-02 -1.715809598999403288e-02
2.107559415955891774e-02 -1.791264513647387521e-02
2.351955202219643132e-02 -1.843370503771121077e-02
2.595326879503082051e-02 -1.897315582905040668e-02
2.836194279310393432e-02 -1.960710109733209555e-02
3.057158810956122491e-02 -2.076575687097239123e-02
3.300823521200726973e-02 -2.136099191019029050e-02
3.547295740556769689e-02 -2.175143247016672957e-02
3.794906066482092721e-02 -2.209944812268351683e-02
4.040550960799963592e-02 -2.256047678241601337e-02
4.285167486386570052e-02 -2.305211011515669386e-02
4.509853366962840449e-02 -2.415283268509074710e-02
4.749282831073001199e-02 -2.484239248118385451e-02
4.996327518641838217e-02 -2.522555787610039624e-02
5.239729518988957280e-02 -2.579393684389091543e-02
5.484599394140515782e-02 -2.629847051019049142e-02
5.724103922136836164e-02 -2.701139216595047077e-02
5.970573075763112303e-02 -2.741930282859065052e-02
6.215080352793748986e-02 -2.792561442843899053e-02
6.460543050502264018e-02 -2.841760331596220046e-02
6.706407316197017521e-02 -2.880199483095515628e-02
6.956389412899226243e-02 -2.868649418427117806e-02
7.206260550736352799e-02 -2.869714135134150343e-02
7.442265092697258888e-02 -2.948592659121975629e-02
7.656602662143285887e-02 -3.079727122620178406e-02
7.895013068201256479e-02 -3.148465270058700000e-02
8.141623862824380609e-02 -3.192266456417486992e-02
8.391523519801122322e-02 -3.192400424942930248e-02
8.640675301927444596e-02 -3.186583965142150698e-02
8.883244665308556720e-02 -3.201736067689793519e-02
9.127325388826632024e-02 -3.254757209017621750e-02
9.379129394564320044e-02 -3.269873340664097155e-02
9.624855999669301720e-02 -3.288145463414932773e-02
9.872479003366310679e-02 -3.336256358672456956e-02
1.011931359267208841e-01 -3.370547543560043630e-02
1.036579631420132264e-01 -3.397687084334818919e-02
1.061236366276933352e-01 -3.424342266081470409e-02
1.085933545360636687e-01 -3.455420761237788102e-02
1.110666655754898313e-01 -3.490326616476702171e-02
1.135424068913395423e-01 -3.527390789935684612e-02
1.160194156289803685e-01 -3.564944239752205341e-02
1.184965558755496362e-01 -3.601357473507290491e-02
1.209733636066422369e-01 -3.635987304247424029e-02
1.234500770500812777e-01 -3.669221423288675232e-02
1.259269674519328530e-01 -3.701495991411463127e-02
1.284043060582631124e-01 -3.733247169396205351e-02
1.308823400261863168e-01 -3.764878346745599569e-02
1.333610870417787919e-01 -3.796480734204604052e-02
1.358404376809717040e-01 -3.827972618354271578e-02
1.383202811702682888e-01 -3.859270449976869022e-02
1.408005067361718099e-01 -3.890290679854662564e-02
1.432810174313591534e-01 -3.920957739262702357e-02
1.457618137881159237e-01 -3.951252324885906608e-02
1.482429382540921270e-01 -3.981179327034600757e-02
1.507244334394543250e-01 -4.010743729824035875e-02
1.532063419543692184e-01 -4.039950517369467892e-02
1.556887010227757107e-01 -4.068805169160121665e-02
1.581715020376225356e-01 -4.097317379783733948e-02
1.606547132312163839e-01 -4.125498973923587970e-02
1.631383026571305017e-01 -4.153361792701138616e-02
1.656222383689384126e-01 -4.180917677237847713e-02
1.681064887129177232e-01 -4.208178779613795661e-02
1.705910272337178568e-01 -4.235162774473328479e-02
1.730758319426499714e-01 -4.261892081682772115e-02
1.755608809963310757e-01 -4.288389275476140600e-02
1.780461525513782617e-01 -4.314676930087452816e-02
1.805316248627769071e-01 -4.340777513547740274e-02
1.830172922104838229e-01 -4.366696192617474520e-02
1.855031825057776307e-01 -4.392401824188238435e-02
1.879893278987140037e-01 -4.417858688779884718e-02
1.904757605393485043e-01 -4.443031066912261906e-02
1.929625125777366668e-01 -4.467883239105219922e-02
1.954496112920989237e-01 -4.492384503620280856e-02
1.979370417987666442e-01 -4.516547583312256753e-02


==> plots/icing/pca/original_shapes_26.csv <==
1.999128200901709451e-01 6.920562933765854463e-02
1.974337082957878797e-01 6.888429652588839991e-02
1.949551121822749866e-01 6.855903431395496406e-02
1.924770654094342115e-01 6.822963423890859858e-02
1.899996016370674168e-01 6.789588783779956782e-02
1.875227544860970930e-01 6.755758699409393497e-02
1.850465505432448143e-01 6.721458626608042830e-02
1.825710012565240348e-01 6.686687509813607488e-02
1.800961161090014473e-01 6.651446044233960686e-02
1.776219045837436894e-01 6.615734925076982575e-02
1.751483761638174819e-01 6.579554847550543595e-02
1.726755392843598302e-01 6.542907084033711129e-02
1.702033883503804301e-01 6.505800634318810449e-02
1.677319077526729374e-01 6.468250013756511596e-02
1.652610816660219362e-01 6.430269856669403039e-02
1.627908942652119550e-01 6.391874797380076023e-02
1.603213298021570754e-01 6.353079423338668652e-02
1.578523946891235152e-01 6.313884854899932952e-02
1.553841479940430426e-01 6.274260212978136075e-02
1.529166564356316538e-01 6.234169969019808660e-02
1.504499867326054841e-01 6.193578594471477183e-02
1.479842056036805853e-01 6.152450560779670202e-02
1.455193665543273729e-01 6.110758681535236048e-02
1.430554443637218065e-01 6.068525473946614207e-02
1.405923847738463073e-01 6.025791787770162083e-02
1.381301334808065495e-01 5.982598501726422990e-02
1.356686361807080410e-01 5.938986494535935384e-02
1.332078514274240288e-01 5.894988342100476730e-02
1.307478687044494325e-01 5.850552073380194812e-02
1.282888539213390411e-01 5.805576365710146680e-02
1.258309739442987352e-01 5.759959278674108007e-02
1.233743956395345481e-01 5.713598871855854466e-02
1.209192706203653517e-01 5.666406698890448512e-02
1.184655866586697276e-01 5.618439262023004754e-02
1.160132318869564333e-01 5.569841213286483989e-02
1.135620930294602149e-01 5.520758450597313544e-02
1.111120568104158463e-01 5.471336871871921442e-02
1.086630782053891880e-01 5.421652014147652909e-02
1.062155681549295655e-01 5.371309356273118452e-02
1.037701244328983335e-01 5.319721769042790038e-02
1.013273453777871758e-01 5.266301541168823958e-02
9.888782845604510152e-02 5.210461981259327524e-02
9.645162627144240886e-02 5.152253641077511603e-02
9.401731690592732282e-02 5.093451596702087969e-02
9.158323144894790768e-02 5.036119793841243447e-02
8.914770098995214442e-02 4.982322178203164864e-02
8.670935736894135049e-02 4.933763034066180470e-02
8.427142678165337741e-02 4.886652349735964851e-02
8.184072099320871541e-02 4.832912204495218994e-02
7.942414686691431913e-02 4.764350951652041033e-02
7.702842022139196054e-02 4.673025169731687134e-02
7.463082356597111611e-02 4.589234268145481882e-02
7.216237641043757312e-02 4.603147171331688908e-02
6.974242791825058241e-02 4.547820336939419061e-02
6.723726495424628413e-02 4.546855314951606108e-02
6.477899762078648260e-02 4.500583350297512192e-02
6.246999146951407594e-02 4.404942762633020509e-02
6.020450908384511468e-02 4.301542743904680777e-02
5.803644672552105144e-02 4.169613502813052791e-02
5.558220871155357401e-02 4.173719102118159108e-02
5.320431567382696847e-02 4.159999561346610503e-02
5.092789222063351384e-02 4.045218670351537898e-02
4.880705562982221718e-02 3.911667783582575136e-02
4.637491062047720269e-02 3.864028681715820507e-02
4.425226441301208236e-02 3.745440898645766015e-02
4.205485715523828855e-02 3.623954294802893966e-02
3.948186491535934928e-02 3.606639622382767224e-02
3.727037185600122482e-02 3.521705295419963466e-02
3.523095134045070576e-02 3.372632681886438694e-02
3.278677230758952899e-02 3.316611718036997086e-02
3.043705810640618195e-02 3.243027735354631763e-02
2.824315205314200175e-02 3.121947361264271886e-02
2.602164989443540855e-02 3.006349732904302005e-02
2.368800608581351705e-02 2.924863645709271237e-02
2.121557371101817982e-02 2.871122625764000250e-02
1.928439378388915187e-02 2.714744740999612202e-02
1.692801343633904346e-02 2.632479538303964667e-02
1.459457474334535480e-02 2.550542534451627139e-02
1.264866421084083481e-02 2.395461723244380822e-02
1.099295975039761737e-02 2.217714008420685820e-02
8.830436130190197699e-03 2.087134904217373757e-02
7.220091733195410297e-03 1.895306085244755773e-02
5.014246056072872021e-03 1.773513296556714428e-02
3.625951807683397681e-03 1.574998788894093824e-02
2.341964515910226630e-03 1.360187362204661604e-02
1.102010287443501782e-03 1.142983584472536188e-02
4.259259499959466670e-05 9.167627531788506701e-03
-8.987156403745510383e-04 6.850786212567322453e-03
-1.506992773942752734e-03 4.425821597460842874e-03
-1.692548950026308806e-03 1.942982173385015545e-03
-1.707015585838042668e-03 -5.651490123981507902e-04
-6.427086410238694834e-04 -2.826815218791571115e-03
-5.163687343829408117e-05 -5.239741849442963034e-03
9.486408904102074232e-04 -7.522885508346345042e-03
2.354764979452195640e-03 -9.590619301485810155e-03
3.933685252839459572e-03 -1.153159680602252463e-02
6.191725713935107567e-03 -1.251474214651861726e-02
8.649105886304769841e-03 -1.299897028450072711e-02
1.093457849662337299e-02 -1.398945991834881983e-02
1.314527914679654991e-02 -1.515708459561433165e-02
1.554624123557996757e-02 -1.581308318463757467e-02
1.760018408524825426e-02 -1.725295866375696485e-02
1.986639367605231438e-02 -1.838405165676189335e-02
2.222319668300011541e-02 -1.874488683043134402e-02
2.472152958905237188e-02 -1.869813636602796897e-02
2.711533904663274847e-02 -1.942245979213341744e-02
2.953530812289828500e-02 -2.003714446499121546e-02
3.197516131101480613e-02 -2.057832597929837998e-02
3.431690983319148763e-02 -2.145931206752672848e-02
3.677343459352871297e-02 -2.190898497437659617e-02
3.921375056814597332e-02 -2.244383146434932377e-02
4.149740911615574374e-02 -2.343886520839229270e-02
4.398827305242598157e-02 -2.376681561291089581e-02
4.635586142395647924e-02 -2.454034573402502639e-02
4.870854427548538396e-02 -2.535805346820602796e-02
5.115211530122600048e-02 -2.588666940129911651e-02
5.358697967017735098e-02 -2.645584581396406149e-02
5.608469337541709121e-02 -2.647579329847703916e-02
5.855231422800304120e-02 -2.686257167692502126e-02
6.084459042052555583e-02 -2.788412282744248336e-02
6.331585904674157106e-02 -2.810595159135653720e-02
6.581269233997875945e-02 -2.829404966090335455e-02
6.828489617664473821e-02 -2.866373256058311544e-02
7.070377972137330269e-02 -2.929205532761178926e-02
7.312972412594093141e-02 -2.989658447445607548e-02
7.558575177326014305e-02 -3.036924102146645876e-02
7.796841168115475895e-02 -3.105209481937530602e-02
8.042784928783860976e-02 -3.131094828671524000e-02
8.288562793856758815e-02 -3.166935016065043629e-02
8.529977270352280538e-02 -3.118812799739786867e-02
8.767897303508159768e-02 -3.206360372518915480e-02
8.999504675011357757e-02 -3.276822246696637492e-02
9.219523155337785991e-02 -3.381419197058752046e-02
9.471472616784508414e-02 -3.388733401472544815e-02
9.714368781180419965e-02 -3.444359932398079194e-02
9.960052675664521349e-02 -3.489656124505659263e-02
1.020874553965162024e-01 -3.514793719494083840e-02
1.045722107735613388e-01 -3.540795172934905338e-02
1.070559804246696001e-01 -3.567552899820632811e-02
1.095186475795637132e-01 -3.610836051252303697e-02
1.120005023960292806e-01 -3.640427471502453299e-02
1.144860340417851313e-01 -3.650241084157743870e-02
1.168999698555218680e-01 -3.706348099954569902e-02
1.194128902914362994e-01 -3.704836988414830778e-02
1.218780256946874890e-01 -3.748064149645341514e-02
1.243481850263258859e-01 -3.784189398907816110e-02
1.268435921282290435e-01 -3.804112594955409016e-02
1.292930300551082268e-01 -3.853699080285747508e-02
1.317786516163141353e-01 -3.875500057336277171e-02
1.342748732412574197e-01 -3.887935681172925706e-02
1.367695007643578708e-01 -3.893379884257316265e-02
1.391888511358767566e-01 -3.956437093866835286e-02
1.417008441284391407e-01 -3.970347340065349950e-02
1.440725309345342320e-01 -4.047112559078794997e-02
1.463283359135243433e-01 -4.001190315602975306e-02
1.488143308754512895e-01 -4.038665484088941465e-02
1.513190038209167032e-01 -4.051299761646983549e-02
1.536593202844210304e-01 -4.108558965783834505e-02
1.559388314728707703e-01 -4.198837973600033635e-02
1.584241636331539804e-01 -4.237614256911331062e-02
1.609159218564856497e-01 -4.244910158583694443e-02
1.633602866378836005e-01 -4.299686758987000118e-02
1.658155122831608819e-01 -4.301703861429118092e-02
1.679697884506986538e-01 -4.382182245602147391e-02
1.705293436925658379e-01 -4.337326978847293180e-02
1.729532534947223477e-01 -4.399671689564136484e-02
1.754187437335999189e-01 -4.439845506185292889e-02
1.779154249423865186e-01 -4.443287331647424732e-02
1.803723018382214771e-01 -4.489376938814494677e-02
1.828765113568331102e-01 -4.505099120546728758e-02
1.853029927109008101e-01 -4.528330604796718811e-02
1.879991196150333499e-01 -4.529449289811129931e-02
1.891453050256644841e-01 -4.355646357522195006e-02
1.917918294142634816e-01 -4.403152215085669174e-02
1.949678667300159263e-01 -4.523225937938342434e-02
1.978029915338903044e-01 -4.595617517614447589e-02


==> plots/icing/pca/original_shapes_27.csv <==
1.999269180080766317e-01 6.920744651378019086e-02
1.974485530352725893e-01 6.888623424879450341e-02
1.949707032531302064e-01 6.856109592661001340e-02
1.924934023226761992e-01 6.823182288733727063e-02
1.900166839049372558e-01 6.789820647108686658e-02
1.875405816256482672e-01 6.756003833314805362e-02
1.850651221493976872e-01 6.721717229638780877e-02
1.825903168577841795e-01 6.686959867073893893e-02
1.801161751024524249e-01 6.651732589494721570e-02
1.776427062350470487e-01 6.616036240775834132e-02
1.751699196072127873e-01 6.579871664791805963e-02
1.726978235908319670e-01 6.543240229263319607e-02
1.702264129895501021e-01 6.506150556393100470e-02
1.677556726938788378e-01 6.468616568604673711e-02
1.652855873682385068e-01 6.430652309205052430e-02
1.628161416770493863e-01 6.392271821501255280e-02
1.603473203471414144e-01 6.353489111971509506e-02
1.578791290956138849e-01 6.314305800440059291e-02
1.554116250194172155e-01 6.274693186756531704e-02
1.529448729317978428e-01 6.234618017275427027e-02
1.504789376460022310e-01 6.194047038351250395e-02
1.480138839752767888e-01 6.152946996338502783e-02
1.455497650192684456e-01 6.111291481202461850e-02
1.430865614244753448e-01 6.069096413290470809e-02
1.406242261675315630e-01 6.026393878926767506e-02
1.381627121698593419e-01 5.983215996692742289e-02
1.357019723528810340e-01 5.939594885169786204e-02
1.332419698241321393e-01 5.895557183636340737e-02
1.307827765014668575e-01 5.851071000242469983e-02
1.283245301966108587e-01 5.806068997578498619e-02
1.258673696413050713e-01 5.760483343341151613e-02
1.234114335672904100e-01 5.714246205227160175e-02
1.209568534564197106e-01 5.667293847018683300e-02
1.185036785838438911e-01 5.619608978135481880e-02
1.160519061562754750e-01 5.571203725937304285e-02
1.136015325550972094e-01 5.522090684083651863e-02
1.111525541616918550e-01 5.472282446234030123e-02
1.087049828703094273e-01 5.421784601134696513e-02
1.062589398096703969e-01 5.370553412156970491e-02
1.038145930261556021e-01 5.318523956766579852e-02
1.013721107470646476e-01 5.265631230734439672e-02
9.893166116357643425e-02 5.211810247927633338e-02
9.649337898289438165e-02 5.157012797409028099e-02
9.405730342896294338e-02 5.101238504567370824e-02
9.162345681751604687e-02 5.044495465665479322e-02
8.919186146428770279e-02 4.986791776966168627e-02
8.676254612906240948e-02 4.928133059254403980e-02
8.433564607005315794e-02 4.868484022012301016e-02
8.191138400809723497e-02 4.807775776011106311e-02
7.948998525458308984e-02 4.745938436863517823e-02
7.707167513864177089e-02 4.682902140101861260e-02
7.465668247111564848e-02 4.618600930159284801e-02
7.224524369792489908e-02 4.552977423334795409e-02
6.983759627775051881e-02 4.485975372949296130e-02
6.743397766927514136e-02 4.417538532324173650e-02
6.503463056518649088e-02 4.347612307373707047e-02
6.263981817934480278e-02 4.276148583398978881e-02
6.024980875423856935e-02 4.203100833447900864e-02
5.786487053235617184e-02 4.128422530568386789e-02
5.548528218883769236e-02 4.052063083250873748e-02
5.311136655585814437e-02 3.973954696420378685e-02
5.074345814631821272e-02 3.894025024195259949e-02
4.838189170262724437e-02 3.812201696743179602e-02
4.602714982556017215e-02 3.728396927833286384e-02
4.368011701883457026e-02 3.642481026971153280e-02
4.134174542529105850e-02 3.554317251293889063e-02
3.901294378904669041e-02 3.463775815325190188e-02
3.669342538816250388e-02 3.370918582532596297e-02
3.438158692259538768e-02 3.276018481182896291e-02
3.207575740043715207e-02 3.179359291439808749e-02
2.977624094963851956e-02 3.080899829023393821e-02
2.749183748235694072e-02 2.979201106995857384e-02
2.523363072844470728e-02 2.872448384237526534e-02
2.301076590710634390e-02 2.759137085491792860e-02
2.081026482766998656e-02 2.641302430109694274e-02
1.860506941944559470e-02 2.523232449447415648e-02
1.637312115828262749e-02 2.408458601671006200e-02
1.418552343023136292e-02 2.286379337786907662e-02
1.219361746959991312e-02 2.134220729752479492e-02
1.025460520595473414e-02 1.982956639993880762e-02
8.170251444112132388e-03 1.859604265153852812e-02
5.796140039427302541e-03 1.773642626264510663e-02
3.858165232190306684e-03 1.621853518960905682e-02
2.750408077617957827e-03 1.396765505044172268e-02
1.112687533319076409e-03 1.213709764789719370e-02
3.905011350176950161e-04 9.708553532412482132e-03
-9.819854103428724175e-04 7.632327015571140245e-03
-1.933136259633264770e-03 5.331187103448306597e-03
-2.369318933049278063e-03 2.869041890134415088e-03
-2.698324335092642211e-03 3.868401935775137219e-04
-2.453604108186601459e-03 -2.093659854679450361e-03
-2.273534775021512910e-03 -4.583085599065574688e-03
-1.038538763098191715e-03 -6.762350178822327043e-03
5.961805788715027893e-04 -8.642783313102312542e-03
2.245528166360365261e-03 -1.052216665589992411e-02
4.120472030830361725e-03 -1.215659011875265885e-02
6.496392867117770087e-03 -1.292229449267892974e-02
8.750248877832315919e-03 -1.395044317626962897e-02
1.094728750811516278e-02 -1.509821490614724100e-02
1.339334481970942507e-02 -1.562051103963496036e-02
1.581306664320326558e-02 -1.624091312143153762e-02
1.827206814147477182e-02 -1.669463971272833885e-02
2.075378207308127207e-02 -1.698912428594481078e-02
2.316657869940886433e-02 -1.755547398983486537e-02
2.536462066632896167e-02 -1.872764074236120749e-02
2.737998921266470917e-02 -2.015450118571620111e-02
2.987393563918841130e-02 -2.010721292744412428e-02
3.225424355352285444e-02 -2.065604695152904388e-02
3.461736745855207437e-02 -2.131963342735188754e-02
3.709065745194326663e-02 -2.178810259456030740e-02
3.953338300657483623e-02 -2.204567334156248837e-02
4.196249331056816495e-02 -2.264125145313548165e-02
4.440071238768284606e-02 -2.317754352699506054e-02
4.684327125642717693e-02 -2.369178607462367123e-02
4.928666630664661069e-02 -2.421085968492199883e-02
5.173094050943007061e-02 -2.473261937958995751e-02
5.417675351114091542e-02 -2.524987324966637345e-02
5.662474172732247929e-02 -2.575565967255626088e-02
5.907507308672190621e-02 -2.624766112013295419e-02
6.152748092028426097e-02 -2.672786821823321460e-02
6.398168211791489812e-02 -2.719843457218741600e-02
6.643740737611246450e-02 -2.766137076645520942e-02
6.889450348837621030e-02 -2.811748475035593525e-02
7.135287534282409860e-02 -2.856698267790110102e-02
7.381242825967469778e-02 -2.901006622702454255e-02
7.627307714369717384e-02 -2.944690918065285060e-02
7.873480376420138871e-02 -2.987749071823738584e-02
8.119761837300991381e-02 -3.030170712333478400e-02
8.366153132735064391e-02 -3.071945437272868493e-02
8.612654806265376828e-02 -3.113065504981935711e-02
8.859262468357506637e-02 -3.153549841395153486e-02
9.105968885203485907e-02 -3.193432748231042617e-02
9.352766788710949186e-02 -3.232748712545092939e-02
9.599649008420278740e-02 -3.271531659449046503e-02
9.846611611425329369e-02 -3.309796879697549793e-02
1.009365457352498913e-01 -3.347537166747208137e-02
1.034077810387632329e-01 -3.384743970917213768e-02
1.058798241163639159e-01 -3.421408742526756142e-02
1.083526683839309418e-01 -3.457529021646411904e-02
1.108262708206966124e-01 -3.493127924420253577e-02
1.133005788418207233e-01 -3.528235280327394335e-02
1.157755398624238374e-01 -3.562880918874390679e-02
1.182511016864959130e-01 -3.597094421876574633e-02
1.207272287513599524e-01 -3.630894776505463190e-02
1.232039080220357491e-01 -3.664286620858655391e-02
1.256811280653938045e-01 -3.697273572730995495e-02
1.281588774483045645e-01 -3.729859249917327757e-02
1.306371436424845489e-01 -3.762048223158592081e-02
1.331158992097215277e-01 -3.793858037043253140e-02
1.355951059454377217e-01 -3.825315604493130517e-02
1.380747254062534013e-01 -3.856448046222984982e-02
1.405547191487889758e-01 -3.887282482947582163e-02
1.430350525486426827e-01 -3.917842951165778631e-02
1.455157283247601185e-01 -3.948123328796875053e-02
1.479967703142492930e-01 -3.978100438680101658e-02
1.504782025938181667e-01 -4.007750910153297375e-02
1.529600492401743672e-01 -4.037051372554296969e-02
1.554423319010571070e-01 -4.065980469392735386e-02
1.579250430348539402e-01 -4.094541048840946024e-02
1.604081558056896506e-01 -4.122751958437196468e-02
1.628916430346895039e-01 -4.150632330145145182e-02
1.653754775429787660e-01 -4.178201295928452019e-02
1.678596322178001754e-01 -4.205478012882375716e-02
1.703440818078166830e-01 -4.232482345636141841e-02
1.728288031347261500e-01 -4.259234946788638398e-02
1.753137731288207934e-01 -4.285756510215987108e-02
1.777989687203928582e-01 -4.312067729794311077e-02
1.802843668567316870e-01 -4.338189282282776948e-02
1.827699575065162008e-01 -4.364128731071862527e-02
1.852557668793862744e-01 -4.389857142597316381e-02
1.877418274397696651e-01 -4.415339284325242586e-02
1.902281716520939359e-01 -4.440539923721744525e-02
1.927148319807868715e-01 -4.465423828252926275e-02
1.952018376916111742e-01 -4.489959012865846893e-02
1.976891788304391828e-01 -4.514153310946586450e-02


==> plots/icing/pca/original_shapes_28.csv <==
1.999315329581892453e-01 6.920804120204807064e-02
1.974534124560311799e-01 6.888686823265442738e-02
1.949758069845196895e-01 6.856177034460973763e-02
1.924987502057206312e-01 6.823253887373191551e-02
1.900222757816995289e-01 6.789896515583887515e-02
1.875464173403540991e-01 6.756084083167147869e-02
1.850712015716473036e-01 6.721801945745893569e-02
1.825966398335956697e-01 6.687049141472957425e-02
1.801227414323718634e-01 6.651826539606703337e-02
1.776495156741486892e-01 6.616135009405499368e-02
1.751769718650988961e-01 6.579975420127717745e-02
1.727051183536983947e-01 6.543349152545094305e-02
1.702339500770170266e-01 6.506264750566398414e-02
1.677634520985148980e-01 6.468736031672661646e-02
1.652936092523814293e-01 6.430776935800140703e-02
1.628244063728061519e-01 6.392401402885093675e-02
1.603558283520170602e-01 6.353623338620537075e-02
1.578878806851608252e-01 6.314444492787431307e-02
1.554206197937992029e-01 6.274836568112208968e-02
1.529541098305974012e-01 6.234766705899006528e-02
1.504884149482204891e-01 6.194202047451956294e-02
1.480235992993336469e-01 6.153109734075194737e-02
1.455597158117739875e-01 6.111463459881930071e-02
1.430967471238385469e-01 6.069277952481359761e-02
1.406346487236239395e-01 6.026583789175857242e-02
1.381733760410209788e-01 5.983411581247021632e-02
1.357128845059204503e-01 5.939791939976452745e-02
1.332531388777719317e-01 5.895750499172721509e-02
1.307942051664215399e-01 5.851258873892015849e-02
1.283362114381863539e-01 5.806255571042289593e-02
1.258792866563368806e-01 5.760678618992179367e-02
1.234235597841435023e-01 5.714466046110322495e-02
1.209691550777281938e-01 5.667558455832782949e-02
1.185161424533010682e-01 5.619926178497703512e-02
1.160645569489868606e-01 5.571558624662272668e-02
1.136144330296391530e-01 5.522445518494322608e-02
1.111658051601116387e-01 5.472576584161686908e-02
1.087187064241180862e-01 5.421944637906189746e-02
1.062731600098639761e-01 5.370564649877646729e-02
1.038291847895614767e-01 5.318461252803479561e-02
1.013867996174922237e-01 5.265659119553774831e-02
9.894602347261918784e-02 5.212182845075463700e-02
9.650700884590000805e-02 5.157973582199736756e-02
9.407029556657448000e-02 5.102730405689562265e-02
9.163649330764710166e-02 5.046108739462006748e-02
8.920621174212246818e-02 4.987764007434138808e-02
8.677997749521938753e-02 4.927402845362355288e-02
8.435690814120309911e-02 4.865600787438250502e-02
8.193494460911811272e-02 4.803658952111780622e-02
7.951199173528314401e-02 4.742900714595685990e-02
7.708596957646733638e-02 4.684640338953496158e-02
7.465805062210906229e-02 4.628245142945520280e-02
7.223667662892550856e-02 4.568730971298259891e-02
6.983127489826802814e-02 4.500523709566901093e-02
6.745127273148801561e-02 4.418049243306625823e-02
6.504118721830459693e-02 4.358250114095588157e-02
6.258343128079073281e-02 4.404763118390312565e-02
6.024243112436488551e-02 4.342560468253444522e-02
5.829690888778215480e-02 4.189179557516755498e-02
5.602820678155829431e-02 4.118278752333175141e-02
5.374341902023947043e-02 4.054740531985601137e-02
5.142826832101863449e-02 3.957857151681372365e-02
4.907748748003856742e-02 3.878948811179735306e-02
4.661846967528898711e-02 3.929421584888612845e-02
4.427514156755937152e-02 3.837804063390933690e-02
4.208156940637088755e-02 3.746597050794452100e-02
3.976529504974014861e-02 3.659097171278527516e-02
3.789143525879810903e-02 3.489040028527255061e-02
3.541736209432879562e-02 3.506745474497516279e-02
3.290234973933103824e-02 3.475528678454276044e-02
3.081531582379351888e-02 3.350554479589450824e-02
2.849086519881285570e-02 3.272468950590247394e-02
2.633294640119900748e-02 3.151453087958849819e-02
2.400761606192358677e-02 3.059626086501026840e-02
2.167230445845042333e-02 2.972414317037950712e-02
1.953935714114878389e-02 2.842720903012490793e-02
1.707376707624089218e-02 2.787067686929841498e-02
1.503409089424444060e-02 2.648445745967594953e-02
1.269913947310361002e-02 2.559469918672134525e-02
1.021925539777298643e-02 2.545847328551653979e-02
8.639284177990431968e-03 2.402418897209680076e-02
7.472607510544916273e-03 2.193477015283300940e-02
5.578363253046795568e-03 2.030946293546478237e-02
4.135974033914096085e-03 1.834057032986020908e-02
1.783591914534478698e-03 1.744149658347327395e-02
1.567495268630029592e-04 1.560951304624746266e-02
-1.181009180040005482e-03 1.349249570041308709e-02
-2.179605929179749893e-03 1.126699738491558113e-02
-2.872026143077818870e-03 8.864902433848555197e-03
-4.055169472363901427e-03 6.663840060322669470e-03
-5.008643553008008432e-03 4.362718175674322116e-03
-4.921162775428203177e-03 1.869277256623119157e-03
-5.898456174572500391e-03 -3.666491613503700554e-04
-5.234599288025837925e-03 -2.806168979706411427e-03
-4.597471491760062035e-03 -5.203647469193600252e-03
-3.728399204717133299e-03 -7.555239325491932070e-03
-2.129774066908489243e-03 -9.475702074823306315e-03
-9.689286235125062240e-05 -1.087629852196066345e-02
1.615184846009828142e-03 -1.265800514456055965e-02
3.873310000394356457e-03 -1.357314916843626283e-02
6.180476578186883639e-03 -1.443325239095183919e-02
8.591751283843202316e-03 -1.455396972338354918e-02
1.065738965967459075e-02 -1.600052460491889136e-02
1.299886797537289605e-02 -1.673281938989281195e-02
1.548654680883911235e-02 -1.638704114074440027e-02
1.797487571514597496e-02 -1.639452299814557479e-02
2.038792757780492210e-02 -1.704933829164475764e-02
2.265722552407239618e-02 -1.808568896826568892e-02
2.508173626859871649e-02 -1.869760214095816594e-02
2.745933426778002576e-02 -1.941839848910281371e-02
2.982316322915738727e-02 -2.016577846998926157e-02
3.230850127813730127e-02 -1.996496690574775176e-02
3.473708699452185411e-02 -2.042167414094483296e-02
3.714024526672959209e-02 -2.128515492641376572e-02
3.954994523194417522e-02 -2.210973423458302903e-02
4.197787762343674345e-02 -2.272875357999127460e-02
4.441758856527381477e-02 -2.322521150837698195e-02
4.686198699480349089e-02 -2.369087452510660816e-02
4.930596115219193498e-02 -2.419076875441834862e-02
5.174982619315121601e-02 -2.471660269137481575e-02
5.419481910089212623e-02 -2.524763094150899237e-02
5.664213414972768534e-02 -2.576378257213561909e-02
5.909213141234492123e-02 -2.625816041874282428e-02
6.154441158214823959e-02 -2.673585948551217978e-02
6.399854764955262287e-02 -2.720241226409955346e-02
6.645414033702390366e-02 -2.766288626160582145e-02
6.891101834353599576e-02 -2.811852649269875118e-02
7.136912230613876029e-02 -2.856870110126118190e-02
7.382839363622609175e-02 -2.901276524771192328e-02
7.628877933842610759e-02 -2.945014453267890200e-02
7.875026464591618203e-02 -2.988074600042209261e-02
8.121285078085316300e-02 -3.030467805759806330e-02
8.367653901928436000e-02 -3.072204978955238655e-02
8.614132628069887110e-02 -3.113298134610575571e-02
8.860716672480309364e-02 -3.153770147531924362e-02
9.107399025871079634e-02 -3.193650052025492209e-02
9.354172651179942788e-02 -3.232966952934967358e-02
9.601030608962379809e-02 -3.271749462260516855e-02
9.847969098604858473e-02 -3.310010344958866368e-02
1.009498805344910544e-01 -3.347743514333945819e-02
1.034208762460527564e-01 -3.384941784240370899e-02
1.058926796318353375e-01 -3.421597968532761463e-02
1.083652835088618066e-01 -3.457710790809418594e-02
1.108386447454948465e-01 -3.493303410538280140e-02
1.133127109200323668e-01 -3.528405302048752412e-02
1.157874296107603285e-01 -3.563045939678488594e-02
1.182627487974801661e-01 -3.597254545122385849e-02
1.207386331422330428e-01 -3.631049843232379837e-02
1.232150696201012169e-01 -3.664436518989738073e-02
1.256920467637864525e-01 -3.697418277286217136e-02
1.281695531059904580e-01 -3.729998823013575687e-02
1.306475760639115302e-01 -3.762182828833372794e-02
1.331260881133665697e-01 -3.793987929998153541e-02
1.356050510622870131e-01 -3.825441016824562834e-02
1.380844264883256678e-01 -3.856569179410294923e-02
1.405641759691355630e-01 -3.887399507853037811e-02
1.430442649603650973e-01 -3.917955961525330932e-02
1.455246963480218703e-01 -3.948232282083861955e-02
1.480054939691524407e-01 -3.978205297306947053e-02
1.504866818908491277e-01 -4.007851649255816939e-02
1.529682841802042781e-01 -4.037147979991705105e-02
1.554503224396467931e-01 -4.066072975120506305e-02
1.579327890073130847e-01 -4.094629584370226144e-02
1.604156570461417464e-01 -4.122836656343643880e-02
1.628988993859658563e-01 -4.150713315834116818e-02
1.653824888566183537e-01 -4.178278687635002264e-02
1.678663983552213801e-01 -4.205551922152171024e-02
1.703506026467115908e-01 -4.232552880743863100e-02
1.728350785611880436e-01 -4.259302210837884184e-02
1.753198030356336312e-01 -4.285820600545518083e-02
1.778047530070310800e-01 -4.312128737978049298e-02
1.802899054303049031e-01 -4.338247293178110892e-02
1.827752503526724470e-01 -4.364183751351255469e-02
1.852608140237824996e-01 -4.389909139370195418e-02
1.877466288984599996e-01 -4.415388235069341027e-02
1.902327274315301908e-01 -4.440585816283106751e-02
1.927191420778180397e-01 -4.465466660845902880e-02
1.952059020693741320e-01 -4.489998818553868343e-02
1.976929973696308629e-01 -4.514190207153420675e-02


==> plots/icing/pca/original_shapes_29.csv <==
1.999238726229572716e-01 6.920705420248918216e-02
1.974453463081572990e-01 6.888581615576080952e-02
1.949673352944582827e-01 6.856065125958560325e-02
1.924898732488473097e-01 6.823135080080980353e-02
1.900129938383114114e-01 6.789770606627969218e-02
1.875367306937441858e-01 6.755950866531158783e-02
1.850611104603335222e-01 6.721661261939360088e-02
1.825861445123235505e-01 6.686900838473244790e-02
1.801118422056667834e-01 6.651670444949539518e-02
1.776382128963156226e-01 6.615970930184979226e-02
1.751652659402226087e-01 6.579803142996294707e-02
1.726930097038304746e-01 6.543168460068139736e-02
1.702214389504953240e-01 6.506075514844562868e-02
1.677505385549148409e-01 6.468538216014518838e-02
1.652802931689280885e-01 6.430570591154043114e-02
1.628106874443741303e-01 6.392186667839180880e-02
1.603417060981215114e-01 6.353400435366672594e-02
1.578733549672748371e-01 6.314213450707027719e-02
1.554056912554324377e-01 6.274597034189066669e-02
1.529387798257146325e-01 6.234517997400487732e-02
1.504726855412418240e-01 6.193943151928996832e-02
1.480074732651343872e-01 6.152839309362295034e-02
1.455431960179609241e-01 6.111180151956225465e-02
1.430798341608827962e-01 6.068981516621250322e-02
1.406173405138834431e-01 6.026275218774592574e-02
1.381556678445962916e-01 5.983093104205358670e-02
1.356947689206546570e-01 5.939467018702654366e-02
1.332346068682149220e-01 5.895423333090166196e-02
1.307752543205001061e-01 5.850930538568416966e-02
1.283168497025815868e-01 5.805922352259001995e-02
1.258595323371071162e-01 5.760332016872198729e-02
1.234034415467246543e-01 5.714092775118285311e-02
1.209487091532827213e-01 5.667141750239314268e-02
1.184953829221578742e-01 5.619459552017819215e-02
1.160434578435818459e-01 5.571054093410230529e-02
1.135929280913121481e-01 5.521933709775153631e-02
1.111437878391062645e-01 5.472106736471193250e-02
1.086960479761327897e-01 5.421576327422887587e-02
1.062498357582653402e-01 5.370309565266360302e-02
1.038053279178337701e-01 5.318258195952534767e-02
1.013627013685536177e-01 5.265373909206523539e-02
9.892213297248951542e-02 5.211608392204777201e-02
9.648375586579842345e-02 5.156911174508892887e-02
9.404757990141522639e-02 5.101225702382838900e-02
9.161359336108110263e-02 5.044494357679793484e-02
8.918178452653714727e-02 4.986659522252934879e-02
8.675215373410426201e-02 4.927671602601909479e-02
8.432489714490795651e-02 4.867611364381162209e-02
8.190036998236721599e-02 4.806665459862366485e-02
7.947893207219056122e-02 4.745023605028047403e-02
7.706094221978287973e-02 4.682873530723163924e-02
7.464656963590525496e-02 4.620034085986692712e-02
7.223557294076816959e-02 4.555525260877193311e-02
6.982765707427827928e-02 4.488262603223047015e-02
6.742252697700917841e-02 4.417161662128009370e-02
6.502034989824215239e-02 4.342021966125376997e-02
6.262308000295387089e-02 4.266059801190119627e-02
6.023310312684665435e-02 4.193316849911139094e-02
5.785280510562286482e-02 4.127834794877340008e-02
5.548289354791945821e-02 4.070390673834169831e-02
5.311707905709822652e-02 4.008150292970590750e-02
5.074724898074885193e-02 3.924732690176243460e-02
4.836544235114060425e-02 3.803980000621934310e-02
4.605197857788497634e-02 3.757828304979907164e-02
4.403029215920233053e-02 3.900022483322054812e-02
4.169064274264594472e-02 3.804003479785259684e-02
3.976878941770409237e-02 3.663127021563978430e-02
3.759428424698554178e-02 3.591138522528235233e-02
3.516971039236020669e-02 3.534550536964192052e-02
3.312182595859458623e-02 3.400770629163430564e-02
3.076587938703475786e-02 3.312250011970627878e-02
2.832222605815147912e-02 3.324884012705837943e-02
2.624676377573620378e-02 3.198834578001679557e-02
2.390691263078877429e-02 3.109788533273822805e-02
2.151145337673083038e-02 3.037220947525635928e-02
1.927928031204742196e-02 2.965161279580534950e-02
1.782108161573068422e-02 2.768290998515883505e-02
1.585654152022809502e-02 2.645884157081863225e-02
1.329997384957599602e-02 2.643416583584997509e-02
1.132013836775005652e-02 2.489896368447171160e-02
8.852408441889492857e-03 2.479633842372900437e-02
6.360255781515003308e-03 2.462407729818712893e-02
4.095394050561534591e-03 2.386486879419294840e-02
2.288765812984556308e-03 2.212027484471555325e-02
-7.285265500305824788e-05 2.128573483277763218e-02
-2.559263384302467442e-03 2.135503843877191096e-02
-5.017370076365604108e-03 2.165622431330571293e-02
-7.408173379857888735e-03 2.085053865708793794e-02
-9.541862476046963915e-03 1.953349384746162765e-02
-1.200567086341221799e-02 1.943723331177261981e-02
-1.448773765375362468e-02 1.911764068637457348e-02
-1.695349457049070280e-02 1.863029461285018937e-02
-1.903179355132957051e-02 1.744653676488901184e-02
-1.979546364645466336e-02 1.506158993919627480e-02
-2.025776027522126210e-02 1.258841045882024695e-02
-1.985785647971548620e-02 1.014227742782277883e-02
-1.998418924074259889e-02 7.636345482163355361e-03
-1.994356811677744715e-02 5.144434558126984545e-03
-1.990615632032347732e-02 2.658821572431854536e-03
-2.068942411615894844e-02 2.809344018572376895e-04
-2.135407757800261014e-02 -2.116309500742409155e-03
-2.146392973328127562e-02 -4.618007098251019661e-03
-2.169226179789933776e-02 -7.052991804526901470e-03
-2.037793887109120086e-02 -9.164714103905985398e-03
-1.825575496788333849e-02 -1.046845473912134776e-02
-1.663604382961614281e-02 -1.228230811159288470e-02
-1.478012176714416787e-02 -1.387426642475650916e-02
-1.348937350271051452e-02 -1.593274799743949963e-02
-1.186816753299145544e-02 -1.787394321301942826e-02
-9.685876869065683514e-03 -1.874745365436651309e-02
-7.286905592545099564e-03 -1.925276633790906980e-02
-4.804068676148281342e-03 -1.911469314174395542e-02
-2.347707184576174749e-03 -1.963252176939138394e-02
-3.722988855952664641e-04 -2.113177165590981663e-02
6.128334465280970691e-04 -2.345429009508675361e-02
2.609971671628997202e-03 -2.490389756342444375e-02
4.922370927028817990e-03 -2.550929887185648601e-02
7.369695823537090844e-03 -2.519004111427061710e-02
9.718720517474806198e-03 -2.466058690565017808e-02
1.205244352229427850e-02 -2.417396143470630990e-02
1.424835154972909149e-02 -2.299564368971448308e-02
1.659001653472294210e-02 -2.222356312288530783e-02
1.909294336835668654e-02 -2.183871238799227690e-02
1.964020187347277971e-02 -2.272826674726807425e-02
1.901324038240700606e-02 -2.508743461920807244e-02
1.919379243266634838e-02 -2.702173443544068562e-02
2.109908894086360426e-02 -2.865687641425877091e-02
2.312929219131777334e-02 -3.007294285606766995e-02
2.562980469983289558e-02 -3.022307350426880340e-02
2.801954219022549999e-02 -3.034044059039679372e-02
3.043346639771501300e-02 -3.051944016941623289e-02
3.229166826336481166e-02 -2.885413414259647286e-02
3.445130289153688213e-02 -2.784849159742430399e-02
3.683404332875400006e-02 -2.831574580199915786e-02
3.916707832805478573e-02 -2.755286515153448912e-02
4.160754254052931311e-02 -2.721911388018475458e-02
4.391865147339712311e-02 -2.640012236440450466e-02
4.641340044566730910e-02 -2.641990635785717786e-02
4.885447875495002590e-02 -2.604871701956365873e-02
5.119745007901504302e-02 -2.569581803784458038e-02
5.303847211695523339e-02 -2.748582906356088554e-02
5.459828453642046053e-02 -2.940045269595737906e-02
5.702639523841612768e-02 -2.994340462514885962e-02
5.946580514661105321e-02 -2.948900369218866377e-02
6.186640780824999297e-02 -2.881256528512742693e-02
6.439468064097381150e-02 -2.900480171829136061e-02
6.643365495759734340e-02 -3.029256213226776476e-02
6.891170930910850423e-02 -3.073117484326673074e-02
7.080964582412140051e-02 -3.209812415707594124e-02
7.299485902374827639e-02 -3.219049812740882449e-02
7.541735418543377145e-02 -3.164356928491828674e-02
7.790523367429735835e-02 -3.159753488493269313e-02
8.028270471797611940e-02 -3.190065371348264900e-02
8.253676917443417138e-02 -3.289399240010647263e-02
8.504592130893352808e-02 -3.267603111412540479e-02
8.752887644888417140e-02 -3.296022676515232563e-02
9.003278551061043300e-02 -3.298959954082626017e-02
9.236253376125565240e-02 -3.385618013703926149e-02
9.471772677327408574e-02 -3.471696458635654958e-02
9.694897206345692853e-02 -3.589796101656442945e-02
9.927675191120913234e-02 -3.621131935348956277e-02
1.017116225268251267e-01 -3.555238989366311941e-02
1.041492200992140821e-01 -3.557660210262325595e-02
1.062409251525175263e-01 -3.442946068802887200e-02
1.086773856886388279e-01 -3.524197526440682460e-02
1.111769625385855415e-01 -3.520917623498125149e-02
1.135944796784295469e-01 -3.582962594623854274e-02
1.158201486275179520e-01 -3.697579520269117515e-02
1.182830131481678315e-01 -3.735340516227672603e-02
1.207657124466051252e-01 -3.761776914578981307e-02
1.231870296366899264e-01 -3.822789063708872254e-02
1.256204553408059033e-01 -3.869907127578020578e-02
1.280166232017473094e-01 -3.939098940734868382e-02
1.305184747725491590e-01 -3.933812136409464005e-02
1.330193511544499052e-01 -3.926290183561180480e-02
1.354829520869643422e-01 -3.962488901664899810e-02
1.379561820496215396e-01 -3.998238612195750830e-02
1.404112272689412300e-01 -4.045210047358492600e-02
1.428861763906869586e-01 -4.079788630416571193e-02
1.453786746180838474e-01 -4.098438871817805529e-02
1.477742366179799760e-01 -4.168631177508626967e-02
1.502586759013853079e-01 -4.140136320667106573e-02
1.526456914225443606e-01 -4.075489195664949715e-02
1.550676159269682164e-01 -4.096290170537286723e-02
1.571718249736118178e-01 -4.234655564058145694e-02
1.595746961738832292e-01 -4.324991804320061500e-02
1.618212058641569362e-01 -4.244194987334710956e-02
1.642630186271230308e-01 -4.189654057863565623e-02
1.667494467588520324e-01 -4.205524069713597463e-02
1.692407073018517838e-01 -4.220173737736528097e-02
1.715896291633418891e-01 -4.303506555986505444e-02
1.740232420642515987e-01 -4.368751982425888442e-02
1.764842331229228845e-01 -4.344252704900973538e-02
1.789804113167621502e-01 -4.354539307216728078e-02
1.814452332294974879e-01 -4.405591948953863080e-02
1.838704374628631344e-01 -4.406241048629114254e-02
1.862195966618452325e-01 -4.503548356157428822e-02
1.887173115190731165e-01 -4.506029422598054057e-02
1.911711370844731972e-01 -4.534449929431225851e-02
1.935941177008143887e-01 -4.555906799836370591e-02
1.959805496035756101e-01 -4.592859639725328791e-02
1.984069328884602579e-01 -4.595428147799045931e-02
1.992472391495127837e-01 -4.409005463118578771e-02


==> plots/icing/pca/original_shapes_3.csv <==
1.999313015014152761e-01 6.920801122929007287e-02
1.974531687657132273e-01 6.888683611695044229e-02
1.949755510608630893e-01 6.856173607547706716e-02
1.924984820381169526e-01 6.823250250505870362e-02
1.900219953487269631e-01 6.789892680588414942e-02
1.875461246097948342e-01 6.756080068313553844e-02
1.850708965142462969e-01 6.721797768116033467e-02
1.825963224584849776e-01 6.687044795610544434e-02
1.801224117925838419e-01 6.651821993970424840e-02
1.776491738666159115e-01 6.616130206369001676e-02
1.751766180306542353e-01 6.579970275979600547e-02
1.727047526680395573e-01 6.543343562834386118e-02
1.702335726317634468e-01 6.506258660903438407e-02
1.677630628174518190e-01 6.468729487815713664e-02
1.652932078897225709e-01 6.430770084707546075e-02
1.628239925131936272e-01 6.392394492715271215e-02
1.603554014113122150e-01 6.353616718261503871e-02
1.578874401340893130e-01 6.314438478538106359e-02
1.554201656855371816e-01 6.274831129026632592e-02
1.529536428766443690e-01 6.234761418508542874e-02
1.504879365183993678e-01 6.194196095765309301e-02
1.480231114217907540e-01 6.153101909578397727e-02
1.455592208328911064e-01 6.111452364255121755e-02
1.430962456233432212e-01 6.069263240876354021e-02
1.406341387251849040e-01 6.026566641153868753e-02
1.381728530107680097e-01 5.983394701664319915e-02
1.357123413524444488e-01 5.939779558984360081e-02
1.332525666355782457e-01 5.895747965211494551e-02
1.307936003267624325e-01 5.851268283084062188e-02
1.283355804020837043e-01 5.806273109980680802e-02
1.258786457972899953e-01 5.760694527223899492e-02
1.234229354481290453e-01 5.714464616136268049e-02
1.209685811340817096e-01 5.667519493421436377e-02
1.185156320962382354e-01 5.619841818743863404e-02
1.160640846336541965e-01 5.571444105500771016e-02
1.136139341767768152e-01 5.522339356893005147e-02
1.111651761560532858e-01 5.472540576121407568e-02
1.087178216319279467e-01 5.422053715889958020e-02
1.062719935521647674e-01 5.370834257927534217e-02
1.038278636274249100e-01 5.318815687627927863e-02
1.013856037702079438e-01 5.265931399338129315e-02
9.894538585805816300e-02 5.212114804654747330e-02
9.650734461482621263e-02 5.157317649634780149e-02
9.407150706913011695e-02 5.101544825360271318e-02
9.163788084790133737e-02 5.044810797182188583e-02
8.920647357807129363e-02 4.987130030451503160e-02
8.677730136344614931e-02 4.928513622820155510e-02
8.435052394242974205e-02 4.868915608681563534e-02
8.192642089703310038e-02 4.808242410872803907e-02
7.950527547897867642e-02 4.746398994325312648e-02
7.708737057409111026e-02 4.683290507848086176e-02
7.467291121962046918e-02 4.618861222127749327e-02
7.226192862551696072e-02 4.553142762698261792e-02
6.985443046053425864e-02 4.486178585442576056e-02
6.745042439342609220e-02 4.418012146243648769e-02
6.505011363970730764e-02 4.348605888040071865e-02
6.265448401660096700e-02 4.277598030202185708e-02
6.026471709547811390e-02 4.204545693237800308e-02
5.788199444770981972e-02 4.129005997654724980e-02
5.550680617387362265e-02 4.050836575327753514e-02
5.313665146417253377e-02 3.971194899822242524e-02
5.076822102167773826e-02 3.891589811059807669e-02
4.839821139875642025e-02 3.813527673897804116e-02
4.602775401095165336e-02 3.736638175519479271e-02
4.367030265737888856e-02 3.655336605002705574e-02
4.134143406299446710e-02 3.563139904087174459e-02
3.902906495677860993e-02 3.466992384130270638e-02
3.649324844391423767e-02 3.489423949656791923e-02
3.429655080414727858e-02 3.386719293430652533e-02
3.205476782458555052e-02 3.287194898868495835e-02
3.002831387791352752e-02 3.151288155253452461e-02
2.775609830221743152e-02 3.054048117091975531e-02
2.531046768773915351e-02 2.994593487014779454e-02
2.316655161778118088e-02 2.874458228511156052e-02
2.088768306290477231e-02 2.774259474145582965e-02
1.882801594005923534e-02 2.636484466426249063e-02
1.677438789829523852e-02 2.481846876698275139e-02
1.431748158762380027e-02 2.482544071193099403e-02
1.218044976205326715e-02 2.362903203014426676e-02
1.013133172941543640e-02 2.246518306828921771e-02
8.139180207996216804e-03 2.103480553708389489e-02
6.015846393770487611e-03 1.971934099047269878e-02
4.138353224542336110e-03 1.807800567386947527e-02
2.941204224259790639e-03 1.588114086250521154e-02
1.636038359890505667e-03 1.383639027738711030e-02
9.733679286614902023e-04 1.143577405996406594e-02
-3.678070730308101834e-04 9.328114544679239409e-03
-1.727854173800195394e-03 7.311625657385040916e-03
-1.424062065054926317e-03 4.860527644075928778e-03
-1.904544278658087259e-03 2.436300240503137121e-03
-1.608867024956384768e-03 -3.277184161491789548e-05
-9.999213605248098453e-04 -2.449839353003673698e-03
-3.781712305625224788e-04 -4.861349007134897759e-03
8.543167474097935988e-04 -7.024168551771267470e-03
2.217002863705791384e-03 -9.120542696425634754e-03
4.023644227862242795e-03 -1.082294822539978281e-02
5.842946325065080659e-03 -1.243594545383672027e-02
8.128021111776977461e-03 -1.336904011281955101e-02
1.036657965129947866e-02 -1.386902550506700742e-02
1.249504656946402031e-02 -1.468092817770942984e-02
1.487740790795179409e-02 -1.517223297912886903e-02
1.639540533823620819e-02 -1.715162291964762720e-02
1.881924099735609451e-02 -1.747817989352075732e-02
2.121725945274012884e-02 -1.818065865989894336e-02
2.362201250017562787e-02 -1.886592540727953515e-02
2.607288207220683635e-02 -1.928850942141437791e-02
2.842711725988305085e-02 -2.006307835625079777e-02
3.080793480614116633e-02 -2.075333798267974331e-02
3.330532379523229447e-02 -2.073934906803893280e-02
3.562276111204792234e-02 -2.166075760430218738e-02
3.808906436474857049e-02 -2.205988648191796464e-02
4.053971952467957940e-02 -2.254597727611520538e-02
4.299893597254282607e-02 -2.299516848517984408e-02
4.536648278975153464e-02 -2.377693264793146952e-02
4.785362316626607521e-02 -2.408369115957663398e-02
5.012816240536990819e-02 -2.508292533996538121e-02
5.258982043807826356e-02 -2.552351369608489226e-02
5.507865285242524028e-02 -2.578780677495750434e-02
5.746897160650261960e-02 -2.651049193206789223e-02
5.970998492745632075e-02 -2.742975927084246104e-02
6.226728920441067933e-02 -2.725552843417843388e-02
6.461361216572300559e-02 -2.808257493002530927e-02
6.709998062056801715e-02 -2.831889136002635823e-02
6.956983034924814346e-02 -2.861352688242716977e-02
7.198733114525866783e-02 -2.919419797624204713e-02
7.447971910466433254e-02 -2.919802036119889879e-02
7.677292447217716476e-02 -3.020731731702141695e-02
7.898670029574587914e-02 -3.128073919576910417e-02
8.150220652055978343e-02 -3.153039811786356728e-02
8.398711726909220687e-02 -3.170168853490019228e-02
8.641036027084282589e-02 -3.209554945789808156e-02
8.889723931143204971e-02 -3.232594554258784447e-02
9.139253499126166747e-02 -3.238412360979852495e-02
9.384917473916018493e-02 -3.284181063180135335e-02
9.633391729345859578e-02 -3.311296080378665907e-02
9.881519469452293425e-02 -3.340368040073111999e-02
1.012876448364074949e-01 -3.376389562266852995e-02
1.037370044848932721e-01 -3.432658928364031720e-02
1.061311660413022384e-01 -3.416644996241846588e-02
1.085235000605497546e-01 -3.368258590743448272e-02
1.109861225352505726e-01 -3.392442745015383093e-02
1.134918132521571255e-01 -3.460669894150513598e-02
1.160133519980218603e-01 -3.544412473241701639e-02
1.185241812777294845e-01 -3.615838207854834424e-02
1.210138284423741689e-01 -3.663990233755617248e-02
1.234883880516198379e-01 -3.695293167194221157e-02
1.259547138821393852e-01 -3.716968156652967342e-02
1.284196597106055937e-01 -3.736236350614170060e-02
1.308895224288696979e-01 -3.759736773989350717e-02
1.333653847447623941e-01 -3.788657954024522018e-02
1.358454805771218410e-01 -3.821210518126860051e-02
1.383280149388650959e-01 -3.855574877728425165e-02
1.408111928429094384e-01 -3.889931444261281873e-02
1.432934272375082640e-01 -3.922668588781760834e-02
1.457745763731965738e-01 -3.953620153446744945e-02
1.482551121514925074e-01 -3.983233703074114812e-02
1.507355087078329769e-01 -4.011959036661408295e-02
1.532162401776549498e-01 -4.040245953206162560e-02
1.556977354281383064e-01 -4.068503729614739162e-02
1.581800430712085870e-01 -4.096801255530350266e-02
1.606630216055639770e-01 -4.125037239854827120e-02
1.631465281204989848e-01 -4.153109129855759446e-02
1.656304197053082017e-01 -4.180914372800740436e-02
1.681145578623660375e-01 -4.208354974215963717e-02
1.705988813935612747e-01 -4.235412782092402850e-02
1.730833949523540582e-01 -4.262137662335647309e-02
1.755681052972406508e-01 -4.288581655137545939e-02
1.780530191867172596e-01 -4.314796800689948281e-02
1.805381434132771190e-01 -4.340834959170768864e-02
1.830234901447810314e-01 -4.366719528160348252e-02
1.855090827474973059e-01 -4.392414609620100274e-02
1.879949459869293960e-01 -4.417876896553358385e-02
1.904811046285808107e-01 -4.443063081963453953e-02
1.929675834379551980e-01 -4.467929858853721820e-02
1.954544029311221232e-01 -4.492439656771896050e-02
1.979415470940643074e-01 -4.516604219237861650e-02


==> plots/icing/pca/original_shapes_30.csv <==
1.999253632352676335e-01 6.920724622263511872e-02
1.974469158876201169e-01 6.888602079052094651e-02
1.949689837882254417e-01 6.856086889806956020e-02
1.924916006028127846e-01 6.823158186000001513e-02
1.900147999971112389e-01 6.789795099103147769e-02
1.875386156011383254e-01 6.755976792475724968e-02
1.850630740689126197e-01 6.721688658466033750e-02
1.825881867725266672e-01 6.686929734915600387e-02
1.801139630594060792e-01 6.651700867525579819e-02
1.776404122769766614e-01 6.616002901997128371e-02
1.751675437726641360e-01 6.579836684031403760e-02
1.726953659104102645e-01 6.543203585362444841e-02
1.702238734853165070e-01 6.506112235245774256e-02
1.677530514043699406e-01 6.468576551760565896e-02
1.652828843504043910e-01 6.430610572878070474e-02
1.628133570062537949e-01 6.392228336569535929e-02
1.603444541183936534e-01 6.353443843230850707e-02
1.578761814580340317e-01 6.314258679816338315e-02
1.554085960918173137e-01 6.274644147387746507e-02
1.529417627620408560e-01 6.234567015140114743e-02
1.504757462110019595e-01 6.193994052268484568e-02
1.480106111809979808e-01 6.152892027967896138e-02
1.455464106846023342e-01 6.111234574273236714e-02
1.430831254812318931e-01 6.069037597176260568e-02
1.406207088423050422e-01 6.026333085377349325e-02
1.381591139857277217e-01 5.983153058885936487e-02
1.356982941294059553e-01 5.939529537711452783e-02
1.332382126637295383e-01 5.895489053608057861e-02
1.307789410678442954e-01 5.850999822318028037e-02
1.283206160133029405e-01 5.805994886996589804e-02
1.258633750712159771e-01 5.760406805469897584e-02
1.234073558126937975e-01 5.714168135564105105e-02
1.209526888002913775e-01 5.667215462092110162e-02
1.184994256029503618e-01 5.619530758139989340e-02
1.160475679797833420e-01 5.571124616602840529e-02
1.135971169100702671e-01 5.522008078453300578e-02
1.111480733730909748e-01 5.472192184664005643e-02
1.087004519110092715e-01 5.421681618172621148e-02
1.062543620144744960e-01 5.370436551782115792e-02
1.038099537451311477e-01 5.318398139345880543e-02
1.013673773171062664e-01 5.265507463236254043e-02
9.892678292967109488e-02 5.211705617049804812e-02
9.648830763988977544e-02 5.156943623978827579e-02
9.405205124481078038e-02 5.101200659023298611e-02
9.161810698366282257e-02 5.044460851944459340e-02
8.918656809567462873e-02 4.986708332503554664e-02
8.675752306649599233e-02 4.927928535770062513e-02
8.433098250898400650e-02 4.868128280280430153e-02
8.190689344068652344e-02 4.807331847514757783e-02
7.948520101783888847e-02 4.745564030059965660e-02
7.706585251337592923e-02 4.682848931971126533e-02
7.464919909954573218e-02 4.619079274672407281e-02
7.223647201666308360e-02 4.553861506117967695e-02
6.982901838335603406e-02 4.486764380715153183e-02
6.742818531756292200e-02 4.417356653106921383e-02
6.503437957899814437e-02 4.345528311543826044e-02
6.264434778704149054e-02 4.272419676388038851e-02
6.025394617081092363e-02 4.199475232168850547e-02
5.785903095942433044e-02 4.128139463415551186e-02
5.545896143904529424e-02 4.058672479405025374e-02
5.306781023628406174e-02 3.986359844016138659e-02
5.070351227290833401e-02 3.905181288324457989e-02
4.838395666019645880e-02 3.809132166641290840e-02
4.609906349350642585e-02 3.701746374114101013e-02
4.376331716803768396e-02 3.612284363754260375e-02
4.128937674707807565e-02 3.576717107095182119e-02
3.891349078798727462e-02 3.642943864480396865e-02
3.672723211171822350e-02 3.528056258878217027e-02
3.464031209488765278e-02 3.409810075863314166e-02
3.216405773311565436e-02 3.372233902997004429e-02
3.051247843093522760e-02 3.188736153547697127e-02
2.858588008051368701e-02 3.031309932043188896e-02
2.621291809196624883e-02 2.955540290265384548e-02
2.394291521392993491e-02 2.850769749625967422e-02
2.183387071817878902e-02 2.725374071659590614e-02
1.932554431851145685e-02 2.712912402349150487e-02
1.721728739016339244e-02 2.607738051847008701e-02
1.565913054500173152e-02 2.437761271097053581e-02
1.327177115462303825e-02 2.395645267893223990e-02
1.188615695949958931e-02 2.181860625846393509e-02
1.006141930458729489e-02 2.011860201198942613e-02
8.139376043202318708e-03 1.852051498732442888e-02
5.851493527557648754e-03 1.740402416494490900e-02
4.889920613014131501e-03 1.519376131971704631e-02
3.072597184455683628e-03 1.344744792192218395e-02
1.456610231406017288e-03 1.159116585348191932e-02
1.392759183001889933e-04 9.470246604339108143e-03
-7.851429807596620267e-04 7.149924296471836006e-03
-1.126121174805845256e-03 4.689816399055682025e-03
-1.168478076931224116e-03 2.193665453212801080e-03
-1.258985171245213548e-03 -2.902306582732437396e-04
-6.400088634785641110e-04 -2.725010895034069361e-03
-4.032844165806396771e-04 -5.181229657846711870e-03
9.757447808902208275e-04 -7.273713445935138869e-03
2.721176320822207405e-03 -9.013628004758767256e-03
4.768986911406834783e-03 -1.044179783886545199e-02
6.764766687405663823e-03 -1.183525769951258681e-02
8.948829272293689491e-03 -1.303135110726222345e-02
1.124597131772626761e-02 -1.393676525984819878e-02
1.319650763218430285e-02 -1.552368357066203665e-02
1.569171894768941339e-02 -1.542144637279380635e-02
1.813124587737665466e-02 -1.600159444828486502e-02
2.016997502676181123e-02 -1.737791853189761537e-02
2.267884914346911251e-02 -1.731192028099773697e-02
2.502841065401445117e-02 -1.829333829201204922e-02
2.742634967098851739e-02 -1.898490530272048046e-02
2.984989154436573644e-02 -1.952991331373543291e-02
3.227269762891800398e-02 -2.010510633053054497e-02
3.468983298589083802e-02 -2.074030130088382051e-02
3.710705809374725828e-02 -2.139189582417367827e-02
3.953001830211190504e-02 -2.201715617660008478e-02
4.196049696194886075e-02 -2.260141754301928096e-02
4.439672481856177244e-02 -2.315583535643633492e-02
4.683680086873930060e-02 -2.369252269446811554e-02
4.927925200144324391e-02 -2.422056816072239160e-02
5.172381333808754450e-02 -2.474052019874591751e-02
5.417043174306875042e-02 -2.525143058729882248e-02
5.661905281015995606e-02 -2.575238865854759251e-02
5.906959622917788699e-02 -2.624324933873833920e-02
6.152195750647071470e-02 -2.672458229899204660e-02
6.397603122237037476e-02 -2.719698457893459514e-02
6.643170950443448575e-02 -2.766105282465735477e-02
6.888886369692247269e-02 -2.811738034768267516e-02
7.134735467773417605e-02 -2.856655878026150702e-02
7.380704324503865876e-02 -2.900917974185240542e-02
7.626780474978549218e-02 -2.944576299490292079e-02
7.872961677231342381e-02 -2.987632352557846593e-02
8.119250070878185344e-02 -3.030065997142731074e-02
8.365647812254663196e-02 -3.071857014443509643e-02
8.612156487270419825e-02 -3.112988545811124982e-02
8.858771923830208173e-02 -3.153477650714176655e-02
9.105486611547863873e-02 -3.193361053165819780e-02
9.352292999108521854e-02 -3.232675718274025112e-02
9.599183636107126716e-02 -3.271458016636687866e-02
9.846154453600222678e-02 -3.309724396976405220e-02
1.009320548546214780e-01 -3.347467136271770061e-02
1.034033701244140568e-01 -3.384677057042562165e-02
1.058754931528650550e-01 -3.421344981808562002e-02
1.083484179754504867e-01 -3.457467915112050205e-02
1.108221015923328973e-01 -3.493068961917455278e-02
1.132964912313111500e-01 -3.528178114205784976e-02
1.157715341201300124e-01 -3.562825363996120070e-02
1.182471778727429146e-01 -3.597040456801422342e-02
1.207233867866214783e-01 -3.630842489508802340e-02
1.232001478503839398e-01 -3.664236075877462528e-02
1.256774496761231541e-01 -3.697224793448026375e-02
1.281552808759317263e-01 -3.729812219761113878e-02
1.306336289718501020e-01 -3.762002880878103500e-02
1.331124665633998116e-01 -3.793814287850091199e-02
1.355917554335901998e-01 -3.825273363832450840e-02
1.380714571233298549e-01 -3.856407242646975320e-02
1.405515331735273099e-01 -3.887243058115459615e-02
1.430319489249785025e-01 -3.917804875199561165e-02
1.455127070387284560e-01 -3.948086618327333042e-02
1.479938313540152817e-01 -3.978065108020823609e-02
1.504753459529966642e-01 -4.007716968615755021e-02
1.529572749178301494e-01 -4.037018824447845960e-02
1.554396399135212770e-01 -4.065949304234335593e-02
1.579224334395216423e-01 -4.094511221723014932e-02
1.604056286598495862e-01 -4.122723424235030798e-02
1.628891983921280373e-01 -4.150605046333901565e-02
1.653731154539797576e-01 -4.178175222583149079e-02
1.678573527287651745e-01 -4.205453112513622693e-02
1.703418849594298123e-01 -4.232458581934062103e-02
1.728266889649640592e-01 -4.259212285143324644e-02
1.753117416735524292e-01 -4.285734917912562697e-02
1.777970200133792977e-01 -4.312047176012930721e-02
1.802825009293151926e-01 -4.338169738411572218e-02
1.827681743637237788e-01 -4.364110194764712902e-02
1.852540665126901631e-01 -4.389839624901425985e-02
1.877402098438397948e-01 -4.415322792806521818e-02
1.902266368247980399e-01 -4.440524462464810057e-02
1.927133799231905142e-01 -4.465409397861101748e-02
1.952004684160750514e-01 -4.489945602240549144e-02
1.976878923771102359e-01 -4.514140880549850909e-02


==> plots/icing/pca/original_shapes_31.csv <==
1.999257365486211968e-01 6.920729430195314558e-02
1.974473089832989858e-01 6.888607201718319195e-02
1.949693966514127463e-01 6.856092337273488047e-02
1.924920332162067260e-01 6.823163969471848778e-02
1.900152523409252281e-01 6.789801230924438769e-02
1.875390876532118112e-01 6.755983286036937319e-02
1.850635658101704717e-01 6.721695524527464272e-02
1.825886981908689810e-01 6.686936980761148952e-02
1.801144941489893070e-01 6.651708497952965593e-02
1.776409630382134175e-01 6.616010919317888428e-02
1.751681142122231971e-01 6.579845088070890302e-02
1.726959560410939176e-01 6.543212373331475096e-02
1.702244833121576706e-01 6.506121406496843951e-02
1.677536809083871039e-01 6.468586114522711927e-02
1.652835334879048934e-01 6.430620544585170795e-02
1.628140257088337428e-01 6.392238743860313710e-02
1.603451422927191505e-01 6.353454722098407503e-02
1.578768890035683881e-01 6.314270071887240210e-02
1.554093229845715518e-01 6.274656066944599153e-02
1.529425090738230908e-01 6.234579440223093211e-02
1.504765121094174818e-01 6.194006924675330567e-02
1.480113969294492293e-01 6.152905253253918710e-02
1.455472166056834271e-01 6.111248032936540675e-02
1.430839516591877747e-01 6.069051255653882398e-02
1.406215549844340440e-01 6.026347053112061231e-02
1.381599794217910904e-01 5.983167588624722227e-02
1.356991778116278247e-01 5.939545025505512527e-02
1.332391132528314703e-01 5.895506008651019147e-02
1.307798579863055644e-01 5.851018471635853480e-02
1.283215501446594575e-01 5.806014902573176234e-02
1.258643287722908399e-01 5.760427299093116849e-02
1.234083329135974572e-01 5.714187658825806843e-02
1.209536942453668107e-01 5.667232140543679991e-02
1.185004612839234278e-01 5.619543871101247146e-02
1.160486300519296549e-01 5.571135625175344802e-02
1.135981957477492366e-01 5.522020642997287065e-02
1.111491535697458621e-01 5.472212164798386652e-02
1.087015148381777901e-01 5.421716101083003114e-02
1.062554038944349549e-01 5.370486977945327506e-02
1.038109934333527329e-01 5.318457337862637219e-02
1.013684563326264360e-01 5.265559640175963840e-02
9.892796542647921965e-02 5.211726366269923277e-02
9.648965466015503589e-02 5.156909717096130885e-02
9.405354756975400909e-02 5.101117879146675055e-02
9.161964823065649188e-02 5.044368906926954138e-02
8.918796071824294791e-02 4.986680854942370650e-02
8.675849849852501627e-02 4.928067702749131668e-02
8.433142919891771505e-02 4.868476533454134392e-02
8.190704651368206635e-02 4.807799725003372715e-02
7.948564783740728890e-02 4.745928049630845219e-02
7.706753004740608815e-02 4.682752592294146810e-02
7.465289065394160872e-02 4.618224511093134421e-02
7.224171032088937128e-02 4.552426060340387243e-02
6.983394110931508136e-02 4.485456786405327828e-02
6.742953508043385280e-02 4.417416235578541100e-02
6.502869236832345412e-02 4.348273075636100576e-02
6.263258036702600007e-02 4.277485666431272981e-02
6.024260218477828915e-02 4.204388009500556467e-02
5.786016092981705050e-02 4.128314106380445714e-02
5.548577355497597702e-02 4.049083316478915839e-02
5.311622815272955267e-02 3.968557340446551840e-02
5.074733217172626432e-02 3.889134989240294882e-02
4.837490213039728759e-02 3.813210229143308705e-02
4.600036500067546802e-02 3.740180134481656954e-02
4.364030805525306173e-02 3.661343720592299955e-02
4.131385392835656284e-02 3.566645708620459765e-02
3.903770210369458815e-02 3.447355430908337348e-02
3.676252196115356585e-02 3.330837466136384734e-02
3.436683627761084880e-02 3.283873561171671979e-02
3.188860133590955964e-02 3.265655841125459508e-02
2.940162424178979772e-02 3.236504393149001318e-02
2.726381431950052059e-02 3.112545140124010554e-02
2.547982174080462223e-02 2.942505602874525422e-02
2.317322042607231070e-02 2.845415287377868127e-02
2.089719128107540153e-02 2.747348961906148981e-02
1.866412770399591969e-02 2.635424470524987128e-02
1.657799120425366632e-02 2.496080972243198276e-02
1.415168039213342277e-02 2.463510295517119461e-02
1.192962319629911096e-02 2.331903619922587323e-02
1.085488132042406080e-02 2.119250494734030085e-02
8.706387661763417829e-03 2.000313858587709354e-02
6.821966761523698755e-03 1.836839600328775760e-02
4.533205642035511782e-03 1.799816334878259413e-02
3.072627003279561602e-03 1.592940064071032835e-02
2.026886607006182176e-03 1.366897854395279256e-02
1.010832759402097766e-03 1.138607408453848335e-02
-3.646236215910944687e-04 9.308425510110981613e-03
-1.438124916159429830e-03 7.087804962030364725e-03
-1.443714634889100516e-03 4.581244035199024192e-03
-1.781162218470139745e-03 2.107577989552516119e-03
-1.806243370327017444e-03 -4.010326937309850975e-04
-1.388067362969006187e-03 -2.851306679565755731e-03
-8.425014349858501311e-04 -5.279097717146406452e-03
2.447191952631039302e-04 -7.452601339188715847e-03
2.099100130376971816e-03 -9.125075294925327068e-03
4.337881021919339636e-03 -1.015982509231968395e-02
5.957724911158706824e-03 -1.194164590023006831e-02
8.232004422508661101e-03 -1.302054151848720982e-02
1.057068317848187770e-02 -1.372684252408954385e-02
1.256725891965701676e-02 -1.504904394526309329e-02
1.484148468712513311e-02 -1.607431040086172366e-02
1.704429123038210189e-02 -1.701370774197642766e-02
1.936292862218116570e-02 -1.777598254336550110e-02
2.185712014491167365e-02 -1.771247192214077393e-02
2.430160809169379377e-02 -1.824685999880803003e-02
2.665505399383513371e-02 -1.905204188621674455e-02
2.896477114267235684e-02 -1.980963562144609849e-02
3.141597064944223749e-02 -1.997416081588661296e-02
3.379139310968841403e-02 -2.071408278793180832e-02
3.620496769275569071e-02 -2.133987768327178305e-02
3.871358236574916345e-02 -2.174475205021192750e-02
4.114492905177207643e-02 -2.231813324789734543e-02
4.330913287826761160e-02 -2.352353816649876278e-02
4.580253524376625557e-02 -2.349670859652440782e-02
4.822553602699542613e-02 -2.413178622579808044e-02
5.063978944937415350e-02 -2.475118944484493502e-02
5.308340640932672494e-02 -2.522078946181079487e-02
5.559075091782436639e-02 -2.551082123516425909e-02
5.806453975662889677e-02 -2.593343396590902170e-02
6.046838596347405698e-02 -2.655794205143226575e-02
6.285349432513460954e-02 -2.724926581791415128e-02
6.528796562540346848e-02 -2.759489375849422457e-02
6.776587499193738318e-02 -2.831440574005369623e-02
7.021094636185619409e-02 -2.871709974302822863e-02
7.264977074878130325e-02 -2.895322909974459846e-02
7.510814692595553510e-02 -2.917554476716974210e-02
7.756767843341046131e-02 -2.967608803135116796e-02
8.001554013321041103e-02 -3.001304711285206206e-02
8.248138453780710921e-02 -3.029948862214089031e-02
8.493786483114730557e-02 -3.099050436531526620e-02
8.740046143294250003e-02 -3.152874614526014058e-02
8.986827901121412221e-02 -3.191699559251386792e-02
9.233839187374726087e-02 -3.222748246743874917e-02
9.480787432832693540e-02 -3.253243653039710609e-02
9.727468560404814446e-02 -3.288911799871905434e-02
9.974094238999564599e-02 -3.328445849042289267e-02
1.022099812236634958e-01 -3.368475437262771766e-02
1.046851388026726615e-01 -3.405629930370516339e-02
1.071329096380726764e-01 -3.452528517176637474e-02
1.095575592478298804e-01 -3.512332359543822446e-02
1.120542026455414453e-01 -3.521454277172599012e-02
1.145420153918833006e-01 -3.535476120941558054e-02
1.170111962444646131e-01 -3.578591522291720700e-02
1.194812183796203492e-01 -3.621224922534015817e-02
1.219561939848808896e-01 -3.657007048840676955e-02
1.244345913631537820e-01 -3.688168979033659700e-02
1.269148722946145114e-01 -3.716951730504680640e-02
1.293954991481370831e-01 -3.745595452940617825e-02
1.318753783548694825e-01 -3.775685776192527765e-02
1.343546497153784436e-01 -3.806990421235128402e-02
1.368336654318514367e-01 -3.838964042426108725e-02
1.393127777064757378e-01 -3.871061294123152863e-02
1.417923380354211838e-01 -3.902737933117711444e-02
1.442725728347810932e-01 -3.933645026512185006e-02
1.467534406586163687e-01 -3.963851903200601295e-02
1.492348654932614538e-01 -3.993481868965397669e-02
1.517167713250510419e-01 -4.022658229589014950e-02
1.541990821881720763e-01 -4.051504199803075690e-02
1.566817411619253753e-01 -4.080106756409679347e-02
1.591647393523434040e-01 -4.108461493751144888e-02
1.616480753183399954e-01 -4.136549825262861996e-02
1.641317476188287883e-01 -4.164353164380218270e-02
1.666157548127236987e-01 -4.191852924538604086e-02
1.691000913169742603e-01 -4.219037700422244991e-02
1.715847327555451440e-01 -4.245928669590253585e-02
1.740696494251340043e-01 -4.272556245903218197e-02
1.765548116220906072e-01 -4.298950843825224272e-02
1.790401896427644413e-01 -4.325142877820353088e-02
1.815257563441386446e-01 -4.351160030353719288e-02
1.840115197639073941e-01 -4.376992448778196931e-02
1.864975135035683296e-01 -4.402603005834906935e-02
1.889837717401814665e-01 -4.427953960184250609e-02
1.914703286508067370e-01 -4.453007570486630651e-02
1.939572183710062403e-01 -4.477726138095076969e-02
1.964444570353220121e-01 -4.502090483656455422e-02
1.989320147229854951e-01 -4.526128809122577368e-02


==> plots/icing/pca/original_shapes_32.csv <==
1.999279977602247682e-01 6.920758561755581406e-02
1.974496899924139959e-01 6.888638250504418303e-02
1.949718973759437535e-01 6.856125361301496079e-02
1.924946535694971594e-01 6.823199029609430810e-02
1.900179922317571657e-01 6.789838390890837183e-02
1.875419469863981170e-01 6.756022611873430117e-02
1.850665445049709257e-01 6.721737067987629266e-02
1.825917961724908278e-01 6.686980786544206856e-02
1.801177113399669572e-01 6.651754611354865343e-02
1.776442993584085306e-01 6.616059386231303019e-02
1.751715695788247651e-01 6.579895954985218176e-02
1.726995303757305478e-01 6.543265683526400256e-02
1.702281765653858303e-01 6.506177186900161113e-02
1.677574930405052178e-01 6.468644385932244278e-02
1.652874644665185688e-01 6.430681322969775127e-02
1.628180755088557974e-01 6.392302040359869320e-02
1.603493108944578638e-01 6.353520544151174121e-02
1.578811762989467959e-01 6.314338478301906310e-02
1.554137287931699474e-01 6.274727157776291420e-02
1.529470331860875443e-01 6.234653331177120866e-02
1.504811542866597296e-01 6.194083747107182597e-02
1.480161569038466185e-01 6.152985154169265947e-02
1.455520941716466898e-01 6.111331121969881125e-02
1.430889468018653465e-01 6.069137532207239533e-02
1.406266677746281502e-01 6.026436468593387996e-02
1.381652100137779338e-01 5.983260047723210767e-02
1.357045264431573639e-01 5.939640386191594179e-02
1.332445801260413454e-01 5.895604146457829320e-02
1.307854428384377099e-01 5.851119512954486290e-02
1.283272523764483475e-01 5.806119157026281424e-02
1.258701474654934371e-01 5.760535250125272538e-02
1.234142668309932550e-01 5.714299963703514673e-02
1.209597419855961142e-01 5.667349544099859610e-02
1.185066223131542307e-01 5.619666636673358723e-02
1.160549050165011337e-01 5.571263366676326712e-02
1.136045864642614839e-01 5.522152330650990232e-02
1.111556630250599004e-01 5.472346125139572470e-02
1.087081465124380975e-01 5.421850373390060818e-02
1.062621579375616077e-01 5.370621396529976638e-02
1.038178653823059183e-01 5.318594263522810617e-02
1.013754371132881971e-01 5.265703959922245908e-02
9.893504136224490209e-02 5.211885488744136263e-02
9.649681294160475375e-02 5.157090583595585337e-02
9.406079098053932164e-02 5.101318879658368888e-02
9.162699759257676713e-02 5.044578530596360161e-02
8.919545489124519611e-02 4.986877690073428931e-02
8.676619141509323008e-02 4.928222046567121845e-02
8.433934253897514000e-02 4.868576297027630423e-02
8.191513172079983862e-02 4.807871342225851496e-02
7.949378504898874098e-02 4.746037073643517151e-02
7.707552862368596824e-02 4.683003403844515633e-02
7.466059089107292268e-02 4.618704464519428343e-02
7.224920546489979611e-02 4.553083680743979372e-02
6.984160664789337836e-02 4.486085716653157723e-02
6.743802874278133352e-02 4.417655236382059258e-02
6.503871390251103612e-02 4.347737784805096733e-02
6.264393521482498894e-02 4.276282377462645862e-02
6.025397338636810651e-02 4.203238884682225507e-02
5.786910912378519928e-02 4.128557176791348982e-02
5.548962375796864799e-02 4.052185898732673514e-02
5.311580127614570768e-02 3.974068481119108487e-02
5.074792637197317324e-02 3.894146967857152475e-02
4.838628404764261370e-02 3.812363354276441380e-02
4.603136594187506175e-02 3.728627109115630056e-02
4.368422840804840612e-02 3.642758809557267163e-02
4.134602338948515504e-02 3.554563986000842252e-02
3.901784357207410681e-02 3.463859778129785988e-02
3.669913303551797235e-02 3.370786308519404390e-02
3.438751094238541584e-02 3.275841224191052004e-02
3.208050182146721802e-02 3.179540712125165230e-02
2.977821768082285214e-02 3.081897549887184853e-02
2.749196855028045519e-02 2.980745873591838027e-02
2.523609308168212051e-02 2.873330583005275982e-02
2.302218254018467691e-02 2.757442773569284550e-02
2.083023326111928600e-02 2.637154785129630641e-02
1.862001993219296672e-02 2.520559131391621535e-02
1.635808027232255740e-02 2.414473319944010835e-02
1.413857783791846318e-02 2.301593085494530941e-02
1.216622659979028388e-02 2.143719710338990586e-02
1.023272118472731175e-02 2.000591964231594744e-02
7.867053039156567465e-03 1.983245013005811158e-02
6.077704029353770895e-03 1.794961330608887962e-02
3.805131892400582475e-03 1.699113402094412986e-02
1.798313727612440953e-03 1.550518308697267089e-02
-2.489331342674943226e-04 1.408523589549805395e-02
-1.607362238190890389e-03 1.198209391591022882e-02
-3.798237713924007032e-03 1.076777344356746186e-02
-5.978756663072050392e-03 9.551055776504042624e-03
-7.502414684026675364e-03 7.635646085062892767e-03
-7.505241554881811675e-03 5.102547342743169595e-03
-7.104613752553372991e-03 2.610998439378511664e-03
-6.395201439974153128e-03 2.106735029460718954e-04
-6.277546540146838015e-03 -2.274667198106611159e-03
-6.259662207148568303e-03 -4.791390542144495501e-03
-5.352044002500964959e-03 -7.106859522417750645e-03
-3.555369445600802415e-03 -8.842415921810176105e-03
-1.465369120029537528e-03 -1.022918488824908247e-02
3.351600723312288255e-04 -1.194409790469541134e-02
1.911231527317488500e-03 -1.390164080087528606e-02
4.034147970931495873e-03 -1.518694466134599963e-02
6.312491524773934312e-03 -1.623540283405536591e-02
8.665793150535259365e-03 -1.705886098400712786e-02
1.110178824826295145e-02 -1.763483840501777963e-02
1.356572269550477411e-02 -1.806194340577796723e-02
1.596458620614544729e-02 -1.877217845165616086e-02
1.836733221635976701e-02 -1.929667964948692666e-02
2.088844261729249155e-02 -1.914161197190725194e-02
2.332983201445582369e-02 -1.952035926871626553e-02
2.576617939015690695e-02 -2.014742223324455378e-02
2.814415169647781212e-02 -2.083164861199979928e-02
3.034090382401385608e-02 -2.205908850916299055e-02
3.274379557896921200e-02 -2.272946134944934388e-02
3.524520480945695505e-02 -2.270133672231050559e-02
3.772374002582121882e-02 -2.304863545111065712e-02
4.011533811285421247e-02 -2.378392072182858308e-02
4.252853312298902205e-02 -2.441581679854996217e-02
4.497804301141507949e-02 -2.493126318983931999e-02
4.743995994744520245e-02 -2.535389216405321486e-02
4.993830688555057906e-02 -2.552975081860242232e-02
5.232533162493363532e-02 -2.621187373557223518e-02
5.464063108632984805e-02 -2.720454191620990878e-02
5.704252349492883178e-02 -2.783617697061029767e-02
5.953537251212536602e-02 -2.810585458265241199e-02
6.201883142980851860e-02 -2.836719270194438744e-02
6.452373171852905653e-02 -2.846918642105281116e-02
6.698335507907864084e-02 -2.884549524150297958e-02
6.938037629386201166e-02 -2.958528835937913881e-02
7.185285443713949893e-02 -2.981277598415313715e-02
7.434868038603684171e-02 -2.998369335651070514e-02
7.680622259669409035e-02 -3.047338338694090612e-02
7.928520205985375990e-02 -3.066042977106202966e-02
8.178942892447672863e-02 -3.058370870368910810e-02
8.426972345098532324e-02 -3.085377328598063254e-02
8.671656537130578712e-02 -3.138526770990692633e-02
8.914226649095997879e-02 -3.198106099043299122e-02
9.156360032164495566e-02 -3.263520594232025007e-02
9.400329803766832582e-02 -3.314021668379410479e-02
9.648558372264517957e-02 -3.333258181932530900e-02
9.901608020102851959e-02 -3.349520389657971442e-02
1.013632769074862133e-01 -3.430492762624970382e-02
1.035155309356767528e-01 -3.555514360713918354e-02
1.060178769268314419e-01 -3.552714845976046032e-02
1.085488482480362338e-01 -3.517076514471618315e-02
1.109925935816800796e-01 -3.527703231446054077e-02
1.134601411740542021e-01 -3.573455745411715373e-02
1.158490704983970720e-01 -3.626354510676415427e-02
1.177293064817215157e-01 -3.772611044818118681e-02
1.202475226358303700e-01 -3.709054054096719288e-02
1.226723507666157564e-01 -3.761420201077356890e-02
1.250886316121093966e-01 -3.819494792516284210e-02
1.276057167768981648e-01 -3.826295488849424525e-02
1.300489680635940060e-01 -3.881384111634451212e-02
1.324036311938302235e-01 -3.956950986835413436e-02
1.348528774205618175e-01 -4.028917121958826980e-02
1.368640670068561604e-01 -3.890589530694920500e-02
1.393507695191366913e-01 -3.945366103187356033e-02
1.418376655994811886e-01 -3.979336002043564607e-02
1.442937707256816693e-01 -4.027953907295296621e-02
1.466325257409733795e-01 -4.112275056906989495e-02
1.491010464685149084e-01 -4.066531404435513170e-02
1.515618657178905149e-01 -4.098829062814542123e-02
1.539244304316737533e-01 -4.186405577847875092e-02
1.563770070340597951e-01 -4.211219474743043562e-02
1.589062848153575125e-01 -4.189281425074425913e-02
1.613645023368681375e-01 -4.219946759446418366e-02
1.638083210892568031e-01 -4.273417086575233975e-02
1.662847516695736272e-01 -4.307253071461736305e-02
1.687686381053419005e-01 -4.334364786741323750e-02
1.712593205860421797e-01 -4.354987239539723914e-02
1.737461253730974986e-01 -4.379810389926024755e-02
1.762018513857361024e-01 -4.425958113667743249e-02
1.786790694855234507e-01 -4.459171552985982667e-02
1.811506136047778548e-01 -4.496639253908948225e-02
1.835700304609217404e-01 -4.559823611384546810e-02
1.860457994024649897e-01 -4.550861839448148288e-02
1.884738266178685173e-01 -4.477856140130785645e-02
1.909088633891811715e-01 -4.485683814760484805e-02
1.931064592866842400e-01 -4.602527030431641936e-02
1.957533301071417431e-01 -4.624842313108118441e-02
1.974764102996739989e-01 -4.488874972680413633e-02
1.986122115837315183e-01 -4.359106279455701033e-02


==> plots/icing/pca/original_shapes_33.csv <==
1.999184798130243246e-01 6.920615689086292988e-02
1.974396538271712409e-01 6.888463127686796084e-02
1.949613473335370661e-01 6.855924357014962778e-02
1.924835994685427931e-01 6.822987534046250080e-02
1.900064493686093592e-01 6.789640815756109449e-02
1.875299360915938240e-01 6.755872324763313730e-02
1.850540839845417895e-01 6.721663750525552761e-02
1.825788854799638428e-01 6.686982826006886149e-02
1.801043288293177891e-01 6.651795455762009313e-02
1.776304022840615726e-01 6.616067544345623219e-02
1.751570940956529709e-01 6.579764996312421899e-02
1.726843956939635161e-01 6.542861180380123154e-02
1.702123416430320613e-01 6.505430761227634640e-02
1.677409975850250312e-01 6.467621387179831038e-02
1.652704298477957745e-01 6.429582316823527488e-02
1.628007047591976397e-01 6.391462808745547453e-02
1.603318883701424225e-01 6.353411506479030024e-02
1.578639620656296649e-01 6.315389020700282185e-02
1.553967036382100653e-01 6.276903807627964849e-02
1.529298609020894040e-01 6.237397745165210172e-02
1.504631816714735726e-01 6.196312711215147540e-02
1.479964137605683516e-01 6.153090583680907028e-02
1.455294593858436625e-01 6.107455772906612845e-02
1.430631546466704096e-01 6.060841551584879305e-02
1.405986849572073150e-01 6.015320384846385010e-02
1.381372363395046432e-01 5.972965850170480068e-02
1.356799948156128810e-01 5.935851525036513199e-02
1.332278138801156475e-01 5.905477331151684495e-02
1.307780953768928611e-01 5.877388616397025145e-02
1.283261962901290909e-01 5.843603063467974618e-02
1.258674468404142599e-01 5.796092184165954619e-02
1.233971772483384716e-01 5.726827490292387551e-02
1.209292974681882571e-01 5.655615996123513484e-02
1.185056794545379377e-01 5.701547977121376731e-02
1.159687810000275127e-01 5.728034908559317268e-02
1.136527228708772985e-01 5.641890646576187829e-02
1.111520698009794417e-01 5.650592889154952558e-02
1.087489117302016112e-01 5.579361331205079377e-02
1.062692178481810523e-01 5.554181670692348582e-02
1.037840356379668566e-01 5.526180279182561772e-02
1.014474036565564952e-01 5.438347375158413682e-02
9.898416924654807048e-02 5.394258280106695169e-02
9.657628419308074419e-02 5.323803249030879814e-02
9.409410264847491157e-02 5.328213331544500581e-02
9.227279250394813948e-02 5.161040156446784072e-02
8.987639049958690007e-02 5.071786758386798849e-02
8.744384889376495551e-02 5.085765653730207891e-02
8.497142966458151592e-02 5.092652650122905106e-02
8.247677273885729854e-02 5.064323186196275500e-02
8.005106941927973840e-02 5.005791339401307466e-02
7.768631593923250311e-02 4.933181077462426428e-02
7.527664551411504534e-02 4.868699831807014183e-02
7.284065178000284635e-02 4.811466559521826447e-02
7.052354296395739464e-02 4.721492928840263781e-02
6.800838949941200029e-02 4.716786166190210794e-02
6.583606000221030319e-02 4.603158818176893152e-02
6.387433100521155982e-02 4.498354131528713162e-02
6.130823218076380393e-02 4.499934578049242379e-02
5.906943554778174010e-02 4.518701124825974524e-02
5.679839911099877209e-02 4.407679172631394360e-02
5.454365122978675068e-02 4.300395597108403606e-02
5.205684461664578100e-02 4.281408244350615871e-02
4.963438241391916750e-02 4.262594016403256636e-02
4.736201361877848820e-02 4.195240604951997604e-02
4.529050108721933282e-02 4.054391383665178344e-02
4.309524584846000789e-02 3.933872857130933653e-02
4.072240472428639846e-02 3.861669072349281640e-02
3.833158986009074787e-02 3.815103887263934790e-02
3.583125303772660697e-02 3.794616954575540102e-02
3.356091317640831628e-02 3.694969273387722214e-02
3.118275228678584268e-02 3.618780318917700495e-02
2.886562703882861181e-02 3.524840330388156334e-02
2.646509733977896878e-02 3.465252201575698410e-02
2.432834124582053739e-02 3.337663710770631675e-02
2.200364998512281678e-02 3.243905899083070893e-02
1.952621910697475635e-02 3.220476480749881465e-02
1.702785838948607522e-02 3.234339541012393876e-02
1.456043859900940998e-02 3.262427758878505557e-02
1.204823925740497979e-02 3.265381375347691656e-02
9.853881545481359833e-03 3.368069876769532595e-02
7.355855629242021021e-03 3.387644232189108290e-02
4.939434510233330772e-03 3.353523295471100979e-02
2.820399536788119072e-03 3.225032321801518664e-02
5.416889641842434272e-04 3.123526768421600042e-02
-1.930207716181275715e-03 3.081074697096395504e-02
-4.288538575657966333e-03 3.001449613795514199e-02
-5.179040529545109357e-03 2.780774893747323465e-02
-5.281880407750816700e-03 2.536478150186538896e-02
-7.369062167797649915e-03 2.401865961193153445e-02
-9.690297638391230997e-03 2.310252905319350875e-02
-1.198834328708671230e-02 2.214114846549673082e-02
-1.444292284374337071e-02 2.184723987542280116e-02
-1.613577270546989392e-02 2.000377176631010917e-02
-1.749241499325012925e-02 1.794256292495055582e-02
-1.848497445082645727e-02 1.564781841691241168e-02
-1.964007263687781932e-02 1.343424376468470467e-02
-2.147050223112495493e-02 1.170696081932278733e-02
-2.259575233461472848e-02 9.527321868583571440e-03
-2.399060532475456517e-02 7.659165384517256474e-03
-2.582410468418334590e-02 5.961598760473699882e-03
-2.736034920863876507e-02 4.023318763064625062e-03
-2.830968465494030847e-02 1.696391679482097325e-03
-2.834197494851267707e-02 -8.126362437156955639e-04
-2.678209957791080273e-02 -2.703933599004967100e-03
-2.548862755050326084e-02 -4.846547644537881061e-03
-2.428848252028349350e-02 -7.042802097794568367e-03
-2.397800959335288917e-02 -9.514121994489629919e-03
-2.302812263922965688e-02 -1.179340009350983605e-02
-2.144391731711293991e-02 -1.372550902678524795e-02
-1.975274112859150624e-02 -1.553056262597112165e-02
-1.740138806913237024e-02 -1.632467826975956063e-02
-1.490795152218423424e-02 -1.624884502056091543e-02
-1.242250771883582523e-02 -1.601169843365990095e-02
-9.995722378407685682e-03 -1.655045248746406933e-02
-7.554769052615276093e-03 -1.613620215185221710e-02
-5.166342141160782699e-03 -1.545710634209479691e-02
-2.670810815245226819e-03 -1.558481296561062095e-02
-1.771072152048713897e-04 -1.570070415920101631e-02
2.264471179805505226e-03 -1.506895991410841726e-02
4.676181485824783789e-03 -1.556472697157809323e-02
7.144363857622374088e-03 -1.564530068057823006e-02
9.106624573752169702e-03 -1.719859411801021726e-02
1.146303328762599341e-02 -1.783763819782920035e-02
1.396735368899062676e-02 -1.781858547223428776e-02
1.646607622196617424e-02 -1.784550633620207369e-02
1.888794087600189492e-02 -1.844781113646654785e-02
2.127394492346869337e-02 -1.918504339781506099e-02
2.356384013689664936e-02 -2.015855066723349145e-02
2.590738437623815726e-02 -2.100827130942486964e-02
2.815418233627628788e-02 -2.206016183436592185e-02
3.025608468755986227e-02 -2.341958318862307972e-02
3.270414916228486096e-02 -2.393824946791092353e-02
3.509113927169120462e-02 -2.468314001316736922e-02
3.754188347157345201e-02 -2.513584216623630449e-02
4.003246974599730668e-02 -2.535306505621730613e-02
4.251376204170393552e-02 -2.562089409991950492e-02
4.499613328915186283e-02 -2.569944267385417674e-02
4.745580652751454909e-02 -2.608594442878991310e-02
4.985243886022858173e-02 -2.666503619144568529e-02
5.236495946000283008e-02 -2.674514289229493885e-02
5.482031051409015643e-02 -2.723064034317047855e-02
5.731028680362994232e-02 -2.717750702737762800e-02
5.981837290949486990e-02 -2.728425871221837329e-02
6.196356054206229175e-02 -2.832431966802161083e-02
6.453382550521542804e-02 -2.833949480640050866e-02
6.702084490481091672e-02 -2.836981541431725373e-02
6.946310992873247492e-02 -2.890060257127448698e-02
7.195367224243465198e-02 -2.883920672639730259e-02
7.426462323768691365e-02 -2.979548583512202017e-02
7.658313421629261986e-02 -3.068340641917114212e-02
7.890885728314078751e-02 -3.158378083911306256e-02
8.138118913686682998e-02 -3.196615121553370714e-02
8.380189301971462112e-02 -3.258510759745406049e-02
8.627095646185806155e-02 -3.304617338511389724e-02
8.871564835039681685e-02 -3.280733483582871923e-02
9.120841752124399238e-02 -3.274795647159839396e-02
9.367308785875554100e-02 -3.313593554073551717e-02
9.603338283865027469e-02 -3.392597943884957667e-02
9.851839806936958654e-02 -3.422136165320228268e-02
1.010167649541546253e-01 -3.433086320727987001e-02
1.034951029948148749e-01 -3.450671729071050353e-02
1.059501236866257218e-01 -3.497470741226816476e-02
1.084436694318371419e-01 -3.518099073589588122e-02
1.109382912666933285e-01 -3.508209702277277631e-02
1.133818051294453177e-01 -3.563191083760922084e-02
1.158032926270596008e-01 -3.622867469424005671e-02
1.182110521753353682e-01 -3.682108078645658644e-02
1.206774087654616662e-01 -3.714176030880023127e-02
1.230699472894837970e-01 -3.757821149606873495e-02
1.255233297171653717e-01 -3.798892028917957159e-02
1.279899274790673724e-01 -3.815244033993559630e-02
1.304448432216057108e-01 -3.794333804333206717e-02
1.326570991668655219e-01 -3.696380216941668601e-02
1.350813400720314861e-01 -3.701214275817975990e-02
1.376389353443861763e-01 -3.770286899369001271e-02
1.402452894670118411e-01 -3.862519991092503574e-02
1.428196390702202723e-01 -3.938695850730247749e-02
1.453366248236451219e-01 -3.986493830897670093e-02
1.478125684471553736e-01 -4.013828224220779978e-02
1.502648093305612997e-01 -4.029107372542056753e-02
1.527106868636731174e-01 -4.040739617703977687e-02
1.551669301777582055e-01 -4.056838022579876274e-02
1.576391258950137764e-01 -4.080124248922907537e-02
1.601231219014234985e-01 -4.108607785222444242e-02
1.626144381757937407e-01 -4.140139459193047100e-02
1.651085946969308715e-01 -4.172570098549280987e-02
1.676011527710418447e-01 -4.203770652238977834e-02
1.700898253926562964e-01 -4.232659670126699691e-02
1.725754846376424956e-01 -4.259693776374913476e-02
1.750592547491169881e-01 -4.285452368801447032e-02
1.775422599701964588e-01 -4.310514845224128894e-02
1.800256245425642110e-01 -4.335460602677144309e-02
1.825102284662629692e-01 -4.360735492366611676e-02
1.849960271331130557e-01 -4.386279810548015384e-02
1.874827571781079727e-01 -4.411914242171058320e-02
1.899701552362411672e-01 -4.437459472185441983e-02
1.924579579425061693e-01 -4.462736185540867873e-02
1.949459102546240163e-01 -4.487571988832710773e-02
1.974339107746632960e-01 -4.511922267888501814e-02
1.999219932980282333e-01 -4.535854842874621068e-02


==> plots/icing/pca/original_shapes_34.csv <==
1.999103425784020116e-01 6.920531102233166976e-02
1.974310994448866263e-01 6.888395824172684201e-02
1.949523721059675807e-01 6.855867513938720958e-02
1.924741942587460397e-01 6.822925283228446769e-02
1.899965996003231405e-01 6.789548243739018663e-02
1.875196217879691873e-01 6.755715542738539858e-02
1.850432873787288268e-01 6.721412668336543272e-02
1.825676077021424204e-01 6.686638707533235082e-02
1.800925921192932655e-01 6.651394505255296685e-02
1.776182499912646595e-01 6.615680906429401154e-02
1.751445906791398166e-01 6.579498755982224334e-02
1.726716225132178817e-01 6.542849449994636579e-02
1.701993401043227772e-01 6.505741720269674067e-02
1.677277283108906392e-01 6.468189513154447290e-02
1.652567717830775718e-01 6.430206886362122010e-02
1.627864551710397623e-01 6.391807897605866762e-02
1.603167632022487188e-01 6.353006558970841766e-02
1.578477022348387659e-01 6.313804117117023662e-02
1.553793297571052501e-01 6.274171644028263273e-02
1.529117106433054152e-01 6.234075852832312442e-02
1.504449097676966718e-01 6.193483456656917463e-02
1.479789920045364027e-01 6.152361168629826016e-02
1.455140099132208875e-01 6.110682898121119755e-02
1.430499431588904691e-01 6.068465150574978151e-02
1.405867446849440872e-01 6.025740046400814010e-02
1.381243673943568784e-01 5.982539729629820363e-02
1.356627641901040626e-01 5.938896344293186080e-02
1.332018988904899448e-01 5.894836160479329651e-02
1.307418455407013402e-01 5.850326131109104960e-02
1.282827421120097677e-01 5.805298808109849579e-02
1.258247273602109417e-01 5.759686321227371758e-02
1.233679400411005767e-01 5.713420800207477668e-02
1.209125110948745807e-01 5.666438800144348725e-02
1.184584882958060748e-01 5.618723966334587122e-02
1.160058692021900401e-01 5.570288377362232757e-02
1.135546506771792918e-01 5.521144505414579684e-02
1.111048295839267425e-01 5.471304822678923346e-02
1.086564192278500901e-01 5.420774336511164498e-02
1.062095417550796561e-01 5.369508640298089469e-02
1.037643635405991055e-01 5.317443247410973128e-02
1.013210510871011411e-01 5.264513613240822537e-02
9.887977084083467150e-02 5.210655222322468222e-02
9.644065613991345542e-02 5.155820653981558338e-02
9.400375154049098181e-02 5.100008328514208517e-02
9.156908687228577925e-02 5.043224269946740973e-02
8.913669196501636249e-02 4.985474502305479311e-02
8.670660257546648764e-02 4.926762632067465536e-02
8.427894378243235007e-02 4.867055832777752999e-02
8.185390975148172654e-02 4.806293098660585628e-02
7.943169644429629028e-02 4.744412691335767734e-02
7.701250014723931558e-02 4.681352817011252138e-02
7.459656521063083578e-02 4.617043479046586962e-02
7.218423447077193522e-02 4.551397872664293687e-02
6.977586283113559884e-02 4.484327133639665758e-02
6.737180519201840800e-02 4.415742398735670454e-02
6.497231512277366894e-02 4.345586311669546314e-02
6.257727854155671621e-02 4.273915830395708104e-02
6.018649801120688064e-02 4.200813830639035795e-02
5.779977609480665968e-02 4.126363188056134806e-02
5.541732410060334901e-02 4.050531955067238066e-02
5.304094724972181762e-02 3.972840427762194815e-02
5.067283923117027467e-02 3.892699775216255931e-02
4.831518787037753643e-02 3.809522867804699536e-02
4.596794485066840047e-02 3.723371385861780347e-02
4.362546424769848247e-02 3.635931138884022223e-02
4.128123847066677427e-02 3.549137946319199516e-02
3.892945633718481596e-02 3.464727992512120491e-02
3.658086214335901087e-02 3.379691604930944171e-02
3.426306023517313587e-02 3.286185944568134620e-02
3.200441214669562384e-02 3.176151116262029145e-02
2.961001908926283802e-02 3.166066108286586661e-02
2.786492730151519936e-02 3.044909937855298093e-02
2.545368541931508286e-02 3.033577847371330891e-02
2.364469164913578572e-02 2.868843663764215554e-02
2.119542063072884369e-02 2.802282163357398131e-02
1.943691682155743172e-02 2.633223053209435630e-02
1.709357553136786265e-02 2.558702890364625629e-02
1.492324033242609961e-02 2.429392638670059557e-02
1.246551576306652309e-02 2.417200414500601455e-02
1.041410034724185585e-02 2.280537816403998760e-02
8.526832327403992620e-03 2.123463923522991501e-02
6.040059243117101503e-03 2.087051846959330284e-02
3.578873954675365014e-03 2.038662070419777761e-02
1.225613600454499453e-03 1.978177090122106019e-02
-8.277639601570375592e-04 1.832882258570391401e-02
-3.332365890632677744e-03 1.794139128816936782e-02
-5.587073397687547516e-03 1.905319395874697369e-02
-7.934925016656707922e-03 1.933098276050098513e-02
-1.046758036588460103e-02 1.900445963309416175e-02
-1.298342136497963005e-02 1.920664974227200006e-02
-1.550346512700848112e-02 1.887734990886395098e-02
-1.748125890296445620e-02 1.738626897900123758e-02
-1.993570998061051230e-02 1.687337937108185706e-02
-2.243290525230810448e-02 1.683948899871374680e-02
-2.453074661138008108e-02 1.554780993175868507e-02
-2.514545615547060173e-02 1.309979745572896134e-02
-2.517527872564784275e-02 1.065093607124509636e-02
-2.564831116660635721e-02 8.073686519612441673e-03
-2.360746320650708094e-02 6.819578190577709614e-03
-2.250431661790775958e-02 4.562395971092255559e-03
-2.230672568202663950e-02 2.103000894409570980e-03
-2.137399354761480158e-02 -2.240952548085199886e-04
-2.044795729212995142e-02 -2.528370772233573798e-03
-2.017789973832355421e-02 -4.918080144945775022e-03
-2.094275804930456619e-02 -7.300685853907672336e-03
-2.071486473570145759e-02 -9.803953055593624122e-03
-2.001755139693596128e-02 -1.218310826044789220e-02
-1.867923990676053844e-02 -1.437470176564071243e-02
-1.635321832617536719e-02 -1.479046812483210578e-02
-1.398229612307000207e-02 -1.557162503264364339e-02
-1.188756240186990797e-02 -1.688537533184698153e-02
-9.675020913905154132e-03 -1.804689809203263023e-02
-7.384310041979428446e-03 -1.904332161357432524e-02
-5.336142341073562938e-03 -2.048072348235549858e-02
-3.169393435353206126e-03 -2.171851823996737152e-02
-8.725094775111192323e-04 -2.225820082386554405e-02
1.267012460398853242e-03 -2.098173780331667737e-02
3.540968955364154347e-03 -2.219799071423015843e-02
5.735816180178534771e-03 -2.325169554330515018e-02
8.012080776772683918e-03 -2.425023634449005594e-02
1.037016886139113976e-02 -2.504107405101405059e-02
1.257478922432475783e-02 -2.616802995726197345e-02
1.503576443701138202e-02 -2.666523030025752181e-02
1.731385650421387104e-02 -2.758952155488970243e-02
1.944302873532819526e-02 -2.888220406149687863e-02
2.161009795648472995e-02 -3.013214101714162610e-02
2.394979745365419938e-02 -3.099931332983856327e-02
2.619679606704566205e-02 -3.209337017215494609e-02
2.844020665956159544e-02 -3.321106416104474546e-02
3.066066723707394637e-02 -3.417337196327772941e-02
3.321212008700166057e-02 -3.398623136323784127e-02
3.570215511423416310e-02 -3.395109027293525400e-02
3.820208048841651494e-02 -3.382201717044475836e-02
4.069492829319183019e-02 -3.371203083250326471e-02
4.316458282063596191e-02 -3.329408674659723594e-02
4.566580512190630131e-02 -3.322628239189803073e-02
4.808984651511135494e-02 -3.269736009898917967e-02
5.043922545515974742e-02 -3.200517423448825255e-02
5.259668820776926268e-02 -3.089693023539453673e-02
5.511383044398152076e-02 -3.126093232736863736e-02
5.699690376772445499e-02 -3.287531280999595601e-02
5.877022882698430123e-02 -3.454074098820231892e-02
6.131663387680730964e-02 -3.482127444207189226e-02
6.382018093000642323e-02 -3.522084521042499056e-02
6.619792440749143470e-02 -3.469894737046917699e-02
6.863992358029859242e-02 -3.426836557881677431e-02
7.114216762768929558e-02 -3.413712549873031826e-02
7.362633790302526571e-02 -3.402848130776005980e-02
7.613341148120873758e-02 -3.409009072235125865e-02
7.861944460685722780e-02 -3.414645300939324335e-02
8.106660373886137583e-02 -3.469390429056982972e-02
8.352970437872686560e-02 -3.517012580820375739e-02
8.582849218589214124e-02 -3.613410614284069677e-02
8.818361710687551425e-02 -3.690337410930980000e-02
9.069856328025005521e-02 -3.693714319581949124e-02
9.319019665824694598e-02 -3.680564570821854425e-02
9.568066902491031978e-02 -3.659323411683418348e-02
9.813383254329097194e-02 -3.620837254674597744e-02
1.005933000237446695e-01 -3.674934761117972654e-02
1.030061341325350655e-01 -3.737581728652635688e-02
1.053965520857479549e-01 -3.810531709323991545e-02
1.078856055040702949e-01 -3.837544176360161569e-02
1.103855211892244281e-01 -3.835058132560874994e-02
1.128853572456416376e-01 -3.833910458443730296e-02
1.153725229874165564e-01 -3.859329458230040255e-02
1.178510968030042072e-01 -3.888038685758872515e-02
1.203253040327573187e-01 -3.945802361868454289e-02
1.227525503607139884e-01 -3.926185279222974694e-02
1.252403711731185365e-01 -3.892694312387089128e-02
1.276026050504056875e-01 -3.973487540600946499e-02
1.299838152652836587e-01 -4.049893068636909593e-02
1.324474761275557522e-01 -4.004835386183291240e-02
1.348796787696048549e-01 -3.979673604395030789e-02
1.373705373668113461e-01 -4.017702968489162557e-02
1.397849600396339764e-01 -4.084008029965622427e-02
1.422769691840007067e-01 -4.090054661469239711e-02
1.446926425837433694e-01 -4.143867163806749798e-02
1.471527225849519616e-01 -4.186979413417621365e-02
1.496534480454150828e-01 -4.186708420892827631e-02
1.521114423567685447e-01 -4.210775615685299206e-02
1.545130385233404458e-01 -4.283468328764670346e-02
1.570099867999745769e-01 -4.298515029638153018e-02
1.594972945618187976e-01 -4.274802909198379547e-02
1.619843351666610254e-01 -4.250342563645878591e-02
1.644870289435215183e-01 -4.250148091330914479e-02
1.669569611693771660e-01 -4.287446052387910989e-02
1.694463017502183533e-01 -4.309836848307218443e-02
1.719088672188936184e-01 -4.353274846105922857e-02
1.743648694436519542e-01 -4.305831581205061404e-02
1.768647142116731852e-01 -4.303471213521511962e-02
1.793630911657258520e-01 -4.327321142684197042e-02
1.817789174300189492e-01 -4.389848280938886405e-02
1.842370927772259137e-01 -4.432861105069309943e-02
1.866458452500562304e-01 -4.494239046040412328e-02
1.890158482948701424e-01 -4.579259710107538156e-02
1.911341642603165691e-01 -4.707930925941453126e-02
1.936057711246947088e-01 -4.775880718610465286e-02
1.957985883964171170e-01 -4.679121083711654250e-02
1.979243100032377911e-01 -4.541449302259479431e-02
1.987421476703213064e-01 -4.378030738205600236e-02


==> plots/icing/pca/original_shapes_35.csv <==
1.999124577110703016e-01 6.920558353473031665e-02
1.974333266364107775e-01 6.888424868688648728e-02
1.949547112792565096e-01 6.855898406153748681e-02
1.924766453321054283e-01 6.822958080396734903e-02
1.899991624874554641e-01 6.789583005945998284e-02
1.875222963985732627e-01 6.755752332365524970e-02
1.850460736362913861e-01 6.721451534210087786e-02
1.825705055367174146e-01 6.686679691454877617e-02
1.800956014597239752e-01 6.651437648958218041e-02
1.776213707651836948e-01 6.615726251578429862e-02
1.751478228129690895e-01 6.579546344173839434e-02
1.726749659387766811e-01 6.542899319207411135e-02
1.702027947780223038e-01 6.505793894383325726e-02
1.677312941932040391e-01 6.468244012771749707e-02
1.652604488363216551e-01 6.430263729991773924e-02
1.627902433593746701e-01 6.391867101662490613e-02
1.603206624896566790e-01 6.353068138969487910e-02
1.578517125030129142e-01 6.313868136558491162e-02
1.553834508382568869e-01 6.274238196051666605e-02
1.529159423617699465e-01 6.234145035808607432e-02
1.504492519399332762e-01 6.193555374188904061e-02
1.479834444391281978e-01 6.152435929552146909e-02
1.455185724887582688e-01 6.110760570316153134e-02
1.430546158785517552e-01 6.068545725074506875e-02
1.405915275563238420e-01 6.025823506133465290e-02
1.381292604277478686e-01 5.982626050422742287e-02
1.356677673984971189e-01 5.938985494872049686e-02
1.332070121945700680e-01 5.894928154941030812e-02
1.307470685900365415e-01 5.850421138852096581e-02
1.282880745352754648e-01 5.805397027171622232e-02
1.258301687816729131e-01 5.759787969514154615e-02
1.233734900806149615e-01 5.713526115494236418e-02
1.209181694419177167e-01 5.666547993110517684e-02
1.184642548325846312e-01 5.618837096717912288e-02
1.160117437703951093e-01 5.570405453137323298e-02
1.135606330622487142e-01 5.521265491240498480e-02
1.111109195150451479e-01 5.471429639899189762e-02
1.086626162555698466e-01 5.420902950551421268e-02
1.062158452919458873e-01 5.369641254631192517e-02
1.037707731926690441e-01 5.317580239976014284e-02
1.013275666600140373e-01 5.264655533948359167e-02
9.888639234271338896e-02 5.210802791023349395e-02
9.644738374665860758e-02 5.155974448472878946e-02
9.401058480573107334e-02 5.100168300840778046e-02
9.157602447138089852e-02 5.043389729440487385e-02
8.914373169505822314e-02 4.985644115585449038e-02
8.671374142046581190e-02 4.926934570236261163e-02
8.428617994869172514e-02 4.867229590742649936e-02
8.186124478531091320e-02 4.806470696401202169e-02
7.943913531892973778e-02 4.744598693062931222e-02
7.702005121622762518e-02 4.681554308718000740e-02
7.460423473382969684e-02 4.617266346103674618e-02
7.219201615301887309e-02 4.551638960912437332e-02
6.978373665107498458e-02 4.484573257940187296e-02
6.737973740325751970e-02 4.415970342907849649e-02
6.498027160081261411e-02 4.345771604988016290e-02
6.258527004147987349e-02 4.274066041114422260e-02
6.019458969980333307e-02 4.200976448146678116e-02
5.780808755037101371e-02 4.126625622926297782e-02
5.542597913257881620e-02 4.050989035354082141e-02
5.304989290997211976e-02 3.973461613716403051e-02
5.068180532246886749e-02 3.893295309930207976e-02
4.832368802562354154e-02 3.809744164398381344e-02
4.597557365009250635e-02 3.722908646970548435e-02
4.363258998688294282e-02 3.635030304031826309e-02
4.128910110616455104e-02 3.548684063867944827e-02
3.894006592476007694e-02 3.466187164573233254e-02
3.659484540846263262e-02 3.383617813161589327e-02
3.427761464440474276e-02 3.290636674000285006e-02
3.201322600081383390e-02 3.176611010304918048e-02
2.980518903654431201e-02 3.040269429662470144e-02
2.757241658695173264e-02 2.917446201221461990e-02
2.521286418156713782e-02 2.853167849633922795e-02
2.276285129510578070e-02 2.816358344614850254e-02
2.040433704641702109e-02 2.724563818903705595e-02
1.830523946380120323e-02 2.592596951331187227e-02
1.622794245428662088e-02 2.454627547070311472e-02
1.385004593970465790e-02 2.374431011695747953e-02
1.160460774938580457e-02 2.267444346794194113e-02
9.743840736548452577e-03 2.099634231057010900e-02
8.071066788638425402e-03 1.913978245187991298e-02
6.261941987587030418e-03 1.741197390128196298e-02
4.107909969332472662e-03 1.613150324323703658e-02
1.930483443663438001e-03 1.502288009900912095e-02
5.280415078335663585e-04 1.292700834904905900e-02
-1.485557374520573822e-03 1.134921480527314834e-02
-2.476808713813652332e-03 9.212105261186908853e-03
-3.133428655510604299e-03 6.754594320060681133e-03
-3.675716072043024637e-03 4.343224449740158005e-03
-3.895446962909874123e-03 1.839532194209221247e-03
-4.097125506440941339e-03 -6.382814521085386321e-04
-4.177285479156473379e-03 -3.161283329693148191e-03
-3.469051546552515391e-03 -5.497952854088671709e-03
-2.056437064503176173e-03 -7.594980616781374545e-03
-2.697774661992207910e-04 -9.322637911356262963e-03
1.930125222960584440e-03 -1.053567078640464151e-02
3.943212485798769026e-03 -1.200662834421835357e-02
6.054346439180273258e-03 -1.334080196334685303e-02
7.773579450136855820e-03 -1.517689079089835566e-02
9.830002680029571727e-03 -1.652958497682074923e-02
1.234149640339750505e-02 -1.675206592318071591e-02
1.471098198533289658e-02 -1.753090376467538944e-02
1.684616591271488606e-02 -1.884791231759636379e-02
1.910636396039781804e-02 -1.985001260678169455e-02
2.162139389697722083e-02 -1.992841387207107059e-02
2.411430819004186168e-02 -1.982814045640766965e-02
2.659362559173348087e-02 -2.015411556932808837e-02
2.898891552576408903e-02 -2.087755467299205053e-02
3.140970301258987074e-02 -2.146688646132530187e-02
3.390360354957977496e-02 -2.171203799304350854e-02
3.638736550288060312e-02 -2.199593579500799465e-02
3.881416868909453449e-02 -2.257195856502362472e-02
4.113182198204469453e-02 -2.350551736834018829e-02
4.359093722817714012e-02 -2.395997968167968770e-02
4.608340481170181135e-02 -2.417397912079564601e-02
4.856704273375259812e-02 -2.443120495922148847e-02
5.094632446412798027e-02 -2.520760287371385036e-02
5.335928027952561298e-02 -2.585646391438413752e-02
5.567573810033765030e-02 -2.683702417361982090e-02
5.811051952353065569e-02 -2.709731484893704995e-02
6.063712763876994566e-02 -2.709143690977731250e-02
6.300091283261612107e-02 -2.787296901463090504e-02
6.540304464909969806e-02 -2.853241378598965483e-02
6.788271928373412756e-02 -2.892861961551744868e-02
7.025382745646774341e-02 -2.968948883078270651e-02
7.256510998448519045e-02 -3.065201547202697774e-02
7.497319141828347189e-02 -3.132716962192767796e-02
7.742177867110949796e-02 -3.182595282665050956e-02
7.991562915393235489e-02 -3.210519135026385085e-02
8.239637901524100860e-02 -3.185396322372218564e-02
8.488966654176495485e-02 -3.176365662358931335e-02
8.726135834664676405e-02 -3.257240740207426044e-02
8.959003540007817734e-02 -3.341926895215910354e-02
9.208762917719762187e-02 -3.373426405479813123e-02
9.454989158791816950e-02 -3.414980582547894050e-02
9.699236405916611403e-02 -3.468301429923921486e-02
9.946303490056589147e-02 -3.506492210985811403e-02
1.019043583640861089e-01 -3.560382916955820432e-02
1.043853473625952488e-01 -3.589197951706487449e-02
1.068867517620255142e-01 -3.601386262578467473e-02
1.093773988472549058e-01 -3.619545882638145612e-02
1.118745647164061385e-01 -3.637474209360644362e-02
1.143441209344365911e-01 -3.669530511364013647e-02
1.167309520444416437e-01 -3.746316869013953388e-02
1.192054407390606280e-01 -3.764893862306970679e-02
1.217183149402690095e-01 -3.766563640300928106e-02
1.242087983695244202e-01 -3.784996674809453648e-02
1.267090106136167238e-01 -3.790427081104034285e-02
1.291985914497694177e-01 -3.813629425793218369e-02
1.316638315049936392e-01 -3.856223140975422597e-02
1.341292114540681424e-01 -3.894785409112967722e-02
1.366370835352384572e-01 -3.910335346674994467e-02
1.390452422415828226e-01 -3.966652207638522720e-02
1.414377119466930233e-01 -4.038727235520724046e-02
1.439439665510516830e-01 -4.017116111597530959e-02
1.463775628521837291e-01 -4.049523784824194533e-02
1.488185264769860683e-01 -4.111612710805293003e-02
1.513120660755270241e-01 -4.133502890615440434e-02
1.537951401384377026e-01 -4.161858842789068619e-02
1.561831975267434780e-01 -4.235858017690824484e-02
1.586613304897947774e-01 -4.272188426846081771e-02
1.611646107908716596e-01 -4.259169749808235095e-02
1.636515060032927293e-01 -4.274522734517614136e-02
1.661315083142244353e-01 -4.298582575473040845e-02
1.686140808103559485e-01 -4.264990008069882016e-02
1.711053497712332894e-01 -4.271596024981490214e-02
1.736099829323141663e-01 -4.286400633440593660e-02
1.760960491306829412e-01 -4.305450087962765099e-02
1.785415552074174628e-01 -4.357298475577364022e-02
1.810245048481299301e-01 -4.383572245294632685e-02
1.835449047844451009e-01 -4.422512383585595896e-02
1.859103713943792424e-01 -4.416999443584028462e-02
1.887400641656331590e-01 -4.461939285899854668e-02
1.906614347167587542e-01 -4.406071566590608751e-02
1.934034762619679937e-01 -4.466582945474718847e-02
1.965018019166734353e-01 -4.575476892419944042e-02
1.992057274247991394e-01 -4.629429432339899481e-02


==> plots/icing/pca/original_shapes_4.csv <==
1.999224738994351269e-01 6.920687399002056761e-02
1.974438734762007652e-01 6.888562407144567523e-02
1.949657884062931390e-01 6.856044694773677506e-02
1.924882523614871443e-01 6.823113389254364947e-02
1.900112990135576774e-01 6.789747617951610859e-02
1.875349619977987603e-01 6.755926540807834224e-02
1.850592679496400605e-01 6.721635568650467796e-02
1.825842282328613009e-01 6.686873749903404773e-02
1.801098521974653921e-01 6.651641931294975663e-02
1.776361491934553005e-01 6.615940959553508194e-02
1.751631285708340757e-01 6.579771681407325934e-02
1.726907986871485667e-01 6.543135474158240372e-02
1.702191543021453202e-01 6.506040984581420994e-02
1.677481803136025018e-01 6.468502131725058224e-02
1.652778613982602562e-01 6.430532952805685654e-02
1.628081822328587835e-01 6.392147485039846588e-02
1.603391275602718269e-01 6.353359726618704184e-02
1.578707032638903274e-01 6.314171200737277168e-02
1.554029664913669229e-01 6.274553179605615871e-02
1.529359820096364841e-01 6.234472439303603147e-02
1.504698145856340485e-01 6.193895755911128786e-02
1.480045289862943481e-01 6.152789905508077029e-02
1.455401781382051896e-01 6.111128581137435789e-02
1.430767425917547353e-01 6.068927756992602285e-02
1.406141755579646546e-01 6.026219378537583243e-02
1.381524301970531166e-01 5.983035420915109454e-02
1.356914596692382347e-01 5.939407859267910317e-02
1.332312274464137469e-01 5.895363126526141639e-02
1.307718054939869257e-01 5.850869343650476340e-02
1.283133307230847620e-01 5.805859725249029601e-02
1.258559409214278502e-01 5.760267014787501250e-02
1.233997738767368541e-01 5.714023955731587640e-02
1.209449602207974539e-01 5.667067324478045065e-02
1.184915508247741667e-01 5.619378848795115317e-02
1.160395466832949279e-01 5.570968365794824045e-02
1.135889480279793778e-01 5.521846142604300289e-02
1.111397550904471010e-01 5.472022446350670311e-02
1.086919821769123662e-01 5.421501456381583317e-02
1.062457410645478301e-01 5.370245192272794788e-02
1.038011847800517223e-01 5.318197831664129432e-02
1.013584664978231104e-01 5.265303488309432817e-02
9.891773937179137999e-02 5.211506283997123512e-02
9.647913991638788767e-02 5.156756871749493265e-02
9.404275797513690638e-02 5.101024223567188903e-02
9.160867527026285428e-02 5.044280499173785931e-02
8.917697352398996913e-02 4.986497858292857077e-02
8.674773147622988345e-02 4.927651734764715991e-02
8.432097979899214057e-02 4.867770333528315813e-02
8.189671031717790650e-02 4.806924507620590620e-02
7.947491374379721252e-02 4.745186330762519999e-02
7.705558267859893840e-02 4.682626768816477297e-02
7.463905179800384149e-02 4.619115926484024248e-02
7.222639234580957579e-02 4.554091409583970601e-02
6.981877122446819572e-02 4.486934654924094185e-02
6.741735533450003703e-02 4.417027100492808278e-02
6.502251423930292817e-02 4.344237518375373974e-02
6.263155575606417502e-02 4.270306026267368937e-02
6.024105289956552256e-02 4.197421854613019032e-02
5.784757868458864638e-02 4.127774233856549430e-02
5.545068466689091757e-02 4.061752586158498546e-02
5.306225516672154890e-02 3.992294157639304786e-02
5.069736599638551694e-02 3.910407708665319254e-02
4.837105239818801500e-02 3.807127006660021573e-02
4.607589628177735652e-02 3.687325860762947355e-02
4.374478722130770159e-02 3.592671923860568661e-02
4.130175083688340104e-02 3.570205089537868692e-02
3.888395681111895402e-02 3.522868478496508221e-02
3.651339468723020787e-02 3.442982621968424667e-02
3.429724940679499540e-02 3.341704139961869380e-02
3.196780258879768771e-02 3.254049467318987504e-02
2.960870764496001742e-02 3.178165695444300221e-02
2.736181472087066344e-02 3.044460802595540944e-02
2.514132800616947563e-02 3.045577597068039460e-02
2.287728695895021799e-02 2.974059189348160145e-02
2.095914503445503105e-02 2.781991574145901980e-02
1.923736471431282749e-02 2.832134747307669606e-02
1.730195715139662416e-02 2.669526738183607834e-02
1.496254737931743822e-02 2.589971914038278686e-02
1.274776446547920723e-02 2.466758850960064364e-02
1.114631485310788039e-02 2.339198200008089923e-02
8.833423843952281293e-03 2.242436777556181676e-02
7.035068739668112574e-03 2.078606551521328463e-02
5.692549430694170305e-03 1.869864769303693913e-02
4.180746537450096521e-03 1.731203402489796955e-02
2.070728570951298371e-03 1.593899097390946706e-02
7.857017999217131557e-04 1.379376591820716952e-02
-6.844523243619698993e-04 1.185581085285442038e-02
-1.748147191594668325e-03 9.598295773491333227e-03
-3.000046139032647077e-03 7.436285624494583593e-03
-3.928582451389532430e-03 5.132781798773512066e-03
-4.737076882156828275e-03 2.769001633327222364e-03
-5.090676588697772530e-03 2.990186548729712422e-04
-5.061007070529190306e-03 -2.198332316394726281e-03
-4.861319325038642933e-03 -4.675371709739826152e-03
-3.408950491833267257e-03 -6.712160473074163178e-03
-2.124450266607666015e-03 -8.835736777782403004e-03
9.560910955011318825e-05 -9.985670988062307629e-03
1.846786132703372814e-03 -1.174019368254235023e-02
3.766451137249683060e-03 -1.330992812224143784e-02
5.922027399673877174e-03 -1.456739711878825630e-02
8.150966987388479079e-03 -1.566864227023434877e-02
1.065179982162829490e-02 -1.556275070835825766e-02
1.294590967329037855e-02 -1.657477412612577000e-02
1.496883102307311648e-02 -1.801147904615571504e-02
1.701759738638851382e-02 -1.919127555846793926e-02
1.947974166793145848e-02 -1.917741479863063758e-02
2.191532610061332209e-02 -1.880118500834323733e-02
2.421639633000926758e-02 -1.977949461015392554e-02
2.664400890377123174e-02 -2.037936133907529770e-02
2.891179532029359081e-02 -2.127848660893974508e-02
3.131032948926086579e-02 -2.196415979110256933e-02
3.374863551019270658e-02 -2.247498823352041264e-02
3.619358163332818401e-02 -2.240825163307113080e-02
3.858580516186942838e-02 -2.314193843481995860e-02
4.104450533098003701e-02 -2.357694721203792976e-02
4.351178801559522913e-02 -2.396490918756582697e-02
4.585044602598881136e-02 -2.478390150268757960e-02
4.821822146760090105e-02 -2.482169446109395647e-02
5.065009821030829612e-02 -2.529990015803211187e-02
5.299283440726291344e-02 -2.609590753581014777e-02
5.547023474259936415e-02 -2.588297604325238283e-02
5.785482779736862702e-02 -2.665643178671706082e-02
6.021905301523784726e-02 -2.726477539507836043e-02
6.265498804305327796e-02 -2.774708043488037859e-02
6.514874108757498505e-02 -2.790065784568948257e-02
6.757237603046288565e-02 -2.851265308202094104e-02
7.003409255012432721e-02 -2.825614045088163315e-02
7.244258771180779599e-02 -2.895321379552878369e-02
7.491482458082170115e-02 -2.929626901403721562e-02
7.700379949378406697e-02 -3.057606201448533415e-02
7.933325455566278550e-02 -3.144963852306682101e-02
8.173926536208320215e-02 -3.127031126948935646e-02
8.415663207265342005e-02 -3.172096308431149314e-02
8.654904218397349580e-02 -3.201792478849350282e-02
8.898283051209038286e-02 -3.166463120862219455e-02
9.140606880166153581e-02 -3.230569326664435581e-02
9.362690238219881222e-02 -3.345239942319277321e-02
9.607066373656335256e-02 -3.378722261462454440e-02
9.855025233033612442e-02 -3.412010390657932435e-02
1.009780537548164159e-01 -3.467493736609578853e-02
1.034449689259901994e-01 -3.507004096300748996e-02
1.059004823675573775e-01 -3.553766557495362938e-02
1.083937726320296224e-01 -3.572875407235077960e-02
1.108550136209360271e-01 -3.548037542432300878e-02
1.132844668856581305e-01 -3.611516852897187629e-02
1.157566165856023649e-01 -3.622179503182045707e-02
1.182183388833322052e-01 -3.664548766468350011e-02
1.206584618803897557e-01 -3.718795942175337488e-02
1.231392530025508525e-01 -3.747206292984781723e-02
1.255727640578293003e-01 -3.775828084945837687e-02
1.280707142065778958e-01 -3.763994833401406587e-02
1.305365193704327575e-01 -3.777446993144224774e-02
1.329657170719972525e-01 -3.826202243763124344e-02
1.354534879827136717e-01 -3.847653357596131363e-02
1.379130234757908191e-01 -3.892361532852263439e-02
1.403326647626822743e-01 -3.954659907949026332e-02
1.428139402666322721e-01 -3.957206621159341242e-02
1.452216424335837641e-01 -3.902684961438113165e-02
1.476806483890634736e-01 -3.908689931782369925e-02
1.501779369481251736e-01 -3.955995579478919361e-02
1.526910176882905756e-01 -4.019783962234665248e-02
1.551981567761481495e-01 -4.076073900136095718e-02
1.576912688760623016e-01 -4.115978998507328901e-02
1.601741096305640821e-01 -4.143708591255033935e-02
1.626508274786978014e-01 -4.163906432183867024e-02
1.651255708595079918e-01 -4.181216275098487839e-02
1.676024487269138219e-01 -4.200238120480083437e-02
1.700835470073932820e-01 -4.223330259473645487e-02
1.725680002264581292e-01 -4.249580546566952832e-02
1.750547094069031528e-01 -4.277818092738158717e-02
1.775425755715233089e-01 -4.306872008965419163e-02
1.800304997450778155e-01 -4.335571408238821783e-02
1.825176323507446408e-01 -4.363000825306478925e-02
1.850040624907105802e-01 -4.389206144407464816e-02
1.874901000683745766e-01 -4.414459383667666131e-02
1.899760549871353787e-01 -4.439032561212964689e-02
1.924622371503918183e-01 -4.463197695169246471e-02
1.949489448644186884e-01 -4.487218045062824068e-02
1.974362636836087259e-01 -4.511196191918567105e-02
1.999240926753709513e-01 -4.535093874532909047e-02


==> plots/icing/pca/original_shapes_5.csv <==
1.999294608675243334e-01 6.920777410764798743e-02
1.974512306147573337e-01 6.888658339698169875e-02
1.949735154600601150e-01 6.856146728302668636e-02
1.924963490589506609e-01 6.823221714005055227e-02
1.900197650669470384e-01 6.789862434232088462e-02
1.875437971049396246e-01 6.756048057335310719e-02
1.850684718539015450e-01 6.721763949462854215e-02
1.825938007034495769e-01 6.687009132937095368e-02
1.801197930036910200e-01 6.651784451494840988e-02
1.776464581047330349e-01 6.616090748872902050e-02
1.751738053566828934e-01 6.579928868808089526e-02
1.727018431375782481e-01 6.543300174770892708e-02
1.702305662808506759e-01 6.506213272087531252e-02
1.677599596823630412e-01 6.468682079375788485e-02
1.652900080090714263e-01 6.430720637642292625e-02
1.628206959279319965e-01 6.392342987893663564e-02
1.603520081662075936e-01 6.353563135548638552e-02
1.578839503433337454e-01 6.314382757243063027e-02
1.554165794941824164e-01 6.274773188596445561e-02
1.529499604212915254e-01 6.234701181412696108e-02
1.504841579271988805e-01 6.194133487495721152e-02
1.480192368144424286e-01 6.153036858649429952e-02
1.455552502631311806e-01 6.111384837048778468e-02
1.430921790753067468e-01 6.069193251548998108e-02
1.406299762382363094e-01 6.026494181708237641e-02
1.381685946814322219e-01 5.983319740827759692e-02
1.357079873344067267e-01 5.939702042208825500e-02
1.332481172024414240e-01 5.895667779157025973e-02
1.307890558641362222e-01 5.851185240810054949e-02
1.283309410850623500e-01 5.806187112760981955e-02
1.258739115727558200e-01 5.760605573897605025e-02
1.234181060347527004e-01 5.714372803107722887e-02
1.209636560182179715e-01 5.667425024976033288e-02
1.185106110738070179e-01 5.619744793113896908e-02
1.160589684354152856e-01 5.571344220739277153e-02
1.136087244908677713e-01 5.522235899110260193e-02
1.111598756279894712e-01 5.472432419484934280e-02
1.087124335717033624e-01 5.421939446566339388e-02
1.062665190799480797e-01 5.370713403461552932e-02
1.038223001397364093e-01 5.318689383637456580e-02
1.013799449278913190e-01 5.265802394838692974e-02
9.893962158815224062e-02 5.211987461395849869e-02
9.650146509353825508e-02 5.157196237301787944e-02
9.406551492569752149e-02 5.101428249770986745e-02
9.163179348693586967e-02 5.044691588499820162e-02
8.920032317955930989e-02 4.986994343184664169e-02
8.677113271791662974e-02 4.928342174215366578e-02
8.434435665128142690e-02 4.868700009452257144e-02
8.192021724876803745e-02 4.807999016151474903e-02
7.949893942844273032e-02 4.746169342071009101e-02
7.708074812760706829e-02 4.683141153677963103e-02
7.466587223806397944e-02 4.618848463754993833e-02
7.225454941479046711e-02 4.553233808519122766e-02
6.984701848925929657e-02 4.486240868497003154e-02
6.744351829294324696e-02 4.417813324215314613e-02
6.504429164848687939e-02 4.347896557601264866e-02
6.264959721447256602e-02 4.276442701299647264e-02
6.025969757653907438e-02 4.203405562024004755e-02
5.787485532032519281e-02 4.128738946487880979e-02
5.549534768153527309e-02 4.052392396564621913e-02
5.312151468883417882e-02 3.974297174213344691e-02
5.075371319122354979e-02 3.894379644756498088e-02
4.839230020724664266e-02 3.812566154066048679e-02
4.603775237172703927e-02 3.728769349065712280e-02
4.369087562217451731e-02 3.642864163581589071e-02
4.135253207478565424e-02 3.554719097625563817e-02
3.902354898719143095e-02 3.464208980817808092e-02
3.670377060427958138e-02 3.371387137948415880e-02
3.439194547533978158e-02 3.276505849897622114e-02
3.208676467128974280e-02 3.179827834451841306e-02
2.978858652734619333e-02 3.081311844470350017e-02
2.750504494330104424e-02 2.979590198570820914e-02
2.524575787711307376e-02 2.872933494618862965e-02
2.301881506578289799e-02 2.759894273814663887e-02
2.081454840666794454e-02 2.642301241567298134e-02
1.861183704038048628e-02 2.524096035517194025e-02
1.639359741449507302e-02 2.408534174851090920e-02
1.421978810364697698e-02 2.285727737642229834e-02
1.221762059447356087e-02 2.134315407830875838e-02
1.047511043970856398e-02 1.940517106850449952e-02
8.520808276715259588e-03 1.798084745254715372e-02
5.982720168190665787e-03 1.809356132091279046e-02
3.840070676226532784e-03 1.710177274486564952e-02
1.524058251618310615e-03 1.618098799615789313e-02
-8.373836386307282990e-04 1.609221714768201139e-02
-2.719863591529135885e-03 1.440136904774703443e-02
-4.307928909666888621e-03 1.252759755937094509e-02
-6.602138509536472494e-03 1.157368583308018839e-02
-9.032278561339261019e-03 1.106806643325707051e-02
-1.134499539085548868e-02 1.016898902663259524e-02
-1.383105133320413314e-02 9.863604008147876245e-03
-1.617979321603986789e-02 9.043283560241446167e-03
-1.861427664745027646e-02 8.685531148667239784e-03
-2.076083251280536751e-02 7.304314131765481458e-03
-2.299672697596739229e-02 6.241229224765731248e-03
-2.538093395629330284e-02 5.434557118290451669e-03
-2.688566730024899432e-02 3.526122823266707000e-03
-2.684056018217759534e-02 9.665207231735575052e-04
-2.667490384828575742e-02 -1.450716559254490272e-03
-2.516213410940143849e-02 -3.493511922142710207e-03
-2.353343752247374562e-02 -5.360426338166462447e-03
-2.163500150825111920e-02 -7.003182070397217726e-03
-2.023572944963729706e-02 -9.067120599149453702e-03
-1.955780512925169370e-02 -1.146709743252108220e-02
-1.933832174154972994e-02 -1.396683783803973414e-02
-1.818856369245750934e-02 -1.615185844238091126e-02
-1.600380662049429720e-02 -1.737273563865995157e-02
-1.363174873890836761e-02 -1.819043512744598912e-02
-1.132152582901897221e-02 -1.914362194884934587e-02
-9.074231569624238714e-03 -2.025931961124674552e-02
-6.665079897807867082e-03 -2.086447150953972887e-02
-4.189617602340826169e-03 -2.127934280058623243e-02
-1.812321575990639717e-03 -2.202867035375941432e-02
5.422995161533816387e-04 -2.286505903543926271e-02
2.891883569453664819e-03 -2.371937281015518498e-02
5.339003437408209631e-03 -2.421874149809411653e-02
7.749109713887831347e-03 -2.487790883607141068e-02
1.013784532866343797e-02 -2.560623105993723586e-02
1.260625769597763755e-02 -2.597929420051036525e-02
1.497881668501934750e-02 -2.677974689581399254e-02
1.738407817496433888e-02 -2.744223115307898100e-02
1.985348223057760431e-02 -2.784197089613464973e-02
2.230033985996930646e-02 -2.834155432156841570e-02
2.472326350719534355e-02 -2.895394600853071210e-02
2.716119393097721560e-02 -2.950823389828270693e-02
2.963026117176383034e-02 -2.987184528795080660e-02
3.211782432482890304e-02 -3.012952268940748482e-02
3.457654115904675723e-02 -3.055351313397386762e-02
3.700693916405867895e-02 -3.114997680942830499e-02
3.937275742673371215e-02 -3.115223395882120785e-02
4.135247104276879027e-02 -3.294348414674087150e-02
4.359390478017801523e-02 -3.385410113294346629e-02
4.608785295989958897e-02 -3.347092122371920359e-02
4.849167578518244481e-02 -3.271949590111741107e-02
5.077925636365497597e-02 -3.271591936547624951e-02
5.250866100496623390e-02 -3.473367219236511011e-02
5.447499363046157811e-02 -3.614861244085107450e-02
5.694695079911793467e-02 -3.601486076858593371e-02
5.887718225392707394e-02 -3.416833864312802255e-02
6.072098612223850861e-02 -3.307665796924592200e-02
6.302961746952435995e-02 -3.400012774883669209e-02
6.528584239749728180e-02 -3.258708064898345469e-02
6.691217450716251125e-02 -3.420367517953940700e-02
6.844078524462100799e-02 -3.622539070351168955e-02
7.058202301424734704e-02 -3.744742114779413267e-02
7.300822495837905324e-02 -3.676449464126357869e-02
7.439218111774596742e-02 -3.457973981944317127e-02
7.657487994258135866e-02 -3.568378637347328908e-02
7.905875647161307584e-02 -3.558796371829830302e-02
8.142485327812121199e-02 -3.647209269249360175e-02
8.359987023360283820e-02 -3.779190536980678305e-02
8.603258861131660162e-02 -3.738098937546257411e-02
8.764740987765234914e-02 -3.859921205399702293e-02
8.970972763564216690e-02 -4.001593732013059707e-02
9.204729358513384641e-02 -4.088609058605965213e-02
9.437860837333475472e-02 -4.007647774248759148e-02
9.646129780938661469e-02 -3.880587979726010661e-02
9.867742527370980399e-02 -3.770715666923755982e-02
1.010497675715367749e-01 -3.727785812523086439e-02
1.035097944298369321e-01 -3.788552131752006419e-02
1.059766406532805239e-01 -3.764087207621694131e-02
1.084611260457914728e-01 -3.739035582124995705e-02
1.109582216963724000e-01 -3.748966843634889134e-02
1.134403945233258548e-01 -3.779499677046126160e-02
1.158873473079544136e-01 -3.829896107751164930e-02
1.183435040123282239e-01 -3.876051873414828458e-02
1.208073396945142652e-01 -3.917303016319121506e-02
1.232675983166970080e-01 -3.963121744571776461e-02
1.256364771916938794e-01 -4.039637777749979092e-02
1.278626560650109323e-01 -4.161802721044863956e-02
1.302288049584406082e-01 -4.215319597973093274e-02
1.327456205819449730e-01 -4.219951786447781461e-02
1.352258556111958498e-01 -4.245020286172705715e-02
1.377267420473644310e-01 -4.233464426210328119e-02
1.402239856661907369e-01 -4.224719954650113518e-02
1.427087847735108161e-01 -4.197648869753897727e-02
1.451890200918392326e-01 -4.177550766701266377e-02
1.476795717577477352e-01 -4.195581984411648341e-02
1.501927252182155836e-01 -4.168773342131863041e-02
1.526032907578193931e-01 -4.172196306781319336e-02
1.547416965593775562e-01 -4.314830482106233461e-02
1.571174949007038135e-01 -4.378396591087732603e-02
1.596222580858988049e-01 -4.358948766608287256e-02
1.621181838965884969e-01 -4.371169628291651787e-02
1.646175612639239061e-01 -4.369978488154416946e-02
1.670758398589078098e-01 -4.329284051862619664e-02
1.694175657870605756e-01 -4.416785144101844501e-02
1.718851703520266339e-01 -4.454213108826845374e-02
1.743351012708672376e-01 -4.401936969096578028e-02
1.768022834274967925e-01 -4.446293275238758641e-02
1.792319408254102464e-01 -4.401936323424995162e-02
1.816899835939109753e-01 -4.463410638083836063e-02
1.841946439352838971e-01 -4.467391093597214424e-02
1.865091214006830700e-01 -4.549793988474667289e-02
1.889677124780897444e-01 -4.498301365736473434e-02
1.914354662671699236e-01 -4.470203838474013508e-02
1.934806902477609891e-01 -4.622828410309239716e-02
1.956758685192774294e-01 -4.708876996526268482e-02
1.982648315475344925e-01 -4.630151250615654329e-02
1.989849143588730551e-01 -4.432120075305136242e-02


==> plots/icing/pca/original_shapes_6.csv <==
1.999155161328160235e-01 6.920597750814649896e-02
1.974365471031032382e-01 6.888466851195211571e-02
1.949580936763009864e-01 6.855943054638383161e-02
1.924801895339731395e-01 6.823005482668452470e-02
1.900028683576837629e-01 6.789633256809708695e-02
1.875261637906547596e-01 6.755805532835187921e-02
1.850501024254171123e-01 6.721507764511897021e-02
1.825746956224566508e-01 6.686739011553620438e-02
1.800999527564427494e-01 6.651500107494615066e-02
1.776258832020447542e-01 6.615791885869148903e-02
1.751524963339320673e-01 6.579615180211481618e-02
1.726798005087932519e-01 6.542971368800326593e-02
1.702077903662552183e-01 6.505869170222471076e-02
1.677364507113812131e-01 6.468322565761044918e-02
1.652657661348029550e-01 6.430345651446194022e-02
1.627957212271521625e-01 6.391952523308065681e-02
1.603263006517766098e-01 6.353157234441818291e-02
1.578575105855589134e-01 6.313961135310836026e-02
1.553894086148671638e-01 6.274335221731255907e-02
1.529220598432601552e-01 6.234246051006216149e-02
1.504555293742966537e-01 6.193660180438857049e-02
1.479898823115354256e-01 6.152544167332312658e-02
1.455251715019575398e-01 6.110871741920647499e-02
1.430613762428837032e-01 6.068659677989714230e-02
1.405984485222751545e-01 6.025940731612950546e-02
1.381363402828962861e-01 5.982747685314362962e-02
1.356750034675116012e-01 5.939113321617960073e-02
1.332144009751346503e-01 5.895064492147246427e-02
1.307546082912265650e-01 5.850567102575447015e-02
1.282957670845972786e-01 5.805551231820502839e-02
1.258380198703409336e-01 5.759946500684975934e-02
1.233815091635515615e-01 5.713682529971429724e-02
1.209263688477964505e-01 5.666693927389801488e-02
1.184726391318533661e-01 5.618969421724041846e-02
1.160203028111793239e-01 5.570530912588772532e-02
1.135693418513915309e-01 5.521400779042665019e-02
1.111197382181071946e-01 5.471601400144392863e-02
1.086714969074486919e-01 5.421143230674219105e-02
1.062247783240198862e-01 5.369956261089502136e-02
1.037798071293176555e-01 5.317937212187354157e-02
1.013368081887038169e-01 5.264982699211691319e-02
9.889600621660996072e-02 5.210989430582661092e-02
9.645752471886318014e-02 5.155916595445093203e-02
9.402121056245789366e-02 5.099894164814173375e-02
9.158686377890652708e-02 5.043081023401418256e-02
8.915428439972156172e-02 4.985636055918345189e-02
8.672331732419492900e-02 4.927689770531726299e-02
8.429450312843728144e-02 4.868932695881782874e-02
8.186893064046278645e-02 4.808708619699170878e-02
7.944770354587478434e-02 4.746351933059479722e-02
7.703191750626570133e-02 4.681202510018792062e-02
7.462137598499479774e-02 4.613483211668120698e-02
7.221317819595510223e-02 4.545264771318639069e-02
6.980408365021419093e-02 4.478850048578349174e-02
6.739085190122652558e-02 4.416541874379820154e-02
6.497334950486102767e-02 4.358541143254321404e-02
6.256299164719189565e-02 4.297235918271606614e-02
6.017387617798547472e-02 4.223199397974551628e-02
5.782010094700808234e-02 4.127004780906030207e-02
5.548706215482711313e-02 4.019414524077566386e-02
5.304702236351492572e-02 3.990846360022794886e-02
5.062445070536546882e-02 3.961799587732178773e-02
4.823689948299084151e-02 3.887382417367437476e-02
4.600184440010320064e-02 3.792666667057963820e-02
4.361460688825807147e-02 3.721724585556844545e-02
4.134527312206581762e-02 3.616306664401680582e-02
3.895258881245151905e-02 3.543810858271722458e-02
3.657454768910282927e-02 3.466922173366650956e-02
3.420060998008692121e-02 3.388928962953539903e-02
3.201901808744043315e-02 3.268272778988741412e-02
3.004341618563555541e-02 3.115318076836063807e-02
2.768823727165310028e-02 3.033099955010708573e-02
2.545322034948222650e-02 2.925245099907444746e-02
2.318728056475952842e-02 2.825622545937859706e-02
2.113376008837088843e-02 2.695451586566524962e-02
1.883218823026447039e-02 2.607773728949398448e-02
1.678215161976048461e-02 2.463618352343701495e-02
1.464007161739271784e-02 2.335274022459716756e-02
1.256533237977064746e-02 2.199487522459270608e-02
1.035196172225966334e-02 2.110117850720621621e-02
8.608780778220968474e-03 1.932330136498608755e-02
6.470221078476318284e-03 1.802592203328531872e-02
4.638793893759259740e-03 1.633764365772023830e-02
2.650938334646243694e-03 1.485986676298523858e-02
1.633970129166297230e-03 1.264238661920210997e-02
4.440918179565715349e-04 1.046909675569238606e-02
-9.586438706089906239e-04 8.401061972089602856e-03
-1.585867391321742941e-03 6.063231872886301090e-03
-2.442313319505221968e-03 3.714242655106839847e-03
-2.804691330326319464e-03 1.249052900890307944e-03
-2.875116953818556732e-03 -1.266501840604657234e-03
-1.962716639458409601e-03 -3.531861315163965960e-03
-8.103039254900403551e-04 -5.742559572143059871e-03
2.952409050671731157e-04 -7.962689612800850220e-03
1.784390070692724525e-03 -9.873776409672357576e-03
3.751385260073338609e-03 -1.138725742698164234e-02
5.954983764384371402e-03 -1.255647735138985983e-02
8.246641159560185244e-03 -1.336389461411210608e-02
1.046395565700757209e-02 -1.411741622639732519e-02
1.274811346175669380e-02 -1.495703560852207521e-02
1.511265301069250437e-02 -1.565728264045923579e-02
1.732422076350238066e-02 -1.640350409249924368e-02
1.968384016672517639e-02 -1.701286072114732012e-02
2.206786721936272733e-02 -1.732720253447118247e-02
2.448422343228201514e-02 -1.797190718278386320e-02
2.654243795715956894e-02 -1.927347678934511130e-02
2.863545891085987616e-02 -2.027411279142827746e-02
3.094995592775181756e-02 -2.104833527574936219e-02
3.333799001937522155e-02 -2.178120917623924818e-02
3.583203491731080936e-02 -2.153104036477729299e-02
3.823437215186745175e-02 -2.219918293270801979e-02
4.072033118810976238e-02 -2.204972272803773850e-02
4.316119908700788432e-02 -2.244483768103869986e-02
4.558366286527933131e-02 -2.328627473818196264e-02
4.801182125417081253e-02 -2.407514907367269349e-02
5.045337040553471430e-02 -2.464547320482077253e-02
5.290342266223173329e-02 -2.508665341834062298e-02
5.535676913918118058e-02 -2.549461546119814737e-02
5.780930097702602355e-02 -2.594471285573780525e-02
6.026116773449241570e-02 -2.643265995636894308e-02
6.271354928701923515e-02 -2.693490256187619850e-02
6.516762156429610486e-02 -2.742795907048177842e-02
6.762405043908199798e-02 -2.789773262442816690e-02
7.008249312875507175e-02 -2.834868502477799757e-02
7.254248840329405312e-02 -2.878745743425997067e-02
7.500357762358303426e-02 -2.922065257247044925e-02
7.746549925028596573e-02 -2.965194864732059038e-02
7.992832395745572138e-02 -3.008009457690501501e-02
8.239215436363496459e-02 -3.050336529586762657e-02
8.485709284748631231e-02 -3.092003873278220683e-02
8.732318646956868657e-02 -3.132908323853084154e-02
8.979035660091296001e-02 -3.173103588830257504e-02
9.225850724886455745e-02 -3.212665047252057787e-02
9.472754242076891762e-02 -3.251668078160797892e-02
9.719737935466200851e-02 -3.290176062867926354e-02
9.966800387093388558e-02 -3.328190191476883275e-02
1.021394239441960755e-01 -3.365691564407500419e-02
1.046116475600956386e-01 -3.402661272072497051e-02
1.070846816232984694e-01 -3.439081299408820042e-02
1.095585044196663027e-01 -3.474957313738821080e-02
1.120330633594944780e-01 -3.510320532266767574e-02
1.145083043199293660e-01 -3.545203440895097063e-02
1.169841731781173233e-01 -3.579638525526250559e-02
1.194606205775232688e-01 -3.613655002928415488e-02
1.219376252144672435e-01 -3.647262848908695149e-02
1.244151760142799268e-01 -3.680465023375233818e-02
1.268932619171836973e-01 -3.713264476022250932e-02
1.293718718566596593e-01 -3.745664162514067419e-02
1.318509884595732984e-01 -3.777672623685769671e-02
1.343305763486017934e-01 -3.809314344972758448e-02
1.368105969544638756e-01 -3.840616638625015539e-02
1.392910117078783039e-01 -3.871606816892519259e-02
1.417717821312839688e-01 -3.902312117781489564e-02
1.442528877199179271e-01 -3.932745231020955828e-02
1.467343473689214084e-01 -3.962886953659021383e-02
1.492161851977066023e-01 -3.992713853900723558e-02
1.516984253256857818e-01 -4.022202499951098992e-02
1.541810918437107603e-01 -4.051329483714621177e-02
1.566641959653953253e-01 -4.080082082601621529e-02
1.591477157487529159e-01 -4.108475086472555826e-02
1.616316239885169925e-01 -4.136527652646729281e-02
1.641158934794212099e-01 -4.164258938443445024e-02
1.666004970161990284e-01 -4.191688101182007575e-02
1.690854079859052395e-01 -4.218834520838789931e-02
1.715706025131453760e-01 -4.245718606452036914e-02
1.740560575128548559e-01 -4.272361064149732962e-02
1.765417499000456192e-01 -4.298782600088580513e-02
1.790276565897294947e-01 -4.325003920425281312e-02
1.815137566716513717e-01 -4.351043541283085986e-02
1.840000596909673047e-01 -4.376889309104576437e-02
1.864865976148393778e-01 -4.402506490575951170e-02
1.889734029311044561e-01 -4.427859828045495327e-02
1.914605081275992382e-01 -4.452914063861494048e-02
1.939479456548062475e-01 -4.477633978296388650e-02
1.964357306523509539e-01 -4.502001926567363033e-02
1.989238334904327443e-01 -4.526045716302666555e-02


==> plots/icing/pca/original_shapes_7.csv <==
1.999295485553482798e-01 6.920778540412719781e-02
1.974513229483240984e-01 6.888659543652204953e-02
1.949736124361589884e-01 6.856148008823173545e-02
1.924964506741562720e-01 6.823223073477784062e-02
1.900198713176192156e-01 6.789863875168200558e-02
1.875439079872464887e-01 6.756049582350998062e-02
1.850685873645855350e-01 6.721765560615214352e-02
1.825939208396158697e-01 6.687010831957368451e-02
1.801199177624872028e-01 6.651786240080038992e-02
1.776465874833495218e-01 6.616092628685811550e-02
1.751739393523527033e-01 6.579930841477264758e-02
1.727019817478232244e-01 6.543302241754879456e-02
1.702307095040417606e-01 6.506215434317774715e-02
1.677601075166900990e-01 6.468684337765030767e-02
1.652901604524416590e-01 6.430722993138025811e-02
1.628208529779696934e-01 6.392345441478143597e-02
1.603521698201840762e-01 6.353565688280746193e-02
1.578841165952585002e-01 6.314385412107020867e-02
1.554167503371821357e-01 6.274775949423501420e-02
1.529501358495606311e-01 6.234704051779170475e-02
1.504843379359998012e-01 6.194136470723005800e-02
1.480194214001053499e-01 6.153039957803987242e-02
1.455554394254598427e-01 6.111388053336057335e-02
1.430923728156359709e-01 6.069196584198733452e-02
1.406301745526828684e-01 6.026497631437376795e-02
1.381687975608021091e-01 5.983323309893615743e-02
1.357081947641952391e-01 5.939705734409084920e-02
1.332483291605270903e-01 5.895671601409691043e-02
1.307892723285920267e-01 5.851189202610892343e-02
1.283311620540218134e-01 5.806191217728434717e-02
1.258741370653151115e-01 5.760609819319342795e-02
1.234183360909704846e-01 5.714377179940638429e-02
1.209638906968012878e-01 5.667429517776284564e-02
1.185108503976583239e-01 5.619749395023675154e-02
1.160592123436816753e-01 5.571348950509096010e-02
1.136089728375820895e-01 5.522240801703707375e-02
1.111601281820702308e-01 5.472437566078673654e-02
1.087126900483956493e-01 5.421944925693162470e-02
1.062667794003597094e-01 5.370719241790071485e-02
1.038225645570667044e-01 5.318695505426059705e-02
1.013802140282074327e-01 5.265808621651143356e-02
9.893989629011720743e-02 5.211993512165855047e-02
9.650174628366064988e-02 5.157201839040444213e-02
9.406580237668991928e-02 5.101433472045740353e-02
9.163208565831013064e-02 5.044696906226257826e-02
8.920061721762639895e-02 4.987000636626512384e-02
8.677142465422763018e-02 4.928350668025929804e-02
8.434464478447568914e-02 4.868711229703771848e-02
8.192050497624739358e-02 4.808011914914776114e-02
7.949923533369969431e-02 4.746181270284365733e-02
7.708106594468186468e-02 4.683147872073285811e-02
7.466622353895797926e-02 4.618846399015560933e-02
7.225492740208543097e-02 4.553225057814322407e-02
6.984739581978825773e-02 4.486233872117955518e-02
6.744384707779078891e-02 4.417822865574782404e-02
6.504452062117757616e-02 4.347938461570486496e-02
6.264973988441767394e-02 4.276512792706933797e-02
6.025984913855054331e-02 4.203474446245972218e-02
5.787519265461577717e-02 4.128752009449453836e-02
5.549606603545591960e-02 4.052289353274027284e-02
5.312255619220968006e-02 3.974095885937028311e-02
5.075469410960695149e-02 3.894198578709656688e-02
4.839251148608551129e-02 3.812624215290007917e-02
4.603654621944847092e-02 3.729266519062576779e-02
4.368873038303865836e-02 3.643652738368030608e-02
4.135123400639584973e-02 3.555247572029237441e-02
3.902608686712473463e-02 3.463554591872068655e-02
3.671136041512267079e-02 3.369174481748693495e-02
3.440071219907207128e-02 3.273931306813713388e-02
3.208756806192286648e-02 3.179713353065598269e-02
2.977107238303162637e-02 3.086854057688159098e-02
2.747533633723985361e-02 2.988898478880699233e-02
2.523128295212701683e-02 2.877539557377141108e-02
2.287974057420507842e-02 2.813778250530938121e-02
2.059873762038997441e-02 2.742498079141379719e-02
1.836745029690093137e-02 2.628811603530238281e-02
1.606050122524970564e-02 2.529595289155428875e-02
1.456510691444553966e-02 2.362622239764165105e-02
1.244154295696292024e-02 2.229900255888372929e-02
1.066355920944435202e-02 2.062854856372299539e-02
8.331336748828917227e-03 1.978312926434358521e-02
6.805705138825469784e-03 1.780656412086522797e-02
4.852136759742151952e-03 1.623258284443871921e-02
3.214441940550712140e-03 1.436046050270717647e-02
1.542041261520864714e-03 1.251416322268640233e-02
3.461912432634526551e-04 1.031435461394774634e-02
-3.392730371015195180e-04 7.921157627900432888e-03
-1.391970464217330127e-03 5.689910535859511558e-03
-1.723262917403643648e-03 3.266748046318754262e-03
-2.228045685325483975e-03 8.381900394038687818e-04
-2.393367580061953742e-03 -1.653908624762306066e-03
-1.827937529595333047e-03 -4.089243562657350617e-03
-7.231065115291635892e-04 -6.329448008107722498e-03
7.169730785241809536e-04 -8.319769915943752564e-03
2.941998825562419997e-03 -9.412754757465977701e-03
4.796997122309932041e-03 -1.111254024933411126e-02
6.815999454035424378e-03 -1.258288184853460084e-02
9.048554850901065205e-03 -1.366005944184942901e-02
1.129105295139974825e-02 -1.476362325757594844e-02
1.377425385453114916e-02 -1.503930656852694656e-02
1.578534736796632920e-02 -1.644716736870661250e-02
1.813230210319367527e-02 -1.725529106272260388e-02
2.055179726863481937e-02 -1.729788349886195870e-02
2.287158969165805494e-02 -1.819063841715690133e-02
2.525305335643520180e-02 -1.894077100347981227e-02
2.757970586711634003e-02 -1.987947193290555761e-02
3.004931292279120966e-02 -2.008718153667887404e-02
3.248938886632270900e-02 -2.060885994379996894e-02
3.493999534916480271e-02 -2.111192124194928230e-02
3.711559003692513348e-02 -2.234332359223167169e-02
3.959833369219992877e-02 -2.264259853919254467e-02
4.198995256291466333e-02 -2.334232381735748540e-02
4.442613658113808706e-02 -2.386123601823778723e-02
4.688298627944743197e-02 -2.432261796676781287e-02
4.925398228064903350e-02 -2.511959825712235458e-02
5.169324936969092038e-02 -2.556085027519155659e-02
5.418993564333971641e-02 -2.546120976176084044e-02
5.659733548480445908e-02 -2.612342511154120209e-02
5.898816163398252349e-02 -2.681071732174660632e-02
6.146047151629610572e-02 -2.724180281924263800e-02
6.388408968593410620e-02 -2.783495519771985241e-02
6.629739837610715281e-02 -2.850790615181026527e-02
6.877707036478021563e-02 -2.872247399526951100e-02
7.126010095702381419e-02 -2.894681224080652288e-02
7.366801825388984148e-02 -2.963497331337138635e-02
7.607481520703682221e-02 -3.029396010205973391e-02
7.850473059428995926e-02 -3.089299677758106794e-02
8.098893884249086517e-02 -3.101993771884195561e-02
8.342012565882264696e-02 -3.060176900649582560e-02
8.589496167898191814e-02 -3.122206017336015549e-02
8.836441070597864100e-02 -3.169982923206102199e-02
9.082897455768204620e-02 -3.205374388710997835e-02
9.329188816927111438e-02 -3.235042185271372328e-02
9.575636184757362057e-02 -3.265597571072653693e-02
9.822410422755321890e-02 -3.300571845597585763e-02
1.006944824639348229e-01 -3.338693886035375147e-02
1.031666606617089033e-01 -3.378276110552743544e-02
1.056398029258660970e-01 -3.417630937316414735e-02
1.081131891580621451e-01 -3.455319987304887597e-02
1.105867515586982375e-01 -3.491308675647670362e-02
1.130606505369665671e-01 -3.526053539323541902e-02
1.155350467435383999e-01 -3.560011634991640250e-02
1.180100999383797422e-01 -3.593637807150688174e-02
1.204858930407796541e-01 -3.627196058367302550e-02
1.229623740135116217e-01 -3.660615212456979489e-02
1.254394771366790229e-01 -3.693790110879949240e-02
1.279171366903853746e-01 -3.726615595096442052e-02
1.303952879573732904e-01 -3.758990405406853474e-02
1.328738866285938403e-01 -3.790892640997853280e-02
1.353529074300708623e-01 -3.822374420401319223e-02
1.378323258154227904e-01 -3.853490691456635392e-02
1.403121172382681969e-01 -3.884296402003189347e-02
1.427922589230370132e-01 -3.914843141954903183e-02
1.452727528096603438e-01 -3.945135634121153118e-02
1.477536189924341659e-01 -3.975144175849588263e-02
1.502348779849594917e-01 -4.004838269375465137e-02
1.527165503008371394e-01 -4.034187416934045117e-02
1.551986550887309579e-01 -4.063162622495739701e-02
1.576811873939052977e-01 -4.091761409146250222e-02
1.601641216238958998e-01 -4.120004006075379810e-02
1.626474315196758391e-01 -4.147911375840630105e-02
1.651310908222181351e-01 -4.175504480999497892e-02
1.676150732955547229e-01 -4.202804278303098190e-02
1.700993538522365400e-01 -4.229831435297005948e-02
1.725839090616237692e-01 -4.256606202330170952e-02
1.750687156220913088e-01 -4.283148797264633295e-02
1.775537502320141681e-01 -4.309479437962437931e-02
1.800389895898916459e-01 -4.335618342162336769e-02
1.825244203755969630e-01 -4.361575835414834706e-02
1.850100664521720784e-01 -4.387325392340803848e-02
1.874959603393560048e-01 -4.412831908213257770e-02
1.899821345568879216e-01 -4.438060278305215600e-02
1.924686216245068415e-01 -4.462975397889696466e-02
1.949554521086454273e-01 -4.487544138864588833e-02
1.974426211382979690e-01 -4.511769233616296643e-02
1.999300929906649704e-01 -4.535684634631615558e-02


==> plots/icing/pca/original_shapes_8.csv <==
1.999135517752875235e-01 6.920556611216574505e-02
1.974344683581596149e-01 6.888405195708327544e-02
1.949559035768791693e-01 6.855866004265642744e-02
1.924778951521192161e-01 6.822925200917345778e-02
1.900004808045527571e-01 6.789568949692255384e-02
1.875236981845490591e-01 6.755783394500097794e-02
1.850475721660202189e-01 6.721551022968985656e-02
1.825721000971725627e-01 6.686846445603301936e-02
1.800972757491383358e-01 6.651643249244156009e-02
1.776230928930497555e-01 6.615915020732650309e-02
1.751495453000391778e-01 6.579635346909888660e-02
1.726766288567201935e-01 6.542783844498095691e-02
1.702043678227077583e-01 6.505421003454657514e-02
1.677328067341362083e-01 6.467665109094170028e-02
1.652619905658083421e-01 6.429635697093065427e-02
1.627919642925268473e-01 6.391452303127773127e-02
1.603227726907339445e-01 6.353233942352055907e-02
1.578544030865598469e-01 6.314948873140871499e-02
1.553867060844408843e-01 6.276206579104270933e-02
1.529195123887402141e-01 6.236564323580195968e-02
1.504526527038210493e-01 6.195579369906582812e-02
1.479859577340465748e-01 6.152808981421369061e-02
1.455193707169766537e-01 6.108035654750254562e-02
1.430535066944846057e-01 6.062386491476429162e-02
1.405892289495438430e-01 6.017485443541937401e-02
1.381274011624014919e-01 5.974957258025252738e-02
1.356688870133047620e-01 5.936426682004850713e-02
1.332143023260809744e-01 5.903060422248272709e-02
1.307617327098472282e-01 5.871349331923335357e-02
1.283077839779508400e-01 5.835049591781027445e-02
1.258490433114515250e-01 5.787882949980821534e-02
1.233820978914088873e-01 5.723571154682192963e-02
1.209049640069969622e-01 5.638293044874635729e-02
1.184310523152723449e-01 5.554695268229581373e-02
1.159831555483123444e-01 5.511555239760342062e-02
1.135834637808796621e-01 5.547183352953579533e-02
1.111463000992295586e-01 5.595758154157180753e-02
1.086575936995623631e-01 5.588212517873286656e-02
1.061880000321209078e-01 5.553861823135716747e-02
1.041344210139256571e-01 5.443811341931543285e-02
1.014795692947416950e-01 5.464595546344957339e-02
9.901161613104246528e-02 5.420698315368506492e-02
9.679412529367997786e-02 5.314919019375671794e-02
9.449375767382157953e-02 5.218299766614779844e-02
9.187467712066950398e-02 5.269137291043982790e-02
8.967532563244175192e-02 5.245596726740583970e-02
8.781654207838315851e-02 5.063689794296354074e-02
8.548568720283110378e-02 5.008487555640335487e-02
8.294682209809084439e-02 5.045325826391396790e-02
8.040317917486647370e-02 5.044625425368751831e-02
7.814547645112264462e-02 4.945158733819523394e-02
7.594105461676743662e-02 4.831218345377004397e-02
7.341978135170595943e-02 4.825500646092325402e-02
7.154803177677368509e-02 4.683646897943961884e-02
6.890000401896710647e-02 4.694499195980924439e-02
6.648456145173142762e-02 4.637496041817732589e-02
6.409307851672643719e-02 4.567132442712276003e-02
6.167599809267410721e-02 4.528859111239961349e-02
5.936126241386031205e-02 4.532059368260913518e-02
5.692917119948533861e-02 4.479490766752062397e-02
5.467831472968062018e-02 4.400573573197507499e-02
5.218837409057160842e-02 4.386247279450208869e-02
5.012573744233986967e-02 4.245021545731918200e-02
4.820693796570518774e-02 4.106688082496087050e-02
4.604926369703130767e-02 4.000778797079320576e-02
4.441038528893571924e-02 3.831359036729990036e-02
4.190870517497744668e-02 3.897638449812667466e-02
3.947018656159173577e-02 3.944014708651576856e-02
3.701281910744175924e-02 3.986709048336427308e-02
3.459926546588681928e-02 4.057613532985765437e-02
3.213662063089536142e-02 4.082146939314350298e-02
2.963732621476516602e-02 4.063363349949269954e-02
2.729206978375045209e-02 3.987296486237631304e-02
2.494782173782040050e-02 4.085972597080674007e-02
2.300771369773546571e-02 4.227080406573156118e-02
2.063075790451532332e-02 4.283640180821212534e-02
1.818618210892316775e-02 4.263053285363795769e-02
1.580493256846612557e-02 4.214525535372749820e-02
1.330290971843249050e-02 4.264067244623032799e-02
1.088123073078572228e-02 4.317916754682499247e-02
8.490765059511963878e-03 4.272397104973776893e-02
6.154873132435524294e-03 4.208802760564777506e-02
5.451913945061256754e-03 3.995846169980287604e-02
6.525882020935464510e-03 3.772439719397576580e-02
8.184903512382483981e-03 3.590266745330437936e-02
1.041836744370832485e-02 3.481059767271161426e-02
1.097084653343846465e-02 3.380538987420134145e-02
9.427449615878555692e-03 3.222587594729698496e-02
7.817455384132723090e-03 3.044469401723264718e-02
5.392542978187507725e-03 2.977629878920196385e-02
2.880118746868956525e-03 3.013287332485384967e-02
5.046893909116910437e-04 2.959594105892647542e-02
-1.966157032814698068e-03 2.976404390144877371e-02
-4.418123501587052637e-03 2.957568845667667840e-02
-6.904610253815441148e-03 2.967923003564885281e-02
-9.419829818458951010e-03 2.960669592947492643e-02
-1.182777954082865103e-02 2.909495771505877723e-02
-1.426475509985480374e-02 2.872764460961046290e-02
-1.670098601454264239e-02 2.927411837223520621e-02
-1.913193218037365084e-02 2.861964739962364127e-02
-2.068561132314900020e-02 2.664755766790470257e-02
-2.306032023191692537e-02 2.639715146957245795e-02
-2.543412216366159814e-02 2.581333262117104302e-02
-2.660412112729192147e-02 2.368891404729587050e-02
-2.711302976105830001e-02 2.123084088431425459e-02
-2.835829742211035120e-02 1.906559512911298881e-02
-2.872704477655125405e-02 1.659462195660272449e-02
-2.939276779675554715e-02 1.418814669290562394e-02
-2.898311584765014132e-02 1.174012551189235025e-02
-2.795115978927538436e-02 9.472315653423256723e-03
-2.602396399774815211e-02 7.883919060569191672e-03
-2.451377774519684916e-02 5.885797752279980401e-03
-2.273538110512837371e-02 4.198082050267566701e-03
-2.074815141375661171e-02 2.515134024270505777e-03
-2.186317304372613346e-02 4.922901239834372774e-04
-2.419603592698634995e-02 -1.889519473114359470e-04
-2.671666868638923609e-02 -6.957169752805238529e-04
-2.795941527281211453e-02 -2.688335445298035455e-03
-2.835276202123605815e-02 -5.182616116251112168e-03
-2.931068888276605611e-02 -7.478797863011415505e-03
-3.024032014966352919e-02 -9.863156746585135387e-03
-2.917720940249451250e-02 -1.203042100716257730e-02
-2.794332700708182515e-02 -1.421480286689911533e-02
-2.564030789940129409e-02 -1.511886423038151690e-02
-2.366226893653297636e-02 -1.635757801815535331e-02
-2.106436318894682608e-02 -1.606350033608232308e-02
-1.860563545999670623e-02 -1.600279687790974112e-02
-1.609682638900683874e-02 -1.612175634554596781e-02
-1.365058575709559262e-02 -1.580363610035087629e-02
-1.128851940690941622e-02 -1.497578305649899764e-02
-8.835128011364528494e-03 -1.447591399207502454e-02
-6.365345321553710425e-03 -1.481873807442167859e-02
-3.919362360652128840e-03 -1.535071501066354906e-02
-1.493810188885260661e-03 -1.595532419183376405e-02
9.718608264891242729e-04 -1.636958105008142969e-02
3.469555705667756902e-03 -1.641852512745105297e-02
5.969074517719871742e-03 -1.604747933904766138e-02
8.393819617626771187e-03 -1.649571950708385304e-02
1.078641601099404254e-02 -1.722425726182700775e-02
1.324448650510991893e-02 -1.765446301684985009e-02
1.574570365944728476e-02 -1.767114529541486886e-02
1.825132731627313737e-02 -1.778627957241800395e-02
2.055479801555746069e-02 -1.869363030212766244e-02
2.281875522157433139e-02 -1.978893376781283922e-02
2.526338343816343299e-02 -2.025797760221266855e-02
2.775687688277049189e-02 -2.045959238037390118e-02
3.025865613582783692e-02 -2.048215553254606816e-02
3.251942622169414626e-02 -2.153989894076494341e-02
3.488448914633934111e-02 -2.235114691958564603e-02
3.733750955485903855e-02 -2.285016658943319484e-02
3.982707494037595469e-02 -2.293706765562317229e-02
4.217692448440431979e-02 -2.382255665347054671e-02
4.459087955418477439e-02 -2.441575108243154019e-02
4.709314301092736021e-02 -2.466152878876679000e-02
4.953088792473847590e-02 -2.517378330517473090e-02
5.199313157010661268e-02 -2.561928351114976452e-02
5.434688906891033816e-02 -2.642648483617223223e-02
5.679414550799852246e-02 -2.678547005888963148e-02
5.904052984847093372e-02 -2.752041752029461136e-02
6.125521561533098236e-02 -2.840110536543795014e-02
6.378016010240764033e-02 -2.832503993792859220e-02
6.628436723106695405e-02 -2.825728780780642838e-02
6.866188313504401064e-02 -2.902149172312375874e-02
7.114964848770390093e-02 -2.889193394056492267e-02
7.357650839143967114e-02 -2.948228619271441378e-02
7.598586124995156121e-02 -3.016562188940293335e-02
7.830796155714402074e-02 -3.107937648811736481e-02
8.073424836060140442e-02 -3.168894430435821585e-02
8.318146138254998989e-02 -3.215540890150523495e-02
8.566537843569464739e-02 -3.261143056233331561e-02
8.806603040082285061e-02 -3.200343025641304989e-02
9.054936172194574806e-02 -3.187643725538249345e-02
9.281124031742360447e-02 -3.298385955443421808e-02
9.521929455818901877e-02 -3.350964994654292289e-02
9.766909052603159336e-02 -3.405361689413832771e-02
1.001459411086864232e-01 -3.415572619542285582e-02
1.026174013281226649e-01 -3.456709223625680644e-02
1.050856051576101041e-01 -3.430772440804343015e-02
1.073681254266782709e-01 -3.523248106300877480e-02
1.098252030306913624e-01 -3.534905647246862348e-02
1.122857805650337437e-01 -3.564756105746424986e-02
1.147144654675548575e-01 -3.611721596669417028e-02
1.171445147049327423e-01 -3.671487757780574762e-02
1.196537934352909643e-01 -3.687144389938725592e-02
1.220956752595235978e-01 -3.735585220309679128e-02
1.245284632322425922e-01 -3.786767426682695337e-02
1.268719300430702912e-01 -3.703256366407336325e-02
1.293770237228225040e-01 -3.750779946532156739e-02
1.319108821655419206e-01 -3.812166403435138240e-02
1.344002355035744112e-01 -3.849004865044188678e-02
1.368612790296459547e-01 -3.870050627545573718e-02
1.393102080364825579e-01 -3.884058987125558332e-02
1.417631887589308748e-01 -3.899769496570347493e-02
1.442305795819252001e-01 -3.922775047389975844e-02
1.467099497479324721e-01 -3.951739443744151092e-02
1.491971639277188677e-01 -3.984402962180199487e-02
1.516880867920509801e-01 -4.018505879245450052e-02
1.541785858132812548e-01 -4.051790015712312953e-02
1.566658231220069419e-01 -4.082710803717501391e-02
1.591503075778629983e-01 -4.111568381430354829e-02
1.616330816227623257e-01 -4.138956995816173851e-02
1.641151876986178815e-01 -4.165470893840253486e-02
1.665976682473429005e-01 -4.191704322467896399e-02
1.690813736236539688e-01 -4.218148159395987418e-02
1.715662632650826747e-01 -4.244813846630845350e-02
1.740520385019386496e-01 -4.271573929077803616e-02
1.765384006378027670e-01 -4.298300937258310583e-02
1.790250509762555398e-01 -4.324867401693814617e-02
1.815117064898709442e-01 -4.351150932983238045e-02
1.839983043899733051e-01 -4.377100545796538261e-02
1.864849444394557354e-01 -4.402717955991645310e-02
1.889717301981141961e-01 -4.428006110428393122e-02
1.914587652257448980e-01 -4.452967955966619096e-02
1.939461529979557008e-01 -4.477606451375607671e-02
1.964339574709053904e-01 -4.501930145942825007e-02
1.989221401842677928e-01 -4.525962077042799264e-02


==> plots/icing/pca/original_shapes_9.csv <==
1.999145720803117421e-01 6.920585594475645030e-02
1.974355530243008527e-01 6.888453902126678852e-02
1.949570496086846239e-01 6.855929286465678452e-02
1.924790955212846988e-01 6.822990864905748021e-02
1.900017244499228319e-01 6.789617754859987586e-02
1.875249700437834621e-01 6.755789108246912367e-02
1.850488588874946161e-01 6.721490386065201439e-02
1.825734023240098425e-01 6.686720661059208926e-02
1.800986097122818097e-01 6.651480777807165790e-02
1.776244904112632417e-01 6.615771580887312708e-02
1.751510537799068623e-01 6.579593914877883420e-02
1.726783081595083258e-01 6.542949168471270949e-02
1.702062482095232920e-01 6.505846045676604017e-02
1.677348587954149428e-01 6.468298487090740068e-02
1.652641245699025263e-01 6.430320547059120706e-02
1.627940301857052352e-01 6.391926279927183374e-02
1.603245603688558674e-01 6.353129696776241286e-02
1.578557213134294535e-01 6.313932139879803451e-02
1.553875704124693391e-01 6.274304737769258178e-02
1.529201725288441005e-01 6.234214210852637855e-02
1.504535925254221751e-01 6.193627279537963076e-02
1.479878952650720003e-01 6.152510664233264148e-02
1.455231334488974737e-01 6.110838191126180541e-02
1.430592869796134814e-01 6.068626220471070448e-02
1.405963087925483357e-01 6.025906868813509648e-02
1.381341517791146445e-01 5.982712278357826818e-02
1.356727688307250435e-01 5.939074591308347861e-02
1.332121235694893047e-01 5.895020177036649350e-02
1.307522895350939907e-01 5.850516272150322467e-02
1.282934047225640917e-01 5.805495437980961321e-02
1.258356079450043963e-01 5.759889795754710023e-02
1.233790380155197625e-01 5.713631466697712685e-02
1.209238260616547628e-01 5.666656916629309038e-02
1.184700201023274058e-01 5.618949592091709161e-02
1.160176173578395253e-01 5.570521655727989074e-02
1.135666143199766664e-01 5.521385682006422352e-02
1.111170074805242630e-01 5.471554245395279098e-02
1.086688096505220164e-01 5.421032541039370878e-02
1.062221433765054429e-01 5.369776143327999185e-02
1.037771764342566017e-01 5.317720174659418958e-02
1.013340767406484821e-01 5.264799693632633837e-02
9.889301216000040418e-02 5.210949785370361242e-02
9.645411618534255327e-02 5.156122882073050501e-02
9.401742868854051638e-02 5.100318666238139870e-02
9.158297375024011810e-02 5.043544790140366135e-02
8.915077545108704427e-02 4.985808906054465389e-02
8.672086461036716820e-02 4.927116039750307347e-02
8.429337598693807665e-02 4.867430704700214522e-02
8.186852597335048110e-02 4.806685596192187410e-02
7.944653315785217551e-02 4.744812553702133090e-02
7.702761621599860109e-02 4.681743425779608114e-02
7.461200766573378163e-02 4.617411499577602635e-02
7.219996888221572040e-02 4.551753061304279757e-02
6.979176484918553358e-02 4.484704772198464667e-02
6.738766055007787414e-02 4.416203293629493432e-02
6.498790203174212299e-02 4.346193348943461210e-02
6.259266526423609700e-02 4.274649495665008847e-02
6.020211001118614541e-02 4.201553190972129315e-02
5.781639603621898521e-02 4.126885892042726073e-02
5.543578499832522988e-02 4.050601323672474441e-02
5.306094429309868299e-02 3.972542783232967112e-02
5.069264229115662962e-02 3.892526086198324492e-02
4.833164645264708542e-02 3.810367338304142953e-02
4.597833146826098977e-02 3.726007861873120025e-02
4.363206805209398492e-02 3.639709051271417667e-02
4.129206879504237343e-02 3.551782711219213240e-02
3.895766293315463397e-02 3.462505697819785733e-02
3.663105635492357876e-02 3.371292979457981426e-02
3.431744358222302282e-02 3.276664085651369990e-02
3.202215818850621953e-02 3.177096884002938298e-02
2.974677946958922264e-02 3.072234981150175070e-02
2.747782698680909658e-02 2.966398175005839286e-02
2.519804468167233941e-02 2.865078629471906266e-02
2.289610355715828577e-02 2.772029558448445632e-02
2.062274787118368105e-02 2.672792404742483155e-02
1.846574827615320158e-02 2.542045378332488670e-02
1.625289883245268144e-02 2.460692061380796367e-02
1.440561724408581483e-02 2.309098678362144635e-02
1.222753651509913587e-02 2.237430308983942920e-02
1.015485102672282827e-02 2.155019973649861809e-02
9.108592074444577663e-03 1.940839199032501003e-02
6.781399920486413241e-03 1.843619088664511657e-02
4.347808871607607151e-03 1.843967213335502217e-02
1.986691609232941504e-03 1.766489490932354398e-02
-8.214458895321622507e-05 1.625051083574176325e-02
-1.287799902589187697e-03 1.410104957947415534e-02
-3.301357669867721178e-03 1.257586359021638234e-02
-4.253928592349240541e-03 1.040266721872443005e-02
-4.803000943458132777e-03 7.959347014233472337e-03
-5.467751900214688245e-03 5.576698976807189546e-03
-5.437474783540068198e-03 3.067320510459527194e-03
-5.539790377143126790e-03 5.706053286357370751e-04
-5.419030237838359278e-03 -1.922224319352231446e-03
-5.142959303303069191e-03 -4.399329873447458891e-03
-4.786039451042444458e-03 -6.860660094906104872e-03
-3.668090110298467994e-03 -9.097103373916020155e-03
-1.954989310281159999e-03 -1.091235403507540523e-02
3.616963592498566435e-04 -1.187603590723577268e-02
2.519440721163670842e-03 -1.306822310200542528e-02
4.859524637792976033e-03 -1.404811322869359627e-02
6.491944935689002334e-03 -1.566364834900919878e-02
8.757518992021389240e-03 -1.678334321916447394e-02
1.097289315936834063e-02 -1.794132687020060304e-02
1.329484032414149537e-02 -1.886936407715420275e-02
1.576738105017619351e-02 -1.895825867750193516e-02
1.824936072740449347e-02 -1.889647466822402463e-02
2.066337944323754644e-02 -1.955568836257661619e-02
2.299940082443150194e-02 -2.044789736577459077e-02
2.533503993318167100e-02 -2.128610114578534732e-02
2.780860146509163064e-02 -2.167917788759186198e-02
3.025598595170241739e-02 -2.217116088476794519e-02
3.267846542537556492e-02 -2.275087462655460066e-02
3.508722207932356979e-02 -2.341991324042356007e-02
3.749951505108158750e-02 -2.405309108140306351e-02
4.000998189737364069e-02 -2.419177365169362590e-02
4.233265631774390386e-02 -2.501005999348154124e-02
4.473514502968897744e-02 -2.570779487349342252e-02
4.691663778773939864e-02 -2.684086478229119263e-02
4.946527489929189447e-02 -2.695900216141953673e-02
5.188779884536498521e-02 -2.749682300297761131e-02
5.420038179849590021e-02 -2.845612220154517327e-02
5.657827916722693584e-02 -2.919896114911035498e-02
5.906571290790729734e-02 -2.950592403549224391e-02
6.154725065657578459e-02 -2.978546722735542565e-02
6.404530330798903492e-02 -2.985855276263794239e-02
6.652292635256076836e-02 -3.019950746920675028e-02
6.900299894577592574e-02 -3.046450924615666522e-02
7.148422234304178946e-02 -3.072570428614580101e-02
7.374551758596176176e-02 -2.971667267516513167e-02
7.622509838111493630e-02 -3.036757249983107476e-02
7.825434163780452257e-02 -3.180880400270409691e-02
8.073793473977616819e-02 -3.212744755523894158e-02
8.319802886326499447e-02 -3.256450550754223100e-02
8.564241807880926260e-02 -3.311239188860377880e-02
8.808210084508258375e-02 -3.364953146550222346e-02
9.057062836823324969e-02 -3.344236785164519943e-02
9.305231601479081738e-02 -3.375558222841706923e-02
9.554248242273180591e-02 -3.364792930165884377e-02
9.807093383482445859e-02 -3.356096277384375964e-02
1.003299133490674760e-01 -3.446125300264540198e-02
1.027085170172198914e-01 -3.521517728497777083e-02
1.050764776142922435e-01 -3.504427905853425840e-02
1.075424025794968347e-01 -3.489212128978250865e-02
1.100155366348371938e-01 -3.530826955164199227e-02
1.125118670415746341e-01 -3.540330469552976922e-02
1.149960063845014840e-01 -3.568204140307757594e-02
1.174449569203490362e-01 -3.620369843311287139e-02
1.197557697574059971e-01 -3.715103089459458052e-02
1.222440279784464540e-01 -3.737180359771489352e-02
1.247249639982089681e-01 -3.754393634713636130e-02
1.270932317934663769e-01 -3.834305411071262798e-02
1.295909696619660101e-01 -3.854205368432606776e-02
1.320406539652597133e-01 -3.902018688287145487e-02
1.344756220506233002e-01 -3.956077021788879239e-02
1.369327902310071565e-01 -4.004374104136891599e-02
1.393810216817826519e-01 -4.050607168530009905e-02
1.418834195221681249e-01 -4.057701673801366454e-02
1.443747632861213381e-01 -4.066322905313577568e-02
1.468979918389934358e-01 -4.050995183108022091e-02
1.492772904207917417e-01 -4.109276284461003959e-02
1.515977873707592405e-01 -4.203320853329408496e-02
1.540750079799498296e-01 -4.215342515710915339e-02
1.562644927283314555e-01 -4.092781450243369867e-02
1.586401743810099130e-01 -4.166656338941795990e-02
1.607696782301678839e-01 -4.285382499378804361e-02
1.633325703963157682e-01 -4.301818334001162453e-02
1.653133774099617426e-01 -4.166718379906459574e-02
1.679892901911195502e-01 -4.242300952775476114e-02
1.706494831126758593e-01 -4.313182077923184699e-02
1.731479241850519268e-01 -4.343216398037279269e-02
1.755431361762337661e-01 -4.347093182337096601e-02
1.778936418542075570e-01 -4.339501700041970000e-02
1.802579446118652839e-01 -4.335126347572976907e-02
1.826775572529362179e-01 -4.344378421412314895e-02
1.851458747434364949e-01 -4.365567675981268242e-02
1.876478330547117213e-01 -4.394876445088264499e-02
1.901683681581075591e-01 -4.428487062541733299e-02
1.926924160249696150e-01 -4.462581862150101497e-02
1.952057663455298853e-01 -4.493561043468911886e-02
1.977048541522462843e-01 -4.520541456082528831e-02


==> plots/icing/pca/samples_0.csv <==
2.350000000000000144e-01 -4.813209314620908730e-02
2.367200826060837371e-01 -4.500000000000000527e-02
2.368757618556961986e-01 -4.000000000000000777e-02
2.372469046725912412e-01 -3.550000000000000377e-02
2.377482145429416494e-01 -3.099999999999999978e-02
2.382488697203055394e-01 -2.650000000000000966e-02
2.386266363557555670e-01 -2.200000000000000566e-02
2.387654026030251730e-01 -1.700000000000000122e-02
2.392496141896184592e-01 -1.249999999999999722e-02
2.397497060448189055e-01 -8.000000000000007105e-03
2.402341235757526894e-01 -3.500000000000003109e-03
2.403740446854590318e-01 1.500000000000001332e-03
2.407500000000000195e-01 5.999999999999991451e-03
2.412500000000000200e-01 1.049999999999999545e-02
2.417500000000000204e-01 1.499999999999999944e-02
2.420000000000000207e-01 1.974999999999999672e-02
2.422498802962946562e-01 2.449999999999999400e-02
2.427498500736145481e-01 2.899999999999999800e-02
2.432498160950368749e-01 3.350000000000000200e-02
2.437338822121892234e-01 3.800000000000000600e-02
2.438726407963822673e-01 4.300000000000001044e-02
2.442495889827142608e-01 4.749999999999998668e-02
2.447494282344398753e-01 5.199999999999999067e-02
2.452491622324410592e-01 5.649999999999999467e-02
2.455000000000000238e-01 6.126589460161463441e-02
2.457475057749038960e-01 6.600000000000000311e-02
2.462440117126277195e-01 7.050000000000000711e-02
2.460000000000000242e-01 7.437213430559826144e-02
2.415000000000000202e-01 7.396301963243190336e-02
2.368172051837287573e-01 7.350000000000000977e-02
2.321584908526591051e-01 7.300000000000000933e-02
2.275000000000000078e-01 7.250754716300422675e-02
2.230000000000000038e-01 7.200470415016343995e-02
2.186021045278205288e-01 7.150000000000000799e-02
2.142835225276999433e-01 7.100000000000000755e-02
2.099999999999999922e-01 7.046427098409746570e-02
2.054999999999999882e-01 6.988947553711803706e-02
2.009999999999999842e-01 6.933492363329007979e-02
1.964999999999999802e-01 6.876226875852373133e-02
1.919999999999999762e-01 6.817127851984559894e-02
1.875000000000000278e-01 6.755839808686249504e-02
1.835000000000000242e-01 6.695964714934800333e-02
1.790000000000000202e-01 6.632832833994302402e-02
1.745000000000000162e-01 6.569001852609150649e-02
1.700000000000000122e-01 6.506973299551374601e-02
1.660000000000000087e-01 6.448518355056764850e-02
1.615000000000000047e-01 6.374757405864953097e-02
1.575000000000000011e-01 6.299215328037335859e-02
1.529999999999999971e-01 6.211266913422689578e-02
1.484999999999999931e-01 6.154102419435944493e-02
1.444999999999999896e-01 6.081889288258869597e-02
1.405651697588924387e-01 5.949999999999999734e-02
1.365000000000000102e-01 5.868145240999166068e-02
1.320000000000000062e-01 5.800825263787286190e-02
1.280000000000000027e-01 5.716454277616432600e-02
1.234999999999999987e-01 5.680208543625844819e-02
1.194999999999999951e-01 5.585965801027125560e-02
1.154999999999999916e-01 5.475456751514705400e-02
1.116716932553155767e-01 5.349999999999999201e-02
1.075000000000000122e-01 5.257002868482164165e-02
1.035000000000000087e-01 5.193752375259648446e-02
9.900000000000000466e-02 5.129884734498821319e-02
9.450000000000000067e-02 5.083954277704433311e-02
8.999999999999999667e-02 5.037346534396165698e-02
8.649999999999999356e-02 5.074273806797042347e-02
8.399999999999999134e-02 4.804145312931081685e-02
8.089540740408457387e-02 4.649999999999998579e-02
7.649999999999998468e-02 4.691772546985266412e-02
7.269646292710887914e-02 4.749999999999998668e-02
6.920718528027580696e-02 4.599999999999998535e-02
6.637202214687352997e-02 4.400000000000001132e-02
6.250000000000000000e-02 4.463936823556107630e-02
5.899999999999999689e-02 4.341537988355680111e-02
5.577256108349615965e-02 4.250000000000000999e-02
5.249999999999999112e-02 4.062011283997293137e-02
4.999999999999998890e-02 3.839969911981584022e-02
4.649999999999998579e-02 3.693018565772438616e-02
4.303569207660653401e-02 3.600000000000000422e-02
3.900000000000000688e-02 3.536027331037963628e-02
3.500000000000000333e-02 3.541184638170545573e-02
3.158513280610717594e-02 3.350000000000000200e-02
2.799999999999999711e-02 3.413634872324698699e-02
2.599999999999999534e-02 3.132332404960125327e-02
2.349999999999999312e-02 2.878195270093733896e-02
2.049999999999999045e-02 2.694412607866169054e-02
1.700000000000000122e-02 2.742848463715830479e-02
1.249999999999999722e-02 2.753505223066233382e-02
9.499999999999994560e-03 2.764050187735529393e-02
6.499999999999991895e-03 2.786238374525737069e-02
4.000000000000003553e-03 2.540726522277482469e-02
2.500000000000002220e-03 2.187430947262792094e-02
-2.198690618409312526e-04 1.950000000000000344e-02
-3.500000000000003109e-03 1.755580568191916074e-02
-6.500000000000005773e-03 1.576358864162981030e-02
-9.500000000000008438e-03 1.376790912502343436e-02
-1.093269122713642384e-02 9.999999999999995004e-03
-9.874627349917062744e-03 5.999999999999991451e-03
-8.787468314461309091e-03 2.000000000000001776e-03
-8.554514935239591542e-03 -2.000000000000001776e-03
-1.050000000000000933e-02 -5.497094356340045257e-03
-9.245064427767129764e-03 -8.500000000000007550e-03
-5.739812110022588648e-03 -7.500000000000006661e-03
-1.000000000000000888e-03 -7.293330911841100668e-03
1.618042676539998377e-03 -9.500000000000008438e-03
5.999999999999991451e-03 -9.439632523951531351e-03
9.794617039518708004e-03 -9.000000000000007994e-03
1.399999999999999856e-02 -8.334395735329533025e-03
1.700000000000000122e-02 -1.009348459843513457e-02
2.099999999999999090e-02 -1.029328380518735112e-02
2.499999999999999445e-02 -1.136196561803031087e-02
2.919135517274053238e-02 -1.200000000000001066e-02
3.250000000000000111e-02 -1.375827842386387508e-02
3.630843909434239292e-02 -1.399999999999999856e-02
4.000000000000000777e-02 -1.528611522339847970e-02
4.350000000000001088e-02 -1.666450837082342901e-02
4.799999999999998712e-02 -1.724380827351831499e-02
5.162547820899668349e-02 -1.850000000000000255e-02
5.549999999999999378e-02 -1.989203892836058710e-02
5.849999999999999645e-02 -2.170888901004819002e-02
6.300000000000000044e-02 -2.144668033975347457e-02
6.650000000000000355e-02 -2.298651595988827553e-02
7.000719401473552705e-02 -2.400000000000000744e-02
7.450000000000001066e-02 -2.468086499193628686e-02
7.849999999999998646e-02 -2.589661940554986719e-02
8.349999999999999090e-02 -2.580576595551554650e-02
8.749999999999999445e-02 -2.650477281133498814e-02
9.149999999999999800e-02 -2.757467739984148514e-02
9.500000000000000111e-02 -2.834565361026327932e-02
9.850000000000000422e-02 -2.998103942660609866e-02
1.020000000000000073e-01 -3.147244742668645068e-02
1.061913038301104950e-01 -3.150000000000000022e-02
1.099999999999999867e-01 -3.100654542351045928e-02
1.139999999999999902e-01 -3.239714024586885788e-02
1.174999999999999933e-01 -3.395204036728428215e-02
1.209999999999999964e-01 -3.539761980169466721e-02
1.243259273245057167e-01 -3.700000000000000511e-02
1.280000000000000027e-01 -3.606359688038330430e-02
1.320000000000000062e-01 -3.629165866619318143e-02
1.360000000000000098e-01 -3.630482251094345469e-02
1.404319031999727851e-01 -3.700000000000000511e-02
1.439999999999999891e-01 -3.822012441440887642e-02
1.477600576502457741e-01 -3.900000000000000688e-02
1.524999999999999967e-01 -3.894073180187324068e-02
1.570000000000000007e-01 -3.949588837884227682e-02
1.615000000000000047e-01 -3.961488312684764701e-02
1.655000000000000082e-01 -4.092755787606960904e-02
1.690000000000000113e-01 -4.119948784492729471e-02
1.735000000000000153e-01 -4.154819317399133238e-02
1.775000000000000189e-01 -4.275499960678486727e-02
1.820000000000000229e-01 -4.335351207192935513e-02
1.860000000000000264e-01 -4.404130552609676619e-02
1.894999999999999740e-01 -4.468481482609867883e-02
1.934999999999999776e-01 -4.496107421154615924e-02
1.974999999999999811e-01 -4.371644544685409500e-02
2.014999999999999847e-01 -4.350709228010416624e-02
2.051417407322888575e-01 -4.500000000000000527e-02
2.087118726709350225e-01 -4.650000000000000661e-02
2.129999999999999949e-01 -4.749404394966443704e-02
2.174999999999999989e-01 -4.769414339336046360e-02
2.220000000000000029e-01 -4.733339433207969793e-02
2.265000000000000069e-01 -4.698468989675980839e-02
2.310000000000000109e-01 -4.721626696284340896e-02
2.350000000000000144e-01 -4.813209314620908730e-02


==> plots/icing/pca/samples_1.csv <==
2.280000000000000082e-01 -4.856003292154364298e-02
2.330000000000000127e-01 -4.886114474532456120e-02
2.362506204353182204e-01 -4.700000000000000705e-02
2.367497545146191595e-01 -4.250000000000000305e-02
2.372495337972745644e-01 -3.800000000000000600e-02
2.376293314795511480e-01 -3.350000000000000200e-02
2.378760184094396712e-01 -2.849999999999999756e-02
2.382498618878942376e-01 -2.400000000000000744e-02
2.387498721779938993e-01 -1.950000000000000344e-02
2.392498866024667659e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025182801554400287e-02
2.397499313431843970e-01 -5.500000000000004885e-03
2.402499377256810120e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340398782488751e-01 2.649999999999999578e-02
2.428732458677881068e-01 3.150000000000000022e-02
2.432497914005128659e-01 3.600000000000000422e-02
2.437497348351104764e-01 4.050000000000000822e-02
2.442496528823860369e-01 4.499999999999998446e-02
2.446240225697154380e-01 4.949999999999998845e-02
2.447645665234090273e-01 5.449999999999999289e-02
2.452489321183264070e-01 5.899999999999999689e-02
2.457482348210237033e-01 6.350000000000000089e-02
2.462285818668297488e-01 6.800000000000000488e-02
2.463022854697104191e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418846182248008125e-02
2.390000000000000180e-01 7.372134021255005720e-02
2.345000000000000140e-01 7.325123331341119870e-02
2.300000000000000100e-01 7.277174080663163791e-02
2.255000000000000060e-01 7.228126045418685475e-02
2.210000000000000020e-01 7.177731056427770484e-02
2.164999999999999980e-01 7.125917124274210035e-02
2.119999999999999940e-01 7.072620462022780052e-02
2.074999999999999900e-01 7.018187884781634800e-02
2.029999999999999860e-01 6.961383413381580509e-02
1.984999999999999820e-01 6.902458700574139183e-02
1.944999999999999785e-01 6.848291806171373508e-02
1.899999999999999745e-01 6.789202832471173676e-02
1.855000000000000260e-01 6.728976341011175255e-02
1.810000000000000220e-01 6.667781580107173811e-02
1.765000000000000180e-01 6.600748238873749285e-02
1.725000000000000144e-01 6.536950262449281457e-02
1.680000000000000104e-01 6.464882253736867201e-02
1.637241977359652212e-01 6.400000000000000133e-02
1.595000000000000029e-01 6.344492864450303193e-02
1.549999999999999989e-01 6.293014934003837713e-02
1.504999999999999949e-01 6.217930731867821886e-02
1.464999999999999913e-01 6.113220124063595967e-02
1.419999999999999873e-01 6.065709366584250140e-02
1.380000000000000115e-01 6.052236115341474293e-02
1.335000000000000075e-01 6.000730288368300719e-02
1.294567050216127446e-01 5.949999999999999734e-02
1.253070045848334590e-01 5.849999999999999645e-02
1.214999999999999969e-01 5.713696417747071016e-02
1.169999999999999929e-01 5.673076884415170079e-02
1.129999999999999893e-01 5.778247586736864200e-02
1.084999999999999853e-01 5.730866167637695130e-02
1.045000000000000095e-01 5.616427478013253510e-02
9.950000000000000511e-02 5.611359304812333498e-02
9.564408430414944595e-02 5.499999999999999334e-02
9.099999999999999756e-02 5.476478401773110516e-02
8.799999999999999489e-02 5.282975505785295067e-02
8.349999999999999090e-02 5.240512730421004878e-02
7.899999999999998690e-02 5.275301910948616141e-02
7.599999999999998423e-02 5.096360777772498268e-02
7.200000000000000844e-02 5.050165798067398487e-02
6.850000000000000533e-02 5.004875500573819497e-02
6.400000000000000133e-02 4.955235230776262878e-02
5.949999999999999734e-02 5.030595050671315266e-02
5.599999999999999423e-02 4.881843183913732453e-02
5.099999999999998979e-02 4.857580456673955133e-02
4.649999999999998579e-02 4.808801159275844644e-02
4.250000000000000999e-02 4.736545695817227092e-02
3.850000000000000644e-02 4.705303957688337230e-02
3.550000000000000377e-02 4.916282012272372298e-02
3.157002894025213308e-02 5.049999999999998934e-02
2.749999999999999667e-02 5.144467576281528537e-02
2.399999999999999356e-02 5.279701877427005891e-02
1.999999999999999001e-02 5.179568186458540641e-02
1.650000000000000078e-02 5.019988870661459823e-02
1.249999999999999722e-02 5.015618353018418130e-02
8.311133940534808084e-03 4.949999999999998845e-02
4.499999999999990119e-03 4.837233717699597479e-02
9.206587528666974581e-04 4.699999999999998623e-02
-1.804428639061898517e-03 4.449999999999998401e-02
-3.566605666237083333e-03 4.150000000000000910e-02
-6.000000000000005329e-03 3.862671431690865159e-02
-9.000000000000007994e-03 3.699066640991154065e-02
-1.230546461624038891e-02 3.500000000000000333e-02
-1.549999999999999989e-02 3.314141028977237585e-02
-1.900000000000000300e-02 3.164236351044277112e-02
-2.154957253003582374e-02 2.949999999999999845e-02
-2.477685631926039231e-02 2.749999999999999667e-02
-2.683517201110308809e-02 2.449999999999999400e-02
-2.735777811605104998e-02 1.999999999999999001e-02
-2.843178422476636338e-02 1.600000000000000033e-02
-2.938534293398383998e-02 1.199999999999999678e-02
-2.799999999999999711e-02 8.180280180283522329e-03
-2.767249432484528843e-02 4.499999999999990119e-03
-3.009639682146769343e-02 2.000000000000001776e-03
-3.207787315631827757e-02 -1.000000000000000888e-03
-3.273058006640961609e-02 -5.500000000000004885e-03
-3.303593616095678448e-02 -1.000000000000000888e-02
-3.174769991087462301e-02 -1.349999999999999811e-02
-2.999999999999999889e-02 -1.654321309343150317e-02
-2.700000000000001010e-02 -1.859865629744964638e-02
-2.350000000000000699e-02 -2.013731277641298348e-02
-1.900000000000000300e-02 -2.080990266240981268e-02
-1.499999999999999944e-02 -2.152878660978683675e-02
-1.100000000000000977e-02 -2.099747470755633852e-02
-6.500000000000005773e-03 -2.008129411063402231e-02
-2.500000000000002220e-03 -1.933350751183487634e-02
1.500000000000001332e-03 -2.006320123068421404e-02
5.999999999999991451e-03 -1.996937180852415700e-02
9.999999999999995004e-03 -1.986540951694546267e-02
1.349999999999999811e-02 -1.930015519974174337e-02
1.750000000000000167e-02 -1.833530307673403650e-02
2.156258474980187953e-02 -1.900000000000000300e-02
2.549999999999999489e-02 -1.831941767891765577e-02
2.949999999999999845e-02 -1.929003199436796212e-02
3.399301063190509481e-02 -2.000000000000000389e-02
3.750000000000000555e-02 -2.003737585961886877e-02
4.083855055105609089e-02 -2.200000000000000566e-02
4.446437489945965355e-02 -2.300000000000000655e-02
4.818889303393322776e-02 -2.350000000000000699e-02
5.199999999999999067e-02 -2.472816945416253867e-02
5.599999999999999423e-02 -2.554475556911500397e-02
5.949999999999999734e-02 -2.447457593506536730e-02
6.259009575347912469e-02 -2.550000000000000877e-02
6.700000000000000400e-02 -2.567005006232476322e-02
7.150000000000000799e-02 -2.638868974091212322e-02
7.450000000000001066e-02 -2.849987385866627546e-02
7.849999999999998646e-02 -2.938351541686578389e-02
8.249999999999999001e-02 -3.025271814038094781e-02
8.649999999999999356e-02 -2.922882574877260289e-02
9.099999999999999756e-02 -2.995382315290204614e-02
9.372663992522939358e-02 -3.200000000000000067e-02
9.665855264845164829e-02 -3.400000000000000244e-02
1.000000000000000056e-01 -3.475482430994279032e-02
1.050000000000000100e-01 -3.485886658003650718e-02
1.094999999999999862e-01 -3.513059643716381214e-02
1.135124259953763232e-01 -3.600000000000000422e-02
1.169999999999999929e-01 -3.783863980630834678e-02
1.209999999999999964e-01 -3.661540422888829444e-02
1.239999999999999991e-01 -3.854343113984780300e-02
1.280000000000000027e-01 -3.753084082577508307e-02
1.330000000000000071e-01 -3.783746055898885158e-02
1.370000000000000107e-01 -3.653627385746154033e-02
1.404999999999999860e-01 -3.838939471661800829e-02
1.444212538608843632e-01 -3.950000000000000733e-02
1.489999999999999936e-01 -3.964784708255183338e-02
1.529999999999999971e-01 -3.881177351051730284e-02
1.554999999999999993e-01 -4.117002003537393456e-02
1.595000000000000029e-01 -4.219878034725269705e-02
1.635000000000000064e-01 -4.243012298405277050e-02
1.670000000000000095e-01 -4.373675063986826039e-02
1.710000000000000131e-01 -4.294785724125337739e-02
1.745000000000000162e-01 -4.422571318953699704e-02
1.794628086902471109e-01 -4.450000000000000483e-02
1.835000000000000242e-01 -4.528819937603113799e-02
1.877944420680743298e-01 -4.450000000000000483e-02
1.904999999999999749e-01 -4.240852066605171888e-02
1.938509591919750641e-01 -4.400000000000000439e-02
1.964999999999999802e-01 -4.609556780561437084e-02
2.004999999999999838e-01 -4.721402977277314866e-02
2.049145362375814072e-01 -4.650000000000000661e-02
2.089999999999999913e-01 -4.592555859852273659e-02
2.139999999999999958e-01 -4.598969609177264856e-02
2.179999999999999993e-01 -4.656961402688519769e-02
2.224005717517127390e-01 -4.750000000000000749e-02
2.265000000000000069e-01 -4.833158880393444851e-02


==> plots/icing/pca/samples_10.csv <==
2.345000000000000140e-01 -4.802448510904761686e-02
2.366279431616999107e-01 -4.550000000000000572e-02
2.367605350889208926e-01 -4.050000000000000128e-02
2.372465779071550596e-01 -3.600000000000000422e-02
2.377480159834241824e-01 -3.150000000000000022e-02
2.382487401659543202e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225275816872003196e-02
2.387494276892312972e-01 -1.750000000000000167e-02
2.392495781153266832e-01 -1.299999999999999767e-02
2.397496771489329992e-01 -8.500000000000007550e-03
2.401262833210149050e-01 -4.000000000000003553e-03
2.402656161785494127e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114228364725e-01 2.399999999999999356e-02
2.427498533576924467e-01 2.849999999999999756e-02
2.432498205008791770e-01 3.300000000000000155e-02
2.436250888911286328e-01 3.750000000000000555e-02
2.437652454811427005e-01 4.250000000000000999e-02
2.442496030044272182e-01 4.699999999999998623e-02
2.447494504726476505e-01 5.149999999999999023e-02
2.452329449461893296e-01 5.599999999999999423e-02
2.453682290916812392e-01 6.099999999999999867e-02
2.457476831139275564e-01 6.550000000000000266e-02
2.462447540180867644e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409182717606886681e-02
2.417402080627000238e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352544393042019510e-02
2.325000000000000122e-01 7.304282416332631700e-02
2.280000000000000082e-01 7.256127941051494779e-02
2.235000000000000042e-01 7.206081885163072298e-02
2.190000000000000002e-01 7.154946805749869132e-02
2.144999999999999962e-01 7.103022072897909045e-02
2.102158818539153207e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996010095950344621e-02
2.014999999999999847e-01 6.939333214951899642e-02
1.969999999999999807e-01 6.882428851653930868e-02
1.924999999999999767e-01 6.823635036221749328e-02
1.880000000000000282e-01 6.763032598173657206e-02
1.836936456880333968e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.641611328844826412e-02
1.750000000000000167e-01 6.576044394572094776e-02
1.705000000000000127e-01 6.512808401647020295e-02
1.662238603795689607e-01 6.450000000000000178e-02
1.620000000000000051e-01 6.382285297328429974e-02
1.575000000000000011e-01 6.301375892845088866e-02
1.534999999999999976e-01 6.225899591641677333e-02
1.489999999999999936e-01 6.161421022927853625e-02
1.444999999999999896e-01 6.105644930603909559e-02
1.404999999999999860e-01 6.017381242381366485e-02
1.370000000000000107e-01 5.897371926712034057e-02
1.325000000000000067e-01 5.824510447722860279e-02
1.280000000000000027e-01 5.768929853088635568e-02
1.239999999999999991e-01 5.692712249039181410e-02
1.199999999999999956e-01 5.581064009424505784e-02
1.154999999999999916e-01 5.505832993943007153e-02
1.114999999999999880e-01 5.526287542458801355e-02
1.070000000000000118e-01 5.472986030661217832e-02
1.035000000000000087e-01 5.401616778246724065e-02
9.850000000000000422e-02 5.439328046522130811e-02
9.500000000000000111e-02 5.295899575319703428e-02
9.049999999999999711e-02 5.240494776139003469e-02
8.649999999999999356e-02 5.214235327905674539e-02
8.349999999999999090e-02 5.006719241749140598e-02
7.949999999999998734e-02 4.930507585482509642e-02
7.500000000000001110e-02 4.899889101933713187e-02
7.050000000000000711e-02 4.812030951924099742e-02
6.750000000000000444e-02 4.630751132549998372e-02
6.400000000000000133e-02 4.459314638260125641e-02
5.999999999999999778e-02 4.561246290128104924e-02
5.599999999999999423e-02 4.480369986098295398e-02
5.349999999999999201e-02 4.210576370845961480e-02
4.999999999999998890e-02 4.087279286118095101e-02
4.699999999999998623e-02 3.883794928999805690e-02
4.314629345070692540e-02 3.750000000000000555e-02
3.900000000000000688e-02 3.666678011494681894e-02
3.548521115106142293e-02 3.800000000000000600e-02
3.300000000000000155e-02 4.054033938018396926e-02
3.049999999999999933e-02 4.347956385888878533e-02
2.822820787037843074e-02 4.599999999999998535e-02
2.599999999999999534e-02 4.851772676833957659e-02
2.199999999999999178e-02 4.855966230676240364e-02
1.950000000000000344e-02 4.633066825419299845e-02
1.750000000000000167e-02 4.304961795602120500e-02
1.399999999999999856e-02 4.165494568489160054e-02
9.499999999999994560e-03 4.210161850299416753e-02
5.499999999999991007e-03 4.149006983200023702e-02
3.000000000000002665e-03 3.896837349755520596e-02
5.000000000000004441e-04 3.649591619223072070e-02
-4.500000000000003997e-03 3.646544134968770362e-02
-8.500000000000007550e-03 3.702354518964049573e-02
-1.249999999999999722e-02 3.723475804483215856e-02
-1.600000000000000033e-02 3.575556931695520607e-02
-1.950000000000000344e-02 3.401022243938796319e-02
-2.200000000000000566e-02 3.164681556391669981e-02
-2.450000000000000788e-02 2.935666448302345910e-02
-2.662736941467900090e-02 2.649999999999999578e-02
-2.753319336669309697e-02 2.249999999999999223e-02
-2.849044447009418252e-02 1.800000000000000211e-02
-2.999999999999999889e-02 1.457734355462892220e-02
-3.114805478155408328e-02 1.099999999999999589e-02
-3.189298294546722562e-02 6.499999999999991895e-03
-3.315761403937624030e-02 3.000000000000002665e-03
-3.487283054665325094e-02 -5.000000000000004441e-04
-3.550000000000000377e-02 -4.873739385979168962e-03
-3.519976592590119691e-02 -9.000000000000007994e-03
-3.415673462704569424e-02 -1.299999999999999767e-02
-3.262168566911207573e-02 -1.650000000000000078e-02
-3.085137888375639667e-02 -1.950000000000000344e-02
-2.849999999999999756e-02 -2.211547009006461020e-02
-2.568786986387520954e-02 -2.450000000000000788e-02
-2.240778364542777776e-02 -2.600000000000000921e-02
-1.900000000000000300e-02 -2.784746847445572840e-02
-1.577631450421595333e-02 -2.949999999999999845e-02
-1.150000000000001021e-02 -2.920302002254561782e-02
-8.500000000000007550e-03 -2.734566825357359968e-02
-4.000000000000003553e-03 -2.784665928632360302e-02
0.000000000000000000e+00 -2.686727264488927153e-02
2.507720386384589429e-03 -2.450000000000000788e-02
4.499999999999990119e-03 -2.134131943053302685e-02
7.499999999999992784e-03 -2.005357044924474877e-02
9.781633309634312629e-03 -2.300000000000000655e-02
1.325460580055792294e-02 -2.300000000000000655e-02
1.674363274734391380e-02 -2.350000000000000699e-02
2.049999999999999045e-02 -2.229279107301147117e-02
2.449999999999999400e-02 -2.124817498042128744e-02
2.849999999999999756e-02 -2.200962376533336859e-02
3.200000000000000067e-02 -2.371565840310356846e-02
3.600000000000000422e-02 -2.460474740949106925e-02
4.000000000000000777e-02 -2.391746666859723494e-02
4.256725586957798430e-02 -2.600000000000000921e-02
4.599999999999998535e-02 -2.753601679410603784e-02
4.949999999999998845e-02 -2.745371593874474173e-02
5.349999999999999201e-02 -2.823252441092842513e-02
5.749999999999999556e-02 -2.929430140520493039e-02
6.149999999999999911e-02 -2.936045868097218736e-02
6.500000000000000222e-02 -2.855237984736617302e-02
6.800000000000000488e-02 -3.062652808363864471e-02
7.200000000000000844e-02 -3.073275602122903585e-02
7.635939992222684491e-02 -3.150000000000000022e-02
8.009700335576717956e-02 -3.250000000000000111e-02
8.299999999999999045e-02 -3.459948322607132865e-02
8.749999999999999445e-02 -3.506613804214569335e-02
9.199999999999999845e-02 -3.492586816615304846e-02
9.590266980333886360e-02 -3.400000000000000244e-02
9.950000000000000511e-02 -3.514914882763026105e-02
1.040000000000000091e-01 -3.493247110044015585e-02
1.075000000000000122e-01 -3.525115122813121671e-02
1.109999999999999876e-01 -3.653086691480027931e-02
1.149999999999999911e-01 -3.667487933714067699e-02
1.189999999999999947e-01 -3.751216923391423319e-02
1.229999999999999982e-01 -3.883979478381016648e-02
1.275000000000000022e-01 -3.912253439243400938e-02
1.315000000000000058e-01 -4.006279163622475381e-02
1.350000000000000089e-01 -4.099731446837080739e-02
1.390000000000000124e-01 -3.981886772205738695e-02
1.429999999999999882e-01 -3.980062993798761523e-02
1.464999999999999913e-01 -4.047955513209935963e-02
1.509999999999999953e-01 -4.070244730726045590e-02
1.554999999999999993e-01 -4.100669242884977944e-02
1.593502561151351193e-01 -4.050000000000000128e-02
1.630000000000000060e-01 -4.185095638394415590e-02
1.675000000000000100e-01 -4.229855434466638087e-02
1.711943027279277940e-01 -4.350000000000000394e-02
1.750000000000000167e-01 -4.456590490647521080e-02
1.790000000000000202e-01 -4.471498185179244994e-02
1.835000000000000242e-01 -4.502442565266783631e-02
1.878324770857252024e-01 -4.450000000000000483e-02
1.919999999999999762e-01 -4.472703375883663179e-02
1.959999999999999798e-01 -4.484317184477826929e-02
1.994999999999999829e-01 -4.330294500439777622e-02
2.034999999999999865e-01 -4.440283856246739908e-02
2.069999999999999896e-01 -4.588313598230912144e-02
2.105759681188234256e-01 -4.700000000000000705e-02
2.149999999999999967e-01 -4.765787045344999084e-02
2.200000000000000011e-01 -4.754501733762003801e-02
2.245000000000000051e-01 -4.711347539900125059e-02
2.285000000000000087e-01 -4.702519277586240942e-02
2.330000000000000127e-01 -4.762960802076079969e-02


==> plots/icing/pca/samples_11.csv <==
2.325000000000000122e-01 -4.802097989262567312e-02
2.362206962948238398e-01 -4.700000000000000705e-02
2.367457314853491646e-01 -4.250000000000000305e-02
2.372482769338959407e-01 -3.800000000000000600e-02
2.376287126611545120e-01 -3.350000000000000200e-02
2.378756436278748332e-01 -2.849999999999999756e-02
2.382496432841006151e-01 -2.400000000000000744e-02
2.387497434229292059e-01 -1.950000000000000344e-02
2.392498026946203171e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025173778990823813e-02
2.397498853695710641e-01 -5.500000000000004885e-03
2.402499062405726304e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340399362603596e-01 2.649999999999999578e-02
2.428732459074378625e-01 3.150000000000000022e-02
2.432497914334606492e-01 3.600000000000000422e-02
2.437497348179097634e-01 4.050000000000000822e-02
2.442496527650442062e-01 4.499999999999998446e-02
2.446240222754752502e-01 4.949999999999998845e-02
2.447645659820318065e-01 5.449999999999999289e-02
2.452489310163308567e-01 5.899999999999999689e-02
2.457482324189982636e-01 6.350000000000000089e-02
2.462285759670568286e-01 6.800000000000000488e-02
2.463022559933279454e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418791502639206226e-02
2.390000000000000180e-01 7.372051928864793713e-02
2.345000000000000140e-01 7.325105439896206772e-02
2.300000000000000100e-01 7.277213432013787675e-02
2.255000000000000060e-01 7.228220276738621386e-02
2.210000000000000020e-01 7.177829418447427556e-02
2.164999999999999980e-01 7.125953753138536406e-02
2.119999999999999940e-01 7.072560249765420803e-02
2.074999999999999900e-01 7.018008208146624127e-02
2.029999999999999860e-01 6.961105819217892898e-02
1.984999999999999820e-01 6.902536467573747170e-02
1.944999999999999785e-01 6.849046441031275689e-02
1.899999999999999745e-01 6.789693715889588699e-02
1.855000000000000260e-01 6.728259084715629279e-02
1.810000000000000220e-01 6.666202407306714983e-02
1.766560884311210444e-01 6.600000000000000311e-02
1.725000000000000144e-01 6.539054712358192967e-02
1.680000000000000104e-01 6.472236428494146376e-02
1.635000000000000064e-01 6.403837448821229905e-02
1.595000000000000029e-01 6.338867004209401690e-02
1.549999999999999989e-01 6.267688918129087072e-02
1.508538807102062229e-01 6.199999999999999956e-02
1.464999999999999913e-01 6.131794625878311811e-02
1.424999999999999878e-01 6.206528818592023378e-02
1.389464566649723232e-01 6.099999999999999867e-02
1.355000000000000093e-01 5.943785464153959058e-02
1.310763716048292948e-01 5.849999999999999645e-02
1.265000000000000013e-01 5.822136519823589706e-02
1.229999999999999982e-01 5.676862351257230127e-02
1.184999999999999942e-01 5.608832985855408820e-02
1.137782492950479563e-01 5.599999999999999423e-02
1.089999999999999858e-01 5.556388050700030584e-02
1.050000000000000100e-01 5.477888717342042219e-02
1.002641716689663953e-01 5.449999999999999289e-02
9.750000000000000333e-02 5.238329635797817074e-02
9.349999999999999978e-02 5.201709248251187856e-02
8.999999999999999667e-02 5.074798194136845297e-02
8.579224580261089750e-02 5.099999999999998979e-02
8.193113822636914623e-02 4.999999999999998890e-02
7.799999999999998601e-02 4.959972831880084948e-02
7.450000000000001066e-02 4.832931991471792893e-02
7.050000000000000711e-02 4.712641176048638220e-02
6.700000000000000400e-02 4.581698539348305621e-02
6.300000000000000044e-02 4.499558172429743430e-02
5.949999999999999734e-02 4.302692809008860225e-02
5.572075701374574336e-02 4.200000000000000955e-02
5.149999999999999023e-02 4.123290306686955980e-02
4.699999999999998623e-02 4.166492282585358004e-02
4.300000000000001044e-02 4.063558955496301278e-02
3.900523921265003358e-02 3.950000000000000733e-02
3.600000000000000422e-02 3.794779661741912863e-02
3.257683670060057546e-02 3.850000000000000644e-02
2.899999999999999800e-02 3.989425750605853083e-02
2.451831028804903750e-02 4.000000000000000777e-02
2.249999999999999223e-02 3.747894103274949928e-02
1.950000000000000344e-02 3.527153011528546406e-02
1.549999999999999989e-02 3.506931047185572747e-02
1.110855815154185126e-02 3.450000000000000289e-02
7.689595067180747534e-03 3.550000000000000377e-02
4.499999999999990119e-03 3.744190843355790083e-02
8.579909850342461088e-04 3.600000000000000422e-02
-3.000000000000002665e-03 3.564350796668083743e-02
-6.705022315480556327e-03 3.450000000000000289e-02
-1.026171948672499265e-02 3.300000000000000155e-02
-1.349999999999999811e-02 3.131112293753460230e-02
-1.685766365835862299e-02 2.949999999999999845e-02
-1.900000000000000300e-02 2.681160356180101179e-02
-1.996021639232988323e-02 2.249999999999999223e-02
-1.893938886047028328e-02 1.850000000000000255e-02
-1.794656207813809592e-02 1.449999999999999900e-02
-1.692973285219130306e-02 1.049999999999999545e-02
-1.650000000000000078e-02 5.517247311704141094e-03
-1.639694484003216893e-02 1.000000000000000888e-03
-1.571271322826188824e-02 -3.500000000000003109e-03
-1.695047569312105665e-02 -7.500000000000006661e-03
-1.600000000000000033e-02 -1.076727595649645992e-02
-1.349999999999999811e-02 -1.344897973125763410e-02
-1.050000000000000933e-02 -1.514778023148343269e-02
-7.500000000000006661e-03 -1.713943226725509264e-02
-6.500000000000005773e-03 -2.146214022455794276e-02
-2.000000000000001776e-03 -2.095757386752939225e-02
5.638346926134948055e-04 -1.850000000000000255e-02
4.000000000000003553e-03 -1.668537066858850546e-02
6.999999999999992339e-03 -1.491626649578600347e-02
1.049999999999999545e-02 -1.535329012063332138e-02
1.449999999999999900e-02 -1.440432237541403211e-02
1.800000000000000211e-02 -1.293319450578838715e-02
2.198067276270860085e-02 -1.399999999999999856e-02
2.399999999999999356e-02 -1.652864912157094024e-02
2.699999999999999623e-02 -1.853182212085445479e-02
3.150000000000000022e-02 -1.923704981669860023e-02
3.500000000000000333e-02 -2.056515838772333959e-02
3.950000000000000733e-02 -2.127113512176676338e-02
4.350000000000001088e-02 -2.110681719162549666e-02
4.627309131069211323e-02 -2.350000000000000699e-02
4.849999999999998757e-02 -2.617107757979694402e-02
5.199999999999999067e-02 -2.488077504466315593e-02
5.599999999999999423e-02 -2.378914276998142507e-02
5.949999999999999734e-02 -2.402986336437272150e-02
6.300000000000000044e-02 -2.591202521170641454e-02
6.700000000000000400e-02 -2.679419313609969489e-02
7.150000000000000799e-02 -2.647194288054557226e-02
7.505103994166476000e-02 -2.650000000000000966e-02
7.849999999999998646e-02 -2.825382988134752735e-02
8.299999999999999045e-02 -2.878841524994412218e-02
8.699999999999999400e-02 -2.894845719247023455e-02
9.199999999999999845e-02 -2.884682351922196811e-02
9.650000000000000244e-02 -2.911590890938292944e-02
1.005000000000000060e-01 -3.015573010616496089e-02
1.045000000000000095e-01 -3.103523688961552437e-02
1.082750130784557729e-01 -3.250000000000000111e-02
1.129999999999999893e-01 -3.267335123218598897e-02
1.179162437917715411e-01 -3.300000000000000155e-02
1.219999999999999973e-01 -3.371079064866140673e-02
1.255000000000000004e-01 -3.520490460253685588e-02
1.305000000000000049e-01 -3.528276763486853929e-02
1.345000000000000084e-01 -3.625635219478277188e-02
1.385000000000000120e-01 -3.737403500544414503e-02
1.426810245855208437e-01 -3.800000000000000600e-02
1.469999999999999918e-01 -3.882023858741487365e-02
1.509999999999999953e-01 -3.985922892970856363e-02
1.549999999999999989e-01 -3.950318710887891493e-02
1.595000000000000029e-01 -3.949566035479898374e-02
1.630000000000000060e-01 -4.055673292541627645e-02
1.668669272887360056e-01 -4.100000000000000172e-02
1.710000000000000131e-01 -4.150829958414452986e-02
1.755000000000000171e-01 -4.136147974448874803e-02
1.795000000000000207e-01 -4.206897475920774732e-02
1.835000000000000242e-01 -4.208942456864367410e-02
1.870000000000000273e-01 -4.387451310883785927e-02
1.904999999999999749e-01 -4.532383322133136383e-02
1.939999999999999780e-01 -4.454521197486166484e-02
1.979999999999999816e-01 -4.366340713166957932e-02
2.019999999999999851e-01 -4.469570665029594381e-02
2.059999999999999887e-01 -4.566158599641382404e-02
2.100395274584366256e-01 -4.650000000000000661e-02
2.144999999999999962e-01 -4.700263533955300471e-02
2.195000000000000007e-01 -4.728294903593281001e-02
2.240000000000000047e-01 -4.750117756284654574e-02
2.290000000000000091e-01 -4.771211367328884873e-02


==> plots/icing/pca/samples_12.csv <==
2.320000000000000118e-01 -4.801338322531664704e-02
2.362027547183463694e-01 -4.750000000000000749e-02
2.367458582251687760e-01 -4.300000000000000350e-02
2.372484769804343863e-01 -3.850000000000000644e-02
2.375000000000000167e-01 -3.375979569949246611e-02
2.377657043747357368e-01 -2.899999999999999800e-02
2.382496781622828463e-01 -2.450000000000000788e-02
2.387497698470919527e-01 -2.000000000000000389e-02
2.392342566272756821e-01 -1.549999999999999989e-02
2.393744844053223575e-01 -1.050000000000000933e-02
2.397498913492356332e-01 -6.000000000000005329e-03
2.402499115964976395e-01 -1.500000000000001332e-03
2.407499999966411786e-01 3.000000000000002665e-03
2.410000000000000198e-01 7.749999999999993006e-03
2.412500000000000200e-01 1.249999999999999722e-02
2.417500000000000204e-01 1.700000000000000122e-02
2.422500000000000209e-01 2.149999999999999134e-02
2.426254870902363747e-01 2.599999999999999534e-02
2.427654700384484499e-01 3.099999999999999978e-02
2.432497967633366620e-01 3.550000000000000377e-02
2.437497423106499139e-01 4.000000000000000777e-02
2.442496636913914498e-01 4.449999999999998401e-02
2.445000000000000229e-01 4.925538598871659346e-02
2.447493255022016589e-01 5.399999999999999245e-02
2.452489837510211379e-01 5.849999999999999645e-02
2.457483390938476620e-01 6.300000000000000044e-02
2.461122970652659392e-01 6.750000000000000444e-02
2.462443923928872291e-01 7.250000000000000888e-02
2.440000000000000224e-01 7.423254198556493433e-02
2.395000000000000184e-01 7.376664211217826006e-02
2.350000000000000144e-01 7.330194401122501480e-02
2.305000000000000104e-01 7.282668714441145608e-02
2.260000000000000064e-01 7.233985299877576658e-02
2.215000000000000024e-01 7.183744606099333463e-02
2.169999999999999984e-01 7.131811714413648084e-02
2.124999999999999944e-01 7.078430044883277095e-02
2.079999999999999905e-01 7.022677870525304011e-02
2.034999999999999865e-01 6.965693082221463550e-02
1.989999999999999825e-01 6.908133950714248628e-02
1.944999999999999785e-01 6.850454885498903634e-02
1.904999999999999749e-01 6.796913731716835994e-02
1.860000000000000264e-01 6.734897250471459651e-02
1.815000000000000224e-01 6.672217288401943724e-02
1.770000000000000184e-01 6.605212642024331504e-02
1.730000000000000149e-01 6.547635938055966498e-02
1.685000000000000109e-01 6.481931619933711808e-02
1.640000000000000069e-01 6.414173316578972162e-02
1.600000000000000033e-01 6.344727050630388776e-02
1.554999999999999993e-01 6.269824987918691528e-02
1.511455732227998394e-01 6.199999999999999956e-02
1.469999999999999918e-01 6.138299167372926468e-02
1.424999999999999878e-01 6.055463402918958432e-02
1.385000000000000120e-01 5.971413399505396541e-02
1.343569078769928926e-01 5.899999999999999689e-02
1.300000000000000044e-01 5.821463696557251100e-02
1.259476802846730137e-01 5.749999999999999556e-02
1.214999999999999969e-01 5.672698517513705130e-02
1.169999999999999929e-01 5.634391314601493866e-02
1.129999999999999893e-01 5.500912281653509012e-02
1.094999999999999862e-01 5.397334087735725094e-02
1.050000000000000100e-01 5.317687579455351171e-02
1.014412130231576864e-01 5.199999999999999067e-02
9.700000000000000289e-02 5.141100401571097739e-02
9.349999999999999978e-02 4.950851028881220889e-02
8.951904223797685356e-02 4.849999999999998757e-02
8.599999999999999312e-02 4.802005193070867095e-02
8.249999999999999001e-02 4.665612350420419302e-02
7.849999999999998646e-02 4.565094699632570724e-02
7.431081349915324985e-02 4.499999999999998446e-02
7.100000000000000755e-02 4.322806690423208059e-02
6.750000000000000444e-02 4.165908452266073314e-02
6.350000000000000089e-02 4.080173386604721980e-02
5.899999999999999689e-02 4.002847513238476373e-02
5.571712919842022882e-02 3.850000000000000644e-02
5.153757050943767737e-02 3.750000000000000555e-02
4.849999999999998757e-02 3.599798774010001812e-02
4.400000000000001132e-02 3.542260680535240513e-02
4.081934821174317690e-02 3.450000000000000289e-02
3.800000000000000600e-02 3.248540279153123989e-02
3.409508736344325774e-02 3.099999999999999978e-02
3.168206237098010469e-02 2.849999999999999756e-02
2.849999999999999756e-02 2.691592979238749406e-02
2.541525704055242266e-02 2.499999999999999445e-02
2.149999999999999134e-02 2.370146265056612828e-02
1.838560592990238010e-02 2.199999999999999178e-02
1.555996352938053377e-02 1.950000000000000344e-02
1.409037138857963112e-02 1.600000000000000033e-02
1.099999999999999589e-02 1.426682427664513475e-02
8.499999999999993672e-03 1.198943261735717532e-02
6.798393396523958430e-03 8.499999999999993672e-03
5.561541860722294360e-03 4.499999999999990119e-03
4.700654407615789503e-03 5.000000000000004441e-04
5.499999999999991007e-03 -3.670599873956797640e-03
7.378953122443792680e-03 -7.000000000000006217e-03
9.387686947221793310e-03 -1.000000000000000888e-02
1.149999999999999634e-02 -1.285269473286677205e-02
1.449999999999999900e-02 -1.289032579036020372e-02
1.900000000000000300e-02 -1.219232999296250564e-02
2.349999999999999312e-02 -1.184294137326061779e-02
2.599999999999999534e-02 -1.411877885911959514e-02
2.799999999999999711e-02 -1.713486700971965371e-02
3.143436781141832614e-02 -1.800000000000000211e-02
3.500000000000000333e-02 -1.819965715726128141e-02
3.850000000000000644e-02 -1.897918022353269063e-02
4.250000000000000999e-02 -1.964500392797216208e-02
4.699999999999998623e-02 -2.008974140608082645e-02
5.104233719635978272e-02 -2.000000000000000389e-02
5.463888668621240396e-02 -2.150000000000000522e-02
5.749999999999999556e-02 -2.399161149952315150e-02
6.133466161115214837e-02 -2.450000000000000788e-02
6.600000000000000311e-02 -2.449803959582084675e-02
6.950000000000000622e-02 -2.571232585777748561e-02
7.300000000000000933e-02 -2.713072224761895954e-02
7.676444801583252875e-02 -2.799999999999999711e-02
8.049999999999998823e-02 -2.697631688149854795e-02
8.441118785411691472e-02 -2.799999999999999711e-02
8.798740950246380921e-02 -2.899999999999999800e-02
9.199999999999999845e-02 -2.936481250300181089e-02
9.620310797274089776e-02 -2.999999999999999889e-02
9.950000000000000511e-02 -3.166030387522153489e-02
1.030000000000000082e-01 -3.048060842934237694e-02
1.063283965925954366e-01 -3.200000000000000067e-02
1.093902098619460861e-01 -3.350000000000000200e-02
1.134999999999999898e-01 -3.385965108676689678e-02
1.179999999999999938e-01 -3.325817633226357123e-02
1.224999999999999978e-01 -3.278803761781326487e-02
1.262945831188085899e-01 -3.400000000000000244e-02
1.295000000000000040e-01 -3.593023209954466363e-02
1.335000000000000075e-01 -3.587257275284558289e-02
1.380000000000000115e-01 -3.519640095000902552e-02
1.425013164565458734e-01 -3.550000000000000377e-02
1.459999999999999909e-01 -3.748122484437298868e-02
1.494603110314332850e-01 -3.850000000000000644e-02
1.534999999999999976e-01 -3.755926655318615748e-02
1.575000000000000011e-01 -3.666799051878110588e-02
1.610000000000000042e-01 -3.815610585746113254e-02
1.650000000000000078e-01 -3.916407964671937691e-02
1.690840171946503823e-01 -4.000000000000000777e-02
1.730000000000000149e-01 -4.106075630431341161e-02
1.775000000000000189e-01 -4.168964907986586615e-02
1.815000000000000224e-01 -4.255665139726028112e-02
1.857976281044490252e-01 -4.250000000000000305e-02
1.894999999999999740e-01 -4.396711096718133177e-02
1.934999999999999776e-01 -4.397634955083484093e-02
1.979999999999999816e-01 -4.428458527191563021e-02
2.024999999999999856e-01 -4.487546838225611040e-02
2.064999999999999891e-01 -4.580124723679170756e-02
2.104999999999999927e-01 -4.651209394177262951e-02
2.154999999999999971e-01 -4.698311016066719636e-02
2.200000000000000011e-01 -4.727902669875050368e-02
2.245000000000000051e-01 -4.756176537230311779e-02
2.295000000000000095e-01 -4.782040496255975798e-02


==> plots/icing/pca/samples_13.csv <==
2.134999999999999953e-01 -4.902889000096880695e-02
2.179999999999999993e-01 -4.871552132909863497e-02
2.215000000000000024e-01 -4.744695703856617597e-02
2.253739997706498688e-01 -4.600000000000000616e-02
2.291722570601759934e-01 -4.550000000000000572e-02
2.331995562517249210e-01 -4.650000000000000661e-02
2.361354555527641619e-01 -4.700000000000000705e-02
2.367290940601746996e-01 -4.250000000000000305e-02
2.372409506462925810e-01 -3.800000000000000600e-02
2.376247486593895397e-01 -3.350000000000000200e-02
2.378733025435009196e-01 -2.849999999999999756e-02
2.382481261499818370e-01 -2.400000000000000744e-02
2.387487346212959216e-01 -1.950000000000000344e-02
2.392491029335499231e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025092501814444702e-02
2.397495032546510252e-01 -5.500000000000004885e-03
2.402496153132910595e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340398738071503e-01 2.649999999999999578e-02
2.428732458622712698e-01 3.150000000000000022e-02
2.432497913986551574e-01 3.600000000000000422e-02
2.437497348391457763e-01 4.050000000000000822e-02
2.442496528870399808e-01 4.499999999999998446e-02
2.446240226187626488e-01 4.949999999999998845e-02
2.447645665819321581e-01 5.449999999999999289e-02
2.452489322239090885e-01 5.899999999999999689e-02
2.457482350406817451e-01 6.350000000000000089e-02
2.462285824349522423e-01 6.800000000000000488e-02
2.463022875593180727e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418826891564669901e-02
2.390000000000000180e-01 7.372099932648469578e-02
2.345000000000000140e-01 7.325141028520666675e-02
2.300000000000000100e-01 7.277212053508180789e-02
2.255000000000000060e-01 7.228180780931825478e-02
2.210000000000000020e-01 7.177789664472032649e-02
2.164999999999999980e-01 7.125964112274248141e-02
2.119999999999999940e-01 7.072705606283496982e-02
2.074999999999999900e-01 7.017961842324889343e-02
2.029999999999999860e-01 6.961052125230861309e-02
1.984999999999999820e-01 6.902270886724948262e-02
1.944999999999999785e-01 6.848572215259689233e-02
1.899999999999999745e-01 6.789244503828199828e-02
1.855000000000000260e-01 6.729142069939902937e-02
1.810000000000000220e-01 6.668041583313213949e-02
1.765000000000000180e-01 6.601741571522037888e-02
1.725000000000000144e-01 6.537108139564473674e-02
1.680000000000000104e-01 6.464425917945534894e-02
1.637550448972118489e-01 6.400000000000000133e-02
1.595000000000000029e-01 6.344456039198370645e-02
1.549999999999999989e-01 6.295381677523270714e-02
1.504999999999999949e-01 6.220878664445112644e-02
1.464999999999999913e-01 6.112036733333781058e-02
1.419999999999999873e-01 6.067956300969001154e-02
1.370000000000000107e-01 6.076455906239625060e-02
1.326582106175446252e-01 5.999999999999999778e-02
1.285000000000000031e-01 5.919019957450825237e-02
1.244999999999999996e-01 5.805920084334566938e-02
1.206937830813235024e-01 5.749999999999999556e-02
1.164999999999999925e-01 5.738941809732051730e-02
1.124999999999999889e-01 5.633932288038683012e-02
1.087534080543480913e-01 5.499999999999999334e-02
1.051311725847093870e-01 5.449999999999999289e-02
1.020000000000000073e-01 5.266458323352805893e-02
9.856885581761026804e-02 5.099999999999998979e-02
9.500000000000000111e-02 5.173644912067082435e-02
9.149999999999999800e-02 5.015340027678279883e-02
8.849999999999999534e-02 4.809020271542353842e-02
8.399999999999999134e-02 4.865609627779836355e-02
7.999999999999998779e-02 4.763243396792623402e-02
7.658149248472707893e-02 4.599999999999998535e-02
7.360320610643594774e-02 4.400000000000001132e-02
7.000000000000000666e-02 4.284114485718509141e-02
6.568034964841912293e-02 4.200000000000000955e-02
6.250000000000000000e-02 4.007789860279651478e-02
5.899999999999999689e-02 3.886766417198257717e-02
5.449999999999999289e-02 3.841002324293626979e-02
4.949999999999998845e-02 3.829181538561428344e-02
4.549999999999998490e-02 3.717694764968172000e-02
4.200000000000000955e-02 3.564472210211454273e-02
3.809186047134621028e-02 3.450000000000000289e-02
3.628284415674889324e-02 3.150000000000000022e-02
3.434065741014161177e-02 2.849999999999999756e-02
3.199145078251702801e-02 2.599999999999999534e-02
2.849999999999999756e-02 2.418410120573843969e-02
2.549999999999999489e-02 2.207320091530199160e-02
2.172030887130377980e-02 2.099999999999999090e-02
1.792949825800791916e-02 1.999999999999999001e-02
1.582840791837426125e-02 1.700000000000000122e-02
1.399999999999999856e-02 1.350455720053170446e-02
1.099999999999999589e-02 1.188766658760586140e-02
7.999999999999993228e-03 9.815432984552731679e-03
6.499999999999991895e-03 6.188719772600308026e-03
5.271274256574550940e-03 2.500000000000002220e-03
3.000000000000002665e-03 -3.888147535223619332e-04
5.941168322049737716e-04 -3.000000000000002665e-03
5.000000000000004441e-04 -6.187453329772333449e-03
2.000000000000001776e-03 -9.530383399377576059e-03
4.313904480032094285e-03 -1.249999999999999722e-02
5.499999999999991007e-03 -1.627925149290224832e-02
7.499999999999992784e-03 -1.926850001329613940e-02
1.149999999999999634e-02 -1.827142801453478932e-02
1.550784314771287004e-02 -1.900000000000000300e-02
1.850000000000000255e-02 -2.135163504808443302e-02
2.199999999999999178e-02 -2.261589685115229786e-02
2.478539320157054776e-02 -2.500000000000000833e-02
2.649999999999999578e-02 -2.847834598644269355e-02
2.860079669141385103e-02 -3.099999999999999978e-02
3.300000000000000155e-02 -3.165764562275844018e-02
3.700000000000000511e-02 -3.156684090437270052e-02
4.050000000000000822e-02 -3.219562426219178125e-02
4.434462001873595849e-02 -3.350000000000000200e-02
4.799999999999998712e-02 -3.393903380280103438e-02
5.249999999999999112e-02 -3.301784917462346342e-02
5.549999999999999378e-02 -3.431771887770648788e-02
5.921696005555910497e-02 -3.400000000000000244e-02
6.350000000000000089e-02 -3.443510207458601313e-02
6.700000000000000400e-02 -3.399987264031064521e-02
7.107032865459643467e-02 -3.400000000000000244e-02
7.500000000000001110e-02 -3.263817525704763162e-02
7.949999999999998734e-02 -3.324061872679830859e-02
8.349999999999999090e-02 -3.241471345716294417e-02
8.649999999999999356e-02 -3.331896354171292457e-02
8.999999999999999667e-02 -3.472358540723936154e-02
9.318214918049680384e-02 -3.600000000000000422e-02
9.700000000000000289e-02 -3.497644442540637916e-02
1.005000000000000060e-01 -3.441896012534255422e-02
1.035000000000000087e-01 -3.516170803913497983e-02
1.065000000000000113e-01 -3.719226171781012114e-02
1.094999999999999862e-01 -3.521886422681975298e-02
1.129999999999999893e-01 -3.581487820733258998e-02
1.169999999999999929e-01 -3.685644085187093216e-02
1.214999999999999969e-01 -3.623337424018486380e-02
1.255000000000000004e-01 -3.712494151972899753e-02
1.278109196822660998e-01 -4.000000000000000777e-02
1.315000000000000058e-01 -4.101194218178831619e-02
1.355000000000000093e-01 -4.030808505519900553e-02
1.399999999999999856e-01 -3.970604308544276734e-02
1.439093709029613533e-01 -4.000000000000000777e-02
1.466137347752523579e-01 -4.200000000000000261e-02
1.504999999999999949e-01 -4.125519365836533697e-02
1.544382998120276684e-01 -4.150000000000000216e-02
1.580000000000000016e-01 -4.290992461970800226e-02
1.630000000000000060e-01 -4.279945535914581739e-02
1.670000000000000095e-01 -4.297936739250558108e-02
1.705000000000000127e-01 -4.411871379557599088e-02
1.745000000000000162e-01 -4.309630451537030393e-02
1.781496974896984442e-01 -4.200000000000000261e-02
1.814847374321784668e-01 -4.350000000000000394e-02
1.850000000000000255e-01 -4.475521933829865878e-02
1.875836471051512688e-01 -4.700000000000000705e-02
1.914999999999999758e-01 -4.809292459813808984e-02
1.949999999999999789e-01 -4.790264186821078379e-02
1.964069852022600204e-01 -4.400000000000000439e-02
1.979999999999999816e-01 -4.074441721878132444e-02
2.019999999999999851e-01 -4.089532609267304553e-02
2.044999999999999873e-01 -4.300009783938828212e-02
2.069999999999999896e-01 -4.559595188957317469e-02
2.099999999999999922e-01 -4.785285502622852599e-02
2.134999999999999953e-01 -4.902889000096880695e-02


==> plots/icing/pca/samples_14.csv <==
2.124999999999999944e-01 -4.803037550204141554e-02
2.174999999999999989e-01 -4.823873805922843094e-02
2.215000000000000024e-01 -4.741387073899288457e-02
2.255478181802428872e-01 -4.650000000000000661e-02
2.305000000000000104e-01 -4.648594112805252976e-02
2.340371376649141022e-01 -4.750000000000000749e-02
2.363590311107822695e-01 -4.600000000000000616e-02
2.367368945574455930e-01 -4.150000000000000216e-02
2.372437704608858777e-01 -3.700000000000000511e-02
2.377464837547168808e-01 -3.250000000000000111e-02
2.381260576770901638e-01 -2.799999999999999711e-02
2.382646674832093470e-01 -2.300000000000000655e-02
2.387490577914408996e-01 -1.850000000000000255e-02
2.392493139975670480e-01 -1.399999999999999856e-02
2.397338731563103120e-01 -9.500000000000008438e-03
2.398740855289464291e-01 -4.500000000000003997e-03
2.402497022583979513e-01 0.000000000000000000e+00
2.407500000000000195e-01 4.499999999999990119e-03
2.412500000000000200e-01 8.999999999999994116e-03
2.415000000000000202e-01 1.374999999999999833e-02
2.417500000000000204e-01 1.850000000000000255e-02
2.422499951243387017e-01 2.299999999999999267e-02
2.427498595259244829e-01 2.749999999999999667e-02
2.431253183187243316e-01 3.200000000000000067e-02
2.433730222580230973e-01 3.700000000000000511e-02
2.437497187653415165e-01 4.150000000000000910e-02
2.442496290032572237e-01 4.599999999999998535e-02
2.447494916594046555e-01 5.049999999999998934e-02
2.450000000000000233e-01 5.525873982778119198e-02
2.452488128287220737e-01 5.999999999999999778e-02
2.457479856709790245e-01 6.450000000000000178e-02
2.462458315141454746e-01 6.900000000000000577e-02
2.465000000000000246e-01 7.357581494843731806e-02
2.425000000000000211e-01 7.409931067937843008e-02
2.380000000000000171e-01 7.362724911681564621e-02
2.335000000000000131e-01 7.315033652249548768e-02
2.290000000000000091e-01 7.266632787694579654e-02
2.245000000000000051e-01 7.217196049674554081e-02
2.200000000000000011e-01 7.166510301341126599e-02
2.154999999999999971e-01 7.114592920243742458e-02
2.109999999999999931e-01 7.061232712259131461e-02
2.064999999999999891e-01 7.005276059124143639e-02
2.022456789925734522e-01 6.950000000000000622e-02
1.979999999999999816e-01 6.895117259965219403e-02
1.934999999999999776e-01 6.836423255089196793e-02
1.889999999999999736e-01 6.776338426055361630e-02
1.845000000000000251e-01 6.714617538632036697e-02
1.800000000000000211e-01 6.652209292952190878e-02
1.760000000000000175e-01 6.589500943978354730e-02
1.715000000000000135e-01 6.525284378831101850e-02
1.670000000000000095e-01 6.458291764996514084e-02
1.630000000000000060e-01 6.396324576121566186e-02
1.585000000000000020e-01 6.323374749939726647e-02
1.541096253614664124e-01 6.250000000000000000e-02
1.499999999999999944e-01 6.182911227929832609e-02
1.458225900514382167e-01 6.099999999999999867e-02
1.425661592872011219e-01 5.899999999999999689e-02
1.389732424029897495e-01 5.849999999999999645e-02
1.345000000000000084e-01 5.906159422806549208e-02
1.300000000000000044e-01 5.855958553927358146e-02
1.265000000000000013e-01 5.746532044755327251e-02
1.224999999999999978e-01 5.709311494333656201e-02
1.179999999999999938e-01 5.692502165915413331e-02
1.141879111829873922e-01 5.549999999999999378e-02
1.099999999999999867e-01 5.468003912859360771e-02
1.055000000000000104e-01 5.409235844659412984e-02
1.020000000000000073e-01 5.273391181632598734e-02
9.850000000000000422e-02 5.316812975229417287e-02
9.400000000000000022e-02 5.266756424936758219e-02
8.999999999999999667e-02 5.150889537783064770e-02
8.599999999999999312e-02 5.074458610189914315e-02
8.199999999999998956e-02 4.966714604497792646e-02
7.849999999999998646e-02 4.826945865758634074e-02
7.400000000000001021e-02 4.866785179819359958e-02
7.050000000000000711e-02 4.702710986973360208e-02
6.685288647095317949e-02 4.599999999999998535e-02
6.400000000000000133e-02 4.376076776066976232e-02
5.999999999999999778e-02 4.371709557142806207e-02
5.599999999999999423e-02 4.357041826436524462e-02
5.299999999999999156e-02 4.179057529468706983e-02
5.049999999999998934e-02 3.935457747949284990e-02
4.799999999999998712e-02 3.685418283755118735e-02
4.499999999999998446e-02 3.499985306084057307e-02
4.200000000000000955e-02 3.264360313577951284e-02
3.800000000000000600e-02 3.255117943500816791e-02
3.550000000000000377e-02 3.003200661963318849e-02
3.206977419999253176e-02 2.899999999999999800e-02
2.849999999999999756e-02 2.821993042882612115e-02
2.599999999999999534e-02 2.593473508919328860e-02
2.262341954694704199e-02 2.399999999999999356e-02
1.975042531049364322e-02 2.199999999999999178e-02
1.650000000000000078e-02 2.040594728098648128e-02
1.242164865029961145e-02 1.950000000000000344e-02
9.370469660309434928e-03 1.800000000000000211e-02
6.371752811144741277e-03 1.999999999999999001e-02
4.000000000000003553e-03 2.266763954576653944e-02
1.000000000000000888e-03 2.484482149493980746e-02
-1.500000000000001332e-03 2.710395562948296130e-02
-4.500000000000003997e-03 2.749559602742113196e-02
-7.522722723640950029e-03 2.549999999999999489e-02
-1.150000000000001021e-02 2.411666746531273067e-02
-1.600000000000000033e-02 2.463309972125790268e-02
-1.913997280949538554e-02 2.299999999999999267e-02
-2.179106895215879650e-02 2.049999999999999045e-02
-2.368636166055296949e-02 1.750000000000000167e-02
-2.600000000000000921e-02 1.482023171277671407e-02
-2.899999999999999800e-02 1.262322709001663726e-02
-3.165542172512356145e-02 1.049999999999999545e-02
-3.400000000000000244e-02 7.749503960697580116e-03
-3.545953934647538830e-02 4.000000000000003553e-03
-3.593499724350032731e-02 -5.000000000000004441e-04
-3.519957934479202299e-02 -5.000000000000004441e-03
-3.350000000000000200e-02 -8.129223561334247838e-03
-3.200000000000000067e-02 -1.154523953900391670e-02
-3.033512577496549900e-02 -1.499999999999999944e-02
-2.891734582178063021e-02 -1.850000000000000255e-02
-2.700000000000001010e-02 -2.184840190549025910e-02
-2.450000000000000788e-02 -2.433227512798377679e-02
-2.118645278218020400e-02 -2.600000000000000921e-02
-1.750000000000000167e-02 -2.727722948737371783e-02
-1.349999999999999811e-02 -2.828213177467922904e-02
-9.500000000000008438e-03 -2.742398223203972377e-02
-5.493360395719274272e-03 -2.700000000000001010e-02
-2.000000000000001776e-03 -2.852306140374579260e-02
1.500000000000001332e-03 -2.747274356047275934e-02
4.023199014775215646e-03 -2.500000000000000833e-02
7.499999999999992784e-03 -2.426804837510504811e-02
9.999999999999995004e-03 -2.679802772207101960e-02
1.299999999999999767e-02 -2.850200615372764854e-02
1.650000000000000078e-02 -3.017116105010772195e-02
1.999999999999999001e-02 -3.184133225845563880e-02
2.399999999999999356e-02 -3.151081866431662548e-02
2.722871068061187561e-02 -2.999999999999999889e-02
3.110228856757001406e-02 -2.949999999999999845e-02
3.450000000000000289e-02 -3.119681552645241912e-02
3.900000000000000688e-02 -3.154350414374140765e-02
4.250000000000000999e-02 -3.306347556029266832e-02
4.649999999999998579e-02 -3.235802184836726603e-02
5.049999999999998934e-02 -3.148896884976903898e-02
5.230484094326241784e-02 -3.450000000000000289e-02
5.449999999999999289e-02 -3.736442001635999904e-02
5.849999999999999645e-02 -3.744376127001135951e-02
6.350000000000000089e-02 -3.700509119939456720e-02
6.650000000000000355e-02 -3.838253590843242191e-02
6.950000000000000622e-02 -4.015378197576891656e-02
7.350000000000000977e-02 -3.917500467454780588e-02
7.649999999999998468e-02 -3.908906132112242165e-02
8.074153029322007902e-02 -4.000000000000000777e-02
8.399999999999999134e-02 -4.159876159176934679e-02
8.849999999999999534e-02 -4.243492124000604326e-02
9.249999999999999889e-02 -4.313229992204187929e-02
9.600000000000000200e-02 -4.196137879247702901e-02
9.962400590235480358e-02 -4.050000000000000128e-02
1.040000000000000091e-01 -3.961451567646150779e-02
1.075000000000000122e-01 -3.832490090490476425e-02
1.119999999999999885e-01 -3.884531728249750182e-02
1.164999999999999925e-01 -3.929566773589372036e-02
1.194999999999999951e-01 -4.143432780625975337e-02
1.234999999999999987e-01 -4.147682749685428771e-02
1.265000000000000013e-01 -4.320840549615836967e-02
1.310000000000000053e-01 -4.394580898593918733e-02
1.350000000000000089e-01 -4.462915511427113097e-02
1.397402765517131995e-01 -4.450000000000000483e-02
1.434999999999999887e-01 -4.336599981814711485e-02
1.474999999999999922e-01 -4.319565031075126710e-02
1.510036240617184389e-01 -4.450000000000000483e-02
1.549354567108314484e-01 -4.450000000000000483e-02
1.576221845240491914e-01 -4.300000000000000350e-02
1.610000000000000042e-01 -4.491281460664365427e-02
1.649901697385109667e-01 -4.350000000000000394e-02
1.680000000000000104e-01 -4.283867579467393744e-02
1.705000000000000127e-01 -4.501842566697101394e-02
1.745000000000000162e-01 -4.438373395582297098e-02
1.785000000000000198e-01 -4.434152486491414746e-02
1.835000000000000242e-01 -4.408754035759011869e-02
1.870000000000000273e-01 -4.485641112398450897e-02
1.909999999999999754e-01 -4.576662903675123711e-02
1.949999999999999789e-01 -4.697530232063966416e-02
1.969999999999999807e-01 -4.397963633657978738e-02
2.004999999999999838e-01 -4.218142134017352496e-02
2.039999999999999869e-01 -4.380137473980016266e-02
2.069999999999999896e-01 -4.575150870623704430e-02
2.104999999999999927e-01 -4.746835160910072710e-02


==> plots/icing/pca/samples_15.csv <==
2.134999999999999953e-01 -4.803956871399198136e-02
2.184999999999999998e-01 -4.800853673898522467e-02
2.225000000000000033e-01 -4.718781714159427793e-02
2.265021058396804732e-01 -4.650000000000000661e-02
2.310000000000000109e-01 -4.675206133270286279e-02
2.349107280272371423e-01 -4.800000000000000100e-02
2.366189110828472164e-01 -4.550000000000000572e-02
2.367564379391637330e-01 -4.050000000000000128e-02
2.372443778697188865e-01 -3.600000000000000422e-02
2.377467252783405927e-01 -3.150000000000000022e-02
2.382479379149455290e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225188933994391022e-02
2.387490668630196933e-01 -1.750000000000000167e-02
2.392493160873136460e-01 -1.299999999999999767e-02
2.397494810357882478e-01 -8.500000000000007550e-03
2.401261381502962922e-01 -4.000000000000003553e-03
2.402655284557673743e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114634020234e-01 2.399999999999999356e-02
2.427498534085432425e-01 2.849999999999999756e-02
2.432498205397796709e-01 3.300000000000000155e-02
2.436250888618065880e-01 3.750000000000000555e-02
2.437652454422910009e-01 4.250000000000000999e-02
2.442496028719473300e-01 4.699999999999998623e-02
2.447494501771097786e-01 5.149999999999999023e-02
2.452329443076123328e-01 5.599999999999999423e-02
2.453682277089433983e-01 6.099999999999999867e-02
2.457476802812318672e-01 6.550000000000000266e-02
2.462447460652274212e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409179965218043451e-02
2.417420458011541318e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352587868312038255e-02
2.325000000000000122e-01 7.304288590080497412e-02
2.280000000000000082e-01 7.256239297774792762e-02
2.235000000000000042e-01 7.206139749284004581e-02
2.190000000000000002e-01 7.154906758675876055e-02
2.144999999999999962e-01 7.102764401461429677e-02
2.102150116152917414e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996265294380435429e-02
2.014999999999999847e-01 6.939060415176280527e-02
1.969999999999999807e-01 6.882599710970825624e-02
1.924999999999999767e-01 6.823952658080374711e-02
1.880000000000000282e-01 6.762677067975279843e-02
1.837983038130459601e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.640554760130025491e-02
1.750000000000000167e-01 6.575649705985678328e-02
1.705000000000000127e-01 6.516694159331329339e-02
1.660000000000000087e-01 6.453462301681653357e-02
1.620000000000000051e-01 6.385182416100712577e-02
1.579025134967914079e-01 6.300000000000000044e-02
1.534999999999999976e-01 6.201720776626120507e-02
1.490592832124818246e-01 6.149999999999999911e-02
1.444999999999999896e-01 6.120479281620649220e-02
1.404999999999999860e-01 6.011323096402183819e-02
1.373669517459593648e-01 5.849999999999999645e-02
1.335000000000000075e-01 5.747793862368039131e-02
1.290000000000000036e-01 5.683716601579643507e-02
1.244999999999999996e-01 5.641199100374139075e-02
1.199999999999999956e-01 5.556465975367827492e-02
1.159999999999999920e-01 5.496924102559291869e-02
1.119999999999999885e-01 5.364849911795750020e-02
1.080000000000000127e-01 5.279358556124516544e-02
1.035000000000000087e-01 5.231270174899693703e-02
9.900000000000000466e-02 5.191757773215805588e-02
9.550000000000000155e-02 5.028919888960286383e-02
9.199999999999999845e-02 4.875032047699760090e-02
8.849999999999999534e-02 5.024947157226724442e-02
8.499999999999999223e-02 4.852122976543482569e-02
8.199999999999998956e-02 4.657288735568248378e-02
7.824278647620623584e-02 4.599999999999998535e-02
7.350000000000000977e-02 4.611247895559630883e-02
6.950000000000000622e-02 4.514696080448516585e-02
6.650000000000000355e-02 4.315154906405535562e-02
6.199999999999999956e-02 4.253068721688427201e-02
5.849999999999999645e-02 4.142547050787380447e-02
5.524438764331807139e-02 3.950000000000000733e-02
5.199999999999999067e-02 3.777286964990028001e-02
4.867279853994752048e-02 3.600000000000000422e-02
4.558459422163357172e-02 3.400000000000000244e-02
4.250000000000000999e-02 3.231497139472714469e-02
3.900000000000000688e-02 3.092180498501022334e-02
3.509345394019709047e-02 3.049999999999999933e-02
3.200000000000000067e-02 2.878640931895341468e-02
2.749999999999999667e-02 2.804288114784517921e-02
2.453729797666394374e-02 2.599999999999999534e-02
2.149999999999999134e-02 2.408842083341688686e-02
1.800000000000000211e-02 2.287962030085117018e-02
1.413914261851366427e-02 2.149999999999999134e-02
1.049999999999999545e-02 2.109744525119582742e-02
6.499999999999991895e-03 2.039844093482836782e-02
3.361214911683613974e-03 1.850000000000000255e-02
0.000000000000000000e+00 1.852335210712653321e-02
-4.500000000000003997e-03 1.909665588321985893e-02
-8.500000000000007550e-03 1.817248577689706962e-02
-1.348162417580098943e-02 1.800000000000000211e-02
-1.700000000000000122e-02 1.668988193785785404e-02
-1.950000000000000344e-02 1.418484252267793351e-02
-2.200000000000000566e-02 1.176270470606099842e-02
-2.450000000000000788e-02 9.039731792256354773e-03
-2.749734490230081388e-02 6.999999999999992339e-03
-2.967901305583886540e-02 4.499999999999990119e-03
-3.048027336111549732e-02 0.000000000000000000e+00
-2.949999999999999845e-02 -4.347463896540496552e-03
-2.770308684000195865e-02 -7.500000000000006661e-03
-2.600000000000000921e-02 -1.086520717447794770e-02
-2.525973721863240817e-02 -1.499999999999999944e-02
-2.400000000000000744e-02 -1.857057934398878909e-02
-2.200000000000000566e-02 -2.165175804852778954e-02
-1.900000000000000300e-02 -2.392638558297403850e-02
-1.605326498324301937e-02 -2.600000000000000921e-02
-1.299999999999999767e-02 -2.770983625310791468e-02
-9.000000000000007994e-03 -2.682469170555326632e-02
-5.175863501517006908e-03 -2.799999999999999711e-02
-2.500000000000002220e-03 -3.005451915413046363e-02
1.500000000000001332e-03 -3.022762149580367902e-02
4.731165675861968671e-03 -2.849999999999999756e-02
7.566876082516909262e-03 -2.700000000000001010e-02
1.099999999999999589e-02 -2.897865909550411193e-02
1.449999999999999900e-02 -3.026811055865563649e-02
1.800000000000000211e-02 -3.192057338995635957e-02
2.149999999999999134e-02 -3.248105200663917863e-02
2.599999999999999534e-02 -3.250839239127561314e-02
2.999999999999999889e-02 -3.170323385838912100e-02
3.350000000000000200e-02 -3.036023784020163915e-02
3.800000000000000600e-02 -3.078308053031007102e-02
4.182935327337326120e-02 -3.099999999999999978e-02
4.599999999999998535e-02 -3.090628400803368050e-02
4.999999999999998890e-02 -3.061923999443845815e-02
5.232667400887530684e-02 -3.350000000000000200e-02
5.549999999999999378e-02 -3.549375640083704542e-02
5.900315389775705188e-02 -3.400000000000000244e-02
6.300000000000000044e-02 -3.395540449131410898e-02
6.658926237787853031e-02 -3.500000000000000333e-02
6.904686178995794732e-02 -3.750000000000000555e-02
7.327138067885947958e-02 -3.700000000000000511e-02
7.699999999999998512e-02 -3.775250145350212555e-02
8.149999999999998912e-02 -3.841814798534157194e-02
8.599999999999999312e-02 -3.890741376061247758e-02
8.949999999999999623e-02 -4.037671988068197715e-02
9.417553443740790675e-02 -4.000000000000000777e-02
9.800000000000000377e-02 -3.858159938800351935e-02
1.020000000000000073e-01 -3.970119246496994075e-02
1.058848791817240953e-01 -3.850000000000000644e-02
1.094999999999999862e-01 -3.746514530893976097e-02
1.139999999999999902e-01 -3.791311966277832735e-02
1.165674978195283817e-01 -4.000000000000000777e-02
1.204999999999999960e-01 -4.102898304511572170e-02
1.240476247497886153e-01 -4.250000000000000305e-02
1.280000000000000027e-01 -4.385752958054296713e-02
1.325000000000000067e-01 -4.408240014086655528e-02
1.370000000000000107e-01 -4.353561190967219358e-02
1.404999999999999860e-01 -4.408725342834612926e-02
1.449999999999999900e-01 -4.470887751312110220e-02
1.489999999999999936e-01 -4.361614157346415527e-02
1.525358196559498947e-01 -4.400000000000000439e-02
1.559999999999999998e-01 -4.594881457976031369e-02
1.605000000000000038e-01 -4.636972529020592926e-02
1.645000000000000073e-01 -4.519624326687805144e-02
1.683959693320731810e-01 -4.550000000000000572e-02
1.720000000000000140e-01 -4.671378600410901888e-02
1.765000000000000180e-01 -4.630263775970618056e-02
1.800000000000000211e-01 -4.566337900432301117e-02
1.840000000000000246e-01 -4.667459021536871089e-02
1.875000000000000278e-01 -4.648654982109890615e-02
1.914999999999999758e-01 -4.542115922692019359e-02
1.949999999999999789e-01 -4.692517284696109958e-02
1.983998236233108781e-01 -4.600000000000000616e-02
1.999999999999999833e-01 -4.294600356800176710e-02
2.036339497974904711e-01 -4.400000000000000439e-02
2.069999999999999896e-01 -4.579435032905919412e-02
2.104999999999999927e-01 -4.731880968857050257e-02


==> plots/icing/pca/samples_16.csv <==
2.345000000000000140e-01 -4.800937295150396050e-02
2.366261589159276424e-01 -4.550000000000000572e-02
2.367598603039783312e-01 -4.050000000000000128e-02
2.372462617463820811e-01 -3.600000000000000422e-02
2.377478444882750175e-01 -3.150000000000000022e-02
2.382486364023113645e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225268019645921733e-02
2.387493981562761602e-01 -1.750000000000000167e-02
2.392495591786627518e-01 -1.299999999999999767e-02
2.397496639021719778e-01 -8.500000000000007550e-03
2.401262763196563010e-01 -4.000000000000003553e-03
2.402656107313906886e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499113609074828e-01 2.399999999999999356e-02
2.427498532814776622e-01 2.849999999999999756e-02
2.432498204477870907e-01 3.300000000000000155e-02
2.436250889235734574e-01 3.750000000000000555e-02
2.437652455373837679e-01 4.250000000000000999e-02
2.442496031933595602e-01 4.699999999999998623e-02
2.447494509139062635e-01 5.149999999999999023e-02
2.452329459074064355e-01 5.599999999999999423e-02
2.453682311877530275e-01 6.099999999999999867e-02
2.457476873538345652e-01 6.550000000000000266e-02
2.462447657689201264e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409190619621562612e-02
2.417371702993307281e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352548047287311983e-02
2.325000000000000122e-01 7.304286476151795882e-02
2.280000000000000082e-01 7.256049176621319485e-02
2.235000000000000042e-01 7.206033263150113388e-02
2.190000000000000002e-01 7.154944698397748548e-02
2.144999999999999962e-01 7.103184462815641254e-02
2.102108908863549175e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996000710057609373e-02
2.014999999999999847e-01 6.939429036177614807e-02
1.969999999999999807e-01 6.881960375944221053e-02
1.924999999999999767e-01 6.822969711076956600e-02
1.880000000000000282e-01 6.763224042904539268e-02
1.835000000000000242e-01 6.700014884760523148e-02
1.795000000000000207e-01 6.643457084559442616e-02
1.750000000000000167e-01 6.576902977372872661e-02
1.705000000000000127e-01 6.507079203952076396e-02
1.665000000000000091e-01 6.443714055593526002e-02
1.620000000000000051e-01 6.377641922654712914e-02
1.575000000000000011e-01 6.319122027406891273e-02
1.529999999999999971e-01 6.254876419407703891e-02
1.489999999999999936e-01 6.179178675886016353e-02
1.444999999999999896e-01 6.118648926091540402e-02
1.396520365880190295e-01 6.099999999999999867e-02
1.355000000000000093e-01 6.005443573370651544e-02
1.315000000000000058e-01 5.924308109656620247e-02
1.270000000000000018e-01 5.867771294718610031e-02
1.234999999999999987e-01 5.739402081881440909e-02
1.194999999999999951e-01 5.648441129734999011e-02
1.149999999999999911e-01 5.599453946644701585e-02
1.104999999999999871e-01 5.610344401674449005e-02
1.061637540538881430e-01 5.549999999999999378e-02
1.025000000000000078e-01 5.436294560949761490e-02
9.900000000000000466e-02 5.273793228177825476e-02
9.550000000000000155e-02 5.208271319285856515e-02
9.149999999999999800e-02 5.240821743115067766e-02
8.899999999999999578e-02 4.986512451447817906e-02
8.487343549748575799e-02 4.949999999999998845e-02
8.049999999999998823e-02 4.926036688328435525e-02
7.685987574055147542e-02 4.799999999999998712e-02
7.384752097073271626e-02 4.599999999999998535e-02
7.000000000000000666e-02 4.469153647215655389e-02
6.650000000000000355e-02 4.316897131067258531e-02
6.300000000000000044e-02 4.262656201846353604e-02
5.894959294758211205e-02 4.200000000000000955e-02
5.455365853433610801e-02 4.100000000000000866e-02
5.049999999999998934e-02 4.034509051736719087e-02
4.749999999999998668e-02 4.231015511071565399e-02
4.449999999999998401e-02 4.315286295008751577e-02
4.150000000000000910e-02 4.144346387448448465e-02
3.750000000000000555e-02 4.019302565875764593e-02
3.350000000000000200e-02 3.934229164255990258e-02
2.981200021253354454e-02 3.800000000000000600e-02
2.601338166282879047e-02 3.650000000000000466e-02
2.199999999999999178e-02 3.686427997917748195e-02
1.800000000000000211e-02 3.664494882502544043e-02
1.449999999999999900e-02 3.816348385692056727e-02
1.257246753572528394e-02 3.700000000000000511e-02
1.099999999999999589e-02 3.377530879654204454e-02
8.499999999999993672e-03 3.140192093103374299e-02
4.999999999999990563e-03 2.996635114157260651e-02
5.000000000000004441e-04 2.946624650348754829e-02
-3.500000000000003109e-03 2.813619814115881496e-02
-7.745943825995750022e-03 2.749999999999999667e-02
-1.100000000000000977e-02 2.581932399636800018e-02
-1.518521204983832446e-02 2.649999999999999578e-02
-1.959057375590617101e-02 2.649999999999999578e-02
-2.450000000000000788e-02 2.637494343208130615e-02
-2.798013151358187678e-02 2.449999999999999400e-02
-3.029276730978901558e-02 2.199999999999999178e-02
-3.262190080071989545e-02 1.950000000000000344e-02
-3.455372866305440188e-02 1.650000000000000078e-02
-3.615634152173267252e-02 1.299999999999999767e-02
-3.684222489675215151e-02 8.499999999999993672e-03
-3.629371846695945980e-02 4.000000000000003553e-03
-3.606518244382766331e-02 -1.000000000000000888e-03
-3.542715541199204649e-02 -5.000000000000004441e-03
-3.444517458565737877e-02 -9.000000000000007994e-03
-3.250000000000000111e-02 -1.234201798083034429e-02
-3.025577150270742852e-02 -1.499999999999999944e-02
-2.750000000000001055e-02 -1.739834757783186719e-02
-2.450000000000000788e-02 -1.942653121393422139e-02
-2.100000000000000477e-02 -2.078123081168932809e-02
-1.750000000000000167e-02 -2.202900224987221559e-02
-1.249999999999999722e-02 -2.247332147606817196e-02
-8.500000000000007550e-03 -2.308096071210688147e-02
-4.067355307163731011e-03 -2.300000000000000655e-02
-9.601409558457227279e-04 -2.450000000000000788e-02
2.000000000000001776e-03 -2.681892229523623328e-02
4.997057695426133407e-03 -2.899999999999999800e-02
7.564870285959728567e-03 -3.049999999999999933e-02
1.049999999999999545e-02 -2.806076112745814130e-02
1.299999999999999767e-02 -2.590736681019877030e-02
1.650000000000000078e-02 -2.404639947844888770e-02
1.879907920928262921e-02 -2.700000000000001010e-02
2.099999999999999090e-02 -2.988135346018397018e-02
2.399999999999999356e-02 -3.199524733536834864e-02
2.699999999999999623e-02 -3.360018974272696579e-02
3.049999999999999933e-02 -3.518204768059695481e-02
3.500000000000000333e-02 -3.550924449653419107e-02
3.896174850256024780e-02 -3.500000000000000333e-02
4.300000000000001044e-02 -3.563656911577359893e-02
4.699999999999998623e-02 -3.458410341008481825e-02
5.088835190599689390e-02 -3.500000000000000333e-02
5.449999999999999289e-02 -3.632366497337654460e-02
5.799999999999999600e-02 -3.498751802556935436e-02
6.049999999999999822e-02 -3.208095098481087565e-02
6.400000000000000133e-02 -3.187483426829464117e-02
6.750000000000000444e-02 -3.301485218263472410e-02
6.950000000000000622e-02 -3.622535431722321425e-02
7.300000000000000933e-02 -3.685814501838514251e-02
7.550000000000001155e-02 -3.404850279246682265e-02
7.901690722584632509e-02 -3.350000000000000200e-02
8.245717319711261262e-02 -3.550000000000000377e-02
8.557432696636921299e-02 -3.650000000000000466e-02
8.949999999999999623e-02 -3.534508190158224678e-02
9.149999999999999800e-02 -3.824009510107401894e-02
9.450000000000000067e-02 -3.843463711500430535e-02
9.821328059765650764e-02 -3.700000000000000511e-02
1.015000000000000069e-01 -3.517676412314216933e-02
1.054238654737947173e-01 -3.650000000000000466e-02
1.086321399081736500e-01 -3.550000000000000377e-02
1.124999999999999889e-01 -3.516814220667745239e-02
1.154999999999999916e-01 -3.726349045590735681e-02
1.194999999999999951e-01 -3.639262021430998001e-02
1.239397646097482319e-01 -3.700000000000000511e-02
1.275000000000000022e-01 -3.806259357298791973e-02
1.315000000000000058e-01 -3.922766824755659354e-02
1.358367272451770635e-01 -4.000000000000000777e-02
1.395000000000000129e-01 -4.045953109883384385e-02
1.431169240064338599e-01 -4.000000000000000777e-02
1.464999999999999913e-01 -4.023153698466707534e-02
1.504999999999999949e-01 -4.021510435371656450e-02
1.544999999999999984e-01 -4.026614616447337508e-02
1.575000000000000011e-01 -4.226590294120314423e-02
1.615936478206723981e-01 -4.150000000000000216e-02
1.660000000000000087e-01 -4.156082374297481730e-02
1.700000000000000122e-01 -4.187554597123308020e-02
1.735000000000000153e-01 -4.129890729148613659e-02
1.780000000000000193e-01 -4.191776694404567016e-02
1.825000000000000233e-01 -4.230282886688641747e-02
1.860164669213835165e-01 -4.350000000000000394e-02
1.894999999999999740e-01 -4.538656214134107608e-02
1.934999999999999776e-01 -4.647668684155981805e-02
1.979999999999999816e-01 -4.670835438694363739e-02
1.999999999999999833e-01 -4.378663821232554876e-02
2.039999999999999869e-01 -4.461258604391964144e-02
2.074999999999999900e-01 -4.607858924766670278e-02
2.114999999999999936e-01 -4.726346393036606752e-02
2.159999999999999976e-01 -4.780951944232239570e-02
2.207653645533804165e-01 -4.750000000000000749e-02
2.250000000000000056e-01 -4.697423658283950143e-02
2.295000000000000095e-01 -4.700669041081453892e-02
2.340000000000000135e-01 -4.785158697494467511e-02


==> plots/icing/pca/samples_17.csv <==
2.119999999999999940e-01 -4.804251729900466117e-02
2.169999999999999984e-01 -4.837262684733962398e-02
2.211919329784422794e-01 -4.750000000000000749e-02
2.252171488819056933e-01 -4.650000000000000661e-02
2.300000000000000100e-01 -4.628947175504721095e-02
2.340000000000000135e-01 -4.738796169226851956e-02
2.362102110787332732e-01 -4.650000000000000661e-02
2.367351394205348403e-01 -4.200000000000000261e-02
2.372431963317092052e-01 -3.750000000000000555e-02
2.377311968729875769e-01 -3.300000000000000155e-02
2.380000000000000171e-01 -2.825281249955948967e-02
2.382485310840170289e-01 -2.350000000000000699e-02
2.387489921066927034e-01 -1.900000000000000300e-02
2.392492748904366251e-01 -1.449999999999999900e-02
2.396261675069078223e-01 -1.000000000000000888e-02
2.397654357075990894e-01 -5.000000000000004441e-03
2.402496831204579131e-01 -5.000000000000004441e-04
2.407500000000000195e-01 4.000000000000003553e-03
2.412342592592592871e-01 8.499999999999993672e-03
2.413739583333333605e-01 1.349999999999999811e-02
2.417500000000000204e-01 1.800000000000000211e-02
2.422500000000000209e-01 2.249999999999999223e-02
2.427498624498463653e-01 2.699999999999999623e-02
2.430000000000000215e-01 3.175193712446297556e-02
2.432653867129274394e-01 3.650000000000000466e-02
2.437497269738992944e-01 4.100000000000000866e-02
2.442496412512217274e-01 4.549999999999998490e-02
2.447334565912328008e-01 4.999999999999998890e-02
2.448707831438335092e-01 5.499999999999999334e-02
2.452488749923553146e-01 5.949999999999999734e-02
2.457481167484220352e-01 6.400000000000000133e-02
2.462462365029266798e-01 6.850000000000000533e-02
2.464928915987938118e-01 7.350000000000000977e-02
2.430000000000000215e-01 7.414403628278434799e-02
2.385000000000000175e-01 7.367350601846088531e-02
2.340000000000000135e-01 7.320082217243266409e-02
2.295000000000000095e-01 7.271931609794299312e-02
2.250000000000000056e-01 7.222703672843058809e-02
2.205000000000000016e-01 7.172158227363445437e-02
2.159999999999999976e-01 7.120264203210290022e-02
2.114999999999999936e-01 7.067014385015658873e-02
2.069999999999999896e-01 7.012439509757747991e-02
2.024999999999999856e-01 6.954144602272861742e-02
1.983458630331811079e-01 6.900000000000000577e-02
1.939999999999999780e-01 6.842407663729713208e-02
1.894999999999999740e-01 6.782845386198944893e-02
1.850000000000000255e-01 6.722203250058414459e-02
1.805000000000000215e-01 6.661181673197132114e-02
1.765000000000000180e-01 6.599654230354752571e-02
1.720000000000000140e-01 6.530546755264919623e-02
1.675000000000000100e-01 6.460041021389949234e-02
1.635000000000000064e-01 6.399747704041165719e-02
1.590000000000000024e-01 6.335581273557606974e-02
1.544999999999999984e-01 6.275887946372095405e-02
1.500371875217356155e-01 6.199999999999999956e-02
1.459999999999999909e-01 6.104195936852457177e-02
1.419999999999999873e-01 6.008482767176789863e-02
1.375000000000000111e-01 5.997394151803348700e-02
1.325000000000000067e-01 5.956879948650106726e-02
1.284529302333856093e-01 5.899999999999999689e-02
1.244294206160657390e-01 5.799999999999999600e-02
1.208429490633604886e-01 5.699999999999999512e-02
1.164999999999999925e-01 5.784729737616255141e-02
1.119999999999999885e-01 5.700419626541250451e-02
1.080110275530293401e-01 5.599999999999999423e-02
1.039728219238539586e-01 5.549999999999999378e-02
1.005000000000000060e-01 5.359538469772565789e-02
9.650000000000000244e-02 5.295317872053471875e-02
9.299999999999999933e-02 5.324619205670035049e-02
9.049999999999999711e-02 5.069142040964720597e-02
8.749999999999999445e-02 4.969976807359070825e-02
8.349999999999999090e-02 5.052730431713561149e-02
7.999999999999998779e-02 4.948169200264410789e-02
7.599999999999998423e-02 4.838099502808974189e-02
7.200000000000000844e-02 4.740034997733112015e-02
6.792002644268141376e-02 4.699999999999998623e-02
6.473088709351072778e-02 4.549999999999998490e-02
6.099999999999999867e-02 4.506111916736186412e-02
5.699999999999999512e-02 4.516928325823519469e-02
5.399999999999999245e-02 4.310349053588720392e-02
4.999999999999998890e-02 4.337359212362164318e-02
4.650233080368644523e-02 4.350000000000001088e-02
4.400000000000001132e-02 4.113716956431099497e-02
4.124148658912197424e-02 3.900000000000000688e-02
3.900000000000000688e-02 3.628390359160359874e-02
3.537001716603017931e-02 3.500000000000000333e-02
3.269365047561454546e-02 3.250000000000000111e-02
2.899999999999999800e-02 3.316233935227103774e-02
2.590639278509729998e-02 3.150000000000000022e-02
2.249999999999999223e-02 2.961958964083572649e-02
1.900000000000000300e-02 2.929045772098068726e-02
1.549999999999999989e-02 3.077942614742214256e-02
1.249999999999999722e-02 3.269963497965545224e-02
8.999999999999994116e-03 3.337195001344474277e-02
4.999999999999990563e-03 3.417104371500245819e-02
1.655985677934374012e-03 3.300000000000000155e-02
-2.500000000000002220e-03 3.395147895684080125e-02
-7.000000000000006217e-03 3.418272784947821302e-02
-1.021290597662898904e-02 3.250000000000000111e-02
-1.349999999999999811e-02 3.077930944513890613e-02
-1.800000000000000211e-02 3.113695702335135887e-02
-2.172613682431152188e-02 2.999999999999999889e-02
-2.500000000000000833e-02 2.817719188384920290e-02
-2.750000000000001055e-02 2.578541895956574723e-02
-2.962134523205516012e-02 2.299999999999999267e-02
-3.177433793515400257e-02 1.999999999999999001e-02
-3.350000000000000200e-02 1.699494004149280577e-02
-3.528767790706367757e-02 1.349999999999999811e-02
-3.700000000000000511e-02 1.004635204844984107e-02
-3.835405180559635363e-02 6.499999999999991895e-03
-3.874717014399352288e-02 2.000000000000001776e-03
-3.785686949070538737e-02 -2.000000000000001776e-03
-3.634156480250164828e-02 -5.500000000000004885e-03
-3.417523734937418650e-02 -8.500000000000007550e-03
-3.250000000000000111e-02 -1.184335119364096980e-02
-3.064726916576349797e-02 -1.499999999999999944e-02
-2.849999999999999756e-02 -1.766110520931841316e-02
-2.650000000000000966e-02 -2.072418460591732639e-02
-2.400000000000000744e-02 -2.343920135726818357e-02
-2.100000000000000477e-02 -2.522365420358929980e-02
-1.650000000000000078e-02 -2.571251899174891928e-02
-1.225520826431563716e-02 -2.650000000000000966e-02
-9.000000000000007994e-03 -2.837560630622235069e-02
-5.500000000000004885e-03 -2.762779602114511998e-02
-1.500000000000001332e-03 -2.770161413336011055e-02
2.707715912139010018e-03 -2.700000000000001010e-02
5.867293554120179416e-03 -2.500000000000000833e-02
7.979140882865134315e-03 -2.200000000000000566e-02
1.022466783654235253e-02 -1.950000000000000344e-02
1.249999999999999722e-02 -1.698983618805959342e-02
1.524648661921930957e-02 -1.900000000000000300e-02
1.838722204154951897e-02 -2.100000000000000477e-02
2.082175618910042311e-02 -2.350000000000000699e-02
2.389308299817703013e-02 -2.550000000000000877e-02
2.624550017613075728e-02 -2.799999999999999711e-02
2.899999999999999800e-02 -3.044842397772393877e-02
3.200000000000000067e-02 -3.207886630376392129e-02
3.700000000000000511e-02 -3.217820043212834408e-02
4.150000000000000910e-02 -3.277623991108614271e-02
4.599999999999998535e-02 -3.229645021671229133e-02
4.999999999999998890e-02 -3.230106654696290880e-02
5.349999999999999201e-02 -3.071620719442261574e-02
5.749999999999999556e-02 -2.977036046482510814e-02
6.052858531992778152e-02 -3.150000000000000022e-02
6.415503921875687077e-02 -3.250000000000000111e-02
6.752573577567545782e-02 -3.150000000000000022e-02
7.057317535438718814e-02 -3.200000000000000067e-02
7.350000000000000977e-02 -3.071209253478190612e-02
7.599999999999998423e-02 -3.322691308378245001e-02
7.949999999999998734e-02 -3.475635693053051589e-02
8.349999999999999090e-02 -3.484320093733875301e-02
8.749999999999999445e-02 -3.397157495743895195e-02
9.076569375052429001e-02 -3.450000000000000289e-02
9.381233805374578072e-02 -3.650000000000000466e-02
9.750000000000000333e-02 -3.578558769754185132e-02
1.015000000000000069e-01 -3.473537770541786779e-02
1.055000000000000104e-01 -3.586738362905868976e-02
1.099999999999999867e-01 -3.529449538142882120e-02
1.139999999999999902e-01 -3.642850051645229320e-02
1.174999999999999933e-01 -3.766562763011305215e-02
1.209999999999999964e-01 -3.930162657857667885e-02
1.255000000000000004e-01 -3.962566714525693479e-02
1.305000000000000049e-01 -3.977498731449805730e-02
1.337404326637941232e-01 -3.850000000000000644e-02
1.369120535475918943e-01 -4.050000000000000128e-02
1.410801580320227289e-01 -4.100000000000000172e-02
1.459999999999999909e-01 -4.126809742912041640e-02
1.499999999999999944e-01 -4.019313476123299173e-02
1.539116777964343874e-01 -4.150000000000000216e-02
1.570000000000000007e-01 -4.348786464270093521e-02
1.610000000000000042e-01 -4.233894495758018517e-02
1.650000000000000078e-01 -4.235932315114807750e-02
1.690000000000000113e-01 -4.318939622826344776e-02
1.730000000000000149e-01 -4.313873810626242533e-02
1.770000000000000184e-01 -4.311584679839174095e-02
1.815000000000000224e-01 -4.395078947197219449e-02
1.850000000000000255e-01 -4.504752234555009505e-02
1.889999999999999736e-01 -4.619402062024640515e-02
1.929999999999999771e-01 -4.737219391671775720e-02
1.964598766690258680e-01 -4.550000000000000572e-02
1.979999999999999816e-01 -4.232607580704175754e-02
2.019999999999999851e-01 -4.232157002358839099e-02
2.049999999999999878e-01 -4.426378539317481903e-02
2.079999999999999905e-01 -4.636229186562291354e-02
2.114999999999999936e-01 -4.791218170865407799e-02


==> plots/icing/pca/samples_18.csv <==
2.345000000000000140e-01 -4.852974029334597428e-02
2.365000000000000158e-01 -4.581005197464049772e-02
2.367460737490171552e-01 -4.100000000000000172e-02
2.372476413016224028e-01 -3.650000000000000466e-02
2.377485107764526207e-01 -3.200000000000000067e-02
2.382336925209249112e-01 -2.750000000000001055e-02
2.383747645337458698e-01 -2.250000000000000611e-02
2.387495758987823180e-01 -1.800000000000000211e-02
2.392496741533624571e-01 -1.349999999999999811e-02
2.397497438312522489e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251164060654064221e-03
2.402498527411475737e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657634165082e-01 2.349999999999999312e-02
2.427498564645838297e-01 2.799999999999999711e-02
2.432339731251347281e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254970251117015e-02
2.437497102830875340e-01 4.200000000000000955e-02
2.442496163706481815e-01 4.649999999999998579e-02
2.447494717918514417e-01 5.099999999999998979e-02
2.451227535453367190e-01 5.549999999999999378e-02
2.452636468942830661e-01 6.049999999999999822e-02
2.457478442499127225e-01 6.500000000000000222e-02
2.462453526352517408e-01 6.950000000000000622e-02
2.465436270827718324e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404019009414979091e-02
2.375000000000000167e-01 7.358048015036880440e-02
2.330000000000000127e-01 7.309908780175630727e-02
2.285000000000000087e-01 7.261302963740508265e-02
2.240000000000000047e-01 7.211677627577897653e-02
2.195000000000000007e-01 7.160965817589619309e-02
2.149999999999999967e-01 7.109342686046649096e-02
2.104999999999999927e-01 7.054754521285082347e-02
2.062277016658042028e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.946167257533136796e-02
1.974999999999999811e-01 6.888550917726840583e-02
1.929999999999999771e-01 6.829903622021603338e-02
1.884999999999999731e-01 6.769877592044570846e-02
1.840000000000000246e-01 6.708006781641755178e-02
1.798477654647141211e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.583987338746301321e-02
1.710000000000000131e-01 6.516572808304962883e-02
1.666776976594277204e-01 6.450000000000000178e-02
1.625000000000000056e-01 6.386013963496588175e-02
1.580000000000000016e-01 6.319060651421760932e-02
1.534999999999999976e-01 6.251050628912935281e-02
1.494999999999999940e-01 6.182952151813750352e-02
1.454999999999999905e-01 6.080897265622875469e-02
1.421181292420589659e-01 5.899999999999999689e-02
1.380000000000000115e-01 5.922876807673942146e-02
1.335000000000000075e-01 5.953649747296135830e-02
1.295000000000000040e-01 5.867994518258041331e-02
1.255000000000000004e-01 5.762008664178965706e-02
1.211362561771203578e-01 5.699999999999999512e-02
1.169999999999999929e-01 5.629590620389988975e-02
1.129999999999999893e-01 5.505996226894212253e-02
1.094999999999999862e-01 5.368354590902306434e-02
1.055000000000000104e-01 5.271638657941651873e-02
1.015000000000000069e-01 5.157747135208082950e-02
9.750000000000000333e-02 5.261683723041613719e-02
9.400000000000000022e-02 5.142504581659666091e-02
8.999999999999999667e-02 5.040058976989888334e-02
8.649999999999999356e-02 4.864977715482983467e-02
8.264930108324573810e-02 4.749999999999998668e-02
7.899999999999998690e-02 4.647448808970397471e-02
7.500000000000001110e-02 4.621663107252149683e-02
7.100000000000000755e-02 4.547252880122041457e-02
6.700000000000000400e-02 4.421709273321228900e-02
6.268844027765502203e-02 4.400000000000001132e-02
5.849999999999999645e-02 4.377313983472208569e-02
5.525062578204323338e-02 4.200000000000000955e-02
5.228826102868328746e-02 4.000000000000000777e-02
4.949999999999998845e-02 3.778028112526626847e-02
4.499999999999998446e-02 3.807291011716448098e-02
4.250000000000000999e-02 3.562267726419509478e-02
3.950000000000000733e-02 3.354059187850590845e-02
3.600000000000000422e-02 3.348989252053286708e-02
3.174619496955478209e-02 3.350000000000000200e-02
2.949999999999999845e-02 3.098985113808157277e-02
2.549999999999999489e-02 2.979616708024184629e-02
2.199999999999999178e-02 2.827803727101319692e-02
1.900000000000000300e-02 2.631864951067412056e-02
1.650000000000000078e-02 2.399717615004378149e-02
1.249999999999999722e-02 2.255700189428775509e-02
1.070716941276796293e-02 1.950000000000000344e-02
9.217158300035782278e-03 1.600000000000000033e-02
6.999999999999992339e-03 1.321646004031357818e-02
5.003500013094977494e-03 9.999999999999995004e-03
3.828665927972918319e-03 6.499999999999991895e-03
2.000000000000001776e-03 3.330024396977763600e-03
9.323324788891536102e-04 -5.000000000000004441e-04
-4.138720850637072962e-04 -4.500000000000003997e-03
9.079424983952542275e-04 -8.500000000000007550e-03
4.373040368348781945e-03 -1.000000000000000888e-02
6.499999999999991895e-03 -1.250439318202019312e-02
9.363560476294651228e-03 -1.499999999999999944e-02
1.081974850029808304e-02 -1.850000000000000255e-02
1.399999999999999856e-02 -2.040924099273333167e-02
1.575830398044684652e-02 -2.350000000000000699e-02
1.900000000000000300e-02 -2.417284367339423562e-02
2.199999999999999178e-02 -2.223111729102689865e-02
2.440300579556888699e-02 -1.950000000000000344e-02
2.799999999999999711e-02 -1.837472912477443321e-02
3.150000000000000022e-02 -1.873002474128858744e-02
3.550000000000000377e-02 -1.961437791836992059e-02
3.886955787909863319e-02 -2.150000000000000522e-02
4.142376819648253827e-02 -2.400000000000000744e-02
4.454866045563651150e-02 -2.500000000000000833e-02
4.799999999999998712e-02 -2.329949534929738261e-02
5.192047252474323027e-02 -2.450000000000000788e-02
5.449999999999999289e-02 -2.672817931988314549e-02
5.649999999999999467e-02 -2.978920577988489887e-02
5.999999999999999778e-02 -2.928719414209183386e-02
6.369127720836548212e-02 -2.799999999999999711e-02
6.673523770284442436e-02 -2.949999999999999845e-02
7.000000000000000666e-02 -3.136347826206961620e-02
7.400000000000001021e-02 -3.235068163572157873e-02
7.749999999999998557e-02 -3.158083892951370902e-02
8.149999999999998912e-02 -3.292890555889375209e-02
8.499999999999999223e-02 -3.438607629365318663e-02
8.799999999999999489e-02 -3.625797376533601568e-02
9.199999999999999845e-02 -3.722574767881119823e-02
9.600000000000000200e-02 -3.737093692642502046e-02
1.005000000000000060e-01 -3.754428258498279658e-02
1.045000000000000095e-01 -3.697925293238599198e-02
1.084999999999999853e-01 -3.783197428913541438e-02
1.119999999999999885e-01 -3.920722836096673936e-02
1.164999999999999925e-01 -3.895437451056187744e-02
1.209999999999999964e-01 -3.949908734738648286e-02
1.244999999999999996e-01 -3.864063041775744889e-02
1.277464067467427855e-01 -3.950000000000000733e-02
1.315000000000000058e-01 -3.979357323708798688e-02
1.355000000000000093e-01 -4.054609719473053348e-02
1.395000000000000129e-01 -3.978730365857584272e-02
1.439999999999999891e-01 -3.933496095041754542e-02
1.474999999999999922e-01 -4.077820634379703685e-02
1.519999999999999962e-01 -4.136655107528679903e-02
1.558040726441611568e-01 -4.100000000000000172e-02
1.595000000000000029e-01 -4.063856771392136691e-02
1.630000000000000060e-01 -4.209541129384802849e-02
1.675000000000000100e-01 -4.264356260994815045e-02
1.717936660172411367e-01 -4.350000000000000394e-02
1.750000000000000167e-01 -4.510847514129120300e-02
1.795000000000000207e-01 -4.589808493728207706e-02
1.830000000000000238e-01 -4.644985447526141231e-02
1.865000000000000269e-01 -4.459559694294581295e-02
1.899999999999999745e-01 -4.326290398850973773e-02
1.929999999999999771e-01 -4.420914699679624055e-02
1.954999999999999793e-01 -4.671019211747377137e-02
1.980579720255860321e-01 -4.500000000000000527e-02
2.024999999999999856e-01 -4.597708795642348190e-02
2.069999999999999896e-01 -4.606063082991723040e-02
2.119999999999999940e-01 -4.645502547912380709e-02
2.164999999999999980e-01 -4.693729329835180653e-02
2.210000000000000020e-01 -4.731196573806571021e-02
2.255000000000000060e-01 -4.763008359966038052e-02
2.300000000000000100e-01 -4.807436902526120159e-02
2.345000000000000140e-01 -4.852974029334597428e-02


==> plots/icing/pca/samples_19.csv <==
2.350000000000000144e-01 -4.852545403779780220e-02
2.366388715922092822e-01 -4.550000000000000572e-02
2.367649494849194958e-01 -4.050000000000000128e-02
2.372486078814134425e-01 -3.600000000000000422e-02
2.377491168022385359e-01 -3.150000000000000022e-02
2.382493983893246570e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225346800753635890e-02
2.387497323296579599e-01 -1.750000000000000167e-02
2.392497916896390020e-01 -1.299999999999999767e-02
2.397498331439528174e-01 -8.500000000000007550e-03
2.401263973582219713e-01 -4.000000000000003553e-03
2.402656908573295447e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114391165886e-01 2.399999999999999356e-02
2.427498533783754020e-01 2.849999999999999756e-02
2.432498205186493789e-01 3.300000000000000155e-02
2.436250888770138956e-01 3.750000000000000555e-02
2.437652454649872902e-01 4.250000000000000999e-02
2.442496029491160181e-01 4.699999999999998623e-02
2.447494503522243403e-01 5.149999999999999023e-02
2.452329446874524366e-01 5.599999999999999423e-02
2.453682285342405345e-01 6.099999999999999867e-02
2.457476819615369290e-01 6.550000000000000266e-02
2.462447507533477020e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409182322005132548e-02
2.417409100424290358e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352575366113454913e-02
2.325000000000000122e-01 7.304288050493350226e-02
2.280000000000000082e-01 7.256192125153278216e-02
2.235000000000000042e-01 7.206127695886412055e-02
2.190000000000000002e-01 7.154922071208216772e-02
2.144999999999999962e-01 7.102872215148156587e-02
2.102142975204250863e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996189509014769103e-02
2.014999999999999847e-01 6.939159441606754242e-02
1.969999999999999807e-01 6.882453972033357459e-02
1.924999999999999767e-01 6.823735845801873201e-02
1.880000000000000282e-01 6.762831495781355950e-02
1.837256613134255756e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.641224315750249296e-02
1.750000000000000167e-01 6.576113274934942965e-02
1.705000000000000127e-01 6.514415848128268793e-02
1.660511884703151086e-01 6.450000000000000178e-02
1.620000000000000051e-01 6.383351459766087310e-02
1.575866632283486057e-01 6.300000000000000044e-02
1.534999999999999976e-01 6.216379406182263173e-02
1.489999999999999936e-01 6.156537577995512683e-02
1.444999999999999896e-01 6.115716966353994255e-02
1.404999999999999860e-01 6.026662804915677157e-02
1.370000000000000107e-01 5.886181120743771977e-02
1.330000000000000071e-01 5.791058675566963798e-02
1.285000000000000031e-01 5.711056583996488439e-02
1.239999999999999991e-01 5.658865347784635541e-02
1.200420990827678891e-01 5.549999999999999378e-02
1.169585329972954724e-01 5.399999999999999245e-02
1.124999999999999889e-01 5.315996328127826215e-02
1.080000000000000127e-01 5.259951898265975007e-02
1.045000000000000095e-01 5.138022357391686806e-02
1.000000000000000056e-01 5.085152616624914051e-02
9.650000000000000244e-02 4.929311899719443502e-02
9.249999999999999889e-02 4.847604690164188102e-02
8.850611292966790999e-02 4.799999999999998712e-02
8.509214044188279091e-02 4.649999999999998579e-02
8.149999999999998912e-02 4.539749885293292708e-02
7.799999999999998601e-02 4.395842804845199320e-02
7.350000000000000977e-02 4.301289490957661832e-02
6.957151526709029477e-02 4.200000000000000955e-02
6.500000000000000222e-02 4.175084699733116328e-02
6.199999999999999956e-02 3.971051377314101238e-02
5.899999999999999689e-02 3.795237871703492638e-02
5.449999999999999289e-02 3.703237507699787268e-02
5.161591639812241478e-02 3.500000000000000333e-02
4.890635226487977799e-02 3.300000000000000155e-02
4.600008051209826532e-02 3.049999999999999933e-02
4.250000000000000999e-02 2.941023457881109318e-02
3.900000000000000688e-02 2.751481900426762384e-02
3.550000000000000377e-02 2.613343571944548582e-02
3.250000000000000111e-02 2.427971349610992535e-02
2.949999999999999845e-02 2.228684956405083475e-02
2.599999999999999534e-02 2.051878406015979553e-02
2.299999999999999267e-02 1.894323495094709861e-02
2.049999999999999045e-02 1.638481295377765268e-02
1.850000000000000255e-02 1.347995158973601219e-02
1.642229763602269521e-02 1.049999999999999545e-02
1.449999999999999900e-02 7.397314697537035397e-03
1.149999999999999634e-02 5.319159514035731035e-03
8.999999999999994116e-03 2.835293946492033635e-03
6.964166363448867289e-03 0.000000000000000000e+00
6.585798138513923768e-03 -4.000000000000003553e-03
9.113183034471434782e-03 -6.500000000000005773e-03
1.149999999999999634e-02 -9.442799122777742818e-03
1.399999999999999856e-02 -1.188526123367409683e-02
1.671678139396643586e-02 -1.399999999999999856e-02
1.787392690760902444e-02 -1.800000000000000211e-02
2.049999999999999045e-02 -2.001856014760527991e-02
2.449999999999999400e-02 -1.943253167662293418e-02
2.899999999999999800e-02 -1.983519381652437338e-02
3.250000000000000111e-02 -2.036966191538289173e-02
3.700000000000000511e-02 -2.094439529650753834e-02
4.000000000000000777e-02 -2.282869844916145599e-02
4.350000000000001088e-02 -2.419384993170671863e-02
4.749999999999998668e-02 -2.522849967848342714e-02
5.099999999999998979e-02 -2.688115251734601169e-02
5.577181565744173536e-02 -2.650000000000000966e-02
5.939033864796595952e-02 -2.750000000000001055e-02
6.233361986097289004e-02 -2.949999999999999845e-02
6.586122106264891141e-02 -2.949999999999999845e-02
6.950000000000000622e-02 -3.035799203267752766e-02
7.227310013215666740e-02 -3.150000000000000022e-02
7.550000000000001155e-02 -3.305668812880248331e-02
7.949999999999998734e-02 -3.337829114433638056e-02
8.299999999999999045e-02 -3.264392961321706949e-02
8.733714292175284721e-02 -3.350000000000000200e-02
8.972160779705323774e-02 -3.600000000000000422e-02
9.299999999999999933e-02 -3.764712090061784339e-02
9.700000000000000289e-02 -3.667181963734665595e-02
1.012578009968378573e-01 -3.600000000000000422e-02
1.050000000000000100e-01 -3.667962162114540847e-02
1.080000000000000127e-01 -3.854953801099682276e-02
1.117522936020925728e-01 -3.750000000000000555e-02
1.158172504499685451e-01 -3.750000000000000555e-02
1.194999999999999951e-01 -3.825958601107595780e-02
1.239999999999999991e-01 -3.798544080973897952e-02
1.280083651725199001e-01 -3.750000000000000555e-02
1.306416183939781983e-01 -4.000000000000000777e-02
1.345000000000000084e-01 -4.114341185255681460e-02
1.387716107178295910e-01 -4.150000000000000216e-02
1.429999999999999882e-01 -4.079459291957786282e-02
1.469999999999999918e-01 -3.953352594832533484e-02
1.514999999999999958e-01 -4.039974829024887970e-02
1.544999999999999984e-01 -4.218145233662830978e-02
1.580000000000000016e-01 -4.373784596324531426e-02
1.620000000000000051e-01 -4.298407553568103778e-02
1.665000000000000091e-01 -4.329230382077867839e-02
1.715000000000000135e-01 -4.302133633204901358e-02
1.750000000000000167e-01 -4.163479225231014880e-02
1.790000000000000202e-01 -4.283750489219499691e-02
1.835000000000000242e-01 -4.301329875582846074e-02
1.870000000000000273e-01 -4.488004534897549469e-02
1.907349893096363380e-01 -4.550000000000000572e-02
1.949999999999999789e-01 -4.565213854952689804e-02
1.999999999999999833e-01 -4.570676609824791958e-02
2.049999999999999878e-01 -4.592815909832631549e-02
2.094999999999999918e-01 -4.621010641984649170e-02
2.139999999999999958e-01 -4.662950400550056745e-02
2.184999999999999998e-01 -4.705918178022452242e-02
2.231674277576930765e-01 -4.750000000000000749e-02
2.280000000000000082e-01 -4.795034272199502623e-02
2.325000000000000122e-01 -4.835129141926055446e-02


==> plots/icing/pca/samples_2.csv <==
2.340000000000000135e-01 -4.853001757484345230e-02
2.363957104196387493e-01 -4.600000000000000616e-02
2.367469725614774201e-01 -4.150000000000000216e-02
2.372482402053416040e-01 -3.700000000000000511e-02
2.377488861674048326e-01 -3.250000000000000111e-02
2.381274818363010581e-01 -2.799999999999999711e-02
2.382655897212336837e-01 -2.300000000000000655e-02
2.387496747294316213e-01 -1.850000000000000255e-02
2.392497459266662574e-01 -1.399999999999999856e-02
2.397341857113555741e-01 -9.500000000000008438e-03
2.398743072729839221e-01 -4.500000000000003997e-03
2.402498793938972199e-01 0.000000000000000000e+00
2.407500000000000195e-01 4.499999999999990119e-03
2.412500000000000200e-01 8.999999999999994116e-03
2.415000000000000202e-01 1.374999999999999833e-02
2.417500000000000204e-01 1.850000000000000255e-02
2.422499951206903424e-01 2.299999999999999267e-02
2.427498594442007718e-01 2.749999999999999667e-02
2.431253182814901437e-01 3.200000000000000067e-02
2.433730222547998978e-01 3.700000000000000511e-02
2.437497187940339816e-01 4.150000000000000910e-02
2.442496291648268425e-01 4.599999999999998535e-02
2.447494920697227405e-01 5.049999999999998934e-02
2.450000000000000233e-01 5.525873797521854008e-02
2.452488145371622130e-01 5.999999999999999778e-02
2.457479894537653031e-01 6.450000000000000178e-02
2.462458409999898068e-01 6.900000000000000577e-02
2.465000000000000246e-01 7.357524181516456041e-02
2.425000000000000211e-01 7.410000059723580168e-02
2.380000000000000171e-01 7.362821787788491334e-02
2.335000000000000131e-01 7.315070687534515337e-02
2.290000000000000091e-01 7.266603512250520425e-02
2.245000000000000051e-01 7.217099503957646878e-02
2.200000000000000011e-01 7.166404977151344391e-02
2.154999999999999971e-01 7.114509462491741543e-02
2.109999999999999931e-01 7.061308819985702423e-02
2.064999999999999891e-01 7.005069417587848901e-02
2.022442412775678766e-01 6.950000000000000622e-02
1.979999999999999816e-01 6.894701255150190167e-02
1.934999999999999776e-01 6.835408582617309714e-02
1.889999999999999736e-01 6.775890037474302519e-02
1.845000000000000251e-01 6.716207934918461131e-02
1.800000000000000211e-01 6.654154356460738329e-02
1.760000000000000175e-01 6.592779452137097207e-02
1.715000000000000135e-01 6.520989896465277658e-02
1.671471310477284367e-01 6.450000000000000178e-02
1.630000000000000060e-01 6.388215818805682844e-02
1.585000000000000020e-01 6.334466840856217695e-02
1.539999999999999980e-01 6.284741274746792616e-02
1.495336851806766676e-01 6.199999999999999956e-02
1.459999999999999909e-01 6.097837529058043604e-02
1.409999999999999865e-01 6.062824342279313217e-02
1.368255132106450112e-01 6.099999999999999867e-02
1.325000000000000067e-01 6.003106199414259825e-02
1.285291660491622023e-01 5.899999999999999689e-02
1.250000000000000000e-01 5.799781090708375220e-02
1.203832214182794375e-01 5.749999999999999556e-02
1.167518678552072892e-01 5.599999999999999423e-02
1.129999999999999893e-01 5.561818487662833349e-02
1.098556218230698628e-01 5.399999999999999245e-02
1.060000000000000109e-01 5.267825792472256852e-02
1.020000000000000073e-01 5.195357545932735577e-02
9.750000000000000333e-02 5.142527902399864764e-02
9.249999999999999889e-02 5.118231005857706850e-02
8.899999999999999578e-02 4.969263912016715079e-02
8.552637591301788522e-02 4.799999999999998712e-02
8.149999999999998912e-02 4.708201055348185810e-02
7.749999999999998557e-02 4.620205990409615576e-02
7.350000000000000977e-02 4.538307904108837554e-02
6.950000000000000622e-02 4.422655450017384804e-02
6.550000000000000266e-02 4.508376884192426964e-02
6.250000000000000000e-02 4.343854641161348784e-02
5.972767153857653361e-02 4.100000000000000866e-02
5.549999999999999378e-02 4.038992941792481084e-02
5.199999999999999067e-02 3.865953145521534851e-02
4.813565225269129944e-02 3.900000000000000688e-02
4.400000000000001132e-02 3.963013490404308781e-02
4.100000000000000866e-02 3.779271550055366552e-02
3.700000000000000511e-02 3.663467471873428638e-02
3.350000000000000200e-02 3.524954277414370230e-02
2.999999999999999889e-02 3.357167747709535743e-02
2.799999999999999711e-02 3.091872976952411353e-02
2.449999999999999400e-02 2.928668318773400975e-02
2.149999999999999134e-02 2.713695614844324755e-02
1.852365688490372614e-02 2.499999999999999445e-02
1.650000000000000078e-02 2.222353049041736472e-02
1.349999999999999811e-02 2.038189743552279443e-02
1.216120828939774683e-02 1.650000000000000078e-02
1.056703260195880970e-02 1.299999999999999767e-02
8.499999999999993672e-03 1.024772922146923761e-02
6.833842164251667517e-03 6.999999999999992339e-03
5.297927517642552105e-03 3.500000000000003109e-03
3.926381757725715994e-03 0.000000000000000000e+00
1.663120180507452655e-03 -3.000000000000002665e-03
2.955489216396589287e-04 -6.500000000000005773e-03
-2.022006263831710961e-05 -1.100000000000000977e-02
2.081324382029509437e-03 -1.349999999999999811e-02
4.999999999999990563e-03 -1.592904840248447404e-02
7.499999999999992784e-03 -1.830117379271178901e-02
1.149999999999999634e-02 -1.939175938455095852e-02
1.449999999999999900e-02 -2.144386710871576743e-02
1.777843715659811058e-02 -2.300000000000000655e-02
2.199999999999999178e-02 -2.271626261456572912e-02
2.533713771393376543e-02 -2.100000000000000477e-02
2.999999999999999889e-02 -2.071126161831803383e-02
3.450000000000000289e-02 -2.113122182560746645e-02
3.831717245535214145e-02 -2.150000000000000522e-02
4.119770293318140986e-02 -2.350000000000000699e-02
4.379873299869151138e-02 -2.600000000000000921e-02
4.649999999999998579e-02 -2.839338765570258855e-02
4.999999999999998890e-02 -2.976157441510711432e-02
5.299999999999999156e-02 -3.165806105094551293e-02
5.616155603388750528e-02 -3.300000000000000155e-02
5.849999999999999645e-02 -3.035643310632868755e-02
6.203715732624841966e-02 -3.049999999999999933e-02
6.650000000000000355e-02 -3.033213980922282865e-02
6.967251351106938662e-02 -3.200000000000000067e-02
7.263681344512899762e-02 -3.049999999999999933e-02
7.609076891861743519e-02 -3.049999999999999933e-02
7.999999999999998779e-02 -3.168330514564443590e-02
8.399999999999999134e-02 -3.159980356258031142e-02
8.699999999999999400e-02 -3.266485937398861533e-02
8.916337225053506954e-02 -3.550000000000000377e-02
9.249999999999999889e-02 -3.627090497083480802e-02
9.577671458595060638e-02 -3.500000000000000333e-02
1.000000000000000056e-01 -3.454072457669430524e-02
1.035000000000000087e-01 -3.608863837753822218e-02
1.073761559547498634e-01 -3.500000000000000333e-02
1.107437254695498724e-01 -3.600000000000000422e-02
1.144999999999999907e-01 -3.615798647509143454e-02
1.184999999999999942e-01 -3.749077566158678237e-02
1.219999999999999973e-01 -3.790195427393994870e-02
1.260810280120484572e-01 -3.850000000000000644e-02
1.290000000000000036e-01 -4.074845751032078051e-02
1.325000000000000067e-01 -4.207224555501161423e-02
1.365000000000000102e-01 -4.232239728694658226e-02
1.409999999999999865e-01 -4.159837280429835860e-02
1.445689345113517210e-01 -4.200000000000000261e-02
1.489999999999999936e-01 -4.281889638145176119e-02
1.532011981738352902e-01 -4.350000000000000394e-02
1.570000000000000007e-01 -4.386698431227202544e-02
1.610000000000000042e-01 -4.451067917687068221e-02
1.654006056488424026e-01 -4.500000000000000527e-02
1.690000000000000113e-01 -4.469942045880059139e-02
1.735000000000000153e-01 -4.518866669457683588e-02
1.780000000000000193e-01 -4.481410754000601793e-02
1.820000000000000229e-01 -4.499349983295816008e-02
1.865000000000000269e-01 -4.518070823360174904e-02
1.899953744297998015e-01 -4.350000000000000394e-02
1.934385737495291357e-01 -4.450000000000000483e-02
1.959999999999999798e-01 -4.650406070967762900e-02
2.004999999999999838e-01 -4.622289371127212554e-02
2.054999999999999882e-01 -4.607852180436741024e-02
2.104999999999999927e-01 -4.622023033700772138e-02
2.149999999999999967e-01 -4.661499329834995625e-02
2.195000000000000007e-01 -4.712349988360847036e-02
2.240000000000000047e-01 -4.759808910785329888e-02
2.285000000000000087e-01 -4.807739333468759313e-02
2.335000000000000131e-01 -4.849809264040594314e-02


==> plots/icing/pca/samples_20.csv <==
2.290000000000000091e-01 -4.850581347639643104e-02
2.340000000000000135e-01 -4.867524205983492225e-02
2.364030004666796969e-01 -4.600000000000000616e-02
2.367502079748693700e-01 -4.150000000000000216e-02
2.372499550129208434e-01 -3.700000000000000511e-02
2.377498798865978480e-01 -3.250000000000000111e-02
2.381280769419899246e-01 -2.799999999999999711e-02
2.382659716441488940e-01 -2.300000000000000655e-02
2.387499426188982032e-01 -1.850000000000000255e-02
2.392499403985089701e-01 -1.399999999999999856e-02
2.397343268903458779e-01 -9.500000000000008438e-03
2.398744085870850307e-01 -4.500000000000003997e-03
2.402499618728145270e-01 0.000000000000000000e+00
2.407500000000000195e-01 4.499999999999990119e-03
2.412500000000000200e-01 8.999999999999994116e-03
2.415000000000000202e-01 1.374999999999999833e-02
2.417500000000000204e-01 1.850000000000000255e-02
2.422499951204218072e-01 2.299999999999999267e-02
2.427498594414853050e-01 2.749999999999999667e-02
2.431253182851163819e-01 3.200000000000000067e-02
2.433730222394076548e-01 3.700000000000000511e-02
2.437497187946994492e-01 4.150000000000000910e-02
2.442496291704420452e-01 4.599999999999998535e-02
2.447494920823967690e-01 5.049999999999998934e-02
2.450000000000000233e-01 5.525873785509994446e-02
2.452488145888273574e-01 5.999999999999999778e-02
2.457479895765611322e-01 6.450000000000000178e-02
2.462458414866485479e-01 6.900000000000000577e-02
2.465000000000000246e-01 7.357508237759409486e-02
2.425000000000000211e-01 7.410074728669874267e-02
2.380000000000000171e-01 7.362958947141372279e-02
2.335000000000000131e-01 7.315107191480246795e-02
2.290000000000000091e-01 7.266592517564925136e-02
2.245000000000000051e-01 7.216996451294643844e-02
2.200000000000000011e-01 7.166219758570523124e-02
2.154999999999999971e-01 7.114262713827430862e-02
2.109999999999999931e-01 7.060976739764354693e-02
2.064999999999999891e-01 7.005700251785454413e-02
2.022393245777318049e-01 6.950000000000000622e-02
1.979999999999999816e-01 6.894435479923545496e-02
1.934999999999999776e-01 6.834930827180579760e-02
1.889999999999999736e-01 6.775633583534879101e-02
1.845000000000000251e-01 6.715808006252915741e-02
1.800000000000000211e-01 6.653981678782565357e-02
1.760000000000000175e-01 6.591949328667340291e-02
1.715000000000000135e-01 6.520484735915371699e-02
1.671929118457369523e-01 6.450000000000000178e-02
1.630000000000000060e-01 6.388469534759044777e-02
1.585000000000000020e-01 6.335908903191822539e-02
1.539999999999999980e-01 6.286538587855167171e-02
1.495183820862077129e-01 6.199999999999999956e-02
1.459999999999999909e-01 6.095559210507090625e-02
1.409999999999999865e-01 6.057740832993487035e-02
1.360000000000000098e-01 6.074119362328383315e-02
1.320000000000000062e-01 5.995901027962358132e-02
1.276483717698380649e-01 5.899999999999999689e-02
1.239220910315533136e-01 5.799999999999999600e-02
1.194999999999999951e-01 5.733307987012712520e-02
1.149999999999999911e-01 5.673464946449215118e-02
1.118232222455068092e-01 5.599999999999999423e-02
1.079962728333282440e-01 5.499999999999999334e-02
1.035000000000000087e-01 5.403508825971045648e-02
9.950000000000000511e-02 5.313961339030009307e-02
9.550000000000000155e-02 5.217614910129125122e-02
9.149999999999999800e-02 5.216524975452254548e-02
8.849999999999999534e-02 5.041627722461022171e-02
8.499999999999999223e-02 4.952160675217291003e-02
8.049999999999998823e-02 5.015801859966492054e-02
7.749999999999998557e-02 4.830024007877074810e-02
7.400000000000001021e-02 4.674763184442910086e-02
7.000000000000000666e-02 4.570323838717116338e-02
6.500000000000000222e-02 4.553747143706816242e-02
6.149999999999999911e-02 4.426079012919913874e-02
5.784966484251830021e-02 4.300000000000001044e-02
5.399999999999999245e-02 4.269364734658331884e-02
4.999999999999998890e-02 4.187513055137832840e-02
4.652702095937361754e-02 4.200000000000000955e-02
4.350000000000001088e-02 4.120977449766996537e-02
4.000000000000000777e-02 3.998840754540700093e-02
3.700000000000000511e-02 3.898618544253408535e-02
3.300000000000000155e-02 3.752996410603227917e-02
2.949999999999999845e-02 3.642494063257380871e-02
2.599999999999999534e-02 3.579576433917973366e-02
2.315580124778753024e-02 3.350000000000000200e-02
2.027989761748094644e-02 3.150000000000000022e-02
1.945437977207366970e-02 2.749999999999999667e-02
1.549999999999999989e-02 2.647115786331577167e-02
1.249999999999999722e-02 2.423756073062678651e-02
1.099999999999999589e-02 2.091080464459886545e-02
7.999999999999993228e-03 1.882272943687210778e-02
5.210518879959540051e-03 1.650000000000000078e-02
4.980210651287982418e-03 1.199999999999999678e-02
3.942304460259923697e-03 7.999999999999993228e-03
3.547852212645908904e-03 3.000000000000002665e-03
3.598842816316416907e-03 -1.000000000000000888e-03
4.167868699190934237e-03 -5.500000000000004885e-03
7.499999999999992784e-03 -7.269640001973883686e-03
1.049999999999999545e-02 -9.399184624535148955e-03
1.316654490651162843e-02 -1.150000000000001021e-02
1.549999999999999989e-02 -1.431123004404962797e-02
1.999999999999999001e-02 -1.494900592866434119e-02
2.299764135230130194e-02 -1.700000000000000122e-02
2.599999999999999534e-02 -1.865962550118347579e-02
2.999999999999999889e-02 -1.958141225228979959e-02
3.367429282017327802e-02 -2.000000000000000389e-02
3.800000000000000600e-02 -1.991767391905870446e-02
4.153458962465929327e-02 -2.100000000000000477e-02
4.449999999999998401e-02 -2.221983137679845940e-02
4.849999999999998757e-02 -2.236202823165975295e-02
5.349999999999999201e-02 -2.242581855831757287e-02
5.774470550368868138e-02 -2.300000000000000655e-02
6.149999999999999911e-02 -2.434080714455240033e-02
6.550000000000000266e-02 -2.530941671312302368e-02
7.000000000000000666e-02 -2.596508021676234915e-02
7.450000000000001066e-02 -2.601373445446189883e-02
7.884965268041335684e-02 -2.550000000000000877e-02
8.209106908239227618e-02 -2.650000000000000966e-02
8.649999999999999356e-02 -2.712757097529831449e-02
8.999999999999999667e-02 -2.894478229671209810e-02
9.379750694482989759e-02 -2.999999999999999889e-02
9.750000000000000333e-02 -3.116023885875927532e-02
1.015000000000000069e-01 -3.207618681208981165e-02
1.059588927174295869e-01 -3.300000000000000155e-02
1.094999999999999862e-01 -3.408072364897183487e-02
1.137506738980615800e-01 -3.450000000000000289e-02
1.179999999999999938e-01 -3.489578708647522037e-02
1.219999999999999973e-01 -3.568635437028896268e-02
1.270000000000000018e-01 -3.559103349214490231e-02
1.315000000000000058e-01 -3.614575257694230964e-02
1.358139563400686811e-01 -3.600000000000000422e-02
1.396462108927903623e-01 -3.700000000000000511e-02
1.436349397497208580e-01 -3.800000000000000600e-02
1.478432631798853036e-01 -3.900000000000000688e-02
1.524999999999999967e-01 -3.912294863747747820e-02
1.575000000000000011e-01 -3.912839216321402358e-02
1.615000000000000047e-01 -4.040127104564463639e-02
1.660482775036243863e-01 -4.050000000000000128e-02
1.700000000000000122e-01 -4.183043610101831733e-02
1.745000000000000162e-01 -4.229418297730273141e-02
1.790000000000000202e-01 -4.278858824298002739e-02
1.835000000000000242e-01 -4.308142528147852063e-02
1.884999999999999731e-01 -4.330883092303954712e-02
1.916841319031634405e-01 -4.500000000000000527e-02
1.959999999999999798e-01 -4.488603343871951784e-02
1.995968324616331224e-01 -4.600000000000000616e-02
2.044999999999999873e-01 -4.618653161360040255e-02
2.094999999999999918e-01 -4.603027332351095763e-02
2.144999999999999962e-01 -4.622956402722326608e-02
2.190000000000000002e-01 -4.685815899374551341e-02
2.230000000000000038e-01 -4.760794851805660172e-02
2.275000000000000078e-01 -4.834664976223861099e-02


==> plots/icing/pca/samples_21.csv <==
2.325000000000000122e-01 -4.851051585909017805e-02
2.362233082333037859e-01 -4.750000000000000749e-02
2.367453454584372841e-01 -4.300000000000000350e-02
2.372474953670362652e-01 -3.850000000000000644e-02
2.375000000000000167e-01 -3.375908227911519899e-02
2.377654908109992915e-01 -2.899999999999999800e-02
2.382494901741566418e-01 -2.450000000000000788e-02
2.387496155432988765e-01 -2.000000000000000389e-02
2.392341433572818532e-01 -1.549999999999999989e-02
2.393744283186449440e-01 -1.050000000000000933e-02
2.397498428737835086e-01 -6.000000000000005329e-03
2.402498681199536357e-01 -1.500000000000001332e-03
2.407500000065486701e-01 3.000000000000002665e-03
2.410000000000000198e-01 7.749999999999993006e-03
2.412500000000000200e-01 1.249999999999999722e-02
2.417500000000000204e-01 1.700000000000000122e-02
2.422500000000000209e-01 2.149999999999999134e-02
2.426254870534355901e-01 2.599999999999999534e-02
2.427654700027649382e-01 3.099999999999999978e-02
2.432497967461300370e-01 3.550000000000000377e-02
2.437497423063879343e-01 4.000000000000000777e-02
2.442496638318939206e-01 4.449999999999998401e-02
2.445000000000000229e-01 4.925538596983847911e-02
2.447493257503018382e-01 5.399999999999999245e-02
2.452489843116333612e-01 5.849999999999999645e-02
2.457483402584804133e-01 6.300000000000000044e-02
2.461122997968746007e-01 6.750000000000000444e-02
2.462444002620083339e-01 7.250000000000000888e-02
2.440000000000000224e-01 7.423377382022905424e-02
2.395000000000000184e-01 7.376830079759826020e-02
2.350000000000000144e-01 7.330045925873474033e-02
2.305000000000000104e-01 7.282311349774764353e-02
2.260000000000000064e-01 7.233527049038272760e-02
2.215000000000000024e-01 7.183352202330535452e-02
2.169999999999999984e-01 7.131653993691131066e-02
2.124999999999999944e-01 7.078311094901244827e-02
2.079999999999999905e-01 7.024006017109608868e-02
2.034999999999999865e-01 6.967511086924269015e-02
1.989999999999999825e-01 6.909534677558466786e-02
1.946222333982550734e-01 6.850000000000000533e-02
1.904999999999999749e-01 6.796010641835054100e-02
1.860000000000000264e-01 6.735173976801837881e-02
1.815000000000000224e-01 6.673054219643594076e-02
1.770000000000000184e-01 6.608125039401240020e-02
1.730000000000000149e-01 6.545750486074258800e-02
1.685000000000000109e-01 6.476842370649595060e-02
1.640000000000000069e-01 6.408245624417142905e-02
1.600000000000000033e-01 6.349437094884605171e-02
1.554999999999999993e-01 6.284531960175916698e-02
1.509999999999999953e-01 6.211741947220670440e-02
1.469999999999999918e-01 6.131997945441607090e-02
1.429999999999999882e-01 6.019338117291079399e-02
1.385000000000000120e-01 5.963372767091051907e-02
1.340000000000000080e-01 5.945022702479814403e-02
1.295000000000000040e-01 5.891082680629681351e-02
1.254375248661854514e-01 5.799999999999999600e-02
1.214999999999999969e-01 5.682704993275248390e-02
1.169999999999999929e-01 5.736215289129237976e-02
1.129999999999999893e-01 5.625670207330376454e-02
1.084999999999999853e-01 5.560395629297630593e-02
1.040979922071761099e-01 5.499999999999999334e-02
1.015000000000000069e-01 5.275081429214108220e-02
9.820834539622064208e-02 5.099999999999998979e-02
9.450000000000000067e-02 5.199900447551383115e-02
9.133705727775376371e-02 4.999999999999998890e-02
8.799999999999999489e-02 4.813222716888138075e-02
8.449999999999999178e-02 4.962741129434691117e-02
8.049999999999998823e-02 4.885939085992645203e-02
7.716110464318165496e-02 4.699999999999998623e-02
7.400000000000001021e-02 4.525262042157146558e-02
7.000000000000000666e-02 4.424078378105175680e-02
6.650000000000000355e-02 4.483249402912806852e-02
6.250000000000000000e-02 4.357462371483181163e-02
5.949999999999999734e-02 4.178025271438817051e-02
5.599999999999999423e-02 4.043095476201269411e-02
5.234396190044612873e-02 4.150000000000000910e-02
4.894121743791999407e-02 4.300000000000001044e-02
4.499999999999998446e-02 4.206704606094167215e-02
4.255378931031073703e-02 3.950000000000000733e-02
4.050000000000000822e-02 3.674425534231515189e-02
3.799581898693690091e-02 3.450000000000000289e-02
3.550000000000000377e-02 3.190023800322695086e-02
3.300000000000000155e-02 2.911068562555281514e-02
3.082415911583457485e-02 2.649999999999999578e-02
2.799999999999999711e-02 2.420367673788313689e-02
2.399999999999999356e-02 2.435011347477750859e-02
1.999999999999999001e-02 2.530306837160686134e-02
1.549999999999999989e-02 2.465795013865181365e-02
1.249999999999999722e-02 2.665648449942917622e-02
8.999999999999994116e-03 2.817179052095248465e-02
6.818910708804454442e-03 2.549999999999999489e-02
6.127639168118497251e-03 2.099999999999999090e-02
3.000000000000002665e-03 1.922343322261127474e-02
-1.000000000000000888e-03 1.823314043186520170e-02
-4.500000000000003997e-03 1.698031585549042086e-02
-9.500000000000008438e-03 1.679247275120137814e-02
-1.349999999999999811e-02 1.589880411175146821e-02
-1.602471484781484504e-02 1.349999999999999811e-02
-1.900000000000000300e-02 1.132619875663302099e-02
-2.154075378529038409e-02 8.999999999999994116e-03
-2.361865767746451975e-02 5.999999999999991451e-03
-2.401436162116053763e-02 1.500000000000001332e-03
-2.168974743156370719e-02 -1.000000000000000888e-03
-1.900000000000000300e-02 -3.359963193612672001e-03
-1.677821367923395396e-02 -6.000000000000005329e-03
-1.399999999999999856e-02 -8.150259824960091534e-03
-1.019995901967505648e-02 -9.500000000000008438e-03
-6.000000000000005329e-03 -9.151280641717952566e-03
-1.816768885001294326e-03 -9.000000000000007994e-03
2.000000000000001776e-03 -1.046646286737793786e-02
4.999999999999990563e-03 -1.238921765956150882e-02
8.999999999999994116e-03 -1.345618594380665681e-02
1.121681891477069662e-02 -1.600000000000000033e-02
1.496160283727290125e-02 -1.499999999999999944e-02
1.781930892828800447e-02 -1.549999999999999989e-02
1.989773549133451100e-02 -1.850000000000000255e-02
2.299999999999999267e-02 -2.041510357301365777e-02
2.649999999999999578e-02 -2.171514201258975887e-02
2.899999999999999800e-02 -2.417464188903699351e-02
3.240597787280034836e-02 -2.600000000000000921e-02
3.500000000000000333e-02 -2.812716106622011047e-02
3.850413485054997309e-02 -2.799999999999999711e-02
4.250000000000000999e-02 -2.695898094817837654e-02
4.649999999999998579e-02 -2.761701006020957777e-02
5.049999999999998934e-02 -2.859728449448383295e-02
5.405347823199966456e-02 -2.999999999999999889e-02
5.838139791025435954e-02 -3.099999999999999978e-02
6.149999999999999911e-02 -3.257574203536862945e-02
6.500000000000000222e-02 -3.146782704308950795e-02
6.899842413677635677e-02 -3.150000000000000022e-02
7.250000000000000888e-02 -3.078008900334726350e-02
7.649999999999998468e-02 -3.070116732575270055e-02
8.005790489209847760e-02 -3.200000000000000067e-02
8.399999999999999134e-02 -3.325876075679907312e-02
8.799999999999999489e-02 -3.401757192335930907e-02
9.149999999999999800e-02 -3.352337913332030517e-02
9.600000000000000200e-02 -3.415295687884638276e-02
9.867318782661922694e-02 -3.200000000000000067e-02
1.020000000000000073e-01 -3.334918501939437147e-02
1.055000000000000104e-01 -3.489053019903261277e-02
1.094241778657911585e-01 -3.350000000000000200e-02
1.126846488210519193e-01 -3.450000000000000289e-02
1.164999999999999925e-01 -3.592256655786300185e-02
1.203342560887898649e-01 -3.700000000000000511e-02
1.250000000000000000e-01 -3.736796632894519299e-02
1.285000000000000031e-01 -3.875748660786412086e-02
1.315000000000000058e-01 -3.681086868293240166e-02
1.350000000000000089e-01 -3.736815604744761488e-02
1.380000000000000115e-01 -3.930004014743774393e-02
1.419999999999999873e-01 -4.045971258862596925e-02
1.454999999999999905e-01 -4.170858406734124363e-02
1.494999999999999940e-01 -4.263121880885756276e-02
1.539999999999999980e-01 -4.325839325899291654e-02
1.575000000000000011e-01 -4.171097224729369141e-02
1.615000000000000047e-01 -4.286431654928369445e-02
1.655000000000000082e-01 -4.296549654678133434e-02
1.700000000000000122e-01 -4.320705202380867305e-02
1.740000000000000158e-01 -4.410118397317357164e-02
1.785000000000000198e-01 -4.455995374807570492e-02
1.831310235625329408e-01 -4.500000000000000527e-02
1.865000000000000269e-01 -4.397866335344611383e-02
1.910722915715560855e-01 -4.400000000000000439e-02
1.944251355402741299e-01 -4.600000000000000616e-02
1.989999999999999825e-01 -4.608794491920137348e-02
2.039999999999999869e-01 -4.625106678495193718e-02
2.089999999999999913e-01 -4.608936925480650731e-02
2.139999999999999958e-01 -4.644195262735797275e-02
2.184999999999999998e-01 -4.696353562079569333e-02
2.228451444018723915e-01 -4.750000000000000749e-02
2.272712992885968231e-01 -4.800000000000000100e-02
2.320000000000000118e-01 -4.847587677023898478e-02


==> plots/icing/pca/samples_22.csv <==
2.285000000000000087e-01 -4.853812581253681702e-02
2.335000000000000131e-01 -4.873330018642979544e-02
2.362739224372236158e-01 -4.650000000000000661e-02
2.367509983717712430e-01 -4.200000000000000261e-02
2.372504581794790401e-01 -3.750000000000000555e-02
2.377351438993090815e-01 -3.300000000000000155e-02
2.380000000000000171e-01 -2.825681578995007520e-02
2.382500859902030865e-01 -2.350000000000000699e-02
2.387500371978315827e-01 -1.900000000000000300e-02
2.392500099136468106e-01 -1.449999999999999900e-02
2.396266884786902307e-01 -1.000000000000000888e-02
2.397658349162868352e-01 -5.000000000000004441e-03
2.402499903202106046e-01 -5.000000000000004441e-04
2.407500000000000195e-01 4.000000000000003553e-03
2.412342592592592871e-01 8.499999999999993672e-03
2.413739583333333605e-01 1.349999999999999811e-02
2.417500000000000204e-01 1.800000000000000211e-02
2.422500000000000209e-01 2.249999999999999223e-02
2.427498624305987618e-01 2.699999999999999623e-02
2.430000000000000215e-01 3.175193711017253173e-02
2.432653866997047942e-01 3.650000000000000466e-02
2.437497269754985985e-01 4.100000000000000866e-02
2.442496412813455475e-01 4.549999999999998490e-02
2.447334566577759607e-01 4.999999999999998890e-02
2.448707833421353286e-01 5.499999999999999334e-02
2.452488753029902213e-01 5.949999999999999734e-02
2.457481175064674950e-01 6.400000000000000133e-02
2.462462384744304456e-01 6.850000000000000533e-02
2.464929191928608709e-01 7.350000000000000977e-02
2.430000000000000215e-01 7.414505948925571854e-02
2.385000000000000175e-01 7.367531942164259884e-02
2.340000000000000135e-01 7.320087593525023695e-02
2.295000000000000095e-01 7.271875000105959552e-02
2.250000000000000056e-01 7.222527878870743656e-02
2.205000000000000016e-01 7.171926251342591874e-02
2.159999999999999976e-01 7.119984602999698819e-02
2.114999999999999936e-01 7.066668234041056929e-02
2.069999999999999896e-01 7.012384476658443944e-02
2.024999999999999856e-01 6.954806725862522354e-02
1.983259103813463098e-01 6.900000000000000577e-02
1.939999999999999780e-01 6.841175611642287546e-02
1.894999999999999740e-01 6.782314294029587187e-02
1.850000000000000255e-01 6.721982176047258672e-02
1.805000000000000215e-01 6.660409714546378090e-02
1.764904367313137601e-01 6.600000000000000311e-02
1.720000000000000140e-01 6.529033151494310905e-02
1.675000000000000100e-01 6.457389783989236909e-02
1.635000000000000064e-01 6.396763693037427201e-02
1.590000000000000024e-01 6.338688542192576214e-02
1.544999999999999984e-01 6.285124577346325181e-02
1.499999999999999944e-01 6.204296333832759469e-02
1.459999999999999909e-01 6.111903123730901000e-02
1.414999999999999869e-01 6.194247534175807007e-02
1.373054185037307084e-01 6.099999999999999867e-02
1.335000000000000075e-01 5.977068626417637864e-02
1.295000000000000040e-01 5.899210829217334945e-02
1.251062498309298554e-01 5.799999999999999600e-02
1.209999999999999964e-01 5.730655254726508413e-02
1.164999999999999925e-01 5.683001433095740546e-02
1.129999999999999893e-01 5.712602450683338523e-02
1.094999999999999862e-01 5.583309693731316331e-02
1.056818065573059962e-01 5.449999999999999289e-02
1.020000000000000073e-01 5.511298574939382106e-02
9.800000000000000377e-02 5.430492427273345135e-02
9.450000000000000067e-02 5.262264482757873091e-02
9.099999999999999756e-02 5.104855073456712050e-02
8.690001992987170243e-02 5.049999999999998934e-02
8.299999999999999045e-02 4.945970554574468520e-02
7.882820858204347969e-02 4.949999999999998845e-02
7.450000000000001066e-02 4.853625540952816175e-02
7.069983019249462264e-02 4.749999999999998668e-02
6.650000000000000355e-02 4.692608447323234899e-02
6.248942517839223970e-02 4.599999999999998535e-02
5.902115486844165815e-02 4.400000000000001132e-02
5.583294779452537687e-02 4.300000000000001044e-02
5.249999999999999112e-02 4.264392425373417922e-02
4.899999999999998801e-02 4.136539873024987907e-02
4.514387670949891046e-02 4.250000000000000999e-02
4.160162062471435551e-02 4.400000000000001132e-02
3.872224629858171674e-02 4.599999999999998535e-02
3.695262961794587575e-02 4.899999999999998801e-02
3.515575931219783873e-02 5.249999999999999112e-02
3.250000000000000111e-02 5.450112446766584157e-02
2.874964228264311958e-02 5.599999999999999423e-02
2.549999999999999489e-02 5.781608998716139536e-02
2.128218913679826366e-02 5.799999999999999600e-02
1.818887998357570507e-02 5.599999999999999423e-02
1.750514808244672468e-02 5.249999999999999112e-02
1.664794376628294867e-02 4.849999999999998757e-02
1.499999999999999944e-02 4.500174101537432469e-02
1.307339395820653755e-02 4.200000000000000955e-02
1.163394381315279238e-02 3.850000000000000644e-02
8.999999999999994116e-03 3.603684907470798560e-02
5.499999999999991007e-03 3.491331335878185282e-02
3.329123133097773926e-03 3.200000000000000067e-02
1.203711174072085192e-03 2.899999999999999800e-02
-1.000000000000000888e-03 2.608667236910254539e-02
-5.374126553165292121e-03 2.549999999999999489e-02
-7.124056936409777115e-03 2.249999999999999223e-02
-6.285301343582915673e-03 1.850000000000000255e-02
-4.872699370728102164e-03 1.499999999999999944e-02
-3.501005523562257093e-03 1.099999999999999589e-02
-2.972113154854029958e-03 6.999999999999992339e-03
-2.126854219524273830e-03 2.500000000000002220e-03
-3.110005991559022711e-03 -1.500000000000001332e-03
-3.602783130791072878e-03 -6.000000000000005329e-03
-3.500000000000003109e-03 -1.031764072407889872e-02
-3.825529385121637094e-03 -1.399999999999999856e-02
-1.500000000000001332e-03 -1.652886430011630409e-02
2.000000000000001776e-03 -1.725805929163376148e-02
3.732457124007382710e-03 -2.050000000000000433e-02
5.999999999999991451e-03 -2.319470613336260464e-02
9.999999999999995004e-03 -2.413113548593779148e-02
1.264987115155688860e-02 -2.650000000000000966e-02
1.600000000000000033e-02 -2.808794734453528077e-02
1.999999999999999001e-02 -2.728150214637994897e-02
2.349999999999999312e-02 -2.581481367322288265e-02
2.699999999999999623e-02 -2.728068403524604169e-02
3.099999999999999978e-02 -2.729565429602536647e-02
3.450000000000000289e-02 -2.558520406946054870e-02
3.750000000000000555e-02 -2.470351387161898171e-02
4.050000000000000822e-02 -2.580052779941676214e-02
4.439049762320590453e-02 -2.500000000000000833e-02
4.673551153780558520e-02 -2.750000000000001055e-02
5.049999999999998934e-02 -2.852308645452446279e-02
5.399999999999999245e-02 -2.749846026870912674e-02
5.849999999999999645e-02 -2.767970062285694116e-02
6.199999999999999956e-02 -2.913836069347621252e-02
6.471595516387002034e-02 -3.150000000000000022e-02
6.750000000000000444e-02 -2.992700679866673596e-02
7.050000000000000711e-02 -2.770381041698105964e-02
7.400000000000001021e-02 -2.713807189119460395e-02
7.699999999999998512e-02 -2.931730004627449218e-02
8.099999999999998868e-02 -3.030607344981021620e-02
8.499999999999999223e-02 -2.931344952246178054e-02
8.842943544749116980e-02 -3.099999999999999978e-02
9.199999999999999845e-02 -3.120091110711374974e-02
9.550000000000000155e-02 -3.062213604759616778e-02
9.767397614026789021e-02 -3.350000000000000200e-02
1.010000000000000064e-01 -3.401699527140716189e-02
1.045000000000000095e-01 -3.377403481235275590e-02
1.080000000000000127e-01 -3.536186887499782883e-02
1.124715377631182733e-01 -3.550000000000000377e-02
1.164999999999999925e-01 -3.567210740228755200e-02
1.209999999999999964e-01 -3.641516977266260474e-02
1.250149490693907850e-01 -3.600000000000000422e-02
1.285000000000000031e-01 -3.762545180791210947e-02
1.325000000000000067e-01 -3.755856326187523297e-02
1.355000000000000093e-01 -3.599123528602363176e-02
1.395000000000000129e-01 -3.673391950290610941e-02
1.431037051885604150e-01 -3.800000000000000600e-02
1.459999999999999909e-01 -4.005599981741345128e-02
1.490554223708949189e-01 -4.150000000000000216e-02
1.526597408185524640e-01 -4.000000000000000777e-02
1.565000000000000002e-01 -3.978803759782120752e-02
1.600000000000000033e-01 -4.123558617364379147e-02
1.650000000000000078e-01 -4.136286872291611988e-02
1.690000000000000113e-01 -4.134715266454045551e-02
1.735000000000000153e-01 -4.192322987379959454e-02
1.773153772389396976e-01 -4.050000000000000128e-02
1.813916777962243099e-01 -4.100000000000000172e-02
1.845344185053748309e-01 -4.250000000000000305e-02
1.875238243808202421e-01 -4.450000000000000483e-02
1.924999999999999767e-01 -4.499060369396078868e-02
1.959999999999999798e-01 -4.512659927532624432e-02
1.994999999999999829e-01 -4.655547983609445439e-02
2.039999999999999869e-01 -4.631763183959770880e-02
2.089999999999999913e-01 -4.600641181530902568e-02
2.129999999999999949e-01 -4.606321524803914241e-02
2.174999999999999989e-01 -4.651516010366345960e-02
2.220000000000000029e-01 -4.741451038694592668e-02
2.260000000000000064e-01 -4.820916820167347322e-02


==> plots/icing/pca/samples_23.csv <==
2.315000000000000113e-01 -4.803861297024278332e-02
2.361390071537813884e-01 -4.800000000000000100e-02
2.367444031038550278e-01 -4.350000000000000394e-02
2.372334008445158571e-01 -3.900000000000000688e-02
2.373765256911409827e-01 -3.400000000000000244e-02
2.377492475444852593e-01 -2.949999999999999845e-02
2.382494933860055397e-01 -2.500000000000000833e-02
2.387496373328500676e-01 -2.050000000000000433e-02
2.391266792820607168e-01 -1.600000000000000033e-02
2.392656634547588590e-01 -1.100000000000000977e-02
2.397498345124019214e-01 -6.500000000000005773e-03
2.402498658673548892e-01 -2.000000000000001776e-03
2.407342571742653314e-01 2.500000000000002220e-03
2.408739583333333600e-01 7.499999999999992784e-03
2.412500000000000200e-01 1.199999999999999678e-02
2.417500000000000204e-01 1.650000000000000078e-02
2.422500000000000209e-01 2.099999999999999090e-02
2.425000000000000211e-01 2.575148590641594334e-02
2.427498395407042542e-01 3.049999999999999933e-02
2.432498018395300166e-01 3.500000000000000333e-02
2.437497494403057519e-01 3.950000000000000733e-02
2.442337257832579989e-01 4.400000000000001132e-02
2.443719921133862549e-01 4.899999999999998801e-02
2.447493536596709318e-01 5.349999999999999201e-02
2.452490336183517361e-01 5.799999999999999600e-02
2.457484379910336858e-01 6.250000000000000000e-02
2.460000000000000242e-01 6.728558892419791992e-02
2.462398319944819891e-01 7.200000000000000844e-02
2.445000000000000229e-01 7.427914552529313319e-02
2.400000000000000189e-01 7.381412832147812852e-02
2.355000000000000149e-01 7.334914716749874053e-02
2.310000000000000109e-01 7.287433000916027082e-02
2.265000000000000069e-01 7.239074784009912056e-02
2.220000000000000029e-01 7.189085440074376165e-02
2.174999999999999989e-01 7.137437457189504952e-02
2.129999999999999949e-01 7.084130268313959533e-02
2.084999999999999909e-01 7.029445527366159907e-02
2.039999999999999869e-01 6.972901302840950333e-02
1.994999999999999829e-01 6.915140300359735870e-02
1.949999999999999789e-01 6.855825382591784756e-02
1.907846340103703520e-01 6.800000000000000488e-02
1.865000000000000269e-01 6.741816048469019551e-02
1.820000000000000229e-01 6.679651512837650462e-02
1.775000000000000189e-01 6.615529943370919430e-02
1.732185520840499593e-01 6.550000000000000266e-02
1.690000000000000113e-01 6.485501467558352218e-02
1.645000000000000073e-01 6.416969974250837094e-02
1.600847690150500324e-01 6.350000000000000089e-02
1.559999999999999998e-01 6.288614197208371170e-02
1.514999999999999958e-01 6.217306145721713390e-02
1.474999999999999922e-01 6.143730986427768659e-02
1.429999999999999882e-01 6.096853389695724990e-02
1.385000000000000120e-01 6.027507499103075539e-02
1.345000000000000084e-01 5.943001844518458476e-02
1.301497467965835320e-01 5.849999999999999645e-02
1.260000000000000009e-01 5.773206990453334103e-02
1.214999999999999969e-01 5.701031052189852594e-02
1.169999999999999929e-01 5.683277705591210927e-02
1.133511478382928372e-01 5.549999999999999378e-02
1.099617042873823058e-01 5.399999999999999245e-02
1.055000000000000104e-01 5.334280231478462364e-02
1.020000000000000073e-01 5.189196175557288238e-02
9.800000000000000377e-02 5.078166261965121053e-02
9.400000000000000022e-02 5.077051149318552448e-02
9.049999999999999711e-02 4.902911193407636509e-02
8.599999999999999312e-02 4.865864962544236977e-02
8.263932622428396546e-02 4.699999999999998623e-02
7.849999999999998646e-02 4.644310080742389962e-02
7.480264486548690583e-02 4.499999999999998446e-02
7.100000000000000755e-02 4.360710985419673918e-02
6.800000000000000488e-02 4.190817304637196178e-02
6.400000000000000133e-02 4.055027417716147720e-02
5.949999999999999734e-02 4.036358795215379963e-02
5.649999999999999467e-02 3.845626670924339602e-02
5.299999999999999156e-02 3.691228669304313925e-02
4.849999999999998757e-02 3.741942515903297350e-02
4.499999999999998446e-02 3.675958556268955207e-02
4.176390037898660562e-02 3.600000000000000422e-02
3.900000000000000688e-02 3.355924457606939554e-02
3.600000000000000422e-02 3.175706670811746096e-02
3.350000000000000200e-02 2.904445576263958717e-02
3.049999999999999933e-02 2.714591711993152162e-02
2.705099706363915668e-02 2.549999999999999489e-02
2.412620397347551779e-02 2.349999999999999312e-02
2.049999999999999045e-02 2.229431293462399988e-02
1.600000000000000033e-02 2.250275582770703761e-02
1.266833335288436967e-02 2.099999999999999090e-02
9.976298036097980271e-03 1.900000000000000300e-02
7.186939423180009959e-03 1.650000000000000078e-02
4.999999999999990563e-03 1.356095932491746883e-02
3.164926442816364503e-03 1.049999999999999545e-02
1.735284601105490602e-03 6.999999999999992339e-03
0.000000000000000000e+00 3.509518643241350475e-03
-2.314831297371331385e-03 1.000000000000000888e-03
-3.500000000000003109e-03 -2.658737018756054862e-03
-3.749886433691474244e-03 -6.500000000000005773e-03
-5.000000000000004441e-04 -8.385970976682338707e-03
3.000000000000002665e-03 -8.815104176220755691e-03
5.391950966800563606e-03 -1.150000000000001021e-02
5.661742324293926772e-03 -1.600000000000000033e-02
7.499999999999992784e-03 -1.920487451839099705e-02
9.999999999999995004e-03 -1.680374662469630992e-02
1.292181398850544838e-02 -1.800000000000000211e-02
1.549999999999999989e-02 -2.035486806501258031e-02
1.850000000000000255e-02 -2.048718866166184330e-02
2.199999999999999178e-02 -2.057036146994249345e-02
2.340805678124933259e-02 -2.450000000000000788e-02
2.539624168383858641e-02 -2.750000000000001055e-02
2.799999999999999711e-02 -2.955597775936510616e-02
3.183866840259709508e-02 -2.849999999999999756e-02
3.550000000000000377e-02 -2.736660349951502286e-02
3.900000000000000688e-02 -2.864646933627726377e-02
4.250000000000000999e-02 -2.845138046364415613e-02
4.749999999999998668e-02 -2.807943337977228393e-02
5.099999999999998979e-02 -2.960651922969842822e-02
5.599999999999999423e-02 -2.964361007091581221e-02
5.946894564460408761e-02 -2.799999999999999711e-02
6.282066927314611249e-02 -2.899999999999999800e-02
6.650000000000000355e-02 -3.033467649973495620e-02
7.100000000000000755e-02 -2.987793609597508282e-02
7.500000000000001110e-02 -2.988479420308856258e-02
7.849999999999998646e-02 -3.117905845749600544e-02
8.249999999999999001e-02 -3.145521466908474117e-02
8.649999999999999356e-02 -3.218761437713450746e-02
9.049999999999999711e-02 -3.336916103290536728e-02
9.481271737040124215e-02 -3.400000000000000244e-02
9.850000000000000422e-02 -3.443577070000837514e-02
1.025439560646342757e-01 -3.400000000000000244e-02
1.060000000000000109e-01 -3.559141677061460063e-02
1.097453325340709135e-01 -3.450000000000000289e-02
1.134999999999999898e-01 -3.518059827928512323e-02
1.174999999999999933e-01 -3.611255635746898895e-02
1.214999999999999969e-01 -3.736617761351344186e-02
1.255000000000000004e-01 -3.808584287902670729e-02
1.290000000000000036e-01 -3.980592457922459138e-02
1.330000000000000071e-01 -3.866769209538043622e-02
1.369795336814982611e-01 -3.900000000000000688e-02
1.399999999999999856e-01 -4.061461207931382073e-02
1.441727206809418627e-01 -4.100000000000000172e-02
1.479999999999999927e-01 -4.196525157962997798e-02
1.519999999999999962e-01 -4.094457812168669081e-02
1.556008270333353316e-01 -4.200000000000000261e-02
1.585386452022022330e-01 -4.400000000000000439e-02
1.625000000000000056e-01 -4.321577532205794075e-02
1.660174668906649054e-01 -4.200000000000000261e-02
1.700000000000000122e-01 -4.298487075133778507e-02
1.735000000000000153e-01 -4.347395323394288164e-02
1.770000000000000184e-01 -4.157372860007767928e-02
1.805000000000000215e-01 -4.136639636651221613e-02
1.840000000000000246e-01 -4.272290979982164283e-02
1.875000000000000278e-01 -4.445250568631070598e-02
1.914999999999999758e-01 -4.517974456047342546e-02
1.954999999999999793e-01 -4.520201536978865620e-02
1.992144153725063371e-01 -4.600000000000000616e-02
2.034999999999999865e-01 -4.534962069221110809e-02
2.074999999999999900e-01 -4.608317645945962659e-02
2.119999999999999940e-01 -4.665988798537269028e-02
2.164999999999999980e-01 -4.700339864585932614e-02
2.215000000000000024e-01 -4.734820895875108820e-02
2.260000000000000064e-01 -4.763797504705261782e-02
2.310000000000000109e-01 -4.799668623875907869e-02


==> plots/icing/pca/samples_24.csv <==
2.350000000000000144e-01 -4.851135499749999191e-02
2.366391867380756575e-01 -4.550000000000000572e-02
2.367649781282874788e-01 -4.050000000000000128e-02
2.372486233314622939e-01 -3.600000000000000422e-02
2.377491261573853876e-01 -3.150000000000000022e-02
2.382494054490528201e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225344874010460813e-02
2.387497212909382160e-01 -1.750000000000000167e-02
2.392497839201560561e-01 -1.299999999999999767e-02
2.397498275631607390e-01 -8.500000000000007550e-03
2.401263913934224004e-01 -4.000000000000003553e-03
2.402656872134902866e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114529872433e-01 2.399999999999999356e-02
2.427498533949953574e-01 2.849999999999999756e-02
2.432498205281838632e-01 3.300000000000000155e-02
2.436250888735785602e-01 3.750000000000000555e-02
2.437652454533117408e-01 4.250000000000000999e-02
2.442496029102407817e-01 4.699999999999998623e-02
2.447494502563411500e-01 5.149999999999999023e-02
2.452329444761171817e-01 5.599999999999999423e-02
2.453682280686136918e-01 6.099999999999999867e-02
2.457476810372818399e-01 6.550000000000000266e-02
2.462447482429557521e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409179334527726812e-02
2.417416529068813213e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352552711798286678e-02
2.325000000000000122e-01 7.304282719564071658e-02
2.280000000000000082e-01 7.256181260587346582e-02
2.235000000000000042e-01 7.206119493330770398e-02
2.190000000000000002e-01 7.154940041737344048e-02
2.144999999999999962e-01 7.102907432507629681e-02
2.102174953013934700e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996065962319221454e-02
2.014999999999999847e-01 6.939236538543816502e-02
1.969999999999999807e-01 6.882621662367253978e-02
1.924999999999999767e-01 6.823933765563620912e-02
1.880000000000000282e-01 6.762892459633244868e-02
1.837594811472980649e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.640708305168661896e-02
1.750000000000000167e-01 6.575765363974121758e-02
1.705000000000000127e-01 6.515581552750493444e-02
1.660000000000000087e-01 6.451596566650064091e-02
1.620000000000000051e-01 6.384481423296770042e-02
1.577881953724108721e-01 6.300000000000000044e-02
1.534999999999999976e-01 6.208943404104443065e-02
1.489999999999999936e-01 6.152777826535876099e-02
1.444999999999999896e-01 6.140889144499570712e-02
1.399999999999999856e-01 6.058866298319218191e-02
1.370000000000000107e-01 5.890642783616217848e-02
1.330000000000000071e-01 5.754208322568449968e-02
1.290000000000000036e-01 5.659913493178381216e-02
1.244999999999999996e-01 5.619447835972329885e-02
1.199999999999999956e-01 5.581366219499416664e-02
1.164999999999999925e-01 5.420861835475462159e-02
1.130179388297141430e-01 5.249999999999999112e-02
1.099999999999999867e-01 5.090681115753924180e-02
1.060000000000000109e-01 4.990153780084780055e-02
1.015000000000000069e-01 4.933008326781054137e-02
9.750000000000000333e-02 4.944589430770863353e-02
9.376933201829881770e-02 4.799999999999998712e-02
8.999999999999999667e-02 4.792598887183194267e-02
8.685723796024194532e-02 4.699999999999998623e-02
8.436285337502864856e-02 4.449999999999998401e-02
8.099999999999998868e-02 4.269697589230495721e-02
7.699999999999998512e-02 4.286171401493733130e-02
7.300000000000000933e-02 4.356743514952960555e-02
7.005471181417874393e-02 4.150000000000000910e-02
6.650000000000000355e-02 4.107768625818909031e-02
6.366110002279454227e-02 3.900000000000000688e-02
5.999999999999999778e-02 3.752759170223272239e-02
5.673197718537519724e-02 3.600000000000000422e-02
5.399999999999999245e-02 3.384891191864932564e-02
4.949999999999998845e-02 3.304251925755737063e-02
4.599999999999998535e-02 3.151296239861197529e-02
4.323142223259119482e-02 2.949999999999999845e-02
4.000000000000000777e-02 2.755889783882419300e-02
3.729008905602049229e-02 2.549999999999999489e-02
3.400000000000000244e-02 2.356894841361131809e-02
3.029990652357190256e-02 2.249999999999999223e-02
2.699999999999999623e-02 2.056430939653584519e-02
2.399999999999999356e-02 1.887089820057069253e-02
1.999999999999999001e-02 1.762007698564703115e-02
1.692160007284867346e-02 1.600000000000000033e-02
1.499999999999999944e-02 1.270093287566597881e-02
1.202289935053957835e-02 1.049999999999999545e-02
1.010547761489337219e-02 7.499999999999992784e-03
7.499999999999992784e-03 5.401713533918815237e-03
6.034815847713273507e-03 1.500000000000001332e-03
7.119307031386863660e-03 -2.500000000000002220e-03
8.662645670410815471e-03 -6.000000000000005329e-03
1.149999999999999634e-02 -7.155773748187188241e-03
1.499999999999999944e-02 -7.641707186426188909e-03
1.700000000000000122e-02 -1.060212811637872843e-02
1.872976127998610477e-02 -1.399999999999999856e-02
2.249999999999999223e-02 -1.336866541932764038e-02
2.649999999999999578e-02 -1.335524826110692440e-02
2.999999999999999889e-02 -1.474270915750513188e-02
3.350000000000000200e-02 -1.647560295602264885e-02
3.700000000000000511e-02 -1.681796877405321647e-02
4.050000000000000822e-02 -1.841352097735503290e-02
4.449999999999998401e-02 -1.948737017830275142e-02
4.799999999999998712e-02 -2.082808124016475790e-02
5.099999999999998979e-02 -2.258993252105987587e-02
5.499999999999999334e-02 -2.381633962188943465e-02
5.930073350706979024e-02 -2.450000000000000788e-02
6.300000000000000044e-02 -2.394942538349174171e-02
6.580203581719226702e-02 -2.600000000000000921e-02
7.000000000000000666e-02 -2.691441146788071601e-02
7.250000000000000888e-02 -2.836075056979915632e-02
7.630637248216577684e-02 -2.949999999999999845e-02
8.049999999999998823e-02 -2.921624945148534533e-02
8.410126853662315549e-02 -2.949999999999999845e-02
8.792269927989578016e-02 -3.099999999999999978e-02
9.025750948777581939e-02 -3.350000000000000200e-02
9.349999999999999978e-02 -3.231049405996604812e-02
9.800000000000000377e-02 -3.195329304009925098e-02
1.015000000000000069e-01 -3.344207248765108248e-02
1.050000000000000100e-01 -3.461110855206111364e-02
1.084999999999999853e-01 -3.348922660652055988e-02
1.119999999999999885e-01 -3.451725620785535409e-02
1.159999999999999920e-01 -3.470705709916099141e-02
1.197398959438292360e-01 -3.600000000000000422e-02
1.239999999999999991e-01 -3.689749767345459203e-02
1.280000000000000027e-01 -3.754183589222186146e-02
1.316619420087862535e-01 -3.900000000000000688e-02
1.350000000000000089e-01 -3.978765070192177150e-02
1.381834395940379212e-01 -3.850000000000000644e-02
1.429999999999999882e-01 -3.893740926548753395e-02
1.469999999999999918e-01 -3.964907555767087366e-02
1.514999999999999958e-01 -3.936080409117202750e-02
1.549256938793622251e-01 -4.100000000000000172e-02
1.585000000000000020e-01 -4.135451939786439352e-02
1.630000000000000060e-01 -4.183174327873549758e-02
1.670000000000000095e-01 -4.276832652166424192e-02
1.715000000000000135e-01 -4.318111572647676671e-02
1.760000000000000175e-01 -4.393296514492526367e-02
1.805000000000000215e-01 -4.442996151628651746e-02
1.850000000000000255e-01 -4.482563080940010769e-02
1.889999999999999736e-01 -4.380694099456210189e-02
1.934656364449118260e-01 -4.450000000000000483e-02
1.969999999999999807e-01 -4.557273734554673217e-02
2.019999999999999851e-01 -4.568470358774737866e-02
2.066371006694396051e-01 -4.600000000000000616e-02
2.114999999999999936e-01 -4.638669496735840087e-02
2.159999999999999976e-01 -4.680847902504979563e-02
2.205000000000000016e-01 -4.724949539314002994e-02
2.250000000000000056e-01 -4.767226880580175546e-02
2.295000000000000095e-01 -4.807215430411120732e-02
2.345000000000000140e-01 -4.847885617769630284e-02


==> plots/icing/pca/samples_25.csv <==
2.315000000000000113e-01 -4.853250883312051206e-02
2.360000000000000153e-01 -4.840935088987547569e-02
2.367450155733358819e-01 -4.400000000000000439e-02
2.371314908787966746e-01 -3.950000000000000733e-02
2.372658145900606030e-01 -3.450000000000000289e-02
2.377494893771272544e-01 -2.999999999999999889e-02
2.382496169471741976e-01 -2.550000000000000877e-02
2.387497058280060591e-01 -2.100000000000000477e-02
2.390000000000000180e-01 -1.625245132661011851e-02
2.392498608238847191e-01 -1.150000000000001021e-02
2.397498826987830012e-01 -7.000000000000006217e-03
2.402498999041674799e-01 -2.500000000000002220e-03
2.406260547375469738e-01 2.000000000000001776e-03
2.407657407407407524e-01 6.999999999999992339e-03
2.412500000000000200e-01 1.149999999999999634e-02
2.417500000000000204e-01 1.600000000000000033e-02
2.422342592592592880e-01 2.049999999999999045e-02
2.423734109634793354e-01 2.549999999999999489e-02
2.427498431137098400e-01 2.999999999999999889e-02
2.432498067145373033e-01 3.450000000000000289e-02
2.437497563355627839e-01 3.900000000000000688e-02
2.441246958486658902e-01 4.350000000000001088e-02
2.442650068192736001e-01 4.849999999999998757e-02
2.447493801117237577e-01 5.299999999999999156e-02
2.452490797654178767e-01 5.749999999999999556e-02
2.457318319284535202e-01 6.199999999999999956e-02
2.458613736598826705e-01 6.700000000000000400e-02
2.462417651387476258e-01 7.150000000000000799e-02
2.450000000000000233e-01 7.432417373392818938e-02
2.405000000000000193e-01 7.385867898462056269e-02
2.360000000000000153e-01 7.339726460286732923e-02
2.315000000000000113e-01 7.292298203210949292e-02
2.270000000000000073e-01 7.244812977200448811e-02
2.225000000000000033e-01 7.194760437263192365e-02
2.179999999999999993e-01 7.143152504288903526e-02
2.134999999999999953e-01 7.089946296389076918e-02
2.089999999999999913e-01 7.035193399311298612e-02
2.044999999999999873e-01 6.978815726392410823e-02
1.999999999999999833e-01 6.921099620040178924e-02
1.954999999999999793e-01 6.862694821687319313e-02
1.909999999999999754e-01 6.802860956099968104e-02
1.870000000000000273e-01 6.748628186615268643e-02
1.825000000000000233e-01 6.686337581773188488e-02
1.780000000000000193e-01 6.622435490580358408e-02
1.735000000000000153e-01 6.555189081343924806e-02
1.695000000000000118e-01 6.493319208606440629e-02
1.650000000000000078e-01 6.424649179397051713e-02
1.605000000000000038e-01 6.356685208238604945e-02
1.565000000000000002e-01 6.296698288141450162e-02
1.519999999999999962e-01 6.224376371661221458e-02
1.478323694923413811e-01 6.149999999999999911e-02
1.434999999999999887e-01 6.095285860154996127e-02
1.390000000000000124e-01 6.025238402777016028e-02
1.350000000000000089e-01 5.944255071915256067e-02
1.305000000000000049e-01 5.866700254893882777e-02
1.264251215062889289e-01 5.799999999999999600e-02
1.224871898100483025e-01 5.699999999999999512e-02
1.179508207268029629e-01 5.649999999999999467e-02
1.134999999999999898e-01 5.577634473579908686e-02
1.094999999999999862e-01 5.499307356850854228e-02
1.050000000000000100e-01 5.432974051816681638e-02
1.010000000000000064e-01 5.318539115884172302e-02
9.750000000000000333e-02 5.170500140659000515e-02
9.299999999999999933e-02 5.133746958470627314e-02
8.899999999999999578e-02 5.014089288034621894e-02
8.449999999999999178e-02 4.977863964415475684e-02
7.972769227072791509e-02 4.949999999999998845e-02
7.649999999999998468e-02 4.760534885957439649e-02
7.250000000000000888e-02 4.696384078248134336e-02
6.850000000000000533e-02 4.656148451405996147e-02
6.450000000000000178e-02 4.571420414001495930e-02
6.149999999999999911e-02 4.393731317311686674e-02
5.749999999999999556e-02 4.253356206854340404e-02
5.299999999999999156e-02 4.212349218308932691e-02
4.971038208424790467e-02 4.050000000000000822e-02
4.643146473371097260e-02 3.900000000000000688e-02
4.374440614581536629e-02 3.650000000000000466e-02
3.950000000000000733e-02 3.571955620810540050e-02
3.700000000000000511e-02 3.327621448700553153e-02
3.400000000000000244e-02 3.130933800028794928e-02
2.949999999999999845e-02 3.056505915549852584e-02
2.749999999999999667e-02 2.798910222862418043e-02
2.449999999999999400e-02 2.560689959670992347e-02
2.049999999999999045e-02 2.466485132763196822e-02
1.650000000000000078e-02 2.365645960325822583e-02
1.342678235850796112e-02 2.199999999999999178e-02
1.149999999999999634e-02 1.876304459345416384e-02
9.499999999999994560e-03 1.580079393658638531e-02
7.312867141092177677e-03 1.299999999999999767e-02
5.864008088819792214e-03 9.499999999999994560e-03
4.435512510042640029e-03 5.999999999999991451e-03
5.328911216050575411e-03 2.000000000000001776e-03
4.000000000000003553e-03 -1.682503156941591357e-03
3.500000000000003109e-03 -5.675647646584232146e-03
5.499999999999991007e-03 -8.819748920004191403e-03
8.999999999999994116e-03 -1.012073158935633196e-02
1.108055365613274355e-02 -1.299999999999999767e-02
1.303606669024500765e-02 -1.600000000000000033e-02
1.600000000000000033e-02 -1.821153257762568242e-02
1.850000000000000255e-02 -2.055734438676704370e-02
2.199999999999999178e-02 -2.218309107775829486e-02
2.599999999999999534e-02 -2.227167692077114403e-02
2.999999999999999889e-02 -2.343471458213527286e-02
3.400000000000000244e-02 -2.426696375263116823e-02
3.750000000000000555e-02 -2.569613316646992066e-02
4.050000000000000822e-02 -2.770358530108241527e-02
4.505374354607212528e-02 -2.799999999999999711e-02
4.899999999999998801e-02 -2.937802214175590926e-02
5.299999999999999156e-02 -3.040181835767338456e-02
5.686533296721091313e-02 -2.899999999999999800e-02
5.999999999999999778e-02 -2.913916886647714699e-02
6.276973253741439940e-02 -3.150000000000000022e-02
6.661062101054134044e-02 -3.099999999999999978e-02
7.026727985456092396e-02 -3.200000000000000067e-02
7.400000000000001021e-02 -3.132689988138836340e-02
7.742429620770069354e-02 -3.300000000000000155e-02
8.145223818615991707e-02 -3.300000000000000155e-02
8.485674865410475221e-02 -3.250000000000000111e-02
8.749999999999999445e-02 -3.453114174410856080e-02
9.049999999999999711e-02 -3.659285462557393398e-02
9.505896944979895513e-02 -3.650000000000000466e-02
9.900000000000000466e-02 -3.515371692691863365e-02
1.030000000000000082e-01 -3.611873231740568568e-02
1.066118669215647824e-01 -3.700000000000000511e-02
1.109999999999999876e-01 -3.721867513920936593e-02
1.149110067193489793e-01 -3.650000000000000466e-02
1.189999999999999947e-01 -3.728119042018517015e-02
1.229999999999999982e-01 -3.804959278910186038e-02
1.273097005191831665e-01 -3.900000000000000688e-02
1.305000000000000049e-01 -3.992430688512559750e-02
1.345000000000000084e-01 -3.852469528899211959e-02
1.382461973657683751e-01 -3.900000000000000688e-02
1.424999999999999878e-01 -3.951115747990094351e-02
1.464999999999999913e-01 -4.091461861298884006e-02
1.494999999999999940e-01 -4.199864028768429680e-02
1.539999999999999980e-01 -4.142103954170976710e-02
1.575000000000000011e-01 -4.166647310321326680e-02
1.615000000000000047e-01 -4.287009600404692589e-02
1.660000000000000087e-01 -4.315967268530602335e-02
1.705000000000000127e-01 -4.351436917629963180e-02
1.745000000000000162e-01 -4.290444467412364571e-02
1.790000000000000202e-01 -4.304256993419997707e-02
1.835000000000000242e-01 -4.393320826805834078e-02
1.870000000000000273e-01 -4.503384082973232311e-02
1.899999999999999745e-01 -4.444810698826391626e-02
1.934401433894964717e-01 -4.600000000000000616e-02
1.968593122902927151e-01 -4.600000000000000616e-02
2.009999999999999842e-01 -4.636610686062848236e-02
2.059999999999999887e-01 -4.614355363993764142e-02
2.109999999999999931e-01 -4.611571795613122332e-02
2.154999999999999971e-01 -4.651492120524216428e-02
2.200000000000000011e-01 -4.711214713581443614e-02
2.245000000000000051e-01 -4.775281210004356236e-02
2.290000000000000091e-01 -4.831580921777967746e-02


==> plots/icing/pca/samples_26.csv <==
2.345000000000000140e-01 -4.851238181144482825e-02
2.365000000000000158e-01 -4.581245638357656774e-02
2.367465490172921128e-01 -4.100000000000000172e-02
2.372479826181703444e-01 -3.650000000000000466e-02
2.377487369029292752e-01 -3.200000000000000067e-02
2.382338335966828480e-01 -2.750000000000001055e-02
2.383748146497281784e-01 -2.250000000000000611e-02
2.387496139720519384e-01 -1.800000000000000211e-02
2.392497037864237952e-01 -1.349999999999999811e-02
2.397497672873140639e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251179380677326362e-03
2.402498622945550832e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657632880832e-01 2.349999999999999312e-02
2.427498564697950501e-01 2.799999999999999711e-02
2.432339731364143998e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254975159311699e-02
2.437497102814888683e-01 4.200000000000000955e-02
2.442496163663723518e-01 4.649999999999998579e-02
2.447494717782745244e-01 5.099999999999998979e-02
2.451227535331503282e-01 5.549999999999999378e-02
2.452636468422272065e-01 6.049999999999999822e-02
2.457478440704009282e-01 6.500000000000000222e-02
2.462453521175507198e-01 6.950000000000000622e-02
2.465436536145268476e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404069990751278862e-02
2.375000000000000167e-01 7.358226259231799571e-02
2.330000000000000127e-01 7.309993351123844629e-02
2.285000000000000087e-01 7.261355121644727517e-02
2.240000000000000047e-01 7.211585213938136174e-02
2.195000000000000007e-01 7.160724298625982531e-02
2.149999999999999967e-01 7.108884219078276390e-02
2.104999999999999927e-01 7.054585845671881850e-02
2.061950854629578944e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.945908583408065551e-02
1.974999999999999811e-01 6.888108927175809471e-02
1.929999999999999771e-01 6.829512392106401597e-02
1.884999999999999731e-01 6.769425486289581961e-02
1.840000000000000246e-01 6.707534670932241427e-02
1.798573624350279232e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.583337285937439221e-02
1.710000000000000131e-01 6.516627954613979368e-02
1.666586054472834477e-01 6.450000000000000178e-02
1.625000000000000056e-01 6.386611144430187625e-02
1.580000000000000016e-01 6.319793180691349321e-02
1.535378691384299832e-01 6.250000000000000000e-02
1.494999999999999940e-01 6.181364767922280234e-02
1.449999999999999900e-01 6.115524026764417725e-02
1.404999999999999860e-01 6.089414712706128080e-02
1.365000000000000102e-01 5.983695993337832808e-02
1.325000000000000067e-01 5.895703986182335848e-02
1.280000000000000027e-01 5.831360651549527541e-02
1.239999999999999991e-01 5.727955445226886461e-02
1.194999999999999951e-01 5.692733037284878478e-02
1.144999999999999907e-01 5.661839677164040574e-02
1.104999999999999871e-01 5.552824958418300927e-02
1.068204514847398284e-01 5.449999999999999289e-02
1.020000000000000073e-01 5.420828305501759758e-02
9.800000000000000377e-02 5.347144118734898505e-02
9.363655321624585193e-02 5.249999999999999112e-02
9.049999999999999711e-02 5.084628933839058229e-02
8.670821033320448568e-02 5.149999999999999023e-02
8.349999999999999090e-02 4.987516114801109068e-02
7.899999999999998690e-02 4.933590168171615720e-02
7.450000000000001066e-02 4.851684610535659387e-02
7.100000000000000755e-02 4.734220040390607620e-02
6.750000000000000444e-02 4.593684870186563740e-02
6.429427277946037078e-02 4.400000000000001132e-02
6.099999999999999867e-02 4.220581756289448760e-02
5.649999999999999467e-02 4.165718511107418393e-02
5.249999999999999112e-02 4.070305244100916320e-02
4.834169400533208649e-02 4.000000000000000777e-02
4.549999999999998490e-02 3.791383632894017308e-02
4.150000000000000910e-02 3.657439354639167167e-02
3.704810998639135322e-02 3.750000000000000555e-02
3.300000000000000155e-02 3.710968311317283663e-02
2.899999999999999800e-02 3.734766868835329851e-02
2.549999999999999489e-02 3.556022388412832802e-02
2.218449473592295357e-02 3.400000000000000244e-02
2.049999999999999045e-02 3.071775232545042450e-02
1.600000000000000033e-02 3.130055850141340995e-02
1.249999999999999722e-02 2.961152849528367326e-02
9.419537547226611643e-03 3.150000000000000022e-02
6.499999999999991895e-03 3.385542873727968166e-02
3.233561234708647730e-03 3.400000000000000244e-02
-5.000000000000004441e-04 3.277462139147707676e-02
-5.000000000000004441e-03 3.200355045168790102e-02
-8.500000000000007550e-03 3.057344486735178238e-02
-1.100000000000000977e-02 2.815829075574022983e-02
-1.419611990803470482e-02 2.649999999999999578e-02
-1.708224032083906566e-02 2.449999999999999400e-02
-1.826505052532942028e-02 2.049999999999999045e-02
-1.987162001576116277e-02 1.700000000000000122e-02
-2.203450049464696775e-02 1.449999999999999900e-02
-2.500000000000000833e-02 1.206422753805420217e-02
-2.845762444582935688e-02 1.049999999999999545e-02
-3.145882836158729601e-02 8.499999999999993672e-03
-3.365639846186498085e-02 5.999999999999991451e-03
-3.503810341449827004e-02 2.500000000000002220e-03
-3.532940664176476009e-02 -2.500000000000002220e-03
-3.390395246366632170e-02 -6.000000000000005329e-03
-3.168684658531652903e-02 -9.000000000000007994e-03
-3.001727384005794044e-02 -1.249999999999999722e-02
-2.915756632561141218e-02 -1.650000000000000078e-02
-2.801438599937963736e-02 -2.050000000000000433e-02
-2.617476913869990277e-02 -2.350000000000000699e-02
-2.384214483583097996e-02 -2.600000000000000921e-02
-2.100000000000000477e-02 -2.841085653405895847e-02
-1.800000000000000211e-02 -3.042940821867369527e-02
-1.499999999999999944e-02 -3.201717342502451158e-02
-1.050000000000000933e-02 -3.293545926915806416e-02
-6.000000000000005329e-03 -3.341891027503793299e-02
-2.000000000000001776e-03 -3.445091833942652559e-02
1.500000000000001332e-03 -3.588953162907801420e-02
5.499999999999991007e-03 -3.595606191636243482e-02
9.984028918782949721e-03 -3.600000000000000422e-02
1.449999999999999900e-02 -3.552866110834033281e-02
1.800000000000000211e-02 -3.430861873032529930e-02
2.199999999999999178e-02 -3.343519309212376889e-02
2.649999999999999578e-02 -3.378137151071182454e-02
3.049999999999999933e-02 -3.378270478019655687e-02
3.450000000000000289e-02 -3.352170075646743880e-02
3.883991189509914538e-02 -3.450000000000000289e-02
4.150000000000000910e-02 -3.681825106483294779e-02
4.549999999999998490e-02 -3.689320824353784639e-02
4.901291850177448561e-02 -3.550000000000000377e-02
5.199999999999999067e-02 -3.720544817995429659e-02
5.612543123828901692e-02 -3.750000000000000555e-02
5.867689201319614689e-02 -3.500000000000000333e-02
6.129058860922052127e-02 -3.400000000000000244e-02
6.414197332100694815e-02 -3.350000000000000200e-02
6.700000000000000400e-02 -3.317819867798551398e-02
6.908761344361251389e-02 -3.600000000000000422e-02
7.250000000000000888e-02 -3.791767493930701949e-02
7.599999999999998423e-02 -3.805312320348583355e-02
8.049999999999998823e-02 -3.879583520435168215e-02
8.399999999999999134e-02 -4.025163868439416565e-02
8.770198509519655516e-02 -4.150000000000000216e-02
9.149999999999999800e-02 -4.271754548576756766e-02
9.580592001004223368e-02 -4.200000000000000261e-02
9.919902879739884993e-02 -4.050000000000000128e-02
1.030000000000000082e-01 -3.949159916219054101e-02
1.074536578831008365e-01 -3.950000000000000733e-02
1.114999999999999880e-01 -3.891842104159901061e-02
1.154999999999999916e-01 -3.990790981095537066e-02
1.189999999999999947e-01 -4.109657023104810319e-02
1.234999999999999987e-01 -4.180630600906598549e-02
1.280000000000000027e-01 -4.249163443770367227e-02
1.325000000000000067e-01 -4.259155611287145093e-02
1.365000000000000102e-01 -4.271250596842537245e-02
1.404521573112481325e-01 -4.400000000000000439e-02
1.437252423528482814e-01 -4.300000000000000350e-02
1.479371269273042910e-01 -4.200000000000000261e-02
1.524394254991063291e-01 -4.200000000000000261e-02
1.548226921805542222e-01 -4.450000000000000483e-02
1.580000000000000016e-01 -4.545316790381008498e-02
1.620000000000000051e-01 -4.422197209110650257e-02
1.663993310674774795e-01 -4.350000000000000394e-02
1.700000000000000122e-01 -4.432447303144564088e-02
1.735000000000000153e-01 -4.376230098846993488e-02
1.777541059778306176e-01 -4.400000000000000439e-02
1.820000000000000229e-01 -4.403593960579762351e-02
1.870000000000000273e-01 -4.403999210838983186e-02
1.904027537156132710e-01 -4.450000000000000483e-02
1.934999999999999776e-01 -4.466919936290324189e-02
1.964999999999999802e-01 -4.694417870351390992e-02
1.999999999999999833e-01 -4.728712113745291157e-02
2.034999999999999865e-01 -4.596457450679946460e-02
2.079999999999999905e-01 -4.610795673891652374e-02
2.125830779508402490e-01 -4.650000000000000661e-02
2.173963478415498196e-01 -4.700000000000000705e-02
2.220000000000000029e-01 -4.737525886327406677e-02
2.265000000000000069e-01 -4.776232223233033841e-02
2.310000000000000109e-01 -4.820925008074097157e-02


==> plots/icing/pca/samples_27.csv <==
2.345000000000000140e-01 -4.800900597926415631e-02
2.366224321847930356e-01 -4.550000000000000572e-02
2.367580947722472684e-01 -4.050000000000000128e-02
2.372451242256222170e-01 -3.600000000000000422e-02
2.377471303834724492e-01 -3.150000000000000022e-02
2.382481799183083504e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225218102416875662e-02
2.387491924637577811e-01 -1.750000000000000167e-02
2.392494055301379596e-01 -1.299999999999999767e-02
2.397495471431809189e-01 -8.500000000000007550e-03
2.401261885432639798e-01 -4.000000000000003553e-03
2.402655594683540674e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114246826901e-01 2.399999999999999356e-02
2.427498533600345731e-01 2.849999999999999756e-02
2.432498205010034942e-01 3.300000000000000155e-02
2.436250888896296929e-01 3.750000000000000555e-02
2.437652454793402534e-01 4.250000000000000999e-02
2.442496030022793807e-01 4.699999999999998623e-02
2.447494504591588849e-01 5.149999999999999023e-02
2.452329449171548048e-01 5.599999999999999423e-02
2.453682290291565316e-01 6.099999999999999867e-02
2.457476829842998867e-01 6.550000000000000266e-02
2.462447536488041600e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409182724317030233e-02
2.417402814214444362e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352547197573433557e-02
2.325000000000000122e-01 7.304281953984223530e-02
2.280000000000000082e-01 7.256129976048625307e-02
2.235000000000000042e-01 7.206049890002627634e-02
2.190000000000000002e-01 7.154939752326075486e-02
2.144999999999999962e-01 7.103015729550965496e-02
2.102157745271944767e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996058062904954300e-02
2.014999999999999847e-01 6.939324002604328745e-02
1.969999999999999807e-01 6.882443518084011003e-02
1.924999999999999767e-01 6.823644955717433902e-02
1.880000000000000282e-01 6.763014423526159113e-02
1.836892873078078414e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.641602969036705661e-02
1.750000000000000167e-01 6.575909299213075765e-02
1.705000000000000127e-01 6.512851338109983124e-02
1.661886512673956262e-01 6.450000000000000178e-02
1.620000000000000051e-01 6.382581957995366040e-02
1.575000000000000011e-01 6.302187413137734506e-02
1.534999999999999976e-01 6.224637085084204491e-02
1.489999999999999936e-01 6.160978098923959589e-02
1.449999999999999900e-01 6.069226957417569318e-02
1.419999999999999873e-01 5.879841899825971607e-02
1.375000000000000111e-01 5.843096960470507695e-02
1.330000000000000071e-01 5.853008789165647235e-02
1.290000000000000036e-01 5.791079224465519454e-02
1.244999999999999996e-01 5.736427632973666035e-02
1.204999999999999960e-01 5.609343220087210924e-02
1.159476032084414271e-01 5.599999999999999423e-02
1.124869231926174801e-01 5.499999999999999334e-02
1.084999999999999853e-01 5.433043246478447968e-02
1.040000000000000091e-01 5.363256947506436084e-02
1.010000000000000064e-01 5.197288713117773074e-02
9.700000000000000289e-02 5.188592292415779988e-02
9.349999999999999978e-02 5.007324206822844764e-02
8.999999999999999667e-02 4.894834352941942329e-02
8.599999999999999312e-02 4.867929946827049409e-02
8.170383508509793113e-02 4.799999999999998712e-02
7.849999999999998646e-02 4.631921694186664357e-02
7.400000000000001021e-02 4.575379873288197563e-02
7.050000000000000711e-02 4.440810695628952254e-02
6.700000000000000400e-02 4.382660775173883444e-02
6.300000000000000044e-02 4.258936370782172298e-02
5.899999999999999689e-02 4.287873907715442079e-02
5.549999999999999378e-02 4.102257152832414905e-02
5.249999999999999112e-02 4.006030669635773922e-02
4.949999999999998845e-02 3.808469215318110307e-02
4.749999999999998668e-02 3.543370491303701048e-02
4.400000000000001132e-02 3.366816534862773769e-02
4.100000000000000866e-02 3.184528099439047633e-02
3.750000000000000555e-02 3.019690929047946781e-02
3.450000000000000289e-02 2.844163563552228394e-02
3.109069125502651396e-02 2.649999999999999578e-02
2.827590376105417955e-02 2.449999999999999400e-02
2.436590955159731106e-02 2.349999999999999312e-02
2.099999999999999090e-02 2.180984318756494858e-02
1.800000000000000211e-02 1.990127156128195657e-02
1.469908252104808362e-02 1.800000000000000211e-02
1.149999999999999634e-02 1.717165193507973198e-02
8.147458178785402932e-03 1.900000000000000300e-02
4.000000000000003553e-03 1.977532881226150632e-02
0.000000000000000000e+00 1.898343762087017009e-02
-3.382967915951697914e-03 2.049999999999999045e-02
-6.500000000000005773e-03 2.206679744307466287e-02
-1.058970665541495403e-02 2.249999999999999223e-02
-1.449999999999999900e-02 2.335308387906667379e-02
-1.892873538860983043e-02 2.249999999999999223e-02
-2.119210679155002913e-02 1.999999999999999001e-02
-2.169027621997463712e-02 1.549999999999999989e-02
-2.307637755980336894e-02 1.199999999999999678e-02
-2.450000000000000788e-02 8.133862983020276674e-03
-2.650000000000000966e-02 5.208796181363083318e-03
-2.783430575942736837e-02 1.500000000000001332e-03
-2.697321442069053332e-02 -2.500000000000002220e-03
-2.568159970466624489e-02 -6.500000000000005773e-03
-2.445290805995733660e-02 -1.000000000000000888e-02
-2.106818483538181255e-02 -1.200000000000001066e-02
-1.800000000000000211e-02 -1.350767545208675889e-02
-1.349999999999999811e-02 -1.405188453675291875e-02
-1.046439920816479539e-02 -1.600000000000000033e-02
-6.000000000000005329e-03 -1.569482142341180331e-02
-2.500000000000002220e-03 -1.628355132669050478e-02
5.000000000000004441e-04 -1.840349976805700019e-02
4.511739885857582455e-03 -1.750000000000000167e-02
7.999999999999993228e-03 -1.591998413978606280e-02
1.099999999999999589e-02 -1.776803478445914894e-02
1.549999999999999989e-02 -1.722496996613652118e-02
1.950000000000000344e-02 -1.821582204509363326e-02
2.306132063217633185e-02 -1.850000000000000255e-02
2.540209931441275715e-02 -2.150000000000000522e-02
2.836336627303716676e-02 -2.350000000000000699e-02
3.150000000000000022e-02 -2.315248839608888970e-02
3.450000000000000289e-02 -2.505065567111999444e-02
3.800000000000000600e-02 -2.550367068954608255e-02
4.150000000000000910e-02 -2.508933215852936563e-02
4.549999999999998490e-02 -2.412808941596656861e-02
4.899999999999998801e-02 -2.297009427549761423e-02
5.199999999999999067e-02 -2.454296305628682340e-02
5.449999999999999289e-02 -2.742338383928094939e-02
5.720497737240939906e-02 -2.949999999999999845e-02
6.086612528107624570e-02 -2.899999999999999800e-02
6.450000000000000178e-02 -2.835358287655258616e-02
6.750000000000000444e-02 -3.044438164039034445e-02
6.950000000000000622e-02 -3.301593684717030186e-02
7.250000000000000888e-02 -3.509277550200558954e-02
7.649999999999998468e-02 -3.420042131179667350e-02
8.049999999999998823e-02 -3.527443707047461796e-02
8.499999999999999223e-02 -3.496531862145574321e-02
8.902362836133646817e-02 -3.400000000000000244e-02
9.199999999999999845e-02 -3.560887286342175745e-02
9.500000000000000111e-02 -3.787034993252577642e-02
9.850000000000000422e-02 -3.736863416375338365e-02
1.020000000000000073e-01 -3.662945116939146650e-02
1.065000000000000113e-01 -3.645931901474586123e-02
1.098536322871194321e-01 -3.750000000000000555e-02
1.134999999999999898e-01 -3.803002138696973816e-02
1.174999999999999933e-01 -3.934202220971102365e-02
1.209999999999999964e-01 -3.799364076102398902e-02
1.244999999999999996e-01 -3.942242194286562501e-02
1.285000000000000031e-01 -3.939222195651809894e-02
1.335000000000000075e-01 -3.944514739577915929e-02
1.370000000000000107e-01 -4.056379141008978340e-02
1.414585297717318446e-01 -4.150000000000000216e-02
1.454999999999999905e-01 -4.146534722218393754e-02
1.504999999999999949e-01 -4.122496080752972858e-02
1.544999999999999984e-01 -4.239532012121154103e-02
1.580000000000000016e-01 -4.356460456352866106e-02
1.620000000000000051e-01 -4.288113386389469373e-02
1.665000000000000091e-01 -4.307937178599859779e-02
1.711060000692804228e-01 -4.350000000000000394e-02
1.752468291496577235e-01 -4.450000000000000483e-02
1.790696520908004186e-01 -4.550000000000000572e-02
1.836405877171684853e-01 -4.600000000000000616e-02
1.870365624836164975e-01 -4.600000000000000616e-02
1.909999999999999754e-01 -4.555238451297164565e-02
1.959999999999999798e-01 -4.587391764182045112e-02
1.989999999999999825e-01 -4.354699934543024287e-02
2.024999999999999856e-01 -4.409278109148997288e-02
2.060456304938866889e-01 -4.550000000000000572e-02
2.099999999999999922e-01 -4.691432060153712807e-02
2.139999999999999958e-01 -4.777315997967349764e-02
2.190000000000000002e-01 -4.774874486529965406e-02
2.235000000000000042e-01 -4.707993051271410628e-02
2.280000000000000082e-01 -4.676792228322484285e-02
2.325000000000000122e-01 -4.742560157302960766e-02


==> plots/icing/pca/samples_28.csv <==
2.325000000000000122e-01 -4.801016963570166329e-02
2.362187339157459098e-01 -4.700000000000000705e-02
2.367436336661558061e-01 -4.250000000000000305e-02
2.372470304026860488e-01 -3.800000000000000600e-02
2.376279852564420203e-01 -3.350000000000000200e-02
2.378752039468701451e-01 -2.849999999999999756e-02
2.382493407284408393e-01 -2.400000000000000744e-02
2.387495309391237941e-01 -1.950000000000000344e-02
2.392496510920696373e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025155249533965703e-02
2.397498002354047641e-01 -5.500000000000004885e-03
2.402498390336401668e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340398864005766e-01 2.649999999999999578e-02
2.428732458735380906e-01 3.150000000000000022e-02
2.432497914051918730e-01 3.600000000000000422e-02
2.437497348328627467e-01 4.050000000000000822e-02
2.442496528655606070e-01 4.499999999999998446e-02
2.446240225297896809e-01 4.949999999999998845e-02
2.447645664484091876e-01 5.449999999999999289e-02
2.452489319649617805e-01 5.899999999999999689e-02
2.457482344861431078e-01 6.350000000000000089e-02
2.462285810455225599e-01 6.800000000000000488e-02
2.463022813329997784e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418837401061681436e-02
2.390000000000000180e-01 7.372131756298164196e-02
2.345000000000000140e-01 7.325121708996626402e-02
2.300000000000000100e-01 7.277189574815638717e-02
2.255000000000000060e-01 7.228140858438494853e-02
2.210000000000000020e-01 7.177747499925216101e-02
2.164999999999999980e-01 7.125917557051968110e-02
2.119999999999999940e-01 7.072616163849196336e-02
2.074999999999999900e-01 7.018027738479010180e-02
2.029999999999999860e-01 6.961333867260113828e-02
1.984999999999999820e-01 6.902549796806703442e-02
1.944999999999999785e-01 6.848415409644398322e-02
1.899999999999999745e-01 6.789219150052633323e-02
1.855000000000000260e-01 6.728871993626522885e-02
1.810000000000000220e-01 6.667195110804893798e-02
1.765000000000000180e-01 6.600237761813428083e-02
1.725000000000000144e-01 6.537242547337270004e-02
1.680000000000000104e-01 6.465978207333811234e-02
1.636575639779974389e-01 6.400000000000000133e-02
1.595000000000000029e-01 6.343630270092200096e-02
1.549999999999999989e-01 6.289479435402021978e-02
1.504999999999999949e-01 6.214705019913630002e-02
1.464999999999999913e-01 6.116267085678706028e-02
1.424999999999999878e-01 6.101968045591327910e-02
1.380000000000000115e-01 6.056813910028218534e-02
1.340000000000000080e-01 5.988190922273453620e-02
1.295000000000000040e-01 5.931206440029247740e-02
1.255000000000000004e-01 5.846441479722454954e-02
1.214999999999999969e-01 5.706794519103362134e-02
1.164999999999999925e-01 5.715727870975200603e-02
1.114999999999999880e-01 5.719687781284787942e-02
1.070000000000000118e-01 5.655802368626951238e-02
1.035000000000000087e-01 5.548911961496755252e-02
9.999533082877570811e-02 5.399999999999999245e-02
9.655367267393158426e-02 5.199999999999999067e-02
9.336229294935464995e-02 5.149999999999999023e-02
8.999999999999999667e-02 4.961521137021716876e-02
8.699999999999999400e-02 4.858683646372587150e-02
8.349999999999999090e-02 5.009688553471255967e-02
7.922432016029773427e-02 4.949999999999998845e-02
7.649999999999998468e-02 4.733391038468714312e-02
7.300000000000000933e-02 4.550091905621837102e-02
7.000000000000000666e-02 4.464510691982106344e-02
6.550000000000000266e-02 4.521419624111346763e-02
6.149999999999999911e-02 4.447760334447389829e-02
5.805497906857736562e-02 4.350000000000001088e-02
5.499999999999999334e-02 4.199161228038138932e-02
5.196558465327200116e-02 4.250000000000000999e-02
4.849999999999998757e-02 4.431837473266613675e-02
4.499999999999998446e-02 4.383350537539768693e-02
4.150000000000000910e-02 4.207874986336652967e-02
3.850000000000000644e-02 4.016454440906765816e-02
3.550000000000000377e-02 3.816286728273098755e-02
3.273257977110669709e-02 3.600000000000000422e-02
2.999999999999999889e-02 3.374943559142915689e-02
2.651906853853892160e-02 3.200000000000000067e-02
2.349999999999999312e-02 3.113467910031960523e-02
1.901367445820118310e-02 3.049999999999999933e-02
1.499999999999999944e-02 2.971638491769627161e-02
1.147810425081448142e-02 2.849999999999999756e-02
8.499999999999993672e-03 2.632385715110659163e-02
6.999999999999992339e-03 2.276096724709742586e-02
4.726646105825120514e-03 1.999999999999999001e-02
1.500000000000001332e-03 1.812408133697129137e-02
-1.734122493473181422e-03 1.650000000000000078e-02
-4.859671974995342578e-03 1.449999999999999900e-02
-8.653964147015887412e-03 1.349999999999999811e-02
-1.196393692539620031e-02 1.149999999999999634e-02
-1.467689737323073229e-02 9.499999999999994560e-03
-1.800000000000000211e-02 7.652326026767550943e-03
-2.073640039094334572e-02 5.499999999999991007e-03
-2.142002998211963577e-02 2.000000000000001776e-03
-1.916438356138227758e-02 -1.000000000000000888e-03
-1.663162046851230855e-02 -3.500000000000003109e-03
-1.514837735617922433e-02 -7.000000000000006217e-03
-1.200000000000001066e-02 -8.743252390627937951e-03
-8.500000000000007550e-03 -1.004295401439268473e-02
-5.000000000000004441e-03 -9.546036433388667766e-03
-2.288647537829848356e-03 -1.200000000000001066e-02
3.682387062655019809e-04 -1.449999999999999900e-02
3.500000000000003109e-03 -1.641093171558856770e-02
5.999999999999991451e-03 -1.887423418024122140e-02
9.750097396252693088e-03 -1.850000000000000255e-02
1.349999999999999811e-02 -1.736722573139347012e-02
1.750000000000000167e-02 -1.703855913951515810e-02
2.039616912426601980e-02 -1.950000000000000344e-02
2.307422899043406334e-02 -2.150000000000000522e-02
2.564141704651222084e-02 -2.400000000000000744e-02
2.803818416249490367e-02 -2.650000000000000966e-02
3.150000000000000022e-02 -2.742526823723356877e-02
3.511600973976501672e-02 -2.849999999999999756e-02
3.900000000000000688e-02 -2.771384493124456200e-02
4.300000000000001044e-02 -2.862017533284297310e-02
4.749999999999998668e-02 -2.936275529103581777e-02
5.076776958446824889e-02 -3.049999999999999933e-02
5.449999999999999289e-02 -3.142299397557302837e-02
5.799999999999999600e-02 -2.955346640653338380e-02
6.159851891570516241e-02 -2.999999999999999889e-02
6.550000000000000266e-02 -3.023986607710384827e-02
6.900000000000000577e-02 -3.072149037260132540e-02
7.200000000000000844e-02 -3.075934855792225239e-02
7.547675237931404657e-02 -3.049999999999999933e-02
7.849999999999998646e-02 -3.205865293867318777e-02
8.299999999999999045e-02 -3.277152344869847106e-02
8.749999999999999445e-02 -3.338706912633589152e-02
9.099999999999999756e-02 -3.359037295528440742e-02
9.450000000000000067e-02 -3.514177852332219659e-02
9.800000000000000377e-02 -3.374535136632867555e-02
1.020000000000000073e-01 -3.283866324755283644e-02
1.055000000000000104e-01 -3.438651256459806377e-02
1.094999999999999862e-01 -3.334302521810759284e-02
1.134999999999999898e-01 -3.435304249399762783e-02
1.169999999999999929e-01 -3.576480469425723924e-02
1.204999999999999960e-01 -3.700779767448383883e-02
1.250000000000000000e-01 -3.783802677094708772e-02
1.285000000000000031e-01 -3.949945768950498953e-02
1.315000000000000058e-01 -3.832354138786613074e-02
1.352174322657834216e-01 -3.850000000000000644e-02
1.390000000000000124e-01 -3.981923843958570103e-02
1.434999999999999887e-01 -4.037784713186091945e-02
1.469999999999999918e-01 -4.197075872848091138e-02
1.509999999999999953e-01 -4.170816846715598436e-02
1.549999999999999989e-01 -4.169425612544618021e-02
1.590000000000000024e-01 -4.293483879895378802e-02
1.640000000000000069e-01 -4.286888328845678969e-02
1.682486415873415964e-01 -4.250000000000000305e-02
1.725000000000000144e-01 -4.339600423826787262e-02
1.770000000000000184e-01 -4.265033944587642845e-02
1.810000000000000220e-01 -4.285431122776422325e-02
1.850000000000000255e-01 -4.375426627662844237e-02
1.884999999999999731e-01 -4.540690048337032991e-02
1.919999999999999762e-01 -4.487391229345664978e-02
1.954999999999999793e-01 -4.549260798442735648e-02
1.999999999999999833e-01 -4.481718768460322966e-02
2.044999999999999873e-01 -4.546440664459810294e-02
2.084999999999999909e-01 -4.624794624995769154e-02
2.129999999999999949e-01 -4.691588988309589037e-02
2.174999999999999989e-01 -4.725284046051507481e-02
2.225000000000000033e-01 -4.736580708748475838e-02
2.270000000000000073e-01 -4.750451702233365880e-02
2.320000000000000118e-01 -4.794638168907614656e-02


==> plots/icing/pca/samples_29.csv <==
2.320000000000000118e-01 -4.851392915681206064e-02
2.361735537527048234e-01 -4.800000000000000100e-02
2.367459427299272723e-01 -4.350000000000000394e-02
2.372337276665076322e-01 -3.900000000000000688e-02
2.373770714128091430e-01 -3.400000000000000244e-02
2.377495638049319238e-01 -2.949999999999999845e-02
2.382496682000571908e-01 -2.500000000000000833e-02
2.387497422137187242e-01 -2.050000000000000433e-02
2.391267650524944166e-01 -1.600000000000000033e-02
2.392657519378903752e-01 -1.100000000000000977e-02
2.397498967468259801e-01 -6.500000000000005773e-03
2.402499113987784096e-01 -2.000000000000001776e-03
2.407342593152029253e-01 2.500000000000002220e-03
2.408739583333333600e-01 7.499999999999992784e-03
2.412500000000000200e-01 1.199999999999999678e-02
2.417500000000000204e-01 1.650000000000000078e-02
2.422500000000000209e-01 2.099999999999999090e-02
2.425000000000000211e-01 2.575148582050525506e-02
2.427498396043836215e-01 3.049999999999999933e-02
2.432498018717218213e-01 3.500000000000000333e-02
2.437497494348724036e-01 3.950000000000000733e-02
2.442337256588804351e-01 4.400000000000001132e-02
2.443719919029233301e-01 4.899999999999998801e-02
2.447493532022356755e-01 5.349999999999999201e-02
2.452490326313631619e-01 5.799999999999999600e-02
2.457484358801185209e-01 6.250000000000000000e-02
2.460000000000000242e-01 6.728559800513989053e-02
2.462398158962192940e-01 7.200000000000000844e-02
2.445000000000000229e-01 7.427847492208364266e-02
2.400000000000000189e-01 7.381387683233474328e-02
2.355000000000000149e-01 7.334989131379471283e-02
2.310000000000000109e-01 7.287669546119102115e-02
2.265000000000000069e-01 7.239338636084394207e-02
2.220000000000000029e-01 7.189290191758312965e-02
2.174999999999999989e-01 7.137421609442955173e-02
2.129999999999999949e-01 7.083976623396900929e-02
2.084999999999999909e-01 7.028677757306268925e-02
2.039999999999999869e-01 6.972112531043417327e-02
1.994999999999999829e-01 6.915107810081458362e-02
1.949999999999999789e-01 6.856659502571872677e-02
1.907244609747301978e-01 6.800000000000000488e-02
1.865000000000000269e-01 6.741048771100530135e-02
1.820000000000000229e-01 6.677251408094267426e-02
1.775000000000000189e-01 6.612481649943688367e-02
1.731475289519972260e-01 6.550000000000000266e-02
1.690000000000000113e-01 6.492769270446988039e-02
1.645000000000000073e-01 6.425489141006283933e-02
1.602891572379629703e-01 6.350000000000000089e-02
1.559999999999999998e-01 6.265491448922638762e-02
1.519999999999999962e-01 6.196367485401633318e-02
1.474999999999999922e-01 6.146342700742058601e-02
1.434135264066968840e-01 6.049999999999999822e-02
1.395000000000000129e-01 5.938568547237853962e-02
1.351727931079597100e-01 5.849999999999999645e-02
1.310000000000000053e-01 5.790931376741322023e-02
1.265000000000000013e-01 5.716744212740759723e-02
1.223116579682727301e-01 5.649999999999999467e-02
1.184999999999999942e-01 5.517747138384320599e-02
1.144999999999999907e-01 5.409450640387598180e-02
1.099999999999999867e-01 5.391347379446009835e-02
1.056420275322091512e-01 5.299999999999999156e-02
1.015894591178016088e-01 5.199999999999999067e-02
9.750000000000000333e-02 5.109790782641647489e-02
9.349999999999999978e-02 5.015606714359380908e-02
8.949999999999999623e-02 4.914633038781091035e-02
8.549999999999999267e-02 4.810227842132898390e-02
8.199999999999998956e-02 4.684933990180824986e-02
7.799999999999998601e-02 4.587487761621239502e-02
7.450000000000001066e-02 4.414478584766644287e-02
7.050000000000000711e-02 4.338603733423897907e-02
6.650000000000000355e-02 4.208848523314917545e-02
6.289204440921476735e-02 4.100000000000000866e-02
5.899999999999999689e-02 3.997187306646921012e-02
5.499999999999999334e-02 3.852753561136987304e-02
5.149999999999999023e-02 3.742285710165051821e-02
4.893856255891511353e-02 3.500000000000000333e-02
4.646280069314519257e-02 3.250000000000000111e-02
4.354035543775460620e-02 2.999999999999999889e-02
4.000000000000000777e-02 2.870224141162214943e-02
3.630932274119518660e-02 2.749999999999999667e-02
3.350000000000000200e-02 2.548871144041462561e-02
3.049999999999999933e-02 2.337199299923025525e-02
2.699999999999999623e-02 2.182551371813715516e-02
2.319917146934301344e-02 2.049999999999999045e-02
2.013092719334787922e-02 1.850000000000000255e-02
1.750000000000000167e-02 1.625113185890719042e-02
1.595772746275626180e-02 1.299999999999999767e-02
1.299999999999999767e-02 1.099217512754357799e-02
9.557603349034063389e-03 8.999999999999994116e-03
6.999999999999992339e-03 6.901646184377084776e-03
5.467396137608058863e-03 3.500000000000003109e-03
7.117749064985232077e-03 5.000000000000004441e-04
9.111334029829640940e-03 -2.500000000000002220e-03
1.199999999999999678e-02 -4.975346409801125608e-03
1.503420107283913107e-02 -6.500000000000005773e-03
1.900000000000000300e-02 -7.959163017684851849e-03
2.149999999999999134e-02 -1.030425913248950685e-02
2.599999999999999534e-02 -1.078016915508969373e-02
3.046925021295574312e-02 -1.150000000000001021e-02
3.440982390239893940e-02 -1.249999999999999722e-02
3.750000000000000555e-02 -1.432482075843043851e-02
4.100000000000000866e-02 -1.571533548667628649e-02
4.449999999999998401e-02 -1.704214343488296216e-02
4.765728746549279665e-02 -1.900000000000000300e-02
5.099999999999998979e-02 -2.089502462635095884e-02
5.499999999999999334e-02 -2.165917924305826164e-02
5.940739030880683169e-02 -2.250000000000000611e-02
6.350000000000000089e-02 -2.311110193262593676e-02
6.750000000000000444e-02 -2.439830978392942828e-02
7.134201957256966486e-02 -2.550000000000000877e-02
7.500000000000001110e-02 -2.572848105067092675e-02
7.849999999999998646e-02 -2.724283186413113331e-02
8.249999999999999001e-02 -2.823795234341545946e-02
8.649999999999999356e-02 -2.919147623921272694e-02
9.099999999999999756e-02 -2.968155316988501172e-02
9.550000000000000155e-02 -3.038675916948375966e-02
9.950000000000000511e-02 -3.132294704577971017e-02
1.025000000000000078e-01 -3.306268602936780071e-02
1.065000000000000113e-01 -3.239408885125004411e-02
1.109999999999999876e-01 -3.255253571223606229e-02
1.149999999999999911e-01 -3.354909785295390884e-02
1.184999999999999942e-01 -3.511485152132190479e-02
1.224999999999999978e-01 -3.639351868376521082e-02
1.260284666629902239e-01 -3.600000000000000422e-02
1.295000000000000040e-01 -3.504028038029317199e-02
1.330000000000000071e-01 -3.675134058083843330e-02
1.365000000000000102e-01 -3.803060749804884622e-02
1.409999999999999865e-01 -3.757746777664037335e-02
1.456368946525488095e-01 -3.750000000000000555e-02
1.494999999999999940e-01 -3.838876826202919368e-02
1.524999999999999967e-01 -4.021173253467465181e-02
1.566494153177214743e-01 -3.950000000000000733e-02
1.605000000000000038e-01 -3.933279250473249028e-02
1.635000000000000064e-01 -4.119996188974719975e-02
1.671169945364639198e-01 -4.250000000000000305e-02
1.710000000000000131e-01 -4.174760107172825058e-02
1.750000000000000167e-01 -4.263766469442648033e-02
1.780000000000000193e-01 -4.476608226933644075e-02
1.820000000000000229e-01 -4.471286002159870904e-02
1.865000000000000269e-01 -4.413443992076246380e-02
1.904999999999999749e-01 -4.343949573462396740e-02
1.944999999999999785e-01 -4.418714061468376891e-02
1.984999999999999820e-01 -4.449270787181563991e-02
2.014999999999999847e-01 -4.610163051909652032e-02
2.064999999999999891e-01 -4.608913418611751411e-02
2.114999999999999936e-01 -4.615732316217652231e-02
2.159999999999999976e-01 -4.661769379976225813e-02
2.205000000000000016e-01 -4.718178679667416747e-02
2.250000000000000056e-01 -4.781150240908856736e-02
2.295000000000000095e-01 -4.832387696619364070e-02


==> plots/icing/pca/samples_3.csv <==
2.285000000000000087e-01 -4.853339073536925424e-02
2.335000000000000131e-01 -4.879613077269448485e-02
2.362742682145209661e-01 -4.650000000000000661e-02
2.367498855314182638e-01 -4.200000000000000261e-02
2.372496048232570209e-01 -3.750000000000000555e-02
2.377345927787922752e-01 -3.300000000000000155e-02
2.380000000000000171e-01 -2.825627170870964253e-02
2.382498916835520675e-01 -2.350000000000000699e-02
2.387498914110598447e-01 -1.900000000000000300e-02
2.392498998995916115e-01 -1.449999999999999900e-02
2.396266101081851452e-01 -1.000000000000000888e-02
2.397657830593293571e-01 -5.000000000000004441e-03
2.402499477517010540e-01 -5.000000000000004441e-04
2.407500000000000195e-01 4.000000000000003553e-03
2.412342592592592871e-01 8.499999999999993672e-03
2.413739583333333605e-01 1.349999999999999811e-02
2.417500000000000204e-01 1.800000000000000211e-02
2.422500000000000209e-01 2.249999999999999223e-02
2.427498625392443821e-01 2.699999999999999623e-02
2.430000000000000215e-01 3.175193706416600675e-02
2.432653867535427561e-01 3.650000000000000466e-02
2.437497269452232052e-01 4.100000000000000866e-02
2.442496410781388183e-01 4.549999999999998490e-02
2.447334561438857525e-01 4.999999999999998890e-02
2.448707821309110966e-01 5.499999999999999334e-02
2.452488732255007908e-01 5.949999999999999734e-02
2.457481129171344980e-01 6.400000000000000133e-02
2.462462270655706997e-01 6.850000000000000533e-02
2.464928309161676656e-01 7.350000000000000977e-02
2.430000000000000215e-01 7.414330071247100806e-02
2.385000000000000175e-01 7.367250746972038578e-02
2.340000000000000135e-01 7.320048333188398926e-02
2.295000000000000095e-01 7.271975460942171898e-02
2.250000000000000056e-01 7.222814289344785255e-02
2.205000000000000016e-01 7.172274966773888039e-02
2.159999999999999976e-01 7.120274170927236301e-02
2.114999999999999936e-01 7.066908226140057592e-02
2.069999999999999896e-01 7.011941968938109615e-02
2.024999999999999856e-01 6.954008619248495948e-02
1.983199522371176526e-01 6.900000000000000577e-02
1.939999999999999780e-01 6.843454207530838551e-02
1.894999999999999740e-01 6.783335246309891986e-02
1.850000000000000255e-01 6.720879838416056462e-02
1.805000000000000215e-01 6.658415414658278020e-02
1.765000000000000180e-01 6.594461967230343113e-02
1.720000000000000140e-01 6.534448068471815363e-02
1.675000000000000100e-01 6.471303367781566784e-02
1.630000000000000060e-01 6.400164988842856062e-02
1.590000000000000024e-01 6.326113076439932037e-02
1.549999999999999989e-01 6.246629343059897227e-02
1.504999999999999949e-01 6.174344978057989819e-02
1.459999999999999909e-01 6.117473959794537952e-02
1.431098840477904588e-01 5.899999999999999689e-02
1.395000000000000129e-01 5.774321647041682354e-02
1.350000000000000089e-01 5.836306378030952507e-02
1.303025351509602969e-01 5.799999999999999600e-02
1.265000000000000013e-01 5.696517018062863258e-02
1.224999999999999978e-01 5.675058079118118493e-02
1.184999999999999942e-01 5.592139179693349227e-02
1.149999999999999911e-01 5.448882694161255591e-02
1.104999999999999871e-01 5.395436957389612015e-02
1.060000000000000109e-01 5.347663933310494583e-02
1.025000000000000078e-01 5.170760019549118514e-02
9.813136332106710269e-02 5.099999999999998979e-02
9.450000000000000067e-02 4.996881627384445329e-02
9.021552986186237577e-02 4.899999999999998801e-02
8.599999999999999312e-02 4.810643809501174983e-02
8.149999999999998912e-02 4.784517323607088285e-02
7.849999999999998646e-02 4.559965891078225642e-02
7.450000000000001066e-02 4.556268148235181198e-02
7.100000000000000755e-02 4.443639879513547331e-02
6.679167863097645874e-02 4.449999999999998401e-02
6.300424431640747058e-02 4.449999999999998401e-02
5.899999999999999689e-02 4.519619636284029351e-02
5.599999999999999423e-02 4.306530941045751820e-02
5.249999999999999112e-02 4.177965553931249632e-02
4.949999999999998845e-02 3.973226362349122076e-02
4.699999999999998623e-02 3.736126006988167714e-02
4.400000000000001132e-02 3.549218186789666885e-02
4.124326307984745726e-02 3.300000000000000155e-02
3.800000000000000600e-02 3.135089388106763325e-02
3.512893283273391121e-02 2.899999999999999800e-02
3.200000000000000067e-02 2.724195568325914196e-02
2.899999999999999800e-02 2.548111377537761596e-02
2.549999999999999489e-02 2.398492455656284564e-02
2.199999999999999178e-02 2.218979596086166281e-02
1.850000000000000255e-02 2.056206900681875963e-02
1.451209956872358785e-02 2.099999999999999090e-02
1.171447732523116236e-02 1.950000000000000344e-02
7.999999999999993228e-03 1.849881480071412232e-02
4.999999999999990563e-03 1.711172704443149339e-02
2.000000000000001776e-03 1.519212625329906426e-02
-2.498060028722247534e-03 1.449999999999999900e-02
-6.500000000000005773e-03 1.499530228789427815e-02
-1.050000000000000933e-02 1.480410084390059409e-02
-1.449999999999999900e-02 1.368099486902601795e-02
-1.850000000000000255e-02 1.257182530653338029e-02
-2.198563363389589853e-02 1.099999999999999589e-02
-2.450000000000000788e-02 8.752907090804666612e-03
-2.660058696659180905e-02 5.999999999999991451e-03
-2.659962356248501969e-02 1.000000000000000888e-03
-2.488897584891780132e-02 -2.000000000000001776e-03
-2.255758886653946166e-02 -5.000000000000004441e-03
-2.001271860009013956e-02 -7.500000000000006661e-03
-1.700000000000000122e-02 -9.121779490170357427e-03
-1.299999999999999767e-02 -9.477328013976193608e-03
-8.500000000000007550e-03 -9.893367121069361267e-03
-4.000000000000003553e-03 -9.279881986444374342e-03
2.192108278395729442e-04 -1.000000000000000888e-02
4.499999999999990119e-03 -1.078075135950208770e-02
8.002826365467178432e-03 -9.500000000000008438e-03
1.140612636973208777e-02 -1.100000000000000977e-02
1.352729503031742907e-02 -1.349999999999999811e-02
1.650000000000000078e-02 -1.572697656464168772e-02
1.930429520128704515e-02 -1.800000000000000211e-02
2.190455219637275214e-02 -2.050000000000000433e-02
2.528467766521867721e-02 -2.050000000000000433e-02
2.938687742168791944e-02 -1.950000000000000344e-02
3.282149782846188746e-02 -2.050000000000000433e-02
3.450000000000000289e-02 -2.367399553635565063e-02
3.734624759040829078e-02 -2.600000000000000921e-02
4.050000000000000822e-02 -2.768687040278005121e-02
4.449999999999998401e-02 -2.677128441122340191e-02
4.744208010151794441e-02 -2.450000000000000788e-02
5.071075091110759797e-02 -2.550000000000000877e-02
5.349999999999999201e-02 -2.750818627481123671e-02
5.630588494055591142e-02 -2.999999999999999889e-02
5.949220424851145439e-02 -3.200000000000000067e-02
6.300000000000000044e-02 -3.222892481576882656e-02
6.558336406898554460e-02 -2.999999999999999889e-02
6.941817481897456787e-02 -3.099999999999999978e-02
7.300000000000000933e-02 -3.114862349147119736e-02
7.699999999999998512e-02 -3.239978032041911787e-02
8.042965852162792251e-02 -3.300000000000000155e-02
8.349999999999999090e-02 -3.484190842736049204e-02
8.799999999999999489e-02 -3.520649654936169881e-02
9.149999999999999800e-02 -3.699109645774913829e-02
9.550000000000000155e-02 -3.683313216776567395e-02
9.850000000000000422e-02 -3.486720157635032208e-02
1.015000000000000069e-01 -3.459768512893245107e-02
1.055000000000000104e-01 -3.555564282050138053e-02
1.093399168157657697e-01 -3.500000000000000333e-02
1.129999999999999893e-01 -3.641895113541388646e-02
1.169999999999999929e-01 -3.739123347570032924e-02
1.206406503114901274e-01 -3.850000000000000644e-02
1.250000000000000000e-01 -3.833848432979704984e-02
1.295000000000000040e-01 -3.864439331139761513e-02
1.335000000000000075e-01 -3.766956321315349104e-02
1.375000000000000111e-01 -3.856071968311002018e-02
1.409999999999999865e-01 -4.008267269759062390e-02
1.459999999999999909e-01 -4.030040053478092105e-02
1.504999999999999949e-01 -3.975385263819926351e-02
1.539999999999999980e-01 -4.123420398905363465e-02
1.580000000000000016e-01 -4.122765039570733953e-02
1.629496599890006281e-01 -4.150000000000000216e-02
1.670000000000000095e-01 -4.239830133940503815e-02
1.715000000000000135e-01 -4.292593259672682765e-02
1.759472639570968944e-01 -4.350000000000000394e-02
1.800000000000000211e-01 -4.417982328358155408e-02
1.845000000000000251e-01 -4.396992671511536915e-02
1.878589327882812521e-01 -4.200000000000000261e-02
1.909999999999999754e-01 -4.300850944928275021e-02
1.939999999999999780e-01 -4.534350506868266295e-02
1.969999999999999807e-01 -4.704588877586547008e-02
2.009999999999999842e-01 -4.708331641628898251e-02
2.049999999999999878e-01 -4.640208047776368111e-02
2.094999999999999918e-01 -4.593956357559100812e-02
2.139999999999999958e-01 -4.607815981838342401e-02
2.184999999999999998e-01 -4.673002639816024179e-02
2.225000000000000033e-01 -4.750767933664620107e-02
2.270000000000000073e-01 -4.833116700874112021e-02


==> plots/icing/pca/samples_30.csv <==
2.325000000000000122e-01 -4.804855118298043820e-02
2.362191822419724974e-01 -4.700000000000000705e-02
2.367436567372019351e-01 -4.250000000000000305e-02
2.372469660029338512e-01 -3.800000000000000600e-02
2.376279072265983228e-01 -3.350000000000000200e-02
2.378751306433903590e-01 -2.849999999999999756e-02
2.382492880849983730e-01 -2.400000000000000744e-02
2.387494892027288707e-01 -1.950000000000000344e-02
2.392496195128180903e-01 -1.499999999999999944e-02
2.395000000000000184e-01 -1.025150263934603533e-02
2.397497799146369180e-01 -5.500000000000004885e-03
2.402498216904353223e-01 -1.000000000000000888e-03
2.407500000000000195e-01 3.500000000000003109e-03
2.411260416666666795e-01 7.999999999999993228e-03
2.412657407407407528e-01 1.299999999999999767e-02
2.417500000000000204e-01 1.750000000000000167e-02
2.422500000000000209e-01 2.199999999999999178e-02
2.427340399405543137e-01 2.649999999999999578e-02
2.428732459091658968e-01 3.150000000000000022e-02
2.432497914362617142e-01 3.600000000000000422e-02
2.437497348180658607e-01 4.050000000000000822e-02
2.442496527532629635e-01 4.499999999999998446e-02
2.446240222672365072e-01 4.949999999999998845e-02
2.447645659509325999e-01 5.449999999999999289e-02
2.452489309460953726e-01 5.899999999999999689e-02
2.457482322605535618e-01 6.350000000000000089e-02
2.462285755919854935e-01 6.800000000000000488e-02
2.463022537500875742e-01 7.300000000000000933e-02
2.435000000000000220e-01 7.418775779337408172e-02
2.390000000000000180e-01 7.372025598833907567e-02
2.345000000000000140e-01 7.325112520371000746e-02
2.300000000000000100e-01 7.277237797440040679e-02
2.255000000000000060e-01 7.228258711237528500e-02
2.210000000000000020e-01 7.177870523542728698e-02
2.164999999999999980e-01 7.125976961223240425e-02
2.119999999999999940e-01 7.072597005057752739e-02
2.074999999999999900e-01 7.017795616157651573e-02
2.029999999999999860e-01 6.960906929201228499e-02
1.984999999999999820e-01 6.902464518161359475e-02
1.944999999999999785e-01 6.849278478191048181e-02
1.899999999999999745e-01 6.789747494102001124e-02
1.855000000000000260e-01 6.728258141533501047e-02
1.810000000000000220e-01 6.666038515181486879e-02
1.766418836059289732e-01 6.600000000000000311e-02
1.725000000000000144e-01 6.539374578852001629e-02
1.680000000000000104e-01 6.472830882226883464e-02
1.635000000000000064e-01 6.404196261792449718e-02
1.595000000000000029e-01 6.338433567268891844e-02
1.549999999999999989e-01 6.266498140445907195e-02
1.509220543454735664e-01 6.199999999999999956e-02
1.464999999999999913e-01 6.130392869580597592e-02
1.414999999999999869e-01 6.106722087542104660e-02
1.375323477730320265e-01 5.999999999999999778e-02
1.339056213310561572e-01 5.899999999999999689e-02
1.296790270206994444e-01 5.799999999999999600e-02
1.255000000000000004e-01 5.729973519409469612e-02
1.209999999999999964e-01 5.668770500199495771e-02
1.179999999999999938e-01 5.478672137439753731e-02
1.136046828306430667e-01 5.399999999999999245e-02
1.094999999999999862e-01 5.325761400096182957e-02
1.057994928902924459e-01 5.199999999999999067e-02
1.015000000000000069e-01 5.134740974810576841e-02
9.800000000000000377e-02 4.987614085655667218e-02
9.400000000000000022e-02 4.975511898389999021e-02
8.949999999999999623e-02 4.904062585614105824e-02
8.649999999999999356e-02 4.720848803335826738e-02
8.299999999999999045e-02 4.588087591242116792e-02
7.849999999999998646e-02 4.504127454152160454e-02
7.528292297229179086e-02 4.350000000000001088e-02
7.200000000000000844e-02 4.177243193614864347e-02
6.850000000000000533e-02 4.045729754023590086e-02
6.400000000000000133e-02 3.958539285389532647e-02
6.049999999999999822e-02 3.800351372596368765e-02
5.718612237972467427e-02 3.650000000000000466e-02
5.390046165699276942e-02 3.550000000000000377e-02
4.949999999999998845e-02 3.533050564872813187e-02
4.512157301650227686e-02 3.600000000000000422e-02
4.199983153196559793e-02 3.500000000000000333e-02
3.950000000000000733e-02 3.229008766200617414e-02
3.600000000000000422e-02 3.074145926807427334e-02
3.340075550236612512e-02 2.849999999999999756e-02
3.049999999999999933e-02 2.640172553130275962e-02
2.691448047143827835e-02 2.499999999999999445e-02
2.299999999999999267e-02 2.377974869043451497e-02
2.060313931031181392e-02 2.099999999999999090e-02
1.850000000000000255e-02 1.839224575936674808e-02
1.591651071431828338e-02 1.600000000000000033e-02
1.366037662979235033e-02 1.299999999999999767e-02
1.049999999999999545e-02 1.108368700940347978e-02
6.774547099871045149e-03 9.999999999999995004e-03
4.000000000000003553e-03 7.893154415431598292e-03
1.500000000000001332e-03 5.094930872817969060e-03
-5.000000000000004441e-04 2.486366064103698315e-03
-1.825929796933675525e-03 -1.500000000000001332e-03
-2.627606840571458137e-03 -5.500000000000004885e-03
-1.500000000000001332e-03 -9.416574426180967725e-03
1.155895244672908335e-03 -1.150000000000001021e-02
3.418622792138760469e-03 -1.449999999999999900e-02
4.888878245674664787e-03 -1.800000000000000211e-02
7.499999999999992784e-03 -2.037472104241358495e-02
1.099999999999999589e-02 -2.099647207146082550e-02
1.415612964626597296e-02 -1.900000000000000300e-02
1.750000000000000167e-02 -1.807481841909857820e-02
2.140162712410813989e-02 -1.950000000000000344e-02
2.397660323235395463e-02 -2.200000000000000566e-02
2.668857083121859569e-02 -2.400000000000000744e-02
3.099999999999999978e-02 -2.377595320989522518e-02
3.500000000000000333e-02 -2.356565995107770539e-02
3.950000000000000733e-02 -2.401559059223881687e-02
4.300000000000001044e-02 -2.486445352755673951e-02
4.597265095048350819e-02 -2.650000000000000966e-02
4.949999999999998845e-02 -2.703213322167107024e-02
5.299999999999999156e-02 -2.597662609002340459e-02
5.690988096656884182e-02 -2.700000000000001010e-02
5.999999999999999778e-02 -2.861097986347636152e-02
6.400000000000000133e-02 -2.765927680045248555e-02
6.750000000000000444e-02 -2.949732335436642400e-02
7.054433918429729722e-02 -3.099999999999999978e-02
7.450000000000001066e-02 -3.222592775754216932e-02
7.799999999999998601e-02 -3.065527221290932636e-02
8.299999999999999045e-02 -3.083780770628635412e-02
8.649999999999999356e-02 -3.203868138384752262e-02
8.999999999999999667e-02 -3.287064830843357960e-02
9.403524292595986933e-02 -3.300000000000000155e-02
9.850000000000000422e-02 -3.208071999193860130e-02
1.020000000000000073e-01 -3.350815358595878035e-02
1.055876138641695938e-01 -3.400000000000000244e-02
1.094999999999999862e-01 -3.515322976010622907e-02
1.130274041258225448e-01 -3.550000000000000377e-02
1.174999999999999933e-01 -3.646123318787240081e-02
1.209999999999999964e-01 -3.578911749434647571e-02
1.253209337246892208e-01 -3.550000000000000377e-02
1.286202980143668073e-01 -3.700000000000000511e-02
1.316538356237628715e-01 -3.900000000000000688e-02
1.340000000000000080e-01 -4.153814011557684094e-02
1.380000000000000115e-01 -4.163841421352227484e-02
1.424999999999999878e-01 -4.131402849363295660e-02
1.464999999999999913e-01 -4.122795197052715049e-02
1.504999999999999949e-01 -4.114215018297211895e-02
1.535666781470843012e-01 -4.300000000000000350e-02
1.585000000000000020e-01 -4.343243554567402520e-02
1.625000000000000056e-01 -4.324137509148705955e-02
1.665000000000000091e-01 -4.215780644886485407e-02
1.700000000000000122e-01 -4.355694564487831016e-02
1.750000000000000167e-01 -4.380263108460056426e-02
1.800000000000000211e-01 -4.389002163773524784e-02
1.840160845390276245e-01 -4.450000000000000483e-02
1.880000000000000282e-01 -4.390194617706602576e-02
1.914999999999999758e-01 -4.529281828933089810e-02
1.954999999999999793e-01 -4.511348460804087690e-02
1.999999999999999833e-01 -4.473118727606906209e-02
2.044999999999999873e-01 -4.549108748180261813e-02
2.084999999999999909e-01 -4.624277866885499744e-02
2.129999999999999949e-01 -4.686196232316924143e-02
2.174999999999999989e-01 -4.722714519007763234e-02
2.225000000000000033e-01 -4.737530354711286251e-02
2.270000000000000073e-01 -4.756045537733090411e-02
2.320000000000000118e-01 -4.799064529058684470e-02


==> plots/icing/pca/samples_31.csv <==
2.295000000000000095e-01 -4.804729342186509627e-02
2.345000000000000140e-01 -4.839460922412196220e-02
2.366405677291929521e-01 -4.550000000000000572e-02
2.367658092126938008e-01 -4.050000000000000128e-02
2.372493148308039979e-01 -3.600000000000000422e-02
2.377495998868831284e-01 -3.150000000000000022e-02
2.382497184998234041e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225380816641328585e-02
2.387498687122759644e-01 -1.750000000000000167e-02
2.392498958190994729e-01 -1.299999999999999767e-02
2.397499134308495594e-01 -8.500000000000007550e-03
2.401264571583446028e-01 -4.000000000000003553e-03
2.402657243794167896e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114080280125e-01 2.399999999999999356e-02
2.427498533408740111e-01 2.849999999999999756e-02
2.432498204924436747e-01 3.300000000000000155e-02
2.436250888865942321e-01 3.750000000000000555e-02
2.437652454914770728e-01 4.250000000000000999e-02
2.442496030447774413e-01 4.699999999999998623e-02
2.447494505681627741e-01 5.149999999999999023e-02
2.452329451622405343e-01 5.599999999999999423e-02
2.453682295777973865e-01 6.099999999999999867e-02
2.457476840427230969e-01 6.550000000000000266e-02
2.462447564357833074e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409188331521003590e-02
2.417392908826120623e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352614719777302021e-02
2.325000000000000122e-01 7.304295024639316514e-02
2.280000000000000082e-01 7.256193459136758839e-02
2.235000000000000042e-01 7.206049249104300169e-02
2.190000000000000002e-01 7.154873325898936098e-02
2.144999999999999962e-01 7.102847675040326048e-02
2.102079762793676310e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996343242005065299e-02
2.014999999999999847e-01 6.939045620430372985e-02
1.969999999999999807e-01 6.882124547766514666e-02
1.924999999999999767e-01 6.823281202847289451e-02
1.880000000000000282e-01 6.762731736100410784e-02
1.836301273197528949e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.642365797110584558e-02
1.750000000000000167e-01 6.576159654981321434e-02
1.705000000000000127e-01 6.511578142611204600e-02
1.663676902510284328e-01 6.450000000000000178e-02
1.620000000000000051e-01 6.381231932022560227e-02
1.575000000000000011e-01 6.305683994827347705e-02
1.534999999999999976e-01 6.233872478526698152e-02
1.489999999999999936e-01 6.164845814970654203e-02
1.444999999999999896e-01 6.104715862243482311e-02
1.404999999999999860e-01 6.032169448837101933e-02
1.365000000000000102e-01 5.923096424641965257e-02
1.325000000000000067e-01 5.848151893560128711e-02
1.280000000000000027e-01 5.777089402670210205e-02
1.238128446942737132e-01 5.699999999999999512e-02
1.189999999999999947e-01 5.668671211423686324e-02
1.147647446918385883e-01 5.599999999999999423e-02
1.109999999999999876e-01 5.468626218722701104e-02
1.070000000000000118e-01 5.363279976067143739e-02
1.025000000000000078e-01 5.324778905890737574e-02
9.800000000000000377e-02 5.261217033589753178e-02
9.427842573911995872e-02 5.149999999999999023e-02
9.099999999999999756e-02 4.997012554472006485e-02
8.759287172694155132e-02 5.149999999999999023e-02
8.493074192817047507e-02 4.999999999999998890e-02
8.111554928469159875e-02 4.849999999999998757e-02
7.744454287117993885e-02 4.799999999999998712e-02
7.350000000000000977e-02 4.814785951145578863e-02
6.999624459581992031e-02 4.699999999999998623e-02
6.661543993092089444e-02 4.499999999999998446e-02
6.300000000000000044e-02 4.393577377613357149e-02
5.849999999999999645e-02 4.317156763775521072e-02
5.549999999999999378e-02 4.134200099265594036e-02
5.216884095277927319e-02 3.950000000000000733e-02
4.831683389305727050e-02 3.850000000000000644e-02
4.549999999999998490e-02 3.640918716039786424e-02
4.200000000000000955e-02 3.479418436681824822e-02
3.816638514510638236e-02 3.550000000000000377e-02
3.500000000000000333e-02 3.372145822590721237e-02
3.200000000000000067e-02 3.161828438230882693e-02
2.849999999999999756e-02 3.110613317539717010e-02
2.599999999999999534e-02 2.887819569922607868e-02
2.349999999999999312e-02 2.617109585656619830e-02
1.999999999999999001e-02 2.590469766131688056e-02
1.700000000000000122e-02 2.474052894013555395e-02
1.299999999999999767e-02 2.494467731922243511e-02
1.040820257337433073e-02 2.349999999999999312e-02
8.999999999999994116e-03 1.987479451351793422e-02
6.499999999999991895e-03 1.746761224099437071e-02
5.558421525546648756e-03 1.299999999999999767e-02
4.999999999999990563e-03 8.898055543762490097e-03
4.627643768086615872e-03 4.999999999999990563e-03
5.933634761568629470e-03 1.000000000000000888e-03
5.570815597612389924e-03 -3.000000000000002665e-03
7.999999999999993228e-03 -5.831984013412008609e-03
1.109583885580927264e-02 -7.500000000000006661e-03
1.354527169798270050e-02 -1.000000000000000888e-02
1.567454096437237432e-02 -1.299999999999999767e-02
1.950000000000000344e-02 -1.419039196388118852e-02
2.399999999999999356e-02 -1.366380618961816548e-02
2.749999999999999667e-02 -1.505277104054824309e-02
3.150000000000000022e-02 -1.637085314484589341e-02
3.550000000000000377e-02 -1.724959016262498507e-02
3.900000000000000688e-02 -1.864001365332102270e-02
4.327691515417772528e-02 -1.950000000000000344e-02
4.699999999999998623e-02 -2.063912266334748738e-02
5.099999999999998979e-02 -2.179041531942918150e-02
5.399999999999999245e-02 -2.358798210410539484e-02
5.849999999999999645e-02 -2.403644067418255273e-02
6.182153541886151876e-02 -2.400000000000000744e-02
6.450000000000000178e-02 -2.634273789490067241e-02
6.800000000000000488e-02 -2.674405792636759885e-02
7.200000000000000844e-02 -2.694616903011362932e-02
7.550000000000001155e-02 -2.703646716235286879e-02
7.899999999999998690e-02 -2.877563097441857010e-02
8.383736878665301595e-02 -2.899999999999999800e-02
8.733946863490681112e-02 -3.049999999999999933e-02
9.099999999999999756e-02 -3.164931403016003203e-02
9.448647645255980887e-02 -3.049999999999999933e-02
9.850000000000000422e-02 -3.135215387159091122e-02
1.025000000000000078e-01 -3.220817102162018553e-02
1.055000000000000104e-01 -3.434956918867840964e-02
1.099999999999999867e-01 -3.493773741446659642e-02
1.139999999999999902e-01 -3.464897159883306016e-02
1.174999999999999933e-01 -3.433848347703175041e-02
1.214999999999999969e-01 -3.537815083499272484e-02
1.255000000000000004e-01 -3.627217388409216536e-02
1.295000000000000040e-01 -3.718680079092905044e-02
1.335000000000000075e-01 -3.612389537303645204e-02
1.370000000000000107e-01 -3.467837702837265473e-02
1.413312874995235335e-01 -3.550000000000000377e-02
1.444999999999999896e-01 -3.702388709466660627e-02
1.471904527418539943e-01 -3.950000000000000733e-02
1.509999999999999953e-01 -3.992104198927443059e-02
1.549999999999999989e-01 -3.854949790757498246e-02
1.595000000000000029e-01 -3.815256760508225348e-02
1.630000000000000060e-01 -3.960360640788713332e-02
1.670000000000000095e-01 -4.073102013695152623e-02
1.710000000000000131e-01 -4.095363616085617026e-02
1.760000000000000175e-01 -4.086429319357554740e-02
1.805000000000000215e-01 -4.132148202894630334e-02
1.840000000000000246e-01 -4.251681865356829459e-02
1.875000000000000278e-01 -4.401594302655159607e-02
1.909999999999999754e-01 -4.481056562913947328e-02
1.945226392556840822e-01 -4.550000000000000572e-02
1.974014255858462519e-01 -4.350000000000000394e-02
2.008019271520556648e-01 -4.500000000000000527e-02
2.049999999999999878e-01 -4.567766588890265211e-02
2.094999999999999918e-01 -4.628716857579544264e-02
2.139999999999999958e-01 -4.672064667112648534e-02
2.184999999999999998e-01 -4.709516315088926180e-02
2.231847269537075018e-01 -4.750000000000000749e-02
2.280000000000000082e-01 -4.792451197218180331e-02


==> plots/icing/pca/samples_32.csv <==
2.345000000000000140e-01 -4.801200863942444580e-02
2.366273215289066978e-01 -4.550000000000000572e-02
2.367602355988797924e-01 -4.050000000000000128e-02
2.372464355981027673e-01 -3.600000000000000422e-02
2.377479421389537828e-01 -3.150000000000000022e-02
2.382486970443475072e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225271753422160617e-02
2.387494108345492583e-01 -1.750000000000000167e-02
2.392495669311035522e-01 -1.299999999999999767e-02
2.397496695712383885e-01 -8.500000000000007550e-03
2.401262778241851636e-01 -4.000000000000003553e-03
2.402656127992211510e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114027188427e-01 2.399999999999999356e-02
2.427498533331721720e-01 2.849999999999999756e-02
2.432498204842399037e-01 3.300000000000000155e-02
2.436250888996455977e-01 3.750000000000000555e-02
2.437652454989091833e-01 4.250000000000000999e-02
2.442496030664605966e-01 4.699999999999998623e-02
2.447494506144203275e-01 5.149999999999999023e-02
2.452329452563276890e-01 5.599999999999999423e-02
2.453682297705125914e-01 6.099999999999999867e-02
2.457476844776878833e-01 6.550000000000000266e-02
2.462447577704103829e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409185935860077010e-02
2.417391884424951176e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352557048075938906e-02
2.325000000000000122e-01 7.304285366899164467e-02
2.280000000000000082e-01 7.256114793223247816e-02
2.235000000000000042e-01 7.206050702941282915e-02
2.190000000000000002e-01 7.154932768479169147e-02
2.144999999999999962e-01 7.103043442233532290e-02
2.102131865380933440e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.996055869429805563e-02
2.014999999999999847e-01 6.939315621051644900e-02
1.969999999999999807e-01 6.882247902465700451e-02
1.924999999999999767e-01 6.823385772853873821e-02
1.880000000000000282e-01 6.763039093624756415e-02
1.836127141197998747e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.642275159553343022e-02
1.750000000000000167e-01 6.576263103822796441e-02
1.705000000000000127e-01 6.510864619897553662e-02
1.664406068120006521e-01 6.450000000000000178e-02
1.620000000000000051e-01 6.380849616650434430e-02
1.575000000000000011e-01 6.307156574486502687e-02
1.534999999999999976e-01 6.238025795246150002e-02
1.489999999999999936e-01 6.167009438399557314e-02
1.449999999999999900e-01 6.087929084200678631e-02
1.409999999999999865e-01 5.959025618503205335e-02
1.365000000000000102e-01 5.929093784089058128e-02
1.320000000000000062e-01 5.860308659697201217e-02
1.280000000000000027e-01 5.765848652268931729e-02
1.234999999999999987e-01 5.717659499646435967e-02
1.194999999999999951e-01 5.619994647739313953e-02
1.155090646314009539e-01 5.499999999999999334e-02
1.119743235673501675e-01 5.399999999999999245e-02
1.079598918943419222e-01 5.299999999999999156e-02
1.035000000000000087e-01 5.210244758786395508e-02
9.900000000000000466e-02 5.151006289130808519e-02
9.500000000000000111e-02 5.054600822808639343e-02
9.049999999999999711e-02 5.016163150921888053e-02
8.666758627286137717e-02 4.899999999999998801e-02
8.299999999999999045e-02 4.766514584052974207e-02
7.949999999999998734e-02 4.648343718794414187e-02
7.500000000000001110e-02 4.695720766442831873e-02
7.100000000000000755e-02 4.652150082331193981e-02
6.700000000000000400e-02 4.589470767868376183e-02
6.300000000000000044e-02 4.556264738652742591e-02
5.949999999999999734e-02 4.449868660925490604e-02
5.549999999999999378e-02 4.401445883475287729e-02
5.299999999999999156e-02 4.184968820117129090e-02
5.049999999999998934e-02 3.918358740492727116e-02
4.618970718463449865e-02 3.850000000000000644e-02
4.200000000000000955e-02 3.788023812858618000e-02
3.850000000000000644e-02 3.741518832485445090e-02
3.566491359607269068e-02 3.500000000000000333e-02
3.150992288486476750e-02 3.450000000000000289e-02
2.799999999999999711e-02 3.581384157555690673e-02
2.499999999999999445e-02 3.369682657710895701e-02
2.249999999999999223e-02 3.104751239563288343e-02
1.999999999999999001e-02 2.893322290087977505e-02
1.700000000000000122e-02 2.686901427990666738e-02
1.317563995655120397e-02 2.649999999999999578e-02
1.064066812169279543e-02 2.399999999999999356e-02
7.999999999999993228e-03 2.254161592358782870e-02
3.500000000000003109e-03 2.332405602376658865e-02
0.000000000000000000e+00 2.389017177587432136e-02
-3.500000000000003109e-03 2.506396124329099417e-02
-4.500000000000003997e-03 2.254632045332536153e-02
-3.951962574100309662e-03 1.950000000000000344e-02
-5.000000000000004441e-03 1.558697290285358458e-02
-5.496712218721477514e-03 1.199999999999999678e-02
-3.546890559012564562e-03 8.499999999999993672e-03
-2.500000000000002220e-03 4.965768789992794016e-03
-1.996103101981323933e-03 5.000000000000004441e-04
-1.000000000000000888e-03 -2.516258908683250122e-03
1.113282463957518831e-03 -5.500000000000004885e-03
1.500000000000001332e-03 -9.167271677062348301e-03
5.499999999999991007e-03 -9.170391826546329603e-03
8.999999999999994116e-03 -7.740182208566061955e-03
1.299999999999999767e-02 -6.769978381962236426e-03
1.600000000000000033e-02 -8.886294194562384743e-03
1.900000000000000300e-02 -1.081558853548347278e-02
2.299999999999999267e-02 -1.050726960081485410e-02
2.749999999999999667e-02 -1.107373826247267344e-02
3.200000000000000067e-02 -1.158740844665758288e-02
3.550000000000000377e-02 -1.301693234482457703e-02
4.000000000000000777e-02 -1.372462924242524342e-02
4.350000000000001088e-02 -1.530766761528619228e-02
4.699999999999998623e-02 -1.672136013466500593e-02
5.049999999999998934e-02 -1.813883404145295516e-02
5.449999999999999289e-02 -1.923846608659531693e-02
5.779596061275259905e-02 -2.100000000000000477e-02
6.099999999999999867e-02 -2.259805142627343069e-02
6.450000000000000178e-02 -2.416974329264938437e-02
6.850000000000000533e-02 -2.538339186185111299e-02
7.250000000000000888e-02 -2.548070132311382185e-02
7.662360374002757935e-02 -2.600000000000000921e-02
8.015962528656948860e-02 -2.700000000000001010e-02
8.449999999999999178e-02 -2.604457005599430594e-02
8.799999999999999489e-02 -2.685183774836455775e-02
9.249999999999999889e-02 -2.713394368337426407e-02
9.600000000000000200e-02 -2.863817798984576168e-02
9.942381898097095438e-02 -3.049999999999999933e-02
1.030000000000000082e-01 -3.184597437470289977e-02
1.075000000000000122e-01 -3.209594960242844602e-02
1.112322993774994134e-01 -3.350000000000000200e-02
1.159999999999999920e-01 -3.382094815784301295e-02
1.194999999999999951e-01 -3.521491567357484809e-02
1.231109616992582256e-01 -3.550000000000000377e-02
1.269187523803037843e-01 -3.550000000000000377e-02
1.310000000000000053e-01 -3.558172763371730829e-02
1.345000000000000084e-01 -3.743413152627651785e-02
1.385000000000000120e-01 -3.739755164116984054e-02
1.429682276195307078e-01 -3.800000000000000600e-02
1.469999999999999918e-01 -3.887890420760738153e-02
1.506756935110841189e-01 -4.000000000000000777e-02
1.544999999999999984e-01 -4.035292558020974613e-02
1.590000000000000024e-01 -3.994552724464265486e-02
1.630000000000000060e-01 -4.062503000779851131e-02
1.670000000000000095e-01 -4.197008510892400596e-02
1.710000000000000131e-01 -4.159370137978283394e-02
1.750000000000000167e-01 -4.256641274481444415e-02
1.788210928966907365e-01 -4.400000000000000439e-02
1.833536346596327249e-01 -4.450000000000000483e-02
1.875000000000000278e-01 -4.541310313032839024e-02
1.914999999999999758e-01 -4.612730812026226423e-02
1.944999999999999785e-01 -4.405733743286508602e-02
1.974999999999999811e-01 -4.206181973468689494e-02
2.014999999999999847e-01 -4.347472671006392259e-02
2.049938624987776015e-01 -4.500000000000000527e-02
2.084999999999999909e-01 -4.641470111373972168e-02
2.124999999999999944e-01 -4.737468955119555208e-02
2.169999999999999984e-01 -4.768593185050838679e-02
2.215000000000000024e-01 -4.737496081437633094e-02
2.261756947998308509e-01 -4.700000000000000705e-02
2.305000000000000104e-01 -4.717980346824403315e-02
2.345000000000000140e-01 -4.801200863942444580e-02


==> plots/icing/pca/samples_33.csv <==
2.345000000000000140e-01 -4.812830180128514768e-02
2.366262670029757043e-01 -4.550000000000000572e-02
2.367596748544805452e-01 -4.050000000000000128e-02
2.372459125032383431e-01 -3.600000000000000422e-02
2.377475729463433551e-01 -3.150000000000000022e-02
2.382484497962757131e-01 -2.700000000000001010e-02
2.385000000000000175e-01 -2.225246780995597182e-02
2.387493142722328376e-01 -1.750000000000000167e-02
2.392494912657259221e-01 -1.299999999999999767e-02
2.397496097491754741e-01 -8.500000000000007550e-03
2.401262346426007999e-01 -4.000000000000003553e-03
2.402655869406732370e-01 1.000000000000000888e-03
2.407500000000000195e-01 5.499999999999991007e-03
2.412500000000000200e-01 9.999999999999995004e-03
2.417342592592592876e-01 1.449999999999999900e-02
2.418739583333333609e-01 1.950000000000000344e-02
2.422499114176497048e-01 2.399999999999999356e-02
2.427498533512868206e-01 2.849999999999999756e-02
2.432498204979146317e-01 3.300000000000000155e-02
2.436250888941878523e-01 3.750000000000000555e-02
2.437652454859919604e-01 4.250000000000000999e-02
2.442496030191743384e-01 4.699999999999998623e-02
2.447494505100929474e-01 5.149999999999999023e-02
2.452329450274985667e-01 5.599999999999999423e-02
2.453682292686610589e-01 6.099999999999999867e-02
2.457476834727337633e-01 6.550000000000000266e-02
2.462447550142979891e-01 7.000000000000000666e-02
2.465000000000000246e-01 7.409183334368715790e-02
2.417399539814575338e-01 7.400000000000001021e-02
2.370000000000000162e-01 7.352543081149567894e-02
2.325000000000000122e-01 7.304283087852618539e-02
2.280000000000000082e-01 7.256120677288192822e-02
2.235000000000000042e-01 7.206092827578679250e-02
2.190000000000000002e-01 7.154952906416194025e-02
2.144999999999999962e-01 7.103042509341112032e-02
2.102156564392153593e-01 7.050000000000000711e-02
2.059999999999999887e-01 6.995906771239453203e-02
2.014999999999999847e-01 6.939348429377578675e-02
1.969999999999999807e-01 6.882391404584518868e-02
1.924999999999999767e-01 6.823596272070404922e-02
1.880000000000000282e-01 6.763074028974881691e-02
1.836604951947088393e-01 6.700000000000000400e-02
1.795000000000000207e-01 6.641760237306250370e-02
1.750000000000000167e-01 6.576334561510011056e-02
1.705000000000000127e-01 6.512249765782658628e-02
1.662904925673510115e-01 6.450000000000000178e-02
1.620000000000000051e-01 6.381880627966474151e-02
1.575000000000000011e-01 6.303339860816671580e-02
1.534999999999999976e-01 6.229374983391674364e-02
1.489999999999999936e-01 6.162998121680968167e-02
1.449999999999999900e-01 6.084592257578474300e-02
1.414999999999999869e-01 5.930243949813059079e-02
1.370000000000000107e-01 5.895691266557371440e-02
1.325000000000000067e-01 5.846874440893767844e-02
1.283598722311365958e-01 5.749999999999999556e-02
1.234999999999999987e-01 5.707521512187612583e-02
1.194999999999999951e-01 5.607193000545769579e-02
1.158338973018702284e-01 5.499999999999999334e-02
1.119999999999999885e-01 5.374525534039546748e-02
1.080000000000000127e-01 5.269875479471416990e-02
1.040000000000000091e-01 5.176139326219208331e-02
1.000000000000000056e-01 5.084480016633373400e-02
9.529185102229968674e-02 5.049999999999998934e-02
9.149999999999999800e-02 4.944868297960290648e-02
8.749999999999999445e-02 4.846370292598336377e-02
8.369764911539112617e-02 4.699999999999998623e-02
8.049999999999998823e-02 4.545884456790832279e-02
7.599999999999998423e-02 4.483813528184365377e-02
7.150000000000000799e-02 4.415235401312187641e-02
6.800000000000000488e-02 4.276670432695943436e-02
6.400000000000000133e-02 4.178652127595256643e-02
5.949999999999999734e-02 4.133646468812363084e-02
5.621781119255645637e-02 3.950000000000000733e-02
5.349999999999999201e-02 3.704492713162269718e-02
4.999999999999998890e-02 3.550936513136299100e-02
4.699999999999998623e-02 3.389928402182863093e-02
4.469894726974053822e-02 3.099999999999999978e-02
4.150226351859655910e-02 2.899999999999999800e-02
3.850000000000000644e-02 2.710150361697256927e-02
3.500000000000000333e-02 2.576239953548419698e-02
3.155344137766852297e-02 2.399999999999999356e-02
2.899999999999999800e-02 2.165561935490315643e-02
2.599999999999999534e-02 1.983979338914170290e-02
2.249999999999999223e-02 1.845639768778782955e-02
1.950000000000000344e-02 1.609026906689125722e-02
1.778865615290282573e-02 1.299999999999999767e-02
1.499999999999999944e-02 1.094599078639098971e-02
1.149999999999999634e-02 9.259923910122400820e-03
8.499999999999993672e-03 7.430309381610137980e-03
5.999999999999991451e-03 4.538059399940609813e-03
3.683834001477589732e-03 2.000000000000001776e-03
2.484014795181711376e-03 -1.500000000000001332e-03
3.000000000000002665e-03 -5.635840368690946296e-03
5.978120714698741123e-03 -8.000000000000007105e-03
7.999999999999993228e-03 -1.063686532571993422e-02
1.099999999999999589e-02 -1.273027226582896208e-02
1.399999999999999856e-02 -1.470964334576379574e-02
1.549999999999999989e-02 -1.800028969577222721e-02
1.750000000000000167e-02 -2.148332793818645559e-02
2.058979736025098178e-02 -2.050000000000000433e-02
2.352944488075574617e-02 -1.850000000000000255e-02
2.799999999999999711e-02 -1.789237424182011163e-02
3.129327255321732310e-02 -1.950000000000000344e-02
3.450000000000000289e-02 -2.043636158463333838e-02
3.805284432896011843e-02 -2.150000000000000522e-02
4.100000000000000866e-02 -2.397388051383109175e-02
4.350000000000001088e-02 -2.609779247613999015e-02
4.799999999999998712e-02 -2.558752923460975992e-02
5.099999999999998979e-02 -2.757932164227281865e-02
5.499999999999999334e-02 -2.862062905912095279e-02
5.927328685377365042e-02 -2.949999999999999845e-02
6.250000000000000000e-02 -3.142043307362337584e-02
6.650000000000000355e-02 -3.107348880835574673e-02
7.000000000000000666e-02 -3.262406741871745619e-02
7.350000000000000977e-02 -3.225557834342607233e-02
7.649999999999998468e-02 -3.409649445505882892e-02
8.002394174270101301e-02 -3.400000000000000244e-02
8.336138274432317030e-02 -3.250000000000000111e-02
8.649999999999999356e-02 -3.406643200186496717e-02
8.939711115375449657e-02 -3.650000000000000466e-02
9.299999999999999933e-02 -3.762720739148387589e-02
9.650000000000000244e-02 -3.627074530844043299e-02
9.983851855098066497e-02 -3.600000000000000422e-02
1.025000000000000078e-01 -3.843207191528431876e-02
1.065000000000000113e-01 -3.905582487331307057e-02
1.109999999999999876e-01 -3.871800621228280864e-02
1.150894708109668763e-01 -3.850000000000000644e-02
1.184999999999999942e-01 -4.014559824444276226e-02
1.224999999999999978e-01 -3.943333104811747730e-02
1.270000000000000018e-01 -3.951983593356853119e-02
1.303721032046990524e-01 -4.150000000000000216e-02
1.335000000000000075e-01 -4.335886091285206384e-02
1.371551181409393916e-01 -4.200000000000000261e-02
1.409999999999999865e-01 -4.197770931396416216e-02
1.459999999999999909e-01 -4.187151167158466303e-02
1.499999999999999944e-01 -4.151358303682223944e-02
1.529999999999999971e-01 -4.357971348165692177e-02
1.565000000000000002e-01 -4.438435077367028359e-02
1.610000000000000042e-01 -4.382142844153055772e-02
1.645000000000000073e-01 -4.525416188845431814e-02
1.695000000000000118e-01 -4.522552162447692620e-02
1.735000000000000153e-01 -4.443962176192287755e-02
1.775000000000000189e-01 -4.534389961679270026e-02
1.815264174886702386e-01 -4.600000000000000616e-02
1.855000000000000260e-01 -4.640766905772911871e-02
1.894999999999999740e-01 -4.535320660194504250e-02
1.926602011418294125e-01 -4.600000000000000616e-02
1.960939550316916913e-01 -4.700000000000000705e-02
1.979999999999999816e-01 -4.359347189886989687e-02
2.014999999999999847e-01 -4.417538398624196866e-02
2.054999999999999882e-01 -4.545071726559161279e-02
2.090222731853816629e-01 -4.650000000000000661e-02
2.134999999999999953e-01 -4.742599799416262474e-02
2.179999999999999993e-01 -4.764064564335084018e-02
2.225000000000000033e-01 -4.728237094354107578e-02
2.275000000000000078e-01 -4.703397981909194364e-02
2.320000000000000118e-01 -4.755178529550009581e-02


==> plots/icing/pca/samples_34.csv <==
2.320000000000000118e-01 -4.803755986872904060e-02
2.362033971463123050e-01 -4.750000000000000749e-02
2.367426115063643310e-01 -4.300000000000000350e-02
2.372464860211308535e-01 -3.850000000000000644e-02
2.375000000000000167e-01 -3.375814935935168848e-02
2.377651615724221679e-01 -2.899999999999999800e-02
2.382492977494344299e-01 -2.450000000000000788e-02
2.387494984595429082e-01 -2.000000000000000389e-02
2.392340650025827353e-01 -1.549999999999999989e-02
2.393743710590979790e-01 -1.050000000000000933e-02
2.397497998380878903e-01 -6.000000000000005329e-03
2.402498382244855346e-01 -1.500000000000001332e-03
2.407499999585477890e-01 3.000000000000002665e-03
2.410000000000000198e-01 7.749999999999993006e-03
2.412500000000000200e-01 1.249999999999999722e-02
2.417500000000000204e-01 1.700000000000000122e-02
2.422500000000000209e-01 2.149999999999999134e-02
2.426254870845542810e-01 2.599999999999999534e-02
2.427654700339472449e-01 3.099999999999999978e-02
2.432497967621627122e-01 3.550000000000000377e-02
2.437497423073180514e-01 4.000000000000000777e-02
2.442496637201874154e-01 4.449999999999998401e-02
2.445000000000000229e-01 4.925538605368432604e-02
2.447493255205702711e-01 5.399999999999999245e-02
2.452489838000127542e-01 5.849999999999999645e-02
2.457483391802425809e-01 6.300000000000000044e-02
2.461122972284617572e-01 6.750000000000000444e-02
2.462443921792218660e-01 7.250000000000000888e-02
2.440000000000000224e-01 7.423290736872326101e-02
2.395000000000000184e-01 7.376722203299358738e-02
2.350000000000000144e-01 7.330140690483237520e-02
2.305000000000000104e-01 7.282555929660816663e-02
2.260000000000000064e-01 7.233838143386375763e-02
2.215000000000000024e-01 7.183620477886415445e-02
2.169999999999999984e-01 7.131754518358547623e-02
2.124999999999999944e-01 7.078375175556247956e-02
2.079999999999999905e-01 7.023041389008186086e-02
2.034999999999999865e-01 6.966292643963990783e-02
1.989999999999999825e-01 6.908701258899484221e-02
1.945170497994524739e-01 6.850000000000000533e-02
1.904999999999999749e-01 6.796648338266654543e-02
1.860000000000000264e-01 6.734884316446818064e-02
1.815000000000000224e-01 6.671997074299877706e-02
1.770000000000000184e-01 6.605939044789167769e-02
1.730000000000000149e-01 6.547181805293786350e-02
1.685000000000000109e-01 6.481151976828393446e-02
1.640000000000000069e-01 6.413185328282974829e-02
1.600000000000000033e-01 6.346001826965211312e-02
1.554999999999999993e-01 6.272016768312003998e-02
1.510551434525047587e-01 6.199999999999999956e-02
1.469999999999999918e-01 6.135989073466317778e-02
1.434999999999999887e-01 5.957414576402073059e-02
1.399999999999999856e-01 5.845415109251900915e-02
1.360000000000000098e-01 5.906921626597690100e-02
1.315000000000000058e-01 5.872790130349887089e-02
1.275000000000000022e-01 5.752308830825871022e-02
1.236238391985102492e-01 5.749999999999999556e-02
1.194999999999999951e-01 5.686824212059633787e-02
1.159874679836066930e-01 5.649999999999999467e-02
1.124999999999999889e-01 5.497787602401208590e-02
1.084999999999999853e-01 5.355528508086009748e-02
1.040992356176090039e-01 5.299999999999999156e-02
1.010000000000000064e-01 5.139361704738266978e-02
9.700000000000000289e-02 5.225477253393988331e-02
9.349999999999999978e-02 5.079409684540926728e-02
8.999999999999999667e-02 4.927961273225052452e-02
8.549999999999999267e-02 4.861472549075001454e-02
8.199999999999998956e-02 4.721404929193054323e-02
7.799999999999998601e-02 4.634919339564235602e-02
7.400000000000001021e-02 4.603992258501415913e-02
7.050000000000000711e-02 4.481896416413338330e-02
6.700000000000000400e-02 4.346863008703955034e-02
6.300000000000000044e-02 4.315010953480235417e-02
5.899999999999999689e-02 4.401948674498801922e-02
5.599999999999999423e-02 4.219907961715885225e-02
5.322395824010348747e-02 4.000000000000000777e-02
4.999999999999998890e-02 3.822393802746503616e-02
4.599999999999998535e-02 3.732812666316779465e-02
4.250000000000000999e-02 3.576212934532280174e-02
4.000000000000000777e-02 3.304710582307526096e-02
3.637231154226597957e-02 3.200000000000000067e-02
3.250000000000000111e-02 3.058178284167298311e-02
2.899999999999999800e-02 2.929425130997722129e-02
2.599999999999999534e-02 2.740396214513017917e-02
2.199999999999999178e-02 2.630977658441305961e-02
1.900000000000000300e-02 2.429101848757624083e-02
1.549999999999999989e-02 2.351774467782293682e-02
1.149999999999999634e-02 2.363974167993325437e-02
9.999999999999995004e-03 2.039605322492872574e-02
6.999999999999992339e-03 1.847229049664297212e-02
4.788549906684268047e-03 1.549999999999999989e-02
4.139015921883724101e-03 1.099999999999999589e-02
2.201673516764059840e-03 7.999999999999993228e-03
0.000000000000000000e+00 5.164135735148686103e-03
-2.639210910140967273e-03 3.000000000000002665e-03
-5.480122742601989914e-03 5.000000000000004441e-04
-9.892628004136852851e-03 0.000000000000000000e+00
-1.299999999999999767e-02 -1.117718449032584086e-03
-9.500000000000008438e-03 -2.539394002042261698e-03
-5.000000000000004441e-03 -3.411251996882178061e-03
-2.952747157796982869e-03 -6.000000000000005329e-03
-1.376678402225605898e-04 -8.500000000000007550e-03
3.500000000000003109e-03 -9.512504968805318706e-03
5.999999999999991451e-03 -1.248503826715204566e-02
8.660733392259339913e-03 -1.449999999999999900e-02
1.019364752781408943e-02 -1.800000000000000211e-02
1.149999999999999634e-02 -2.150245381281257542e-02
1.449999999999999900e-02 -2.366269646801577933e-02
1.656519739387834686e-02 -2.650000000000000966e-02
1.999999999999999001e-02 -2.806402667165198983e-02
2.399999999999999356e-02 -2.801673814808736812e-02
2.772216235767314615e-02 -2.700000000000001010e-02
3.140636257991569202e-02 -2.550000000000000877e-02
3.405272308447929858e-02 -2.700000000000001010e-02
3.650000000000000466e-02 -2.962325561135914151e-02
4.000000000000000777e-02 -3.034334717379718813e-02
4.338952613479372250e-02 -2.849999999999999756e-02
4.599999999999998535e-02 -2.640369850876321534e-02
4.999999999999998890e-02 -2.546223428027524424e-02
5.299999999999999156e-02 -2.707531740141222096e-02
5.524025900578440063e-02 -2.999999999999999889e-02
5.799999999999999600e-02 -3.248765479469375300e-02
6.300000000000000044e-02 -3.233914603665852261e-02
6.750000000000000444e-02 -3.267992921511884280e-02
7.013717296293173198e-02 -3.500000000000000333e-02
7.350000000000000977e-02 -3.576413456874802388e-02
7.599999999999998423e-02 -3.324131864895825406e-02
7.999999999999998779e-02 -3.315999008806200243e-02
8.299999999999999045e-02 -3.516067050381349590e-02
8.618943723458055706e-02 -3.700000000000000511e-02
8.949999999999999623e-02 -3.874777142329217244e-02
9.354777065562845662e-02 -3.850000000000000644e-02
9.800000000000000377e-02 -3.909672955671473354e-02
1.006033798567474574e-01 -3.700000000000000511e-02
1.054257226554268512e-01 -3.700000000000000511e-02
1.089999999999999858e-01 -3.811901086457292892e-02
1.134999999999999898e-01 -3.872317043025701178e-02
1.177632576151921018e-01 -3.800000000000000600e-02
1.214999999999999969e-01 -3.878097854937904987e-02
1.255000000000000004e-01 -3.781363177546808590e-02
1.280000000000000027e-01 -4.003834237810146440e-02
1.310320865410269098e-01 -3.950000000000000733e-02
1.345000000000000084e-01 -3.772752792618307149e-02
1.390000000000000124e-01 -3.814076364183846546e-02
1.434999999999999887e-01 -3.861426213944631203e-02
1.466891916749738789e-01 -4.050000000000000128e-02
1.499999999999999944e-01 -4.111329853306267684e-02
1.534999999999999976e-01 -3.977538372051588056e-02
1.581127360300539630e-01 -4.000000000000000777e-02
1.621421323234429057e-01 -4.000000000000000777e-02
1.658276916962095615e-01 -4.150000000000000216e-02
1.695000000000000118e-01 -4.165856607452451954e-02
1.736252042143898444e-01 -4.250000000000000305e-02
1.780000000000000193e-01 -4.313698741302666312e-02
1.820000000000000229e-01 -4.435668297660576992e-02
1.860000000000000264e-01 -4.340485389149073558e-02
1.899999999999999745e-01 -4.435028137701076817e-02
1.932768516479972387e-01 -4.600000000000000616e-02
1.964064851491157671e-01 -4.650000000000000661e-02
1.997372667873197616e-01 -4.600000000000000616e-02
2.034999999999999865e-01 -4.556856732212995198e-02
2.079999999999999905e-01 -4.614376529713888619e-02
2.124999999999999944e-01 -4.675323171288943425e-02
2.169999999999999984e-01 -4.717530294814781949e-02
2.220000000000000029e-01 -4.735974480440136719e-02
2.265000000000000069e-01 -4.750813118542031310e-02
2.315000000000000113e-01 -4.797428160324165858e-02


==> plots/icing/pca/samples_35.csv <==
2.285000000000000087e-01 -4.954805663192928672e-02
2.330000000000000127e-01 -4.942289573665585578e-02
2.362723636000834682e-01 -4.750000000000000749e-02
2.367573912060112751e-01 -4.300000000000000350e-02
2.372533241235793566e-01 -3.850000000000000644e-02
2.375000000000000167e-01 -3.376432156985277599e-02
2.377673099481962260e-01 -2.899999999999999800e-02
2.382506767336418640e-01 -2.450000000000000788e-02
2.387504277890138138e-01 -2.000000000000000389e-02
2.392347099307496061e-01 -1.549999999999999989e-02
2.393748032301958317e-01 -1.050000000000000933e-02
2.397501369939332994e-01 -6.000000000000005329e-03
2.402500978647052754e-01 -1.500000000000001332e-03
2.407500000205519963e-01 3.000000000000002665e-03
2.410000000000000198e-01 7.749999999999993006e-03
2.412500000000000200e-01 1.249999999999999722e-02
2.417500000000000204e-01 1.700000000000000122e-02
2.422500000000000209e-01 2.149999999999999134e-02
2.426254870272551434e-01 2.599999999999999534e-02
2.427654699727553878e-01 3.099999999999999978e-02
2.432497967274595829e-01 3.550000000000000377e-02
2.437497423154449394e-01 4.000000000000000777e-02
2.442496638805006226e-01 4.449999999999998401e-02
2.445000000000000229e-01 4.925538565341582714e-02
2.447493260177630026e-01 5.399999999999999245e-02
2.452489848820046670e-01 5.849999999999999645e-02
2.457483415111477998e-01 6.300000000000000044e-02
2.461123029085768021e-01 6.750000000000000444e-02
2.462444122527113199e-01 7.250000000000000888e-02
2.440000000000000224e-01 7.423388298784257266e-02
2.395000000000000184e-01 7.376836172092503252e-02
2.350000000000000144e-01 7.330076892226541907e-02
2.305000000000000104e-01 7.282331549819198724e-02
2.260000000000000064e-01 7.233533708471119594e-02
2.215000000000000024e-01 7.183349672315471335e-02
2.169999999999999984e-01 7.131663297602092166e-02
2.124999999999999944e-01 7.078381568816767555e-02
2.079999999999999905e-01 7.023976583100866034e-02
2.034999999999999865e-01 6.967407289553263772e-02
1.989999999999999825e-01 6.909275378111384702e-02
1.946340217503353121e-01 6.850000000000000533e-02
1.904999999999999749e-01 6.795814322047473433e-02
1.860000000000000264e-01 6.735528862115625071e-02
1.815000000000000224e-01 6.674295533943186420e-02
1.770000000000000184e-01 6.609546047447011075e-02
1.730000000000000149e-01 6.545175870536491802e-02
1.685000000000000109e-01 6.473216024635984611e-02
1.640000000000000069e-01 6.404251683179865151e-02
1.598821076854569090e-01 6.350000000000000089e-02
1.554999999999999993e-01 6.297350343650950921e-02
1.509999999999999953e-01 6.226333952900309915e-02
1.469999999999999918e-01 6.128578325090257989e-02
1.419999999999999873e-01 6.140184994824274961e-02
1.375000000000000111e-01 6.081513427460661508e-02
1.335000000000000075e-01 5.983994039381252544e-02
1.290000000000000036e-01 5.908513683543144962e-02
1.250000000000000000e-01 5.808952588054899779e-02
1.209999999999999964e-01 5.713450467595801441e-02
1.169999999999999929e-01 5.607591958722752540e-02
1.124999999999999889e-01 5.652507651492590102e-02
1.084999999999999853e-01 5.599515430613853650e-02
1.045000000000000095e-01 5.477862290592397376e-02
1.005000000000000060e-01 5.489309076275279003e-02
9.750000000000000333e-02 5.292425592830805881e-02
9.349999999999999978e-02 5.282026791447079483e-02
8.999999999999999667e-02 5.242223013318538655e-02
8.649999999999999356e-02 5.071260839586036462e-02
8.249999999999999001e-02 5.094314881739475664e-02
7.899999999999998690e-02 5.147942833490585374e-02
7.601854047579682805e-02 4.899999999999998801e-02
7.285036055086005491e-02 4.749999999999998668e-02
6.880733130785375573e-02 4.649999999999998579e-02
6.500000000000000222e-02 4.543356864404546336e-02
5.999999999999999778e-02 4.509689657228842935e-02
5.649999999999999467e-02 4.371088741714068693e-02
5.249999999999999112e-02 4.264567784537216799e-02
4.866073630849623161e-02 4.400000000000001132e-02
4.549999999999998490e-02 4.497036992072480505e-02
4.150000000000000910e-02 4.467527508097112604e-02
3.750000000000000555e-02 4.379516862068405514e-02
3.300000000000000155e-02 4.418256606123037444e-02
2.926955369153316083e-02 4.549999999999998490e-02
2.536892653089983102e-02 4.549999999999998490e-02
2.059970286044163212e-02 4.549999999999998490e-02
1.700000000000000122e-02 4.416093044911735543e-02
1.299999999999999767e-02 4.310065874634368827e-02
9.429530583216350417e-03 4.200000000000000955e-02
5.328708344645759556e-03 4.100000000000000866e-02
3.000000000000002665e-03 3.811892223207832137e-02
1.599861503593800506e-03 3.450000000000000289e-02
-1.000000000000000888e-03 3.201885422529639202e-02
-3.465826019693593954e-03 2.949999999999999845e-02
-6.544023926758324970e-03 2.799999999999999711e-02
-9.350043173282394232e-03 2.549999999999999489e-02
-1.193200365324215660e-02 2.299999999999999267e-02
-1.319865699578905843e-02 1.950000000000000344e-02
-1.188656879890891832e-02 1.600000000000000033e-02
-9.922809521837699237e-03 1.299999999999999767e-02
-7.644300541353922333e-03 9.999999999999995004e-03
-6.500000000000005773e-03 6.680996974948764759e-03
-6.500000000000005773e-03 2.788874432035077199e-03
-7.575793083795436672e-03 -1.000000000000000888e-03
-5.113166316599377509e-03 -3.500000000000003109e-03
-3.096056633291196635e-03 -6.500000000000005773e-03
-2.837425369902176354e-03 -1.000000000000000888e-02
1.000000000000000888e-03 -1.116530248114120695e-02
5.499999999999991007e-03 -1.171475203305266145e-02
8.499999999999993672e-03 -1.397631430234931756e-02
1.199999999999999678e-02 -1.515973821661250297e-02
1.600000000000000033e-02 -1.433966757484140576e-02
1.999999999999999001e-02 -1.541077339899811147e-02
2.292919178393172316e-02 -1.750000000000000167e-02
2.679137530952918969e-02 -1.850000000000000255e-02
3.150000000000000022e-02 -1.881139915057573539e-02
3.550000000000000377e-02 -1.956577908513556369e-02
3.950000000000000733e-02 -1.960094783364582302e-02
4.307492821741655542e-02 -2.100000000000000477e-02
4.649999999999998579e-02 -2.175725495205056703e-02
5.099999999999998979e-02 -2.215727657802959993e-02
5.449999999999999289e-02 -2.099460000271634319e-02
5.849999999999999645e-02 -2.157793168552468721e-02
6.188965276185714320e-02 -2.350000000000000699e-02
6.500000000000000222e-02 -2.516432792764378493e-02
6.850000000000000533e-02 -2.598627004261840068e-02
7.250000000000000888e-02 -2.573186301983807628e-02
7.550000000000001155e-02 -2.750104968167177075e-02
7.999999999999998779e-02 -2.740009053141158335e-02
8.449999999999999178e-02 -2.796652233702990806e-02
8.799999999999999489e-02 -2.802769608348827310e-02
9.199999999999999845e-02 -2.823217860926569359e-02
9.550000000000000155e-02 -2.859812687546718635e-02
9.850000000000000422e-02 -3.091646905923592370e-02
1.025000000000000078e-01 -3.085394133573238565e-02
1.062676426191631052e-01 -3.200000000000000067e-02
1.089999999999999858e-01 -3.422401940743793891e-02
1.134999999999999898e-01 -3.497336152993183594e-02
1.171345122992015625e-01 -3.450000000000000289e-02
1.214999999999999969e-01 -3.381099137548122802e-02
1.260000000000000009e-01 -3.318121409065772492e-02
1.305000000000000049e-01 -3.391015740480082807e-02
1.350000000000000089e-01 -3.442186141805507471e-02
1.385000000000000120e-01 -3.560304171796952605e-02
1.429999999999999882e-01 -3.630830741755702862e-02
1.469999999999999918e-01 -3.729288295559600452e-02
1.504999999999999949e-01 -3.895202800101831703e-02
1.552066031548019753e-01 -3.850000000000000644e-02
1.590000000000000024e-01 -3.901526206562541677e-02
1.633007364898472757e-01 -3.900000000000000688e-02
1.670000000000000095e-01 -4.022427291859850124e-02
1.710000000000000131e-01 -3.934107590077941252e-02
1.750000000000000167e-01 -4.035809342571916591e-02
1.795000000000000207e-01 -4.089846937580018243e-02
1.840000000000000246e-01 -4.136656051470387341e-02
1.875000000000000278e-01 -4.270172326196282342e-02
1.900828026365798951e-01 -4.450000000000000483e-02
1.939999999999999780e-01 -4.313135749419248072e-02
1.974999999999999811e-01 -4.494112014646745035e-02
1.999999999999999833e-01 -4.702568469336251139e-02
2.039999999999999869e-01 -4.725377409032129050e-02
2.078590366881128970e-01 -4.600000000000000616e-02
2.119999999999999940e-01 -4.516304563620394258e-02
2.165971916636725281e-01 -4.550000000000000572e-02
2.205000000000000016e-01 -4.685064730475205219e-02
2.240000000000000047e-01 -4.831180707668591284e-02
2.280000000000000082e-01 -4.947392755719789981e-02


==> plots/icing/pca/samples_4.csv <==
2.270000000000000073e-01 -4.900382235235590384e-02
2.320000000000000118e-01 -4.939007707020772603e-02
2.360412156036809095e-01 -4.850000000000000144e-02
2.367543964898158881e-01 -4.400000000000000439e-02
2.371357589913262176e-01 -3.950000000000000733e-02
2.372680651267606855e-01 -3.450000000000000289e-02
2.377508177254999966e-01 -2.999999999999999889e-02
2.382504595623818056e-01 -2.550000000000000877e-02
2.387502660908699115e-01 -2.100000000000000477e-02
2.390000000000000180e-01 -1.625307112724994757e-02
2.392501359047861098e-01 -1.150000000000001021e-02
2.397500886974961443e-01 -7.000000000000006217e-03
2.402500585998096072e-01 -2.500000000000002220e-03
2.406259230948953887e-01 2.000000000000001776e-03
2.407657407407407524e-01 6.999999999999992339e-03
2.412500000000000200e-01 1.149999999999999634e-02
2.417500000000000204e-01 1.600000000000000033e-02
2.422342592592592880e-01 2.049999999999999045e-02
2.423734109605433784e-01 2.549999999999999489e-02
2.427498431099723575e-01 2.999999999999999889e-02
2.432498067108894990e-01 3.450000000000000289e-02
2.437497563364711406e-01 3.900000000000000688e-02
2.441246958534653289e-01 4.350000000000001088e-02
2.442650068357314908e-01 4.849999999999998757e-02
2.447493801459769969e-01 5.299999999999999156e-02
2.452490798416624984e-01 5.749999999999999556e-02
2.457318320905230447e-01 6.199999999999999956e-02
2.458613740585963714e-01 6.700000000000000400e-02
2.462417660708826894e-01 7.150000000000000799e-02
2.450000000000000233e-01 7.432409630240986720e-02
2.405000000000000193e-01 7.385893554655162396e-02
2.360000000000000153e-01 7.339774049865589733e-02
2.315000000000000113e-01 7.292395245184885022e-02
2.270000000000000073e-01 7.244850077719064418e-02
2.225000000000000033e-01 7.194765948486236962e-02
2.179999999999999993e-01 7.143101021673557705e-02
2.134999999999999953e-01 7.089891328229741552e-02
2.089999999999999913e-01 7.034981589546282499e-02
2.044999999999999873e-01 6.978587686809754886e-02
1.999999999999999833e-01 6.921065428825858012e-02
1.954999999999999793e-01 6.862648393637992006e-02
1.909999999999999754e-01 6.802893817308162949e-02
1.870000000000000273e-01 6.748551826106108376e-02
1.825000000000000233e-01 6.686252014588160708e-02
1.780000000000000193e-01 6.622216864758816157e-02
1.735000000000000153e-01 6.554879596323795465e-02
1.695000000000000118e-01 6.493125264783243533e-02
1.650000000000000078e-01 6.424245848993363761e-02
1.605000000000000038e-01 6.356968724046498098e-02
1.565000000000000002e-01 6.296044077529579230e-02
1.519999999999999962e-01 6.226536649177340926e-02
1.478195308565641297e-01 6.149999999999999911e-02
1.436752920486181473e-01 6.049999999999999822e-02
1.395000000000000129e-01 5.977068835573300098e-02
1.350000000000000089e-01 5.946074054566385936e-02
1.305000000000000049e-01 5.887447012183709416e-02
1.262404798960471974e-01 5.799999999999999600e-02
1.221224673311454151e-01 5.699999999999999512e-02
1.174999999999999933e-01 5.663616530541844968e-02
1.129999999999999893e-01 5.625961005869412057e-02
1.086369390548789921e-01 5.549999999999999378e-02
1.045000000000000095e-01 5.464597226858772250e-02
1.000000000000000056e-01 5.447735996432079980e-02
9.550000000000000155e-02 5.491774857882446986e-02
9.149999999999999800e-02 5.359466742892896735e-02
8.749999999999999445e-02 5.271433521921441157e-02
8.396383965604681254e-02 5.149999999999999023e-02
8.049999999999998823e-02 4.998250932599310192e-02
7.623664561151954899e-02 4.999999999999998890e-02
7.250000000000000888e-02 4.977446730635598504e-02
6.800000000000000488e-02 4.927965997696136247e-02
6.473101349160373386e-02 4.749999999999998668e-02
6.099999999999999867e-02 4.627302646279437409e-02
5.654908155561802485e-02 4.599999999999998535e-02
5.349999999999999201e-02 4.475516058914760786e-02
5.032117629929637459e-02 4.300000000000001044e-02
4.799999999999998712e-02 4.032155765466761965e-02
4.518600348629225882e-02 3.800000000000000600e-02
4.300000000000001044e-02 3.531588454423041645e-02
3.954893440634166951e-02 3.700000000000000511e-02
3.600000000000000422e-02 3.830717875730609706e-02
3.250000000000000111e-02 3.998007598502550941e-02
2.999999999999999889e-02 4.233747851522189076e-02
2.699999999999999623e-02 4.444307943703789537e-02
2.324355279821727766e-02 4.499999999999998446e-02
2.045789111621830469e-02 4.300000000000001044e-02
1.750000000000000167e-02 4.080393380517399748e-02
1.367831841813540485e-02 4.100000000000000866e-02
9.499999999999994560e-03 4.182093306766800078e-02
5.499999999999991007e-03 4.277321166875027586e-02
1.000000000000000888e-03 4.201890219391124504e-02
-2.000000000000001776e-03 4.020541912916119481e-02
-6.000000000000005329e-03 3.939482916071448265e-02
-1.050000000000000933e-02 3.990710316812016989e-02
-1.499999999999999944e-02 3.910557900386539554e-02
-1.800000000000000211e-02 3.745389801954696063e-02
-2.100000000000000477e-02 3.531887388725833687e-02
-2.307294216416691524e-02 3.250000000000000111e-02
-2.514364774852601708e-02 2.949999999999999845e-02
-2.629679318243112809e-02 2.549999999999999489e-02
-2.550000000000000877e-02 2.102120089274286605e-02
-2.422304641846758158e-02 1.750000000000000167e-02
-2.226524456168656879e-02 1.449999999999999900e-02
-2.052839443584896992e-02 1.099999999999999589e-02
-1.985806595963429677e-02 6.999999999999992339e-03
-2.050000000000000433e-02 3.751928417120881966e-03
-2.320304405414177346e-02 1.500000000000001332e-03
-2.574949146709691605e-02 -1.000000000000000888e-03
-2.614057057083120014e-02 -5.500000000000004885e-03
-2.744427890086310190e-02 -9.500000000000008438e-03
-2.700000000000001010e-02 -1.310695401342464560e-02
-2.480623090384739132e-02 -1.600000000000000033e-02
-2.250000000000000611e-02 -1.852026686965228819e-02
-2.000000000000000389e-02 -2.136989027505276084e-02
-1.750000000000000167e-02 -2.387017298886179306e-02
-1.449999999999999900e-02 -2.583924686255015257e-02
-1.100000000000000977e-02 -2.549770767137102961e-02
-7.000000000000006217e-03 -2.447584108963770863e-02
-3.000000000000002665e-03 -2.422694167711462662e-02
-1.325864932288782147e-03 -2.100000000000000477e-02
0.000000000000000000e+00 -1.739094591112446200e-02
1.616643976418719606e-03 -1.399999999999999856e-02
4.000000000000003553e-03 -1.128238642006029573e-02
7.499999999999992784e-03 -9.545236144250410573e-03
1.167673862288095936e-02 -1.050000000000000933e-02
1.549999999999999989e-02 -1.182589627097990585e-02
1.948779658588611907e-02 -1.299999999999999767e-02
2.272247800902947243e-02 -1.399999999999999856e-02
2.699999999999999623e-02 -1.349074750331710933e-02
3.099999999999999978e-02 -1.438150657040427639e-02
3.450000000000000289e-02 -1.590050514836630763e-02
3.750000000000000555e-02 -1.753699569414829407e-02
4.150000000000000910e-02 -1.887700691798245567e-02
4.549999999999998490e-02 -1.876524037232517664e-02
4.846164243914886927e-02 -2.100000000000000477e-02
5.199999999999999067e-02 -2.247055742319909941e-02
5.549999999999999378e-02 -2.262938806910217218e-02
5.899999999999999689e-02 -2.117620648045739559e-02
6.275510490566001132e-02 -2.250000000000000611e-02
6.600000000000000311e-02 -2.421494562347119642e-02
7.040534634064467279e-02 -2.500000000000000833e-02
7.341639191872308123e-02 -2.700000000000001010e-02
7.691928482413877555e-02 -2.849999999999999756e-02
8.008190772894388521e-02 -2.949999999999999845e-02
8.399999999999999134e-02 -2.941825345624097046e-02
8.849999999999999534e-02 -2.875717201197627512e-02
9.204029952237322010e-02 -2.999999999999999889e-02
9.477831744378144296e-02 -3.250000000000000111e-02
9.850000000000000422e-02 -3.368152954401577859e-02
1.025000000000000078e-01 -3.281666081960916970e-02
1.066884993804557841e-01 -3.350000000000000200e-02
1.094999999999999862e-01 -3.551303749734689708e-02
1.144999999999999907e-01 -3.562854427202146596e-02
1.194999999999999951e-01 -3.567282356119090558e-02
1.232673389868838565e-01 -3.700000000000000511e-02
1.270000000000000018e-01 -3.616317102507344422e-02
1.310000000000000053e-01 -3.525209266509925221e-02
1.355000000000000093e-01 -3.573903620180779450e-02
1.392457815958515754e-01 -3.700000000000000511e-02
1.429999999999999882e-01 -3.825312818942508408e-02
1.469999999999999918e-01 -3.743459804883299269e-02
1.509999999999999953e-01 -3.826590233752922426e-02
1.549999999999999989e-01 -3.915743816502521152e-02
1.585000000000000020e-01 -4.076673885159958627e-02
1.630000000000000060e-01 -4.049675574649368864e-02
1.662639498476481958e-01 -4.200000000000000261e-02
1.698598599043589230e-01 -4.100000000000000172e-02
1.745000000000000162e-01 -4.095158787056268901e-02
1.776904751889209488e-01 -4.250000000000000305e-02
1.820000000000000229e-01 -4.225592435706167216e-02
1.860000000000000264e-01 -4.349476533086146790e-02
1.894999999999999740e-01 -4.286778865526760796e-02
1.939999999999999780e-01 -4.349558348806156077e-02
1.965566782103403687e-01 -4.550000000000000572e-02
1.998471526170692292e-01 -4.750000000000000749e-02
2.039999999999999869e-01 -4.721232088838216850e-02
2.078914042137526008e-01 -4.600000000000000616e-02
2.119999999999999940e-01 -4.534612439768405390e-02
2.164999999999999980e-01 -4.573988824841155459e-02
2.205000000000000016e-01 -4.693036903811250576e-02
2.240000000000000047e-01 -4.816927203780119876e-02


==> plots/icing/pca/samples_5.csv <==
2.340000000000000135e-01 -4.808765610790668998e-02
2.365000000000000158e-01 -4.578744881565455921e-02
2.367413224442872777e-01 -4.100000000000000172e-02
2.372452907757802432e-01 -3.650000000000000466e-02
2.377471897751121388e-01 -3.200000000000000067e-02
2.382328957026527416e-01 -2.750000000000001055e-02
2.383742721243723439e-01 -2.250000000000000611e-02
2.387492299986307964e-01 -1.800000000000000211e-02
2.392494281809837975e-01 -1.349999999999999811e-02
2.397495633051152375e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.250952359372695347e-03
2.402497469974795574e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657861487687e-01 2.349999999999999312e-02
2.427498565435242117e-01 2.799999999999999711e-02
2.432339731860398702e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254981029266221e-02
2.437497102493626777e-01 4.200000000000000955e-02
2.442496162074229704e-01 4.649999999999998579e-02
2.447494713915353282e-01 5.099999999999998979e-02
2.451227525902913984e-01 5.549999999999999378e-02
2.452636451589406408e-01 6.049999999999999822e-02
2.457478403670791955e-01 6.500000000000000222e-02
2.462453424672970681e-01 6.950000000000000622e-02
2.465436069332051228e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404022951784774986e-02
2.375000000000000167e-01 7.358169252134061367e-02
2.330000000000000127e-01 7.309971952433183540e-02
2.285000000000000087e-01 7.261384993709857349e-02
2.240000000000000047e-01 7.211660303312089626e-02
2.195000000000000007e-01 7.160791802660938787e-02
2.149999999999999967e-01 7.108879353448996352e-02
2.104999999999999927e-01 7.054460205450896471e-02
2.062083037743470959e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.945946972880218118e-02
1.974999999999999811e-01 6.888603795244850614e-02
1.929999999999999771e-01 6.830290955945533815e-02
1.884999999999999731e-01 6.769596662380319985e-02
1.840000000000000246e-01 6.705097828885731026e-02
1.799595081746064029e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.582133380078189488e-02
1.710000000000000131e-01 6.521132687938997752e-02
1.665000000000000091e-01 6.457077133787886281e-02
1.625000000000000056e-01 6.392181171237892867e-02
1.580000000000000016e-01 6.307117706510656507e-02
1.539999999999999980e-01 6.226631633248905229e-02
1.494999999999999940e-01 6.160324250781213512e-02
1.449999999999999900e-01 6.132692118994433061e-02
1.404999999999999860e-01 6.053103456408289590e-02
1.370512835242579386e-01 5.899999999999999689e-02
1.335000000000000075e-01 5.794632766032013771e-02
1.292731188030098177e-01 5.699999999999999512e-02
1.246774550622660599e-01 5.649999999999999467e-02
1.204861257000801461e-01 5.599999999999999423e-02
1.169999999999999929e-01 5.424733629431550963e-02
1.129999999999999893e-01 5.300135784177150561e-02
1.094999999999999862e-01 5.194868200823972437e-02
1.055000000000000104e-01 5.084262370759672772e-02
1.005000000000000060e-01 5.064889469875114014e-02
9.659565961243511689e-02 4.949999999999998845e-02
9.299999999999999933e-02 4.825937419274257956e-02
8.899999999999999578e-02 4.906031187996754556e-02
8.599999999999999312e-02 4.715331409456655770e-02
8.299999999999999045e-02 4.543243002056354674e-02
7.899999999999998690e-02 4.418947837700000492e-02
7.500000000000001110e-02 4.412760667714400037e-02
7.069695483814696091e-02 4.449999999999998401e-02
6.750000000000000444e-02 4.374896090549557776e-02
6.378610603404376300e-02 4.350000000000001088e-02
6.149999999999999911e-02 4.076381155395446265e-02
5.799999999999999600e-02 3.909570336220014042e-02
5.351962337714896711e-02 3.850000000000000644e-02
5.099999999999998979e-02 3.609856078855312733e-02
4.799999999999998712e-02 3.449840546857050466e-02
4.401075138683700066e-02 3.300000000000000155e-02
4.050000000000000822e-02 3.354848344489762269e-02
3.800000000000000600e-02 3.133617644534421320e-02
3.354666351198667268e-02 3.049999999999999933e-02
2.967920123144715538e-02 2.949999999999999845e-02
2.599999999999999534e-02 2.804170374832738732e-02
2.303029261494668467e-02 2.599999999999999534e-02
2.049999999999999045e-02 2.397281202072819653e-02
1.776430318328723126e-02 2.149999999999999134e-02
1.542913248925554572e-02 1.900000000000000300e-02
1.290813614592401133e-02 1.650000000000000078e-02
1.034846392437327456e-02 1.399999999999999856e-02
7.499999999999992784e-03 1.175261781644305371e-02
4.966972852175431836e-03 9.499999999999994560e-03
2.722620345071439553e-03 6.499999999999991895e-03
1.155768366706840075e-04 4.000000000000003553e-03
-1.046225857755590100e-03 5.000000000000004441e-04
-3.812091754883339088e-04 -3.500000000000003109e-03
-3.794652182765242965e-04 -8.500000000000007550e-03
-3.568999984445393801e-04 -1.349999999999999811e-02
-5.289842924546748733e-04 -1.800000000000000211e-02
-1.318589365556601702e-04 -2.150000000000000522e-02
-1.500000000000001332e-03 -2.475946907453331972e-02
1.816735060251589403e-03 -2.600000000000000921e-02
3.531306889555913420e-03 -2.300000000000000655e-02
5.999999999999991451e-03 -2.040600021938308861e-02
9.499999999999994560e-03 -1.966178569695956752e-02
1.349999999999999811e-02 -2.096082327454289185e-02
1.549999999999999989e-02 -2.363471455554937845e-02
1.922380838785619703e-02 -2.250000000000000611e-02
2.175239421243344712e-02 -2.000000000000000389e-02
2.499999999999999445e-02 -1.843357571140429030e-02
2.841178521966364334e-02 -1.900000000000000300e-02
3.171163956303441056e-02 -2.050000000000000433e-02
3.600000000000000422e-02 -2.127465210892514821e-02
4.000000000000000777e-02 -2.128265082800550809e-02
4.449999999999998401e-02 -2.199495731093060666e-02
4.799999999999998712e-02 -2.322080655997685664e-02
5.199999999999999067e-02 -2.343763842827249061e-02
5.499999999999999334e-02 -2.537397757918964311e-02
5.799999999999999600e-02 -2.722252454396586682e-02
6.250000000000000000e-02 -2.765029542036646221e-02
6.608644495950077857e-02 -2.899999999999999800e-02
6.950000000000000622e-02 -3.050277942660789554e-02
7.224790486331415795e-02 -3.250000000000000111e-02
7.588203638256878214e-02 -3.250000000000000111e-02
7.999999999999998779e-02 -3.210086215986872327e-02
8.381722730230267704e-02 -3.099999999999999978e-02
8.703732757416281218e-02 -3.099999999999999978e-02
9.006265620993042509e-02 -3.300000000000000155e-02
9.400000000000000022e-02 -3.401208632539785143e-02
9.800000000000000377e-02 -3.540050380941894143e-02
1.010000000000000064e-01 -3.742621760291690858e-02
1.050000000000000100e-01 -3.720008008633021029e-02
1.082052188751250893e-01 -3.800000000000000600e-02
1.124999999999999889e-01 -3.795060628260911451e-02
1.164065904153870068e-01 -3.900000000000000688e-02
1.202730843043646053e-01 -3.850000000000000644e-02
1.234999999999999987e-01 -3.969056420770207538e-02
1.280000000000000027e-01 -3.917066339034191991e-02
1.315000000000000058e-01 -4.088632930810039839e-02
1.350000000000000089e-01 -4.226355861234101785e-02
1.390000000000000124e-01 -4.137599047859116114e-02
1.434310378411420006e-01 -4.200000000000000261e-02
1.469999999999999918e-01 -4.117821516399242793e-02
1.514999999999999958e-01 -4.192426020398917069e-02
1.544999999999999984e-01 -4.390683171253872280e-02
1.590000000000000024e-01 -4.427699474967525944e-02
1.640000000000000069e-01 -4.423803337047968465e-02
1.680000000000000104e-01 -4.504091960722305527e-02
1.715000000000000135e-01 -4.452103703080288744e-02
1.755000000000000171e-01 -4.596289309395105299e-02
1.795000000000000207e-01 -4.690719658029501166e-02
1.835000000000000242e-01 -4.764272524346774978e-02
1.875664763717632133e-01 -4.700000000000000705e-02
1.899999999999999745e-01 -4.447952550577778663e-02
1.929999999999999771e-01 -4.600101120969049551e-02
1.974999999999999811e-01 -4.652160691356175409e-02
1.999999999999999833e-01 -4.436042356334409659e-02
2.039999999999999869e-01 -4.528097233639578195e-02
2.079999999999999905e-01 -4.618809433946940990e-02
2.119999999999999940e-01 -4.709543778035187728e-02
2.164999999999999980e-01 -4.762058519383696731e-02
2.210000000000000020e-01 -4.742013183543516974e-02
2.260000000000000064e-01 -4.704053677898784036e-02
2.310000000000000109e-01 -4.745492596808432995e-02


==> plots/icing/pca/samples_6.csv <==
2.340000000000000135e-01 -4.810734576698021819e-02
2.365000000000000158e-01 -4.579285025309329932e-02
2.367429051918165939e-01 -4.100000000000000172e-02
2.372462297613532611e-01 -3.650000000000000466e-02
2.377477700779589975e-01 -3.200000000000000067e-02
2.382332569115199750e-01 -2.750000000000001055e-02
2.383744996222575685e-01 -2.250000000000000611e-02
2.387493944080863184e-01 -1.800000000000000211e-02
2.392495510431924821e-01 -1.349999999999999811e-02
2.397496553360861093e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251066829948173080e-03
2.402498004178063307e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657606700940e-01 2.349999999999999312e-02
2.427498564546666238e-01 2.799999999999999711e-02
2.432339731158989771e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254968621843910e-02
2.437497102872905330e-01 4.200000000000000955e-02
2.442496163906962003e-01 4.649999999999998579e-02
2.447494718410324344e-01 5.099999999999998979e-02
2.451227536612618219e-01 5.549999999999999378e-02
2.452636471072161262e-01 6.049999999999999822e-02
2.457478447313288517e-01 6.500000000000000222e-02
2.462453539007299630e-01 6.950000000000000622e-02
2.465436274061529320e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404014799428679239e-02
2.375000000000000167e-01 7.358021590203203677e-02
2.330000000000000127e-01 7.309895985817760344e-02
2.285000000000000087e-01 7.261290291034072641e-02
2.240000000000000047e-01 7.211685796000627535e-02
2.195000000000000007e-01 7.161001602999828020e-02
2.149999999999999967e-01 7.109426954160216749e-02
2.104999999999999927e-01 7.054801308181841979e-02
2.062317918695148744e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.946208898730857340e-02
1.974999999999999811e-01 6.888568209616226234e-02
1.929999999999999771e-01 6.829878994726440444e-02
1.884999999999999731e-01 6.769944352691301126e-02
1.840000000000000246e-01 6.708190092217247713e-02
1.798348143250311226e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.584297445883807720e-02
1.710000000000000131e-01 6.516090236203091191e-02
1.667591633615368718e-01 6.450000000000000178e-02
1.625000000000000056e-01 6.385210289551432328e-02
1.580000000000000016e-01 6.320402864487009720e-02
1.534999999999999976e-01 6.255288023910479667e-02
1.494999999999999940e-01 6.185730763894070616e-02
1.452976908292821778e-01 6.099999999999999867e-02
1.409999999999999865e-01 6.035117646473817099e-02
1.365000000000000102e-01 5.991538587200181953e-02
1.320000000000000062e-01 5.916084725041925035e-02
1.280000000000000027e-01 5.844484247031091900e-02
1.239229151149117414e-01 5.749999999999999556e-02
1.199999999999999956e-01 5.700281687245074835e-02
1.154999999999999916e-01 5.670957213968502719e-02
1.114999999999999880e-01 5.568226461546783856e-02
1.075328322044617757e-01 5.449999999999999289e-02
1.035000000000000087e-01 5.396657290934457618e-02
9.900000000000000466e-02 5.319104026497970678e-02
9.416065572594213562e-02 5.299999999999999156e-02
9.099999999999999756e-02 5.118910539213577388e-02
8.649999999999999356e-02 5.078202629849345312e-02
8.299999999999999045e-02 4.944710841025287684e-02
7.849999999999998646e-02 4.871543641216530274e-02
7.450000000000001066e-02 4.760948055348551700e-02
7.000000000000000666e-02 4.716992790460084600e-02
6.650000000000000355e-02 4.597215028589300007e-02
6.250000000000000000e-02 4.556263271409896620e-02
5.853099733707010921e-02 4.449999999999998401e-02
5.499999999999999334e-02 4.307713690258542505e-02
5.099999999999998979e-02 4.238585807566487562e-02
4.649999999999998579e-02 4.288327005060838665e-02
4.250000000000000999e-02 4.160129461392856470e-02
4.006231093472149840e-02 3.900000000000000688e-02
3.700000000000000511e-02 3.814916851150739613e-02
3.250000000000000111e-02 3.778379484958672985e-02
2.884825056519325220e-02 3.750000000000000555e-02
2.449999999999999400e-02 3.684408708548334715e-02
2.149999999999999134e-02 3.490406768027255746e-02
1.830086262144320700e-02 3.300000000000000155e-02
1.399999999999999856e-02 3.221451019494143281e-02
1.049999999999999545e-02 3.292416410261825299e-02
7.499999999999992784e-03 3.450527177218856711e-02
3.500000000000003109e-03 3.562761264934607291e-02
-5.000000000000004441e-04 3.551980526881261258e-02
-5.000000000000004441e-03 3.503658281669833063e-02
-8.500000000000007550e-03 3.371410410133282576e-02
-1.150000000000001021e-02 3.157427033908868225e-02
-1.499999999999999944e-02 3.014740253086639621e-02
-1.804271372721332270e-02 2.849999999999999756e-02
-2.067576828261861663e-02 2.599999999999999534e-02
-2.250000000000000611e-02 2.258650643586584267e-02
-2.399062480086676732e-02 1.900000000000000300e-02
-2.550000000000000877e-02 1.589500098551943630e-02
-2.732204458321492099e-02 1.249999999999999722e-02
-2.944317041016787651e-02 9.499999999999994560e-03
-3.150000000000000022e-02 6.710250164467748517e-03
-3.284541451741367774e-02 3.000000000000002665e-03
-3.256891870858816956e-02 -2.000000000000001776e-03
-3.127917345692467210e-02 -5.500000000000004885e-03
-2.949999999999999845e-02 -8.935321176704071056e-03
-2.799999999999999711e-02 -1.235252614063867688e-02
-2.672972055878082218e-02 -1.600000000000000033e-02
-2.500000000000000833e-02 -1.945937862435659360e-02
-2.304905975962079356e-02 -2.250000000000000611e-02
-2.050000000000000433e-02 -2.491804470191828769e-02
-1.750000000000000167e-02 -2.697338597433259627e-02
-1.449999999999999900e-02 -2.892858984305455433e-02
-1.100000000000000977e-02 -3.032075635359628152e-02
-7.000000000000006217e-03 -3.104023308729143490e-02
-2.000000000000001776e-03 -3.106276289468442448e-02
2.000000000000001776e-03 -3.030118040089217063e-02
6.999999999999992339e-03 -3.023126245603654019e-02
1.099999999999999589e-02 -2.903113195860532181e-02
1.449999999999999900e-02 -2.767193108784886044e-02
1.801311740019561139e-02 -2.899999999999999800e-02
2.299999999999999267e-02 -2.928110208104018133e-02
2.749999999999999667e-02 -2.969019931566262149e-02
3.140314458346876031e-02 -3.099999999999999978e-02
3.533763073498148721e-02 -3.200000000000000067e-02
3.900000000000000688e-02 -3.145673678198175616e-02
4.250000000000000999e-02 -3.290548954874101401e-02
4.681766729164502094e-02 -3.300000000000000155e-02
5.049999999999998934e-02 -3.168239335925854272e-02
5.446368190819543542e-02 -3.099999999999999978e-02
5.849999999999999645e-02 -3.088850901563125820e-02
6.250000000000000000e-02 -3.180521507074063337e-02
6.700000000000000400e-02 -3.148636806795954146e-02
6.997329002612910631e-02 -3.350000000000000200e-02
7.372477485789796781e-02 -3.450000000000000289e-02
7.749999999999998557e-02 -3.394516375338777620e-02
8.099999999999998868e-02 -3.523385889235209484e-02
8.499999999999999223e-02 -3.603003257652828695e-02
8.849999999999999534e-02 -3.686493188834763512e-02
9.199999999999999845e-02 -3.835520886255731204e-02
9.600000000000000200e-02 -3.814997421494777802e-02
9.950000000000000511e-02 -3.656093474306455066e-02
1.040000000000000091e-01 -3.619368408423417893e-02
1.080000000000000127e-01 -3.738176230539564521e-02
1.119999999999999885e-01 -3.819997308718600659e-02
1.164999999999999925e-01 -3.877189063152886722e-02
1.204999999999999960e-01 -3.854673860765894106e-02
1.244999999999999996e-01 -3.867839626452854868e-02
1.287468940123460137e-01 -3.950000000000000733e-02
1.330000000000000071e-01 -3.939551706460299452e-02
1.375000000000000111e-01 -3.995953639297944449e-02
1.424999999999999878e-01 -3.988117162891704343e-02
1.469999999999999918e-01 -4.024027752972719751e-02
1.519999999999999962e-01 -4.017795743038069661e-02
1.549999999999999989e-01 -4.209193657561407370e-02
1.585000000000000020e-01 -4.177242731837843559e-02
1.621409293771196580e-01 -4.100000000000000172e-02
1.655000000000000082e-01 -4.299061364528863199e-02
1.690000000000000113e-01 -4.300892585995836487e-02
1.725000000000000144e-01 -4.298855958308894082e-02
1.760000000000000175e-01 -4.413073625622360163e-02
1.800000000000000211e-01 -4.534318258257107048e-02
1.845000000000000251e-01 -4.566015835375557969e-02
1.884999999999999731e-01 -4.465902991545194628e-02
1.919999999999999762e-01 -4.544136697766127525e-02
1.949999999999999789e-01 -4.705382914176709647e-02
1.985188148840014433e-01 -4.600000000000000616e-02
2.024999999999999856e-01 -4.492009298039234544e-02
2.064999999999999891e-01 -4.585449286640696370e-02
2.104999999999999927e-01 -4.674092253778680539e-02
2.149999999999999967e-01 -4.743380258723390447e-02
2.195000000000000007e-01 -4.750032601190383452e-02
2.240000000000000047e-01 -4.722664935163673611e-02
2.290000000000000091e-01 -4.729264594063514043e-02
2.335000000000000131e-01 -4.798954813025169824e-02


==> plots/icing/pca/samples_7.csv <==
2.139999999999999958e-01 -4.805051373401645481e-02
2.184999999999999998e-01 -4.796613922133554503e-02
2.230000000000000038e-01 -4.709241389238402048e-02
2.275000000000000078e-01 -4.650424559847446404e-02
2.315000000000000113e-01 -4.689565003186992043e-02
2.350000000000000144e-01 -4.803951225035578421e-02
2.367133127898730371e-01 -4.500000000000000527e-02
2.368730348311358647e-01 -4.000000000000000777e-02
2.372454299271258005e-01 -3.550000000000000377e-02
2.377473414925950768e-01 -3.099999999999999978e-02
2.382483140736969540e-01 -2.650000000000000966e-02
2.386262885840122472e-01 -2.200000000000000566e-02
2.387651733209327776e-01 -1.700000000000000122e-02
2.392494439372742088e-01 -1.249999999999999722e-02
2.397495770256470871e-01 -8.000000000000007105e-03
2.402340263284176991e-01 -3.500000000000003109e-03
2.403741179616809276e-01 1.500000000000001332e-03
2.407500000000000195e-01 5.999999999999991451e-03
2.412500000000000200e-01 1.049999999999999545e-02
2.417500000000000204e-01 1.499999999999999944e-02
2.420000000000000207e-01 1.974999999999999672e-02
2.422498802341494506e-01 2.449999999999999400e-02
2.427498500173726204e-01 2.899999999999999800e-02
2.432498160580468249e-01 3.350000000000000200e-02
2.437338822084177681e-01 3.800000000000000600e-02
2.438726408774516130e-01 4.300000000000001044e-02
2.442495891181935830e-01 4.749999999999998668e-02
2.447494285557351157e-01 5.199999999999999067e-02
2.452491629359789260e-01 5.649999999999999467e-02
2.455000000000000238e-01 6.126589172388769572e-02
2.457475090681202623e-01 6.600000000000000311e-02
2.462440210104655247e-01 7.050000000000000711e-02
2.460000000000000242e-01 7.437240635851019577e-02
2.415000000000000202e-01 7.396287108545342159e-02
2.368092578366527146e-01 7.350000000000000977e-02
2.321721441384761442e-01 7.300000000000000933e-02
2.275000000000000078e-01 7.250913990950622057e-02
2.230000000000000038e-01 7.200446328942325391e-02
2.185917837750953330e-01 7.150000000000000799e-02
2.143012485939019274e-01 7.100000000000000755e-02
2.099999999999999922e-01 7.047179283493670843e-02
2.054999999999999882e-01 6.990152758028725377e-02
2.009999999999999842e-01 6.932805320180430997e-02
1.964999999999999802e-01 6.875455432665662781e-02
1.919999999999999762e-01 6.816150260926667759e-02
1.875000000000000278e-01 6.755424157082627612e-02
1.835000000000000242e-01 6.699634690504478740e-02
1.790000000000000202e-01 6.635844044377384177e-02
1.745000000000000162e-01 6.569904721019144411e-02
1.700000000000000122e-01 6.502328530493491077e-02
1.660000000000000087e-01 6.441103586069923947e-02
1.615000000000000047e-01 6.371950793483890929e-02
1.570000000000000007e-01 6.301555402346856183e-02
1.529999999999999971e-01 6.235764169389178269e-02
1.484999999999999931e-01 6.161072894188991678e-02
1.439999999999999891e-01 6.123350498287929294e-02
1.395000000000000129e-01 6.067184199130673528e-02
1.355796199548387759e-01 5.949999999999999734e-02
1.315000000000000058e-01 5.861775528784974459e-02
1.270612809734772142e-01 5.799999999999999600e-02
1.230804508474350467e-01 5.699999999999999512e-02
1.191396501843443312e-01 5.599999999999999423e-02
1.149999999999999911e-01 5.536366564145378533e-02
1.104999999999999871e-01 5.490535527356722040e-02
1.065000000000000113e-01 5.376527489691029088e-02
1.025000000000000078e-01 5.384284001290701865e-02
9.801421459900021282e-02 5.399999999999999245e-02
9.550000000000000155e-02 5.166803258455448383e-02
9.199999999999999845e-02 5.028017485341887416e-02
8.799999999999999489e-02 5.046516127881692931e-02
8.449999999999999178e-02 4.869339571746042483e-02
8.071094046024687718e-02 4.849999999999998757e-02
7.699999999999998512e-02 4.715748594529063642e-02
7.300000000000000933e-02 4.701597277134858532e-02
6.950000000000000622e-02 4.563187363127872015e-02
6.500000000000000222e-02 4.517816140614279441e-02
6.250000000000000000e-02 4.256880630566839407e-02
5.849999999999999645e-02 4.281700236609609772e-02
5.499999999999999334e-02 4.112381493809886407e-02
5.099999999999998979e-02 4.039407182373040001e-02
4.799999999999998712e-02 3.816297730931836329e-02
4.499999999999998446e-02 3.814264206077950387e-02
4.200000000000000955e-02 4.019073339680522688e-02
3.850000000000000644e-02 4.089816025540472799e-02
3.546254053502406051e-02 4.250000000000000999e-02
3.556226397241509657e-02 4.699999999999998623e-02
3.350000000000000200e-02 4.997159735614810361e-02
3.013194439867638436e-02 5.149999999999999023e-02
2.699999999999999623e-02 5.303789132549780599e-02
2.349999999999999312e-02 5.488447654678324517e-02
1.916676879095915997e-02 5.499999999999999334e-02
1.850000000000000255e-02 5.207608877860422231e-02
1.799270292029901686e-02 4.849999999999998757e-02
1.714223595181462584e-02 4.400000000000001132e-02
1.499999999999999944e-02 4.109789452074860683e-02
1.383166931947456268e-02 3.750000000000000555e-02
1.399999999999999856e-02 3.309837290646318320e-02
1.199999999999999678e-02 3.023902127245263818e-02
8.499999999999993672e-03 2.899066532431940693e-02
4.175959386157040293e-03 2.949999999999999845e-02
0.000000000000000000e+00 2.935788660844800696e-02
-3.512121952960215940e-03 2.849999999999999756e-02
-7.500000000000006661e-03 2.961523488537086413e-02
-1.150000000000001021e-02 3.066514861446286919e-02
-1.582387536006525999e-02 2.999999999999999889e-02
-1.918920640610909459e-02 2.849999999999999756e-02
-2.200000000000000566e-02 2.639256416208385705e-02
-2.600000000000000921e-02 2.535488103893685646e-02
-2.849999999999999756e-02 2.271850124265218859e-02
-3.049999999999999933e-02 1.955739946054534453e-02
-3.099999999999999978e-02 1.535194108590463673e-02
-3.046693551810544798e-02 1.149999999999999634e-02
-2.899999999999999800e-02 7.882135350286921180e-03
-2.650000000000000966e-02 5.261330034259070233e-03
-2.499245493562389162e-02 2.000000000000001776e-03
-2.700000000000001010e-02 -8.299750280783619498e-04
-2.886131415568299677e-02 -4.000000000000003553e-03
-3.099999999999999978e-02 -6.917123133309404162e-03
-3.200076357544534567e-02 -1.050000000000000933e-02
-3.122542724719023707e-02 -1.449999999999999900e-02
-2.999999999999999889e-02 -1.837765660241707372e-02
-2.791178013510003247e-02 -2.100000000000000477e-02
-2.500000000000000833e-02 -2.326434066005324264e-02
-2.150000000000000522e-02 -2.462426064851607962e-02
-1.850000000000000255e-02 -2.660964419809961484e-02
-1.600000000000000033e-02 -2.945773888337222673e-02
-1.299999999999999767e-02 -3.100537527002067070e-02
-9.000000000000007994e-03 -3.022873947254619414e-02
-6.000000000000005329e-03 -3.225742973228544475e-02
-2.500000000000002220e-03 -3.397400295378452673e-02
1.000000000000000888e-03 -3.517515702995784727e-02
5.499999999999991007e-03 -3.552230819906777165e-02
8.999999999999994116e-03 -3.632304443413867517e-02
1.249999999999999722e-02 -3.761957405468439181e-02
1.600000000000000033e-02 -3.901161296432564818e-02
2.049999999999999045e-02 -3.962816253345955581e-02
2.499999999999999445e-02 -3.923342587084693162e-02
2.941778902090314701e-02 -3.950000000000000733e-02
3.325808594344867308e-02 -3.850000000000000644e-02
3.700000000000000511e-02 -3.710352023350679818e-02
4.100000000000000866e-02 -3.811008348927815564e-02
4.499999999999998446e-02 -3.744075092580562841e-02
4.849999999999998757e-02 -3.591910658170976989e-02
5.240735939140141186e-02 -3.700000000000000511e-02
5.541834373363259403e-02 -3.900000000000000688e-02
5.949999999999999734e-02 -3.894310778380475485e-02
6.400000000000000133e-02 -3.819802851999617999e-02
6.850000000000000533e-02 -3.857063759710004092e-02
7.250000000000000888e-02 -3.778590997700802950e-02
7.545587176956732034e-02 -3.600000000000000422e-02
7.949999999999998734e-02 -3.673453335084968241e-02
8.249999999999999001e-02 -3.878923367134195360e-02
8.599999999999999312e-02 -4.038431639733305184e-02
8.999999999999999667e-02 -4.011231800765145683e-02
9.450000000000000067e-02 -3.964926039075171438e-02
9.900000000000000466e-02 -3.917467854655067722e-02
1.030000000000000082e-01 -3.921074166722177123e-02
1.070000000000000118e-01 -3.927644646716479254e-02
1.109999999999999876e-01 -4.018397506312205297e-02
1.154263170378648229e-01 -3.950000000000000733e-02
1.189999999999999947e-01 -4.038754352108408358e-02
1.219999999999999973e-01 -4.149993762883692067e-02
1.256864428408013545e-01 -4.150000000000000216e-02
1.295000000000000040e-01 -4.260192067983108871e-02
1.340000000000000080e-01 -4.244614279151230629e-02
1.390000000000000124e-01 -4.241551336383696247e-02
1.439999999999999891e-01 -4.209153723701117983e-02
1.479999999999999927e-01 -4.334373161491136828e-02
1.519999999999999962e-01 -4.414998988789870654e-02
1.554999999999999993e-01 -4.282538878541329586e-02
1.595000000000000029e-01 -4.296863650432082571e-02
1.635000000000000064e-01 -4.297474151803155201e-02
1.670000000000000095e-01 -4.204511209734718841e-02
1.705000000000000127e-01 -4.354948977740635135e-02
1.750000000000000167e-01 -4.435918891603652520e-02
1.790000000000000202e-01 -4.325773233139518226e-02
1.830000000000000238e-01 -4.418679785458393822e-02
1.875000000000000278e-01 -4.469915762828385875e-02
1.909999999999999754e-01 -4.631691253533012226e-02
1.944999999999999785e-01 -4.768432517211620980e-02
1.974999999999999811e-01 -4.555433065478758231e-02
1.994999999999999829e-01 -4.285594631087909223e-02
2.034999999999999865e-01 -4.392437394775156045e-02
2.064999999999999891e-01 -4.555596465869873879e-02
2.099999999999999922e-01 -4.711573556657915746e-02
2.139999999999999958e-01 -4.805051373401645481e-02


==> plots/icing/pca/samples_8.csv <==
2.124999999999999944e-01 -4.801936568589944970e-02
2.174999999999999989e-01 -4.824657035825079959e-02
2.215000000000000024e-01 -4.741459796610283939e-02
2.255000000000000060e-01 -4.649331301841919811e-02
2.305000000000000104e-01 -4.649295879771112028e-02
2.340017885608530746e-01 -4.750000000000000749e-02
2.363594759514974775e-01 -4.600000000000000616e-02
2.367369928129873513e-01 -4.150000000000000216e-02
2.372438255237290794e-01 -3.700000000000000511e-02
2.377465333752137033e-01 -3.250000000000000111e-02
2.381260998423474495e-01 -2.799999999999999711e-02
2.382646967719645736e-01 -2.300000000000000655e-02
2.387490814758798929e-01 -1.850000000000000255e-02
2.392493335180619629e-01 -1.399999999999999856e-02
2.397338888942221746e-01 -9.500000000000008438e-03
2.398740972640198144e-01 -4.500000000000003997e-03
2.402497114367729281e-01 0.000000000000000000e+00
2.407500000000000195e-01 4.499999999999990119e-03
2.412500000000000200e-01 8.999999999999994116e-03
2.415000000000000202e-01 1.374999999999999833e-02
2.417500000000000204e-01 1.850000000000000255e-02
2.422499951226889658e-01 2.299999999999999267e-02
2.427498594864883064e-01 2.749999999999999667e-02
2.431253182936326251e-01 3.200000000000000067e-02
2.433730222678994748e-01 3.700000000000000511e-02
2.437497187793278564e-01 4.150000000000000910e-02
2.442496290812440907e-01 4.599999999999998535e-02
2.447494918576965661e-01 5.049999999999998934e-02
2.450000000000000233e-01 5.525873897983284155e-02
2.452488136556768838e-01 5.999999999999999778e-02
2.457479874961811805e-01 6.450000000000000178e-02
2.462458359557766208e-01 6.900000000000000577e-02
2.465000000000000246e-01 7.357564631977044078e-02
2.425000000000000211e-01 7.409909325505036060e-02
2.380000000000000171e-01 7.362670526215500666e-02
2.335000000000000131e-01 7.315024023486185745e-02
2.290000000000000091e-01 7.266623621933712696e-02
2.245000000000000051e-01 7.217220485208121483e-02
2.200000000000000011e-01 7.166589560834366046e-02
2.154999999999999971e-01 7.114757315288754158e-02
2.109999999999999931e-01 7.061514845868538393e-02
2.064999999999999891e-01 7.005035299730616449e-02
2.022493599318279933e-01 6.950000000000000622e-02
1.979999999999999816e-01 6.895072700988284786e-02
1.934999999999999776e-01 6.836285306197811829e-02
1.889999999999999736e-01 6.776342765795324852e-02
1.845000000000000251e-01 6.715674610978869530e-02
1.800000000000000211e-01 6.653415777663770903e-02
1.760000000000000175e-01 6.591515076169582321e-02
1.715000000000000135e-01 6.523496986249097129e-02
1.670000000000000095e-01 6.453282484114668260e-02
1.630000000000000060e-01 6.392358504358301718e-02
1.585000000000000020e-01 6.327858980092401775e-02
1.539999999999999980e-01 6.265004277588201442e-02
1.499999999999999944e-01 6.196769312983992778e-02
1.454999999999999905e-01 6.123090577211363905e-02
1.409999999999999865e-01 6.181047441505177487e-02
1.371420424210169353e-01 6.049999999999999822e-02
1.335000000000000075e-01 5.931239935541976482e-02
1.290000000000000036e-01 5.857398417119969586e-02
1.250000000000000000e-01 5.765529530590945279e-02
1.204999999999999960e-01 5.705217481604991231e-02
1.159999999999999920e-01 5.697022735372306995e-02
1.124999999999999889e-01 5.627452823841772728e-02
1.084999999999999853e-01 5.513072038639631189e-02
1.045000000000000095e-01 5.444387266763804634e-02
1.000286061216441452e-01 5.449999999999999289e-02
9.681541438694768464e-02 5.349999999999999201e-02
9.304705283981737352e-02 5.349999999999999201e-02
9.049999999999999711e-02 5.148028362268600167e-02
8.649999999999999356e-02 5.226877329952530488e-02
8.357165692830201276e-02 4.999999999999998890e-02
7.999999999999998779e-02 4.953579478898762628e-02
7.550000000000001155e-02 4.932414875041318120e-02
7.150000000000000799e-02 4.818973644153311253e-02
6.820539093256652863e-02 4.649999999999998579e-02
6.500000000000000222e-02 4.462893478505048500e-02
6.149999999999999911e-02 4.344322842834263954e-02
5.749999999999999556e-02 4.240388068818703310e-02
5.407861468781587078e-02 4.050000000000000822e-02
5.049999999999998934e-02 3.948310587763562834e-02
4.699999999999998623e-02 4.070273693236305806e-02
4.204488129295485405e-02 4.050000000000000822e-02
4.000000000000000777e-02 3.784206237821065300e-02
3.700000000000000511e-02 3.676821796749081550e-02
3.400000000000000244e-02 3.859118681348389091e-02
3.170883256323613064e-02 4.150000000000000910e-02
3.022131266787526221e-02 4.499999999999998446e-02
2.849999999999999756e-02 4.811683015807281805e-02
2.533969390232571756e-02 4.999999999999998890e-02
2.323857282080029132e-02 4.749999999999998668e-02
2.144523189753923600e-02 4.449999999999998401e-02
1.998496581690816648e-02 4.100000000000000866e-02
1.850000000000000255e-02 3.724386227215023548e-02
1.399999999999999856e-02 3.665288606146754891e-02
9.999999999999995004e-03 3.661222509558593324e-02
6.499999999999991895e-03 3.843668772688153129e-02
2.500000000000002220e-03 3.933839620958357042e-02
-1.164612326313190860e-03 3.800000000000000600e-02
-4.500000000000003997e-03 3.702158389818274720e-02
-8.500000000000007550e-03 3.624822538976824743e-02
-1.200000000000001066e-02 3.463084712517574409e-02
-1.449999999999999900e-02 3.248210055153535891e-02
-1.715736495548556700e-02 2.999999999999999889e-02
-2.034322380267611363e-02 2.799999999999999711e-02
-2.284826053142034741e-02 2.549999999999999489e-02
-2.500000000000000833e-02 2.258888594159139118e-02
-2.674590848118595446e-02 1.950000000000000344e-02
-2.855042091618071806e-02 1.650000000000000078e-02
-3.049999999999999933e-02 1.321415603467222637e-02
-3.216961166314220161e-02 9.999999999999995004e-03
-3.372978926681832745e-02 6.499999999999991895e-03
-3.501937092861576173e-02 3.000000000000002665e-03
-3.522115696551602476e-02 -2.000000000000001776e-03
-3.404342946521229929e-02 -6.000000000000005329e-03
-3.250000000000000111e-02 -9.042305380315397711e-03
-3.115576476926609426e-02 -1.299999999999999767e-02
-3.021784354772856160e-02 -1.700000000000000122e-02
-2.871955019816720134e-02 -2.050000000000000433e-02
-2.676761205976074115e-02 -2.350000000000000699e-02
-2.450000000000000788e-02 -2.625261812696485370e-02
-2.200000000000000566e-02 -2.865991634243317959e-02
-1.900000000000000300e-02 -3.077813724011140700e-02
-1.549999999999999989e-02 -3.229186685109931149e-02
-1.100000000000000977e-02 -3.296043588142569258e-02
-6.500000000000005773e-03 -3.349469111761795015e-02
-2.657724512431746972e-03 -3.450000000000000289e-02
4.025816943400229234e-04 -3.650000000000000466e-02
4.499999999999990119e-03 -3.734640732331682283e-02
9.499999999999994560e-03 -3.740280886171975377e-02
1.408168740269129075e-02 -3.700000000000000511e-02
1.800000000000000211e-02 -3.576588273947321067e-02
2.199999999999999178e-02 -3.480924676857841821e-02
2.599999999999999534e-02 -3.550166851790211020e-02
3.049999999999999933e-02 -3.523471407355924928e-02
3.500000000000000333e-02 -3.471696980774120755e-02
3.850000000000000644e-02 -3.439711036558517482e-02
4.100000000000000866e-02 -3.670278564959904288e-02
4.549999999999998490e-02 -3.723401008835434955e-02
4.999999999999998890e-02 -3.696964407831155458e-02
5.349999999999999201e-02 -3.815482009990836532e-02
5.720572765900986539e-02 -3.700000000000000511e-02
5.949999999999999734e-02 -3.439855447542872896e-02
6.300000000000000044e-02 -3.462548842410037575e-02
6.700000000000000400e-02 -3.589850786128206267e-02
7.100000000000000755e-02 -3.689104750985527925e-02
7.350000000000000977e-02 -3.401319734902540082e-02
7.608689712236484104e-02 -3.450000000000000289e-02
7.985496663899251113e-02 -3.500000000000000333e-02
8.299999999999999045e-02 -3.684408053463900101e-02
8.664892162029846912e-02 -3.800000000000000600e-02
9.044634559610954805e-02 -3.900000000000000688e-02
9.450000000000000067e-02 -3.801888769940367507e-02
9.900000000000000466e-02 -3.792515897676774356e-02
1.030000000000000082e-01 -3.750642614319529139e-02
1.065000000000000113e-01 -3.630832829689428082e-02
1.104999999999999871e-01 -3.640188311282861744e-02
1.149999999999999911e-01 -3.693008849693218271e-02
1.180059600404590597e-01 -3.850000000000000644e-02
1.214999999999999969e-01 -4.021609549051586435e-02
1.257691448985898686e-01 -4.100000000000000172e-02
1.290000000000000036e-01 -4.256734197108398565e-02
1.335000000000000075e-01 -4.206646403217435826e-02
1.385000000000000120e-01 -4.239512843496060640e-02
1.434999999999999887e-01 -4.214361206384278219e-02
1.474999999999999922e-01 -4.332797355806219247e-02
1.514999999999999958e-01 -4.325241776465207216e-02
1.559999999999999998e-01 -4.276198520282220583e-02
1.600000000000000033e-01 -4.386509467320730271e-02
1.645000000000000073e-01 -4.344744183786375391e-02
1.685000000000000109e-01 -4.302789373251793975e-02
1.725000000000000144e-01 -4.416349333665990640e-02
1.770000000000000184e-01 -4.382687117257282744e-02
1.810000000000000220e-01 -4.362233449852741946e-02
1.852387369532421668e-01 -4.450000000000000483e-02
1.889999999999999736e-01 -4.580807789822796683e-02
1.929999999999999771e-01 -4.681036018544667415e-02
1.965885293357413077e-01 -4.650000000000000661e-02
1.983118414141763763e-01 -4.300000000000000350e-02
2.019999999999999851e-01 -4.282281765537360174e-02
2.050020674123007591e-01 -4.450000000000000483e-02
2.083451337557708227e-01 -4.650000000000000661e-02
2.119999999999999940e-01 -4.790474673231175790e-02


==> plots/icing/pca/samples_9.csv <==
2.345000000000000140e-01 -4.851652377059558624e-02
2.365000000000000158e-01 -4.581063534904426804e-02
2.367462078072624099e-01 -4.100000000000000172e-02
2.372477525544561539e-01 -3.650000000000000466e-02
2.377485711421853110e-01 -3.200000000000000067e-02
2.382337306473865934e-01 -2.750000000000001055e-02
2.383747751277694171e-01 -2.250000000000000611e-02
2.387495827604801668e-01 -1.800000000000000211e-02
2.392496773649931130e-01 -1.349999999999999811e-02
2.397497457603657844e-01 -9.000000000000007994e-03
2.400000000000000189e-01 -4.251160825268524013e-03
2.402498530675891142e-01 5.000000000000004441e-04
2.407500000000000195e-01 4.999999999999990563e-03
2.412500000000000200e-01 9.499999999999994560e-03
2.416260416666666799e-01 1.399999999999999856e-02
2.417657407407407533e-01 1.900000000000000300e-02
2.422499657621881575e-01 2.349999999999999312e-02
2.427498564665242220e-01 2.799999999999999711e-02
2.432339731365862068e-01 3.250000000000000111e-02
2.435000000000000220e-01 3.725254975118346551e-02
2.437497102829516427e-01 4.200000000000000955e-02
2.442496163727601866e-01 4.649999999999998579e-02
2.447494717961273825e-01 5.099999999999998979e-02
2.451227535776910049e-01 5.549999999999999378e-02
2.452636469202608138e-01 6.049999999999999822e-02
2.457478442388849882e-01 6.500000000000000222e-02
2.462453525541342114e-01 6.950000000000000622e-02
2.465436571465439153e-01 7.400000000000001021e-02
2.420000000000000207e-01 7.404074741561042505e-02
2.375000000000000167e-01 7.358237760292757335e-02
2.330000000000000127e-01 7.309998682303263384e-02
2.285000000000000087e-01 7.261356660248802219e-02
2.240000000000000047e-01 7.211578911624723365e-02
2.195000000000000007e-01 7.160709970954751147e-02
2.149999999999999967e-01 7.108859761866669069e-02
2.104999999999999927e-01 7.054583703750307022e-02
2.061984494436252535e-01 7.000000000000000666e-02
2.019999999999999851e-01 6.945893898618603346e-02
1.974999999999999811e-01 6.888061310941544224e-02
1.929999999999999771e-01 6.829452246022388318e-02
1.884999999999999731e-01 6.769389500934437642e-02
1.840000000000000246e-01 6.707663860981040449e-02
1.798527684418796679e-01 6.650000000000000355e-02
1.755000000000000171e-01 6.583258588045283466e-02
1.710000000000000131e-01 6.516419153325636593e-02
1.666837257560291607e-01 6.450000000000000178e-02
1.625000000000000056e-01 6.386292194514975318e-02
1.580000000000000016e-01 6.320590528223267446e-02
1.534999999999999976e-01 6.250961584021280659e-02
1.494999999999999940e-01 6.182313826310051330e-02
1.449999999999999900e-01 6.117040724823544912e-02
1.404999999999999860e-01 6.099719964425791285e-02
1.365000000000000102e-01 5.993850180423965918e-02
1.325000000000000067e-01 5.899406741719243757e-02
1.280000000000000027e-01 5.831942251255003984e-02
1.239999999999999991e-01 5.727971416983489161e-02
1.194999999999999951e-01 5.666916656285968246e-02
1.149999999999999911e-01 5.618482425842812739e-02
1.109999999999999876e-01 5.533538434886758894e-02
1.070000000000000118e-01 5.443214276626431869e-02
1.020000000000000073e-01 5.411486506194153334e-02
9.800000000000000377e-02 5.306078146545558510e-02
9.450000000000000067e-02 5.157800898950416768e-02
9.049999999999999711e-02 5.082363551909960253e-02
8.599999999999999312e-02 5.029329013863412245e-02
8.149999999999998912e-02 4.976840417415662882e-02
7.785042789183127532e-02 4.849999999999998757e-02
7.350000000000000977e-02 4.770358124295479008e-02
6.953040143197831979e-02 4.649999999999998579e-02
6.600000000000000311e-02 4.637138513475345947e-02
6.250000000000000000e-02 4.488102798094271290e-02
5.949999999999999734e-02 4.285756544688096303e-02
5.549999999999999378e-02 4.162475826543402674e-02
5.149999999999999023e-02 4.270223090982355058e-02
4.749999999999998668e-02 4.182709640321113226e-02
4.449999999999998401e-02 4.168582979930975790e-02
4.108506175762945134e-02 4.100000000000000866e-02
3.893979058654521708e-02 3.850000000000000644e-02
3.500000000000000333e-02 3.808127548450433025e-02
3.099999999999999978e-02 3.728409959810660701e-02
2.690016434425483716e-02 3.700000000000000511e-02
2.349999999999999312e-02 3.597342685831837056e-02
1.991076404975485395e-02 3.550000000000000377e-02
1.835939863553618170e-02 3.200000000000000067e-02
1.549999999999999989e-02 2.972040911085340256e-02
1.199999999999999678e-02 2.813784251658134686e-02
8.999999999999994116e-03 3.016693501625112780e-02
6.999999999999992339e-03 3.314165971698024293e-02
4.999999999999990563e-03 3.601793793478155065e-02
1.556139196103971389e-03 3.800000000000000600e-02
-2.500000000000002220e-03 3.866630664574328968e-02
-7.266050827531423187e-03 3.850000000000000644e-02
-1.150000000000001021e-02 3.798688316540335674e-02
-1.549999999999999989e-02 3.682509925176642718e-02
-1.942255117734681749e-02 3.550000000000000377e-02
-2.195355193549529751e-02 3.300000000000000155e-02
-2.398641264628946501e-02 2.999999999999999889e-02
-2.410608572559368515e-02 2.549999999999999489e-02
-2.269332142835885080e-02 2.199999999999999178e-02
-2.059881034834955965e-02 1.900000000000000300e-02
-1.850000000000000255e-02 1.643781541839070548e-02
-1.650000000000000078e-02 1.345490947088780025e-02
-1.399999999999999856e-02 1.081039348909501249e-02
-1.486264305227443482e-02 6.999999999999992339e-03
-1.700000000000000122e-02 4.119537318451587521e-03
-1.985511155624739704e-02 2.000000000000001776e-03
-2.122324890239416992e-02 -1.500000000000001332e-03
-2.200000000000000566e-02 -5.051993686218485095e-03
-2.126331680917886713e-02 -9.500000000000008438e-03
-1.973190705587918314e-02 -1.299999999999999767e-02
-1.935630466091228796e-02 -1.750000000000000167e-02
-1.964604853753677827e-02 -2.200000000000000566e-02
-1.900000000000000300e-02 -2.623670794022069791e-02
-1.729127293257588446e-02 -2.949999999999999845e-02
-1.499999999999999944e-02 -3.225420783888350434e-02
-1.150000000000001021e-02 -3.389476286612235628e-02
-7.500000000000006661e-03 -3.473931615928731176e-02
-4.000000000000003553e-03 -3.634771244733350087e-02
-6.380599684781104904e-04 -3.800000000000000600e-02
3.000000000000002665e-03 -3.912897798921136788e-02
6.653271720617088235e-03 -3.800000000000000600e-02
9.653532048272151292e-03 -3.600000000000000422e-02
1.171538233262410002e-02 -3.300000000000000155e-02
1.226798892392815671e-02 -2.849999999999999756e-02
1.299999999999999767e-02 -2.425037259457417035e-02
1.650000000000000078e-02 -2.285220155524499142e-02
2.044060795585890544e-02 -2.400000000000000744e-02
2.449999999999999400e-02 -2.364608055613603640e-02
2.799999999999999711e-02 -2.237114873170763588e-02
3.200000000000000067e-02 -2.231685617443611783e-02
3.450000000000000289e-02 -2.487594672572946558e-02
3.800000000000000600e-02 -2.425464973239685462e-02
4.162535190634920196e-02 -2.350000000000000699e-02
4.368059042638156031e-02 -2.650000000000000966e-02
4.594214398401130772e-02 -2.949999999999999845e-02
4.999999999999998890e-02 -2.934466302486440220e-02
5.399999999999999245e-02 -3.028678897301755046e-02
5.699999999999999512e-02 -2.945677978112939965e-02
6.148493806714979554e-02 -2.849999999999999756e-02
6.600000000000000311e-02 -2.847276405543228833e-02
6.865204910045111242e-02 -3.049999999999999933e-02
7.123012105527617988e-02 -3.250000000000000111e-02
7.440476939899608178e-02 -3.099999999999999978e-02
7.649999999999998468e-02 -3.398682279005939971e-02
7.999999999999998779e-02 -3.548782444134195718e-02
8.378237945862793135e-02 -3.500000000000000333e-02
8.799999999999999489e-02 -3.422088432192611773e-02
9.199999999999999845e-02 -3.446347340435192835e-02
9.600000000000000200e-02 -3.512690712464380111e-02
9.927337406953079535e-02 -3.400000000000000244e-02
1.020000000000000073e-01 -3.605246529804369271e-02
1.050000000000000100e-01 -3.444026605052217388e-02
1.088764197286497398e-01 -3.450000000000000289e-02
1.124999999999999889e-01 -3.553496733133115759e-02
1.164999999999999925e-01 -3.674715255748262771e-02
1.194999999999999951e-01 -3.891721101462595339e-02
1.234999999999999987e-01 -3.961899032662415804e-02
1.275000000000000022e-01 -3.980786831740138615e-02
1.310000000000000053e-01 -3.948301171036275314e-02
1.333496909709727674e-01 -4.200000000000000261e-02
1.365000000000000102e-01 -4.359717155490149681e-02
1.414999999999999869e-01 -4.373798286317332612e-02
1.454999999999999905e-01 -4.258282061380114919e-02
1.489999999999999936e-01 -4.138849524831694771e-02
1.510456237670226298e-01 -4.400000000000000439e-02
1.544999999999999984e-01 -4.556642344677168388e-02
1.585000000000000020e-01 -4.493382913939574647e-02
1.630000000000000060e-01 -4.506937282730178601e-02
1.665000000000000091e-01 -4.375715493747096840e-02
1.707107061884227672e-01 -4.450000000000000483e-02
1.745000000000000162e-01 -4.558263014669027696e-02
1.785000000000000198e-01 -4.663507039238957291e-02
1.820000000000000229e-01 -4.534532598778126533e-02
1.860000000000000264e-01 -4.604032635320338268e-02
1.884999999999999731e-01 -4.376932527459001521e-02
1.929999999999999771e-01 -4.332809732574229716e-02
1.959999999999999798e-01 -4.513281385414253527e-02
2.004999999999999838e-01 -4.577067912418641277e-02
2.049999999999999878e-01 -4.600978702954482830e-02
2.099999999999999922e-01 -4.626266643239886067e-02
2.144999999999999962e-01 -4.669897407331533024e-02
2.190000000000000002e-01 -4.713183034836691820e-02
2.236403973622295149e-01 -4.750000000000000749e-02
2.285000000000000087e-01 -4.794364007743587286e-02
2.330000000000000127e-01 -4.837575142654121363e-02


==> plots/icing/pca/singular_values.csv <==
 1  2.049763082338199069e+02
 2  9.937164167654489688e+01
 3  6.996718370362570738e+01
 4  4.494415963300995998e+01
 5  3.582260120781018742e+01
 6  2.529474273742991386e+01
 7  1.884977699208100077e+01
 8  1.485275340737239347e+01
 9  1.373192434970173004e+01
10  1.250197605889385599e+01
11  1.007163788351289213e+01
12  9.615757595054663653e+00
13  7.785995971803268745e+00
14  7.226182092097329424e+00
15  7.117965250392877863e+00
16  6.738824677750788084e+00
17  5.384998321180537673e+00
18  5.091667442082040473e+00
19  4.718444421896902163e+00
20  4.278124928727502940e+00
21  4.046101264548840781e+00
22  3.887334392322502108e+00
23  3.409678747978146518e+00
24  3.314256641888606580e+00
25  3.248324204065241361e+00
26  2.959582314177821694e+00
27  2.776665169839362513e+00
28  2.571678828393054506e+00
29  2.496456344440867170e+00
30  2.291800984449975598e+00
31  2.098470278619158691e+00
32  1.861285660932364694e+00
33  1.835075232574218784e+00
34  1.656433156383845473e+00
35  1.237053282453252079e+00
36  3.052306340947021104e-13


==> plots/icing/pca/x_afl.csv <==
1.880499999999999949e-01 6.762999999999999567e-02
1.742299999999999960e-01 6.565999999999999615e-02
1.607599999999999862e-01 6.360000000000000375e-02
1.476600000000000135e-01 6.146999999999999686e-02
1.349400000000000044e-01 5.926000000000000018e-02
1.226099999999999968e-01 5.698999999999999899e-02
1.107000000000000067e-01 5.462999999999999801e-02
9.921000000000000651e-02 5.217999999999999722e-02
8.816000000000000225e-02 4.961999999999999744e-02
7.757000000000000006e-02 4.696000000000000174e-02
6.744999999999999607e-02 4.417999999999999705e-02
5.782000000000000334e-02 4.127000000000000113e-02
4.868999999999999717e-02 3.823000000000000009e-02
4.009000000000000064e-02 3.506000000000000089e-02
3.201999999999999985e-02 3.176999999999999963e-02
2.450000000000000094e-02 2.835999999999999979e-02
1.762000000000000025e-02 2.471999999999999892e-02
1.153999999999999991e-02 2.066000000000000128e-02
6.530000000000000214e-03 1.600999999999999993e-02
2.860000000000000129e-03 1.081999999999999976e-02
6.899999999999999667e-04 5.360000000000000181e-03
0.000000000000000000e+00 0.000000000000000000e+00
1.039999999999999909e-03 -5.159999999999999656e-03
4.749999999999999882e-03 -9.490000000000000172e-03
1.016000000000000063e-02 -1.256999999999999958e-02
1.634999999999999995e-02 -1.515000000000000027e-02
2.312000000000000166e-02 -1.748999999999999860e-02
3.042999999999999872e-02 -1.966000000000000039e-02
3.824000000000000316e-02 -2.169000000000000095e-02
4.655000000000000110e-02 -2.363000000000000170e-02
5.532999999999999724e-02 -2.548999999999999877e-02
6.457000000000000239e-02 -2.731000000000000094e-02
7.426000000000000656e-02 -2.909000000000000127e-02
8.437999999999999667e-02 -3.083999999999999936e-02
9.493999999999999662e-02 -3.255000000000000254e-02
1.059200000000000003e-01 -3.422000000000000042e-02
1.173000000000000015e-01 -3.583999999999999686e-02
1.290900000000000103e-01 -3.742000000000000187e-02
1.412599999999999967e-01 -3.896000000000000157e-02
1.538100000000000023e-01 -4.046999999999999903e-02
1.667200000000000071e-01 -4.193000000000000199e-02
1.799800000000000011e-01 -4.334999999999999964e-02
1.935800000000000021e-01 -4.474000000000000199e-02

